Probing the correlation between phase evolution and growth kinetics in the oxide layers of tungsten using Raman spectroscopy and EBSD

Tungsten, a plasma-facing material for future fusion reactors, may be exposed to air during abnormal operation or accidents. Only limited information is available on the evolution of related oxide phases. This work addresses the effect of substrate orientation on structural variations of tungsten oxides. Annealing experiments in an argon-oxygen atmosphere have been conducted at T = 400 {\deg}C under varying oxygen partial pressure and oxidation time. A combination of EBSD, Raman spectroscopy and confocal microscopy shows preferential oxidation initially on {111} base material planes. The oxide scale changes its phase composition dynamically, influencing the kinetics of its growth.

==> Data/Averages/Averages_001.csv <==
Raw_X_1	Sample3_001_Raman	Raw_X_2	Sample4_001_Raman	Smoothed_X_1	Smoothed_Y_1	Smoothed_X_2	Smoothed_Y_2	Baseline_X_1	Baseline_Y_1	Baseline_X_2	Baseline_Y_2
70.081	370.039	71.0105	420.30484	70.081	371.497375617224	71.0105	421.296009483736	70.081	362.8112649965	69.4237	401.884558056721
70.8714	369.943	71.8037	420.673	70.8714	371.539520784547	71.8037	420.616639134817	70.8714	362.808451967019	70.2172	401.861101543209
71.6617	371.987	72.5968	421.44904	71.6617	371.550039222432	72.5968	419.955233509734	71.6617	362.805638944767	71.0105	401.837645112409
72.4519	374.043	73.3898	418.08492	72.4519	371.531156713897	73.3898	419.311917312442	72.4519	362.802825944105	71.8037	401.81418898706
73.242	371.956	74.1827	419.83428	73.242	371.484771115821	74.1827	418.686689047797	73.242	362.800012988576	72.5968	401.790733574573
74.032	373.096	74.9755	419.80392	74.032	371.412106363083	74.9755	418.079549364925	74.032	362.797200112964	73.3898	401.767279470948
74.8218	371.83	75.7681	416.88212	74.8218	371.313890267316	75.7681	417.490473654892	74.8218	362.794387361209	74.1827	401.743827468766
75.6116	370.23	76.5606	416.0966	75.6116	371.190159797115	76.5606	416.919160447672	75.6116	362.791574787549	74.9755	401.720378523787
76.4012	369.576	77.353	415.0636	76.4012	371.04038458649	77.353	416.365368021575	76.4012	362.788762455258	75.7681	401.696933772674
77.1908	371.526	78.1453	416.0344	77.1908	370.863583980315	78.1453	415.828893266577	77.1908	362.785950435048	76.5606	401.673494532926
77.9802	370.772	78.9375	414.78532	77.9802	370.658647525001	78.9375	415.309609742448	77.9802	362.783138804418	77.353	401.650062273894
78.7695	371.599	79.7296	414.49488	78.7695	370.423883526215	79.7296	414.807438731465	78.7695	362.780327649607	78.1453	401.626638609161
79.5586	370.469	80.5216	414.92424	79.5586	370.157175111575	80.5216	414.322406574017	79.5586	362.777517064844	78.9375	401.603225286443
80.3477	370.406	81.3134	413.808	80.3477	369.856627052146	81.3134	413.85475157487	80.3477	362.774707153175	79.7296	401.579824197536
81.1367	368.86	82.1051	414.03172	81.1367	369.528968542193	82.1051	413.404771234591	81.1367	362.771898025339	80.5216	401.556437366055
81.9255	367.278	82.8967	412.89304	81.9255	369.224248473634	82.8967	412.973181340994	81.9255	362.769089799703	81.3134	401.533066944769
82.7143	368.939	83.6882	413.47016	82.7143	368.934874137528	83.6882	412.561341632019	82.7143	362.766282600727	82.1051	401.509715220121
83.5029	368.241	84.4796	412.196	83.5029	368.629995392579	84.4796	412.171973594494	83.5029	362.763476557376	82.8967	401.486384601307
84.2914	369.526	85.2709	410.70224	84.2914	368.319873198705	85.2709	411.810254293916	84.2914	362.760671804789	83.6882	401.46307762274
85.0798	367.718	86.0621	412.30616	85.0798	368.026397285461	86.0621	411.483141610956	85.0798	362.757868483583	84.4796	401.439796932903
85.8681	368.955	86.8531	408.76128	85.8681	367.762167714492	86.8531	411.214465259068	85.8681	362.755066741138	85.2709	401.416545300347
86.6563	367.864	87.644	411.19196	86.6563	367.540916249382	87.644	410.953159531118	86.6563	362.752266729797	86.0621	401.393325601187
87.4443	367.412	88.4349	408.81296	87.4443	367.362797932452	88.4349	410.687566677491	87.4443	362.7494686081	86.8531	401.370140804393
88.2323	366.781	89.2256	410.7574	88.2323	367.213992389164	89.2256	410.407492916134	88.2323	362.746672539701	87.644	401.346993988067
89.0201	366.291	90.0161	411.53172	89.0201	367.073026858873	90.0161	410.104546215742	89.0201	362.743878692916	88.4349	401.323888304218
89.8078	366.332	90.8066	407.77924	89.8078	366.923822775344	90.8066	409.779796178433	89.8078	362.741087240094	89.2256	401.30082700331
90.5954	365.238	91.597	410.13308	90.5954	366.761301135044	91.597	409.438134445876	90.5954	362.738298357131	90.0161	401.277813410692
91.3829	367.021	92.3872	410.7562	91.3829	366.593172869279	92.3872	409.082326223578	91.3829	362.735512223517	90.8066	401.254850946285
92.1703	366.791	93.1774	408.92992	92.1703	366.439065849814	93.1774	408.707955099039	92.1703	362.732729021238	91.597	401.231943132543
92.9576	368.609	93.9674	409.29196	92.9576	366.319241354859	93.9674	408.310605740851	92.9576	362.729948936567	92.3872	401.20909355717
93.7448	366.669	94.7573	408.6584	93.7448	366.233636018433	94.7573	407.888678222743	93.7448	362.727172159837	93.1774	401.186305896876
94.5318	365.623	95.5471	408.18448	94.5318	366.159715273546	95.5471	407.441410471125	94.5318	362.724398887257	93.9674	401.163583923845
95.3188	364.788	96.3368	408.8786	95.3188	366.07160016094	96.3368	406.969810157633	95.3188	362.72162931898	94.7573	401.140931487696
96.1056	366.436	97.1263	404.99672	96.1056	365.94136908738	97.1263	406.475564151733	96.1056	362.718863658057	95.5471	401.118352519334
96.8923	364.665	97.9158	405.5202	96.8923	365.752528005931	97.9158	405.958803763313	96.8923	362.716102109605	96.3368	401.095851024836
97.6789	366.136	98.7051	405.17924	97.6789	365.497380558821	98.7051	405.422981058307	97.6789	362.713344882458	97.1263	401.073431080943
98.4654	365.259	99.4943	404.26028	98.4654	365.183787515162	99.4943	404.875667046982	98.4654	362.710592187398	97.9158	401.051096842221
99.2518	364.757	100.283	403.74828	99.2518	364.837558864872	100.283	404.327138915462	99.2518	362.707844238632	98.7051	401.028852502472
100.038	365.707	101.072	403.46156	100.038	364.486341395704	101.072	403.786395278128	100.038	362.705101252911	99.4943	401.006702300186
100.824	364.498	101.861	402.19424	100.824	364.155973613695	101.861	403.266534708916	100.824	362.702363449041	100.283	400.98465051536
101.61	364.954	102.65	402.85252	101.61	363.866155396084	102.65	402.782718886626	101.61	362.699631048823	101.072	400.962701460525
102.396	363.447	103.439	403.17368	102.396	363.6216483142	103.439	402.340989956051	102.396	362.696904275859	101.861	400.940859475848
103.182	362.099	104.227	403.1936	103.182	363.407676696585	104.227	401.945278603227	103.182	362.694183356002	102.65	400.919128926487
103.968	362.377	105.016	400.65204	103.968	363.213901237298	105.016	401.597814229096	103.968	362.691468515856	103.439	400.897514190132
104.753	362.663	105.804	401.3976	104.753	363.038361026406	105.804	401.303645488651	104.753	362.688759387436	104.227	400.876019663808
105.539	361.711	106.592	399.04764	105.539	362.890516652414	106.592	401.062389907584	105.539	362.686055288605	105.016	400.854649767299
106.324	362.962	107.38	403.05864	106.324	362.780953114632	107.38	400.867218588052	106.324	362.68335551149	105.804	400.833408943569
107.109	363.041	108.168	400.90852	107.109	362.716111160933	108.168	400.714255630747	107.109	362.680658374139	106.592	400.812301434995
107.895	362.585	108.956	400.4978	107.895	362.694143457948	108.956	400.6009857746	107.895	362.677962472965	107.38	400.791332042506
108.68	364.578	109.744	400.34664	108.68	362.711896809379	109.744	400.522090178551	108.68	362.675266764363	108.168	400.770503820012
109.465	362.163	110.532	399.31328	109.465	362.760455542804	110.532	400.474215268908	109.465	362.67257011186	108.956	400.749819844099
110.249	363.526	111.319	399.70428	110.249	362.827158391513	111.319	400.457644106426	110.249	362.669871380882	109.744	400.72928332799
111.034	363.307	112.106	401.07512	111.034	362.90310462344	112.106	400.475762555343	111.034	362.667168927798	110.532	400.708897235404
111.819	362.416	112.894	400.80224	111.819	362.979085099645	112.894	400.534330639001	111.819	362.664461109833	111.319	400.688664151247
112.603	362.081	113.681	399.95712	112.603	363.04922086189	113.681	400.631414117834	112.603	362.661746284849	112.106	400.668585278762
113.388	363.744	114.468	400.9312	113.388	363.111817847402	114.468	400.762738038635	113.388	362.659022562499	112.894	400.648660846654
114.172	362.564	115.255	402.424	114.172	363.176236669372	115.255	400.926220839923	114.172	362.656287472267	113.681	400.628891486093
114.956	362.907	116.042	400.52404	114.956	363.246766934076	116.042	401.114805184679	114.956	362.653538544726	114.468	400.609277980298
115.74	363.463	116.829	399.1442	115.74	363.321474747729	116.829	401.318611008336	115.74	362.65077321825	115.255	400.589820447429
116.524	363.835	117.615	402.38092	116.524	363.407538859501	117.615	401.527090130536	116.524	362.647989184423	116.042	400.570519324351
117.308	363.114	118.402	403.34508	117.308	363.510163432099	118.402	401.733945341546	117.308	362.645184135641	116.829	400.551375066273
118.092	363.728	119.188	401.00432	118.092	363.627493201804	119.188	401.93394950933	118.092	362.642355765486	117.615	400.532388082385
118.875	364.49	119.974	401.31092	118.875	363.754304860886	119.974	402.123925887662	118.875	362.639502235887	118.402	400.513557388778
119.659	363.466	120.761	402.55304	119.659	363.884463422536	120.761	402.30004570571	119.659	362.63662170986	119.188	400.494882020026
120.442	365.312	121.547	403.261	120.442	364.010822963625	121.547	402.456530843389	120.442	362.63371235227	119.974	400.476361039019
121.225	363.563	122.333	402.70308	121.225	364.129466015336	122.333	402.59014436635	121.225	362.630772328812	120.761	400.457994012992
122.008	363.529	123.118	402.42804	122.008	364.22861290283	123.118	402.697175752111	122.008	362.627799807858	121.547	400.43978133539
122.791	363.814	123.904	403.90132	122.791	364.304496747787	123.904	402.780318486812	122.791	362.624792958713	122.333	400.421723420611
123.574	364.726	124.69	403.76108	123.574	364.368000496604	124.69	402.84175786377	123.574	362.621749951584	123.118	400.403820711265
124.357	363.543	125.475	402.81896	124.357	364.420942813541	125.475	402.883804655336	124.357	362.618668957866	123.904	400.386073672776
125.14	364.556	126.261	403.42008	125.14	364.462792400534	126.261	402.909830656018	125.14	362.615548151058	124.69	400.36848279081
125.923	366.33	127.046	401.43096	125.923	364.50175172374	127.046	402.9212692748	125.923	362.612385705584	125.475	400.351048586185
126.705	363.889	127.831	403.05972	126.705	364.539304672275	127.831	402.922325882623	126.705	362.609179797808	126.261	400.333771613645
127.487	364.983	128.616	404.27516	127.487	364.574505285351	128.616	402.918270510175	127.487	362.605928607813	127.046	400.316652452614
128.27	364.266	129.401	400.54612	128.27	364.606586715417	129.401	402.917375907474	128.27	362.602630316958	127.831	400.299691713379
129.052	364.721	130.186	403.76236	129.052	364.628373399553	130.186	402.929484441598	129.052	362.599283108982	128.616	400.282891109392
129.834	364.511	130.971	403.07116	129.834	364.625454314422	130.971	402.964043433174	129.834	362.595885169288	129.401	400.266252381703
130.616	363.777	131.755	403.91548	130.616	364.588635952671	131.755	403.026123015516	130.616	362.592434685396	130.186	400.249777311287
131.398	364.339	132.54	401.44736	131.398	364.518891923899	132.54	403.112415422604	131.398	362.588929846747	130.971	400.233467956187
132.179	364.719	133.324	402.6858	132.179	364.421918618608	133.324	403.216273098905	132.179	362.585368843962	131.755	400.217326409572
132.961	365.907	134.108	402.84032	132.961	364.314369410375	134.108	403.333976611942	132.961	362.581749869414	132.54	400.201354792989
133.742	362.65	134.892	403.73	133.742	364.208572020558	134.892	403.461312759467	133.742	362.578071117608	133.324	400.185555264965
134.524	364.732	135.676	403.35824	134.524	364.107978413966	135.676	403.586739785692	134.524	362.574330786374	134.108	400.169929996489
135.305	364.817	136.46	402.46744	135.305	364.01100721557	136.46	403.695936964203	135.305	362.570527145402	134.892	400.154481183551
136.086	363.294	137.244	403.78132	136.086	363.91351956834	137.244	403.777203571662	136.086	362.566658466536	135.676	400.139211048845
136.867	364.239	138.028	403.93984	136.867	363.812444375799	138.028	403.821493881761	136.867	362.562723023867	136.46	400.12412185082
137.648	363.338	138.812	404.42076	137.648	363.71217339227	138.812	403.818155162664	137.648	362.558719092215	137.244	400.109215880117
138.429	362.729	139.595	404.70852	138.429	363.623249211434	139.595	403.75600873121	138.429	362.554644948076	138.028	400.094495450809
139.21	363.188	140.378	403.65252	139.21	363.543093141363	140.378	403.633688146076	139.21	362.550498868722	138.812	400.079962913689
139.99	363.899	141.162	405.24116	139.99	363.468529607207	141.162	403.455445270686	139.99	362.546279305611	139.595	400.065620658006
140.771	363.698	141.945	403.19836	140.771	363.401340489791	141.945	403.226207284181	140.771	362.541984710833	140.378	400.051471116416
141.551	363.109	142.728	405.76528	141.551	363.343572870425	142.728	402.954787607832	141.551	362.537613537834	141.162	400.037516768003
142.332	363.834	143.511	403.0682	142.332	363.29353435008	143.511	402.648575005447	142.332	362.533164241214	141.945	400.023760127864
143.112	362.998	144.294	401.27564	143.112	363.241873727304	144.294	402.317023890311	143.112	362.52863584639	142.728	400.010203763131
143.892	363.103	145.076	401.29968	143.892	363.184544321732	145.076	401.972244905795	143.892	362.524027380078	143.511	399.996850272682
144.672	362.892	145.859	401.85656	144.672	363.124398478656	145.859	401.62068280928	144.672	362.519338337891	144.294	399.983702312946
145.452	363.374	146.641	401.5896	145.452	363.061530901194	146.641	401.272888057087	145.452	362.514568793835	145.076	399.970762571066
146.231	364.195	147.424	400.06052	146.231	362.987643374955	147.424	400.938407031264	146.231	362.509719194203	145.859	399.958033747105
147.011	362.727	148.206	400.0118	147.011	362.905137503018	148.206	400.629076880884	147.011	362.504789986151	146.641	399.945518554414
147.791	362.399	148.988	398.74616	147.791	362.825472135852	148.988	400.354406916786	147.791	362.499781618519	147.424	399.933219725329
148.57	361.725	149.77	399.57636	148.57	362.760676577139	149.77	400.121432657553	148.57	362.494694762133	148.206	399.92114000863
149.349	362.866	150.552	399.62932	149.349	362.726764809876	150.552	399.934480150079	149.349	362.48952998714	148.988	399.909282279121
150.128	363.476	151.334	399.04672	150.128	362.73006188629	151.334	399.799911016988	150.128	362.484287094763	149.77	399.89764950136
150.908	362.115	152.115	398.43384	150.908	362.761889799449	152.115	399.723988834236	150.908	362.478966262315	150.552	399.886243488415
151.687	362.845	152.897	399.41764	151.687	362.809669379548	152.897	399.708615955569	151.687	362.473567668105	151.334	399.875065735276
152.465	362.328	153.679	402.61168	152.465	362.865632437508	153.679	399.749769423792	152.465	362.468091126838	152.115	399.864117482582
153.244	363.67	154.46	399.84612	153.244	362.927347413105	154.46	399.836972722496	153.244	362.462536824278	152.897	399.853399150905
154.023	362.73	155.241	399.21576	154.023	362.994539306918	155.241	399.955913237432	154.023	362.456904806241	153.679	399.842909744846
154.801	362.014	156.022	402.13284	154.801	363.067944721906	156.022	400.090522609109	154.801	362.451195119748	154.46	399.832647837602
155.58	363.725	156.803	398.81912	155.58	363.136523652433	156.803	400.224340630253	155.58	362.445408084644	155.241	399.822612030058
156.358	364.109	157.584	400.52932	156.358	363.191736293264	157.584	400.344340098699	156.358	362.439543584015	156.022	399.812800936438
157.136	363.649	158.365	400.86832	157.136	363.230390985145	158.365	400.44004607329	157.136	362.433601502226	156.803	399.80321257018
157.914	363.64	159.146	399.02292	157.914	363.255491576972	159.146	400.50774470639	157.914	362.427581725313	157.584	399.793844967925
158.692	363.538	159.926	400.66536	158.692	363.275014940839	159.926	400.544854092585	158.692	362.421484140525	158.365	399.784695192061
159.47	362.347	160.707	400.95304	159.47	363.296261884745	160.707	400.547305523868	159.47	362.415308636327	159.146	399.775761033096
160.248	362.509	161.487	401.17288	160.248	363.320058440143	161.487	400.515120658616	160.248	362.409055102298	159.926	399.767041354325
161.026	363.438	162.267	401.37848	161.026	363.340047743052	162.267	400.455776941437	161.026	362.402723359777	160.707	399.758534273734
161.803	363.398	163.048	399.04432	161.803	363.356377594033	163.048	400.379113013056	161.803	362.396313329949	161.487	399.75023879864
162.581	363.83	163.828	401.34288	162.581	363.375257168962	163.828	400.294563201692	162.581	362.389824935031	162.267	399.742155118924
163.358	363.299	164.607	402.68584	163.358	363.402630843309	164.607	400.209655862818	163.358	362.383258098247	163.048	399.734283438692
164.135	363.445	165.387	400.73148	164.135	363.441078079359	165.387	400.127325651004	164.135	362.376612744256	163.828	399.726623978412
164.912	362.049	166.167	399.12348	164.912	363.486438134674	166.167	400.051447668603	164.912	362.369888798636	164.607	399.719176275491
165.689	364.933	166.947	397.87736	165.689	363.53712634839	166.947	399.98209795849	165.689	362.363086188032	165.387	399.711939883497
166.466	363.805	167.726	399.54392	166.466	363.582392675217	167.726	399.915492803144	166.466	362.356204518521	166.167	399.704914385663
167.243	363.581	168.505	399.53848	167.243	363.60917771691	168.505	399.845475707764	167.243	362.349243398751	166.947	399.69810037457
168.02	363.352	169.285	399.55492	168.02	363.609937848077	169.285	399.771093984409	168.02	362.342202438816	167.726	399.691497867177
168.796	364.199	170.064	399.28796	168.796	363.585062169138	170.064	399.696868126005	168.796	362.335081250046	168.505	399.685105077909
169.573	363.229	170.843	399.66588	169.573	363.539512020898	170.843	399.628966588256	169.573	362.327879444776	169.285	399.678920075092
170.349	362.901	171.622	399.2736	170.349	363.477885911525	171.622	399.574468520723	170.349	362.320596637208	170.064	399.672940781891
171.125	364.005	172.401	399.93808	171.125	363.404856390851	172.401	399.539377043741	171.125	362.313232442444	170.843	399.667164998711
171.901	363.387	173.179	400.1144	171.901	363.322180303754	173.179	399.525061961372	171.901	362.305787055409	171.622	399.661590144826
172.677	363.705	173.958	398.4864	172.677	363.231543767988	173.958	399.532760708435	172.677	362.298260672721	172.401	399.656213638237
173.453	362.658	174.736	401.15904	173.453	363.13811334682	174.736	399.564391018024	173.453	362.290653492077	173.179	399.651032512836
174.229	362.301	175.515	400.5282	174.229	363.046986457395	175.515	399.616894222505	174.229	362.282965712581	173.958	399.646044081562
175.005	363.695	176.293	399.3472	175.005	362.965745333076	176.293	399.685550708028	175.005	362.275197900318	174.736	399.641246116088
175.78	362.063	177.071	399.80932	175.78	362.892111716245	177.071	399.763761445192	175.78	362.267350639387	175.515	399.636635240038
176.556	363.873	177.849	399.38992	176.556	362.816600599932	177.849	399.844086645323	176.556	362.259424515307	176.293	399.632208092214
177.331	362.187	178.627	399.128	177.331	362.727728670865	178.627	399.920706161338	177.331	362.251419909451	177.071	399.62796219407
178.107	362.672	179.405	400.99468	178.107	362.628782124376	179.405	399.989525279702	178.107	362.243337204805	177.849	399.623894784898
178.882	362.759	180.183	398.16556	178.882	362.534248040642	180.183	400.053412568087	178.882	362.235176720001	178.627	399.620003283538
179.657	361.965	180.96	400.0984	179.657	362.460422755277	180.96	400.119328840078	179.657	362.226939201903	179.405	399.616284877192
180.432	362.886	181.738	399.62636	180.432	362.418772434618	181.738	400.193935297014	180.432	362.218625920677	180.183	399.61273626598
181.206	362.899	182.515	401.4968	181.206	362.415515612895	182.515	400.27613920829	181.206	362.21023788481	180.96	399.609354163804
181.981	362.54	183.292	400.06476	181.981	362.449075760749	183.292	400.360917194043	181.981	362.201776103456	181.738	399.606133851865
182.756	362.335	184.069	402.10212	182.756	362.507911860202	184.069	400.44669200766	182.756	362.193241586459	182.515	399.603071095517
183.53	361.771	184.847	399.8266	183.53	362.578492857743	184.847	400.536741969417	183.53	362.184635681549	183.292	399.600161680136
184.305	362.599	185.623	399.48204	184.305	362.649649477765	185.623	400.634381283359	184.305	362.17595987807	184.069	399.59740141004
185.079	361.074	186.4	401.87908	185.079	362.718245724484	186.4	400.738075440453	185.079	362.167215252148	184.847	399.594786549495
185.853	362.889	187.177	401.16152	185.853	362.782042576928	187.177	400.842298251864	185.853	362.158403302523	185.623	399.592313387816
186.627	363.184	187.954	401.92436	186.627	362.839320432382	187.954	400.939095325201	186.627	362.149524435814	186.4	399.589978443814
187.401	363.845	188.73	399.43252	187.401	362.884536127136	188.73	401.022712199845	187.401	362.140579059373	187.177	399.587778127127
188.175	364.188	189.507	401.00684	188.175	362.903582580232	189.507	401.091650926351	188.175	362.131567581582	187.954	399.585708870285
188.949	363.465	190.283	400.54428	188.949	362.888567342009	190.283	401.144913438832	188.949	362.122490412531	188.73	399.583767121558
189.722	362.591	191.059	401.49272	189.722	362.839340478583	191.059	401.184753932138	189.722	362.113347964365	189.507	399.581949352598
190.496	362.495	191.835	402.21872	190.496	362.761965131686	191.835	401.215459328363	190.496	362.104140650572	190.283	399.580251885327
191.269	362.953	192.611	401.22484	191.269	362.666824716408	192.611	401.241790947519	191.269	362.094869361812	191.059	399.578671055913
192.043	361.785	193.387	401.08424	192.043	362.564014933962	193.387	401.267067698192	192.043	362.085535379218	191.835	399.577204154914
192.816	362.054	194.163	400.87328	192.816	362.470850136415	194.163	401.293946424673	192.816	362.076139984777	192.611	399.575848492028
193.589	362.54	194.938	402.00432	193.589	362.398704271165	194.938	401.324253931293	193.589	362.066684160243	193.387	399.574601403367
194.362	363.138	195.714	399.74984	194.362	362.355398880144	195.714	401.361601119972	194.362	362.057168865253	194.163	399.573460241534
195.135	361.911	196.489	402.27676	195.135	362.352319911837	196.489	401.406556823517	195.135	362.047595532286	194.938	399.572422374228
195.908	361.998	197.264	402.95124	195.908	362.393925500597	197.264	401.458794682522	195.908	362.037965594901	195.714	399.571485182148
196.68	360.807	198.04	402.3192	196.68	362.473624002461	198.04	401.515759776026	196.68	362.028280350199	196.489	399.570646070309
197.453	362.043	198.815	400.60108	197.453	362.573202416528	198.815	401.577531964171	197.453	362.018541055355	197.264	399.569902620299
198.225	363.282	199.59	399.04708	198.225	362.676578133767	199.59	401.643576265906	198.225	362.008747747485	198.04	399.569252440768
198.998	364.241	200.364	401.85148	198.998	362.77350315331	200.364	401.715430779149	198.998	361.99890048814	198.815	399.568693174179
199.77	363.376	201.139	401.75252	199.77	362.864392304004	201.139	401.789087905697	199.77	361.988999340143	199.59	399.568222490494
200.542	363.3	201.914	402.81324	200.542	362.953775653868	201.914	401.859261130796	200.542	361.979044368561	200.364	399.567839081738
201.314	363.195	202.688	402.59708	201.314	363.03771212613	202.688	401.924234638672	201.314	361.969035639847	201.139	399.567541124006
202.086	363.416	203.463	400.86908	202.086	363.103780634905	203.463	401.985543719087	202.086	361.958973221774	201.914	399.567326816227
202.858	361.576	204.237	401.44512	202.858	363.143863430362	204.237	402.041164132939	202.858	361.948857183344	202.688	399.567194379183
203.63	363.117	205.011	403.08356	203.63	363.159225836005	205.011	402.082900690755	203.63	361.938687595011	203.463	399.567142066113
204.401	364.159	205.785	402.43448	204.401	363.154762563018	205.785	402.104344497481	204.401	361.928464154749	204.237	399.567168160556
205.173	362.462	206.559	401.28192	205.173	363.137185828518	206.559	402.104289658815	205.173	361.918186561709	205.011	399.567270959069
205.944	362.434	207.333	403.03788	205.944	363.113395017021	207.333	402.087274154591	205.944	361.907854517271	205.785	399.567448776992
206.715	363.404	208.107	402.055	206.715	363.093029643005	208.107	402.056466285101	206.715	361.897468266086	206.559	399.567699964824
207.486	363.52	208.881	403.14904	207.486	363.084719595579	208.881	402.011313603564	207.486	361.887028578424	207.333	399.568022901736
208.257	363.196	209.654	401.93188	208.257	363.094529786638	209.654	401.951314838231	208.257	361.87653622606	208.107	399.568415984041
209.028	363.858	210.428	401.20324	209.028	363.116116371923	210.428	401.87591937684	209.028	361.865991982405	208.881	399.56887764275
209.799	362.569	211.201	401.40048	209.799	363.137213076005	211.201	401.784276715999	209.799	361.855396622185	209.654	399.569406333742
210.57	362.213	211.974	403.1322	210.57	363.15205389585	211.974	401.672746332653	210.57	361.844750922121	210.428	399.570000548694
211.341	362.925	212.747	400.5816	211.341	363.160717665104	212.747	401.541991571537	211.341	361.834055659647	211.201	399.570658802912
212.111	364.077	213.52	401.91764	212.111	363.165728197142	213.52	401.397143106275	212.111	361.823311980075	211.974	399.57137962803
212.882	363.669	214.293	399.31356	212.882	363.169976635331	214.293	401.246578710162	212.882	361.812521029811	212.747	399.572161573985
213.652	363.191	215.066	401.74968	213.652	363.167272615827	215.066	401.09137549268	213.652	361.801683957513	213.52	399.573003226319
214.422	362.576	215.839	400.73952	214.422	363.148731238905	215.839	400.927313246798	214.422	361.790801913696	214.293	399.573904169919
215.192	362.125	216.611	401.53652	215.192	363.105933189992	216.611	400.754074390984	215.192	361.779876050264	215.066	399.57486401312
215.962	363.021	217.384	398.8272	215.962	363.035025566364	217.384	400.575833201432	215.962	361.768907519908	215.839	399.575882106515
216.732	363.609	218.156	400.3262	216.732	362.937127547181	218.156	400.397763075008	216.732	361.757897820094	216.611	399.576957822446
217.502	363.709	218.928	401.98552	217.502	362.812961524026	218.928	400.22400382985	217.502	361.746848449545	217.384	399.578091685255
218.271	362.7	219.7	401.5264	218.271	362.665972040691	219.7	400.05335246744	218.271	361.735760908831	218.156	399.579284238881
219.041	362.334	220.472	400.05284	219.041	362.505064437994	220.472	399.885076368879	219.041	361.724636700486	218.928	399.58053528388
219.81	363.024	221.244	397.86616	219.81	362.34187880542	221.244	399.721688741713	219.81	361.713477328009	219.7	399.581845360254
220.58	361.954	222.016	400.01308	220.58	362.186269318439	222.016	399.567204974863	220.58	361.702284295506	220.472	399.583215032056
221.349	362.125	222.788	400.2632	221.349	362.048828506779	222.788	399.421955489695	221.349	361.691059108396	221.244	399.584644882784
222.118	361.657	223.559	398.89524	222.118	361.921434185394	223.559	399.285762752418	222.118	361.679803523561	222.016	399.586135960864
222.887	360.261	224.331	398.34268	222.887	361.790281623256	224.331	399.162027150786	222.887	361.66851973139	222.788	399.587687613424
223.656	361.844	225.102	398.41168	223.656	361.656358637556	225.102	399.05809942674	223.656	361.65720989949	223.559	399.589299610264
224.425	362.25	225.874	399.36856	224.425	361.535221350342	225.874	398.977648968168	224.425	361.645874789359	224.331	399.590972389943
225.194	360.537	226.645	399.43068	225.194	361.441303679345	226.645	398.921327520068	225.194	361.634515349095	225.102	399.592705703901
225.962	361.207	227.416	400.08216	225.962	361.380248600095	227.416	398.888841838964	225.962	361.623132527403	225.874	399.594498067766
226.731	362.447	228.187	396.16852	226.731	361.348385833748	228.187	398.883064070485	226.731	361.611726176567	226.645	399.596346827952
227.499	361.903	228.958	398.82188	227.499	361.335133713437	228.958	398.905553065791	227.499	361.600295733157	227.416	399.598249107196
228.267	361.469	229.728	399.56428	228.267	361.334095679835	229.728	398.953655160886	228.267	361.588840634579	228.187	399.600201864221
229.036	361.178	230.499	400.0096	229.036	361.341677613959	230.499	399.021931436268	229.036	361.577360620637	228.958	399.602202536825
229.804	360.933	231.269	397.31656	229.804	361.356197137164	231.269	399.109073449226	229.804	361.565855311418	229.728	399.604245165438
230.572	361.518	232.04	400.28156	230.572	361.372176485149	232.04	399.219474398895	230.572	361.554323928046	230.499	399.606323017972
231.339	359.731	232.81	398.164	231.339	361.388958960932	232.81	399.358263280355	231.339	361.542765059422	231.269	399.608429322772
232.107	362.099	233.58	400.91812	232.107	361.410886825101	233.58	399.523554931662	232.107	361.531177258162	232.04	399.61055770743
232.875	362.707	234.35	400.04132	232.875	361.446719952009	234.35	399.71127292598	232.875	361.519557266927	232.81	399.612699530584
233.642	361.265	235.12	400.4566	233.642	361.499865414764	235.12	399.918142674565	233.642	361.507902395632	233.58	399.614846815166
234.41	360.835	235.89	398.36416	234.41	361.573125614839	235.89	400.139972449036	234.41	361.496209955382	234.35	399.616990149896
235.177	361.383	236.66	400.49008	235.177	361.656094029218	236.66	400.367827841101	235.177	361.484477014619	235.12	399.619120136523
235.944	361.97	237.43	402.63232	235.944	361.73722036028	237.43	400.589141687873	235.944	361.47269998124	235.89	399.621227796888
236.711	361.788	238.199	399.96932	236.711	361.810808157872	238.199	400.793853556695	236.711	361.460875161762	236.66	399.623304981934
237.478	362.664	238.969	399.48688	237.478	361.871159759259	238.969	400.976808533285	237.478	361.448999359509	237.43	399.625342298107
238.245	361.318	239.738	400.55584	238.245	361.914935030847	239.738	401.136997364288	238.245	361.437069704599	238.199	399.627331209959
239.012	362.295	240.507	401.19636	239.012	361.939185127765	240.507	401.275503761171	239.012	361.425083328367	238.969	399.629263212115
239.779	361.566	241.276	402.30052	239.779	361.94565224002	241.276	401.394879942142	239.779	361.413037243198	239.738	399.631130137767
240.545	362.959	242.045	401.81328	240.545	361.936760172116	242.045	401.502172719399	240.545	361.400928462345	240.507	399.632923679147
241.312	361.277	242.814	400.372	241.312	361.922664301144	242.814	401.606473952591	241.312	361.388754151871	241.276	399.634636443951
242.078	362.789	243.583	403.90292	242.078	361.908967632942	243.583	401.716974045249	242.078	361.3765114794	242.045	399.63626105551
242.844	360.657	244.352	403.87784	242.844	361.89820287179	244.352	401.833694623418	242.844	361.36419750091	242.814	399.637790163811
243.611	363.011	245.12	403.96724	243.611	361.884657508034	245.12	401.954472221555	243.611	361.351809273793	243.583	399.639216440616
244.377	360.599	245.889	401.33004	244.377	361.87357430611	245.889	402.080011434925	244.377	361.339343148951	244.352	399.640533284551
245.143	361.536	246.657	399.76508	245.143	361.878890808702	246.657	402.209491021431	245.143	361.326795478944	245.12	399.64173413688
245.908	362.855	247.425	401.29016	245.908	361.911751633625	247.425	402.336679418084	245.908	361.31416187673	245.889	399.642812481241
246.674	362.376	248.193	401.78904	246.674	361.971171538546	248.193	402.455289331308	246.674	361.301438164262	246.657	399.643761844526
247.44	361.654	248.961	402.19824	247.44	362.046995402096	248.961	402.56190744677	247.44	361.288620165035	247.425	399.644575770501
248.205	360.625	249.729	401.4194	248.205	362.129009249635	249.729	402.660822723733	248.205	361.275703703616	248.193	399.645247923035
248.971	363.133	250.497	402.03168	248.971	362.212173464381	250.497	402.759176822969	248.971	361.262684969588	248.961	399.645771982455
249.736	361.869	251.265	403.21736	249.736	362.298134095728	251.265	402.863654798567	249.736	361.249559502481	249.729	399.646141650524
250.501	363.873	252.032	404.36212	250.501	362.383494199745	252.032	402.976432925277	250.501	361.236322843696	250.497	399.646350654531
251.266	361.361	252.8	405.00512	251.266	362.46722718267	252.8	403.100286318115	251.266	361.222970535252	251.265	399.646392739498
252.031	362.989	253.567	402.34664	252.031	362.547212762356	253.567	403.24191159212	252.031	361.209498121807	252.032	399.646261674299
252.796	362.422	254.335	403.70512	252.796	362.627081759541	254.335	403.405493810459	252.796	361.195901285907	252.8	399.645951263519
253.561	363.259	255.102	404.80136	253.561	362.705294535688	255.102	403.5891257576	253.561	361.182175711881	253.567	399.645455358899
254.326	362.855	255.869	403.64008	254.326	362.778010668857	255.869	403.784139043075	254.326	361.168317085283	254.335	399.644767865775
255.09	363.094	256.636	404.452	255.09	362.83552522479	256.636	403.977994370075	255.09	361.154321093741	255.102	399.643882716492
255.855	361.777	257.403	401.72644	255.855	362.879968857783	257.403	404.158078269115	255.855	361.140183426573	255.869	399.642793884001
256.619	362.323	258.169	404.12132	256.619	362.903091379349	258.169	404.310670380477	256.619	361.125899775034	256.636	399.641495392827
257.383	363.205	258.936	405.3138	257.383	362.90220279087	258.936	404.425078833135	257.383	361.111465831019	257.403	399.639981307466
258.147	363.317	259.703	403.70912	258.147	362.886293898255	259.703	404.501737786823	258.147	361.096877287617	258.169	399.638245740523
258.912	363.443	260.469	403.0752	258.912	362.860945612143	260.469	404.550932168994	258.912	361.082129840012	258.936	399.636282825465
259.675	362.51	261.235	404.57464	259.675	362.828755456487	261.235	404.585071042966	259.675	361.067219185607	259.703	399.63408674059
260.439	363.561	262.002	406.50136	260.439	362.7919868745	262.002	404.612669378998	260.439	361.052141024167	260.469	399.631651720971
261.203	362.55	262.768	405.53228	261.203	362.759208802765	262.768	404.638944586629	261.203	361.036891056899	261.235	399.628972042433
261.967	363.025	263.534	404.69936	261.967	362.733548532331	263.534	404.664899126573	261.967	361.021464987519	262.002	399.626042015234
262.73	362.05	264.3	404.52748	262.73	362.719310212512	264.3	404.688148089309	262.73	361.005858521255	262.768	399.622855999091
263.494	362.355	265.065	404.27332	263.494	362.711205672436	265.065	404.706933945089	263.494	360.990067365339	263.534	399.619408422471
264.257	362.276	265.831	405.0128	264.257	362.708640949738	265.831	404.718905864968	264.257	360.974087228049	264.3	399.615693772939
265.02	363.894	266.597	407.29356	265.02	362.713608464417	266.597	404.719033734474	265.02	360.957913819024	265.065	399.611706588857
265.783	361.062	267.362	404.53472	265.783	362.725224946783	267.362	404.703169361921	265.783	360.941542849207	265.831	399.607441457706
266.546	363.151	268.127	403.14608	266.546	362.740317809169	268.127	404.668856741162	266.546	360.924970032479	266.597	399.602893013582
267.309	362.776	268.893	402.14404	267.309	362.757461996239	268.893	404.619263913241	267.309	360.908191203055	267.362	399.598055944637
268.072	362.133	269.658	404.73068	268.072	362.77232777412	269.658	404.557091473826	268.072	360.891202197377	268.127	399.592925015929
268.835	363.924	270.423	404.60428	268.835	362.776179816748	270.423	404.484696070819	268.835	360.873998853754	268.893	399.58749504188
269.597	363.535	271.188	404.15356	269.597	362.76056985028	271.188	404.403775410594	269.597	360.856577011739	269.658	399.581760872447
270.36	362.636	271.953	404.30716	270.36	362.717782788853	271.953	404.317542945379	270.36	360.838932513932	270.423	399.57571738315
271.122	362.102	272.717	405.4334	271.122	362.640886329693	272.717	404.231037235413	271.122	360.821061205612	271.188	399.569359501001
271.884	362.999	273.482	405.1022	271.884	362.53141727819	273.482	404.14529515991	271.884	360.802958933857	271.953	399.562682203295
272.646	362.257	274.247	403.49196	272.646	362.39683444843	274.247	404.059630873093	272.646	360.784621547023	272.717	399.555680513172
273.408	362.799	275.011	404.20288	273.408	362.243310019995	275.011	403.972384974348	273.408	360.766044895663	273.482	399.548349501213
274.17	361.922	275.775	404.16556	274.17	362.077705386385	275.775	403.881591639841	274.17	360.747224831803	274.247	399.54068429678
274.932	360.856	276.539	402.316	274.932	361.914703353169	276.539	403.784633056996	274.932	360.728157209501	275.011	399.532680084772
275.694	361.979	277.304	404.387	275.694	361.771071343331	277.304	403.681233729503	275.694	360.70883788399	275.775	399.524332089601
276.456	362.125	278.068	405.2808	276.456	361.657826731979	278.068	403.575232272058	276.456	360.689262838219	276.539	399.51563558238
277.217	362.008	278.831	403.28568	277.217	361.580826141093	278.831	403.473484947945	277.217	360.669428056405	277.304	399.506585880636
277.979	360.733	279.595	401.72392	277.979	361.53602018474	279.595	403.381543637001	277.979	360.649329524204	278.068	399.497178329899
278.74	360.941	280.359	403.7152	278.74	361.524108954528	280.359	403.301866565758	278.74	360.628963228607	278.831	399.487408324503
279.501	361.58	281.122	403.18244	279.501	361.53998349864	281.122	403.236358382491	279.501	360.608325240194	279.595	399.47727131662
280.262	361.142	281.886	405.05304	280.262	361.571657436099	281.886	403.186405228451	280.262	360.587411941268	280.359	399.4667627964
281.023	362.739	282.649	401.29684	281.023	361.610848817304	282.649	403.156239429184	281.023	360.566219715107	281.122	399.455878276466
281.784	360.827	283.412	401.57352	281.784	361.657374197163	283.412	403.147330208621	281.784	360.544745499019	281.886	399.444613311922
282.545	361.738	284.176	402.66524	282.545	361.712250401299	284.176	403.157720630298	282.545	360.522986232488	282.649	399.432963495137
283.306	361.858	284.939	404.85096	283.306	361.772241138482	284.939	403.182156808758	283.306	360.500939136968	283.412	399.420924474567
284.066	363.565	285.701	403.03428	284.066	361.83170529471	285.701	403.216756388094	284.066	360.478601435128	284.176	399.408491917306
284.827	361.454	286.464	402.11836	284.827	361.881750834801	286.464	403.257725749635	284.827	360.455970350997	284.939	399.395661511973
285.587	360.874	287.227	402.09468	285.587	361.919629297553	287.227	403.300293942341	285.587	360.433043111687	285.701	399.382428979755
286.347	361.711	287.99	404.26048	286.347	361.941493320019	287.99	403.342124029304	286.347	360.40981694531	286.464	399.368790096392
287.107	362.576	288.752	405.22472	287.107	361.941637126322	288.752	403.381836677005	287.107	360.386289520492	287.227	399.354740674143
287.868	362.581	289.514	402.93276	287.868	361.923581152946	289.514	403.417769812722	287.868	360.362458507163	287.99	399.340276552763
288.628	360.861	290.277	403.6688	288.628	361.897530204231	290.277	403.44840833387	288.628	360.33832157744	288.752	399.325393599405
289.387	361.787	291.039	404.184	289.387	361.876458917461	291.039	403.471504711066	289.387	360.313876405659	289.514	399.310087730426
290.147	361.672	291.801	405.37848	290.147	361.868801967172	291.801	403.480568810168	290.147	360.289121188313	290.277	399.294354921176
290.907	362.967	292.563	402.66708	290.907	361.872764969669	292.563	403.471297829429	290.907	360.264054123367	291.039	399.278191183231
291.666	362.263	293.325	401.81944	291.666	361.87875809357	293.325	403.448401697279	291.666	360.238673410169	291.801	399.261592571911
292.426	361.022	294.087	403.43084	292.426	361.877452799688	294.087	403.419591926792	292.426	360.212977250771	292.563	399.244555191596
293.185	361.269	294.848	402.17064	293.185	361.862663921222	294.848	403.387521714614	293.185	360.186963849248	293.325	399.227075207834
293.944	361.378	295.61	404.53892	293.944	361.829617176983	295.61	403.350568666793	293.944	360.160631410482	294.087	399.209148820398
294.703	362.78	296.371	404.20368	294.703	361.780631182472	296.371	403.306568991886	294.703	360.133978140442	294.848	399.190772254985
295.463	361.475	297.133	403.024	295.463	361.726821809531	297.133	403.255515037586	295.463	360.107002246308	295.61	399.171941779509
296.221	361.841	297.894	402.12692	296.221	361.680532803569	297.894	403.202621159421	296.221	360.079701937912	296.371	399.152653691684
296.98	362.204	298.655	403.15072	296.98	361.63953356158	298.655	403.147382718105	296.98	360.05207542645	297.133	399.132904342891
297.739	361.641	299.416	403.29252	297.739	361.590952172989	299.416	403.087993839159	297.739	360.024120924879	297.894	399.112690135024
298.498	361.928	300.177	402.5664	298.498	361.527404830547	300.177	403.023451178322	298.498	359.995836648311	298.655	399.092007508888
299.256	361.369	300.938	403.34632	299.256	361.455802217785	300.938	402.960666790696	299.256	359.967220813473	299.416	399.070852935428
300.015	360.287	301.698	402.12264	300.015	361.389182920717	301.698	402.905206942947	300.015	359.938271639023	300.177	399.049222926179
300.773	360.501	302.459	403.618	300.773	361.335244475061	302.459	402.856759551834	300.773	359.908987345024	300.938	399.027114034892
301.531	362.093	303.219	403.71844	301.531	361.292901656504	303.219	402.812126566986	301.531	359.879366499915	301.698	399.004522850489
302.289	360.976	303.98	402.03972	302.289	361.261774502254	303.98	402.771216559432	302.289	359.849407672731	302.459	398.981446005086
303.047	362.29	304.74	402.09224	303.047	361.245185024923	304.74	402.733944079918	303.047	359.819109434717	303.219	398.957880161978
303.805	361.392	305.5	405.4608	303.805	361.245140538235	305.5	402.698240870567	303.805	359.788470358248	303.98	398.933822030827
304.563	361.208	306.26	403.30696	304.563	361.255749618787	306.26	402.66112650763	304.563	359.757489018167	304.74	398.909268368901
305.32	360.072	307.02	401.06288	305.32	361.267713561304	307.02	402.62196771746	305.32	359.726163990921	305.5	398.884215964525
306.078	360.705	307.78	400.97548	306.078	361.274053665913	307.78	402.579509447304	306.078	359.69449385441	306.26	398.858661637857
306.836	361.211	308.54	401.81548	306.836	361.273227797685	308.54	402.531703173728	306.836	359.662477532021	307.02	398.832602274818
307.593	361.908	309.3	401.28616	307.593	361.261666036922	309.3	402.476408264771	307.593	359.630113948154	307.78	398.806034805813
308.35	362.285	310.059	403.61628	308.35	361.230974073496	310.059	402.41301230613	308.35	359.597402028757	308.54	398.778956183551
309.107	361.575	310.819	403.66512	309.107	361.17175234144	310.819	402.34054035868	309.107	359.564340702055	309.3	398.751363382435
309.864	361.281	311.578	400.742	309.864	361.079981058948	311.578	402.262590022005	309.864	359.530928898961	310.059	398.723253407232
310.621	359.556	312.337	402.80608	310.621	360.959012410064	312.337	402.183469097334	310.621	359.497165552399	310.819	398.694623288059
311.378	361.202	313.096	401.86884	311.378	360.816551506915	313.096	402.107221633648	311.378	359.463049597043	311.578	398.665470103962
312.135	360.391	313.855	405.47144	312.135	360.657456870741	313.855	402.034724497869	312.135	359.428580026344	312.337	398.635790983692
312.892	360.902	314.614	401.13016	312.892	360.485351283547	314.614	401.965819338505	312.892	359.393755835489	313.096	398.605583076766
313.648	360.646	315.373	401.09224	313.648	360.306774502053	315.373	401.89793488481	313.648	359.358576020629	313.855	398.574843574403
314.405	360.388	316.132	401.16508	314.405	360.129562197053	316.132	401.827339073909	314.405	359.323039579424	314.614	398.543569700456
315.161	360.272	316.89	402.58744	315.161	359.972318040704	316.89	401.747195961285	315.161	359.287145510819	315.373	398.511758747742
315.917	359.534	317.649	400.55308	315.917	359.849801386035	317.649	401.650592109129	315.917	359.250892814825	316.132	398.479408034945
316.673	359.479	318.407	401.87652	316.673	359.766218407742	318.407	401.535598785211	316.673	359.214280492439	316.89	398.446514906556
317.429	358.479	319.166	399.83972	317.429	359.716690087553	319.166	401.403549429535	317.429	359.177307827482	317.649	398.413076733918
318.185	358.973	319.924	402.26852	318.185	359.69004124249	319.924	401.259495269832	318.185	359.139974368227	318.407	398.379090929788
318.941	360.278	320.682	400.37284	318.941	359.673704931814	320.682	401.109208430162	318.941	359.102278965341	319.166	398.344554928321
319.697	359.816	321.44	402.84692	319.697	359.662765023291	321.44	400.961853253809	319.697	359.064220302681	319.924	398.309466198646
320.452	360.333	322.198	400.3342	320.452	359.660332826314	322.198	400.825037006577	320.452	359.025797065282	320.682	398.273822224843
321.208	359.793	322.956	400.4096	321.208	359.67388159599	322.956	400.702825018084	321.208	358.98700793893	321.44	398.237620530585
321.963	359.625	323.713	400.416	321.963	359.703439190619	323.713	400.595006729752	321.963	358.947851610716	322.198	398.200858660533
322.719	359.437	324.471	401.42092	322.719	359.732381519822	324.471	400.500886741346	322.719	358.908326768541	322.956	398.163534205441
323.474	360.153	325.228	400.57892	323.474	359.747127910749	325.228	400.417662977944	323.474	358.868432100979	323.713	398.125644777398
324.229	360.37	325.986	400.89784	324.229	359.743305255097	325.986	400.342939548707	324.229	358.828166824752	324.471	398.087188010952
324.984	359.289	326.743	398.93492	324.984	359.721590992684	326.743	400.274325297844	324.984	358.787530157864	325.228	398.048161563557
325.739	359.314	327.5	399.96104	325.739	359.690693048898	327.5	400.20439647042	325.739	358.746521319862	325.986	398.008563126001
326.494	360.183	328.257	399.46324	326.494	359.65515737998	328.257	400.127167313436	326.494	358.705140031261	326.743	397.968390414382
327.248	359.052	329.014	400.16052	327.248	359.616957813591	329.014	400.043023425768	327.248	358.663386579487	327.5	397.927641173691
328.003	359.049	329.771	398.33596	328.003	359.579187535278	329.771	399.958747888349	328.003	358.621261253445	328.257	397.886314105781
328.757	359.942	330.528	401.16292	328.757	359.544447840965	330.528	399.874714252248	328.757	358.578764730262	329.014	397.844407932843
329.512	359.558	331.284	400.49092	329.512	359.507352718367	331.284	399.786543099038	329.512	358.535898114381	329.771	397.801921392833
330.266	359.89	332.041	399.97788	330.266	359.458195693259	332.041	399.690462483336	330.266	358.492662511604	330.528	397.758853246871
331.02	358.84	332.797	400.32404	331.02	359.39001706841	332.797	399.589595371525	331.02	358.449059028755	331.284	397.715202784774
331.774	358.588	333.553	397.59024	331.774	359.302411235615	333.553	399.487015662031	331.774	358.405088774059	332.041	397.670969330401
332.528	359.999	334.31	400.01016	332.528	359.20450636301	334.31	399.385654794578	332.528	358.360753246287	332.797	397.626152235367
333.282	360.52	335.066	400.76512	333.282	359.098856245941	335.066	399.284710374864	333.282	358.316054126941	333.553	397.580750874358
334.036	358.455	335.822	400.13712	334.036	358.985707212471	335.822	399.180078364318	334.036	358.270993099161	334.31	397.534764649036
334.79	359.638	336.578	397.68772	334.79	358.864339844696	336.578	399.067683054916	334.79	358.225571848288	335.066	397.488192970459
335.543	357.22	337.333	399.8648	335.543	358.740796247257	337.333	398.94961037832	335.543	358.17979224349	335.822	397.441035274438
336.297	358.451	338.089	397.37868	336.297	358.623591872878	338.089	398.825231960013	336.297	358.133656155346	336.578	397.393291029556
337.05	359.13	338.845	398.82384	337.05	358.514532866311	338.845	398.692749118898	337.05	358.0871644956	337.333	397.344959731353
337.803	358.377	339.6	398.89388	337.803	358.415366636603	339.6	398.553934462658	337.803	358.040318493025	338.089	397.296041166857
338.557	357.851	340.356	397.5632	338.557	358.333192651385	340.356	398.410576611027	338.557	357.993119377437	338.845	397.246535148292
339.31	357.82	341.111	397.9174	339.31	358.272466834558	341.111	398.26864382055	339.31	357.945568714995	339.6	397.196441569695
340.063	358.106	341.866	399.43468	340.063	358.233487802844	341.866	398.133834585526	340.063	357.897667929883	340.356	397.145760340879
340.815	358.785	342.621	397.45104	340.815	358.21355909864	342.621	398.009239365891	340.815	357.84941832084	341.111	397.094491388628
341.568	358.972	343.376	396.5846	341.568	358.209407128541	343.376	397.895719757995	341.568	357.800821394729	341.866	397.042635052992
342.321	356.866	344.131	397.52752	342.321	358.218049597898	344.131	397.794501582207	342.321	357.75187865935	342.621	396.990192488701
343.073	359.051	344.886	399.16852	343.073	358.232137469422	344.886	397.7089708359	343.073	357.702591623673	343.376	396.937164874406
343.826	358.216	345.64	399.91572	343.826	358.244166333096	345.64	397.638536094305	343.826	357.652960911675	344.131	396.883553844996
344.578	358.451	346.395	396.80616	344.578	358.256897155542	346.395	397.579332606351	344.578	357.602987148682	344.886	396.82936068632
345.33	358.266	347.149	396.97604	345.33	358.273188400807	347.149	397.525173750109	345.33	357.552671522495	345.64	396.774587321756
346.083	357.511	347.904	396.14984	346.083	358.287336332452	347.904	397.471490844681	346.083	357.502015221765	346.395	396.71923569807
346.835	358.772	348.658	396.42508	346.835	358.294789488016	348.658	397.418124112953	346.835	357.451019435854	347.149	396.663307793443
347.587	358.629	349.412	398.781	347.587	358.287058012153	349.412	397.364244490169	347.587	357.399685363102	347.904	396.606805672107
348.338	358.155	350.166	398.3632	348.338	358.259814954198	350.166	397.312947825078	348.338	357.348014203167	348.658	396.549731707902
349.09	357.862	350.92	395.80568	349.09	358.220246566551	350.92	397.26746709846	349.09	357.296007156939	349.412	396.492087822272
349.842	357.467	351.674	396.70464	349.842	358.176724735995	351.674	397.229313704544	349.842	357.243665426114	350.166	396.433875813252
350.593	358.683	352.428	398.26668	350.593	358.131417706329	352.428	397.199064289467	350.593	357.190990777815	350.92	396.37509750177
351.345	358.631	353.181	395.81832	351.345	358.080335249853	353.181	397.178287372338	351.345	357.137985202275	351.674	396.315754728046
352.096	358.515	353.935	399.37708	352.096	358.020062150511	353.935	397.164647695918	352.096	357.084650691222	352.428	396.255848768576
352.847	357.943	354.688	396.41928	352.847	357.948409564254	354.688	397.157072662231	352.847	357.030989237874	353.181	396.195381284853
353.598	358.125	355.441	397.312	353.598	357.864409513058	355.441	397.156806808062	353.598	356.97700283688	353.935	396.134353958477
354.349	356.583	356.195	396.85972	354.349	357.766353105898	356.195	397.162735178725	354.349	356.922693483804	354.688	396.072768097759
355.1	357.36	356.948	398.07952	355.1	357.657312456435	356.948	397.17309807092	355.1	356.868063175353	355.441	396.010625043436
355.851	357.834	357.701	397.38876	355.851	357.540603231274	357.701	397.189757733989	355.851	356.813113568883	356.195	395.947926479293
356.602	357.709	358.454	394.92752	356.602	357.427375923364	358.454	397.210559836453	356.602	356.757846813196	356.948	395.884674102127
357.353	357.278	359.206	396.01312	357.353	357.32633548626	359.206	397.227937716492	357.353	356.702265058112	357.701	395.820870511413
358.103	358.08	359.959	398.2832	358.103	357.239529472873	359.959	397.238442815986	358.103	356.646370454405	358.454	395.756518328573
358.853	357.108	360.712	399.04884	358.853	357.173320376613	360.712	397.246521558139	358.853	356.590165728005	359.206	395.691620190708
359.604	356.769	361.464	398.42724	359.604	357.135278247412	361.464	397.25536969666	359.604	356.53365360628	359.959	395.62617791421
360.354	356.53	362.217	396.15396	360.354	357.128895745319	362.217	397.265388238089	360.354	356.47683733391	360.712	395.560193633757
361.104	357.157	362.969	396.907	361.104	357.146070618583	362.969	397.278960436794	361.104	356.419720390688	361.464	395.493669510597
361.854	356.651	363.721	396.4952	361.854	357.174259697089	363.721	397.298151724318	361.854	356.362306309517	362.217	395.426607740864
362.604	357.318	364.473	397.97976	362.604	357.205878960364	364.473	397.324796584747	362.604	356.304598624037	362.969	395.359010550028
363.354	357.781	365.225	397.788	363.354	357.237682944039	365.225	397.361321239197	363.354	356.246601156292	363.721	395.290880883638
364.104	356.766	365.977	396.85996	364.104	357.269200802053	365.977	397.40964713745	364.104	356.188317729342	364.473	395.222221702724
364.853	357.037	366.729	397.09412	364.853	357.305954562393	366.729	397.468839586787	364.853	356.129752167778	365.225	395.153037160589
365.603	358.718	367.48	397.897	365.603	357.35079661443	367.48	397.53746811484	365.603	356.070908873299	365.977	395.083331438115
366.352	356.929	368.232	398.6694	366.352	357.399887764419	368.232	397.614831135496	366.352	356.011792248509	366.729	395.013108742533
367.101	357.207	368.983	396.46616	367.101	357.445156399219	368.983	397.695071452927	367.101	355.95240669866	367.48	394.942373298838
367.851	358.082	369.735	397.4448	367.851	357.480896506573	369.735	397.77560649994	367.851	355.892756629921	368.232	394.871129352837
368.6	357.496	370.486	398.86124	368.6	357.506701791872	370.486	397.853621983478	368.6	355.832846449716	368.983	394.799381179885
369.349	357.686	371.237	396.46552	369.349	357.517368449021	371.237	397.924458631021	369.349	355.772680567656	369.735	394.727133093315
370.098	356.474	371.988	396.41544	370.098	357.509917401024	371.988	397.981482883823	370.098	355.712263395017	370.486	394.654389423132
370.846	357.635	372.739	398.80476	370.846	357.48492606387	372.739	398.019461477055	370.846	355.651599344989	371.237	394.581154526515
371.595	357.237	373.49	398.84696	371.595	357.443724430155	373.49	398.03408850639	371.595	355.590692831522	371.988	394.507432802713
372.344	357.309	374.241	396.7634	372.344	357.386896896464	374.241	398.02115703132	372.344	355.529548270549	372.739	394.433228669818
373.092	357.283	374.992	400.29684	373.092	357.317477344251	374.992	397.979348917364	373.092	355.46817007965	373.49	394.358546565002
373.841	358.442	375.742	399.32292	373.841	357.238553531547	375.742	397.909736948616	373.841	355.406562678186	374.241	394.283390969154
374.589	356.577	376.492	397.09732	374.589	357.153802628166	376.492	397.813841498861	374.589	355.34473048733	374.992	394.207766408044
375.337	357.689	377.243	397.40728	375.337	357.057922022128	377.243	397.695349180868	375.337	355.282677931291	375.742	394.131677432246
376.085	356.657	377.993	397.47576	376.085	356.942864943121	377.993	397.55369931721	376.085	355.220409435513	376.492	394.055128653223
376.833	356.765	378.743	399.12984	376.833	356.803417739946	378.743	397.387461354355	376.833	355.157929427842	377.243	393.978124734348
377.581	357.226	379.493	397.51388	377.581	356.644193045669	379.493	397.196343831299	377.581	355.095242337563	377.993	393.900670369419
378.329	355.102	380.243	396.03308	378.329	356.467780957092	380.243	396.984146964867	378.329	355.032352595568	378.743	393.822770286526
379.076	356.29	380.993	396.59704	379.076	356.276950417844	380.993	396.756956748487	379.076	354.969264634879	379.493	393.744429249507
379.824	356.766	381.743	395.09224	379.824	356.083501475068	381.743	396.521303059832	379.824	354.905982958095	380.243	393.665652075274
380.572	355.982	382.492	396.9662	380.572	355.90553473758	382.492	396.285553989762	380.572	354.842512069138	380.993	393.586443618431
381.319	355.75	383.242	396.2116	381.319	355.756221831188	383.242	396.056134196242	381.319	354.778856473789	381.743	393.506808757258
382.066	355.904	383.991	393.81968	382.066	355.634113448301	383.991	395.842257329997	382.066	354.715020678966	382.492	393.426752400141
382.813	355.455	384.741	395.61808	382.813	355.538636879497	384.741	395.647966735871	382.813	354.651009192562	383.242	393.346279471321
383.561	355.206	385.49	396.29336	383.561	355.46390778273	385.49	395.475056285605	383.561	354.586826523656	383.991	393.265394930432
384.308	353.923	386.239	396.57608	384.308	355.39950365336	386.239	395.319716413155	384.308	354.522477182134	384.741	393.184103765764
385.054	356.115	386.988	395.53516	385.054	355.334115196914	386.988	395.172346458477	385.054	354.457965678497	385.49	393.102411514348
385.801	355.041	387.737	393.77628	385.801	355.263112200869	387.737	395.026322971707	385.801	354.393295924373	386.239	393.020323737552
386.548	355.376	388.486	393.1904	386.548	355.18298393087	388.486	394.881683130127	386.548	354.328471833044	386.988	392.937846028658
387.294	355.175	389.234	395.0454	387.294	355.09245367281	389.234	394.739334835313	387.294	354.263497318441	387.737	392.854984016503
388.041	355.038	389.983	396.59496	388.041	354.989948953703	389.983	394.596658591879	388.041	354.198376295543	388.486	392.771743355899
388.787	355.633	390.731	392.7498	388.787	354.879216233736	390.731	394.455133822139	388.787	354.133112680239	389.234	392.688130613738
389.534	355.396	391.48	395.07556	389.534	354.764534232459	391.48	394.317219206828	389.534	354.067710389258	389.983	392.604152771385
390.28	354.49	392.228	394.76056	390.28	354.643002567968	392.228	394.183685478101	390.28	354.00217334083	390.731	392.519816833775
391.026	353.686	392.976	395.17328	391.026	354.514839701042	392.976	394.051636306686	391.026	353.936505454512	391.48	392.435129845754
391.772	355.354	393.724	394.47384	391.772	354.381546845464	393.724	393.917926475707	391.772	353.8707111372	392.228	392.350099079849
392.518	353.518	394.472	393.62724	392.518	354.24534278133	394.472	393.785699406844	392.518	353.804794545535	392.976	392.264731834991
393.264	353.813	395.22	393.61496	393.264	354.112967558904	395.22	393.659742714994	393.264	353.738759837642	393.724	392.179035434216
394.009	353.57	395.968	391.78716	394.009	353.994611248587	395.968	393.542846965467	394.009	353.672610885137	394.472	392.093017229647
394.755	353.872	396.716	394.66344	394.755	353.898016390125	396.716	393.43537489798	394.755	353.606351633804	395.22	392.006684596354
395.5	354.098	397.463	391.57756	395.5	353.82532514786	397.463	393.333994106826	395.5	353.539985926917	395.968	391.920044924748
396.246	353.238	398.211	391.74428	396.246	353.768413357145	398.211	393.234945395708	396.246	353.473517873134	396.716	391.833105621325
396.991	353.828	398.958	392.70628	396.991	353.719565612891	398.958	393.138289421786	396.991	353.406952138568	397.463	391.745873961023
397.736	354.22	399.706	394.14372	397.736	353.672124488897	399.706	393.042852913016	397.736	353.340293154052	398.211	391.658357247085
398.481	353.677	400.453	394.99808	398.481	353.616880713648	400.453	392.951888922998	398.481	353.273545771043	398.958	391.570562616123
399.226	353.613	401.2	392.95064	399.226	353.545419652398	401.2	392.868981999332	399.226	353.206714841879	399.706	391.482497289811
399.971	353.877	401.947	391.97592	399.971	353.456437823049	401.947	392.793314658258	399.971	353.139805621951	400.453	391.394169614185
400.716	352.687	402.694	391.91624	400.716	353.354172835036	402.694	392.717992926285	400.716	353.072823772524	401.2	391.305587961893
401.461	353.642	403.441	393.18424	401.461	353.24455376317	403.441	392.633783315112	401.461	353.005774955604	401.947	391.216760741621
402.205	353.738	404.187	393.88912	402.205	353.130873732154	404.187	392.531654938642	402.205	352.938664447758	402.694	391.127696378507
402.95	352.803	404.934	391.61612	402.95	353.012822045511	404.934	392.407362604286	402.95	352.871497526188	403.441	391.038404049255
403.694	352.719	405.68	391.09336	403.694	352.896786113806	405.68	392.259640029367	403.694	352.804279468898	404.187	390.948893711228
404.438	352.568	406.427	392.3646	404.438	352.787432045377	406.427	392.087325709897	404.438	352.737015485461	404.934	390.859175343248
405.183	352.29	407.173	394.2664	405.183	352.687821329963	407.173	391.894361628596	405.183	352.669710700255	405.68	390.769258953539
405.927	352.051	407.919	391.89656	405.927	352.603176398536	407.919	391.688988790466	405.927	352.602370068814	406.427	390.6791552997
406.671	353.147	408.665	390.77488	406.671	352.540384075481	408.665	391.479260650779	406.671	352.534998167339	407.173	390.58887546019
407.415	352.082	409.411	390.53072	407.415	352.499910807639	409.411	391.271732399569	407.415	352.467599021213	407.919	390.498430530322
408.158	352.734	410.157	390.75068	408.158	352.465971520809	410.157	391.075560872208	408.158	352.40017665643	408.665	390.407831642186
408.902	353.206	410.903	391.49044	408.902	352.422163003898	410.903	390.897893329054	408.902	352.332734713773	409.411	390.317089941851
409.646	351.923	411.648	392.92564	409.646	352.375047929608	411.648	390.74148837854	409.646	352.265277167512	410.157	390.226216938767
410.389	352.389	412.394	389.39028	410.389	352.335828371202	412.394	390.602836494112	410.389	352.197807992791	410.903	390.135224353873
411.133	352.304	413.139	389.77792	411.133	352.313807281161	413.139	390.475703384784	411.133	352.13033082282	411.648	390.044124427332
411.876	352.123	413.885	388.67704	411.876	352.313093504428	413.885	390.353578087025	411.876	352.06284948181	412.394	389.952929412854
412.619	352.49	414.63	388.70344	412.619	352.324562168548	414.63	390.234853937162	412.619	351.995367967465	413.139	389.861651592968
413.362	352.663	415.375	390.02296	413.362	352.342504086994	415.375	390.124570463395	413.362	351.927890337583	413.885	389.770302693179
414.105	352.158	416.12	391.38964	414.105	352.365549070787	416.12	390.029352480273	414.105	351.860421144098	414.63	389.678894356097
414.848	352.548	416.865	389.52432	414.848	352.386557443986	416.865	389.952913370136	414.848	351.792964939677	415.375	389.587437142003
415.591	352.024	417.61	390.70208	415.591	352.392965588688	417.61	389.894842721013	415.591	351.725526574272	416.12	389.495940645477
416.334	351.202	418.355	390.17976	416.334	352.378620867453	418.355	389.853554141415	416.334	351.658110898587	416.865	389.404414892268
417.076	351.365	419.1	391.0774	417.076	352.344275023313	419.1	389.827671279319	417.076	351.590723061502	417.61	389.312869927061
417.819	352.821	419.844	389.32632	417.819	352.29701764551	419.844	389.812621141959	417.819	351.523367756242	418.355	389.221315913247
418.561	355.677	420.589	390.49528	418.561	352.250871622213	420.589	389.800419261333	418.561	351.456049450536	419.1	389.12976302811
419.303	351.834	421.333	388.65792	419.303	352.212425732768	421.333	389.782633996234	419.303	351.388772613408	419.844	389.038222397793
420.046	352.136	422.077	389.80696	420.046	352.180319257322	422.077	389.755791992933	420.046	351.321541718106	420.589	388.946705167914
420.788	351.929	422.821	391.27252	420.788	352.150384213738	422.821	389.72104815144	420.788	351.254361682658	421.333	388.855222769311
421.53	350.959	423.565	387.55972	421.53	352.113673768425	423.565	389.676333583258	421.53	351.187237425907	422.077	388.763786648305
422.272	352.298	424.309	388.99176	422.272	352.061756073407	424.309	389.615100018521	422.272	351.120173867372	422.821	388.672408055887
423.013	351.489	425.053	387.97724	423.013	351.993281282655	425.053	389.533980186065	423.013	351.053175698561	423.565	388.581099275791
423.755	350.93	425.797	391.8954	423.755	351.907946529099	425.797	389.432789771218	423.755	350.986247612161	424.309	388.489872617751
424.497	351.162	426.541	389.34244	424.497	351.807760498465	426.541	389.313549059508	424.497	350.919394736246	425.053	388.398739380336
425.238	353.079	427.284	389.1208	425.238	351.70112936342	427.284	389.18153582547	425.238	350.8526221427	425.797	388.307711358984
425.98	352.421	428.028	390.1702	425.98	351.600934065147	428.028	389.038826293957	425.98	350.785935145769	426.541	388.216799931846
426.721	352.141	428.771	388.19252	426.721	351.522212594394	428.771	388.892093841343	426.721	350.719339061927	427.284	388.126016512953
427.462	351.815	429.514	389.71116	427.462	351.467793367891	429.514	388.744304332793	427.462	350.652839209279	428.028	388.035373630718
428.203	350.893	430.257	388.24884	428.203	351.420521461673	430.257	388.595372593869	428.203	350.586440907357	428.771	387.944884798391
428.944	350.733	431	388.40896	428.944	351.354709616233	431	388.44308475012	428.944	350.52014947685	429.514	387.854563550567
429.685	350.942	431.743	388.13472	429.685	351.260708390257	431.743	388.28832029209	429.685	350.453970544702	430.257	387.764423667005
430.426	351.235	432.486	387.58552	430.426	351.146566450138	432.486	388.133351191761	430.426	350.387909950496	431	387.674478946024
431.167	350.723	433.229	389.30052	431.167	351.010141759194	433.229	387.979898766163	431.167	350.321974021353	431.743	387.584743665521
431.907	351.387	433.972	387.30776	431.907	350.853251920004	433.972	387.826543188492	431.907	350.256169085244	432.486	387.495232830526
432.648	350.181	434.714	387.9002	432.648	350.688848670175	434.714	387.675411260059	432.648	350.190501870764	433.229	387.405961990545
433.388	350.229	435.457	387.1286	433.388	350.52983788072	435.457	387.5296301582	433.388	350.124979107638	433.972	387.316946784469
434.129	351.031	436.199	386.67432	434.129	350.386559019615	436.199	387.395278458978	434.129	350.0596075161	434.714	387.228202870136
434.869	350.957	436.941	386.26452	434.869	350.262676353302	436.941	387.27757367547	434.869	349.9943939203	435.457	387.139745896287
435.609	350.776	437.684	387.9992	435.609	350.15500634761	437.684	387.180738519712	435.609	349.92934514536	436.199	387.051592176942
436.349	349.738	438.426	385.83572	436.349	350.055369999753	438.426	387.107350999341	436.349	349.864468017363	436.941	386.963758015086
437.089	349.437	439.168	386.09944	437.089	349.961777554064	439.168	387.053912408945	437.089	349.799769363241	437.684	386.876259340203
437.829	349.508	439.909	388.89896	437.829	349.879584967866	439.909	387.014761308699	437.829	349.735255883582	438.426	386.789111389533
438.569	350.068	440.651	387.408	438.569	349.81966316949	440.651	386.982265527846	438.569	349.670933916571	439.168	386.702330512025
439.308	348.822	441.393	389.36824	439.308	349.784414092249	441.393	386.95229417975	439.308	349.606809573361	439.909	386.615932112772
440.048	348.668	442.134	384.7962	440.048	349.765906086573	442.134	386.923263239204	440.048	349.542889361778	440.651	386.529931000006
440.787	350.553	442.876	386.40776	440.787	349.752758007064	442.876	386.893611194627	440.787	349.479179005619	441.393	386.444342004788
441.527	350.82	443.617	385.90828	441.527	349.735406680434	443.617	386.864394048592	441.527	349.415683354669	442.134	386.359180827467
442.266	349.243	444.358	388.54132	442.266	349.708959020306	444.358	386.830931635747	442.266	349.352407259787	442.876	386.274463197631
443.005	349.489	445.1	386.72716	443.005	349.667538679087	445.1	386.787602829122	443.005	349.289355573236	443.617	386.190203297519
443.744	349.951	445.841	385.22476	443.744	349.60975531539	445.841	386.72985588659	443.744	349.22653303798	444.358	386.106415441332
444.483	350.619	446.582	385.87376	444.483	349.537717340474	446.582	386.655799470881	444.483	349.16394459643	445.1	386.023113664166
445.222	349.054	447.322	389.12476	445.222	349.455108776878	447.322	386.567662431195	445.222	349.101595191721	445.841	385.940312025468
445.961	349.681	448.063	386.72956	445.961	349.368485150554	448.063	386.466186244435	445.961	349.03948976844	446.582	385.858025281691
446.699	349.807	448.804	386.48772	446.699	349.288725384884	448.804	386.354577022874	446.699	348.977633223631	447.322	385.77626748089
447.438	349.476	449.544	386.21972	447.438	349.220681697633	449.544	386.238117277082	447.438	348.916030454976	448.063	385.695052686698
448.176	347.447	450.285	384.9896	448.176	349.166148996465	450.285	386.120490365369	448.176	348.854686360988	448.804	385.614394996234
448.915	348.539	451.025	386.08964	448.915	349.119316413407	451.025	386.002334792559	448.915	348.793606399589	449.544	385.534309530778
449.653	348.775	451.766	386.53016	449.653	349.075328157688	451.766	385.880276726749	449.653	348.732794622422	450.285	385.454812276202
450.391	348.611	452.506	384.70852	450.391	349.03130863589	452.506	385.74913966239	450.391	348.67225482678	451.025	385.375919896937
451.129	349.336	453.246	385.2562	451.129	348.98371829898	453.246	385.605485584173	451.129	348.611990852117	451.766	385.29764859685
451.867	348.843	453.986	385.98024	451.867	348.927836898172	453.986	385.449619304014	451.867	348.552006476695	452.506	385.220015286393
452.605	349.719	454.726	387.44644	452.605	348.870048491955	454.726	385.284385172633	452.605	348.4923054795	453.246	385.143036888343
453.343	350.272	455.465	383.5812	453.343	348.821147532188	455.465	385.115042442628	453.343	348.432891930218	453.986	385.066729819097
454.081	349.116	456.205	385.24724	454.081	348.784150207855	456.205	384.944647897805	454.081	348.373769899764	454.726	384.991110607084
454.818	348.514	456.945	382.51072	454.818	348.754136364106	456.945	384.778430566037	454.818	348.314943460893	455.465	384.916196685106
455.556	349.053	457.684	385.4688	455.556	348.725783216213	457.684	384.619589710191	455.556	348.256416687099	456.205	384.842005510522
456.293	347.248	458.423	386.08028	456.293	348.695837778666	458.423	384.471584476657	456.293	348.198193850737	456.945	384.768553219041
457.03	349.007	459.163	384.40984	457.03	348.656309417597	459.163	384.334176076822	457.03	348.140279224955	457.684	384.695856347555
457.768	347.034	459.902	384.74696	457.768	348.608964346396	459.902	384.208148395993	457.768	348.082676133661	458.423	384.623929197703
458.505	348.501	460.641	382.19148	458.505	348.562069602216	460.641	384.089822795059	458.505	348.025387901627	459.163	384.552786836335
459.242	348.23	461.38	384.86424	459.242	348.525250772824	461.38	383.971894027064	459.242	347.968416805998	459.902	384.482444344867
459.979	349.369	462.119	384.63628	459.979	348.500917820545	462.119	383.851327690306	459.979	347.911765599056	460.641	384.412916663197
460.715	348.277	462.858	381.97764	460.715	348.49154382281	462.858	383.73229393809	460.715	347.855437294405	461.38	384.344218993092
461.452	349.3	463.596	382.9592	461.452	348.490371619865	463.596	383.617623396238	461.452	347.799434907106	462.119	384.276364337099
462.189	348.89	464.335	383.41068	462.189	348.481134668289	464.335	383.510290033858	462.189	347.74376187336	462.858	384.209366212584
462.925	348.888	465.073	383.44584	462.925	348.445914517114	465.073	383.413156012549	462.925	347.68842163087	463.596	384.14323849323
463.662	348.118	465.812	384.63092	463.662	348.369792638636	465.812	383.325823620344	463.662	347.633417618485	464.335	384.07799284331
464.398	348.201	466.55	384.80752	464.398	348.246924589741	466.55	383.248053896159	464.398	347.578753276254	465.073	384.013639754901
465.134	348.047	467.288	381.48608	465.134	348.089896005752	467.288	383.175806656269	465.134	347.524432528322	465.812	383.950189059438
465.87	347.347	468.026	382.22456	465.87	347.917255942675	468.026	383.103170244909	465.87	347.470459299459	466.55	383.887650026236
466.606	348.378	468.764	383.4104	466.606	347.745318959665	468.764	383.028878010764	466.606	347.416838036478	467.288	383.826032598531
467.342	347.096	469.502	384.27356	467.342	347.585672628794	469.502	382.957938834704	467.342	347.363573062857	468.026	383.765347630233
468.078	347.655	470.24	383.82876	468.078	347.444229925096	470.24	382.893667521209	468.078	347.310668703033	468.764	383.705603658696
468.814	347.406	470.978	381.8816	468.814	347.32528193631	470.978	382.831873457324	468.814	347.25812901414	469.502	383.646807695896
469.549	347.378	471.715	380.81928	469.549	347.222917643786	471.715	382.768085787591	469.549	347.205958397298	470.24	383.588966461558
470.285	345.899	472.453	383.58256	470.285	347.133261650957	472.453	382.698189409454	470.285	347.15416140135	470.978	383.532087295889
471.02	346.803	473.19	382.6064	471.02	347.053867925207	473.19	382.624940194976	471.02	347.102742747009	471.715	383.476177776495
471.756	347.083	473.927	382.30748	471.756	346.98063114663	473.927	382.552112755275	471.756	347.051705901081	472.453	383.421243846995
472.491	347.66	474.665	383.1496	472.491	346.914462572892	474.665	382.482030208896	472.491	347.001054030929	473.19	383.367288820684
473.226	346.657	475.402	383.03204	473.226	346.856295556791	475.402	382.418697518318	473.226	346.95079033518	473.927	383.314316170556
473.961	348.322	476.139	381.84212	473.961	346.809352697839	476.139	382.36129358556	473.961	346.900918013118	474.665	383.262328616327
474.696	346.559	476.876	383.09916	474.696	346.779360153909	476.876	382.306101581409	474.696	346.851439970533	475.402	383.211327880944
475.431	346.25	477.612	381.80832	475.431	346.762943546405	477.612	382.252885884501	475.431	346.802359114633	476.139	383.161315575753
476.166	345.87	478.349	381.51256	476.166	346.754417946954	478.349	382.201260426646	476.166	346.753678060481	476.876	383.112293134605
476.901	347.075	479.086	382.00728	476.901	346.744676474314	479.086	382.153673278278	476.901	346.705398871333	477.612	383.064260685348
477.635	346.265	479.822	381.41224	477.635	346.720288737899	479.822	382.115230739133	477.635	346.657522727648	478.349	383.017218342826
478.37	346.384	480.559	383.36752	478.37	346.674927377111	480.559	382.091306071027	478.37	346.610051179122	479.086	382.971164978504
479.104	347.209	481.295	382.75172	479.104	346.609943681311	481.295	382.086195467921	479.104	346.562985383315	479.822	382.926097974235
479.838	346.68	482.031	382.26588	479.838	346.531267187655	482.031	382.099691116666	479.838	346.516326271965	480.559	382.882013757623
480.572	345.791	482.767	380.40404	480.572	346.452310456074	482.767	382.126251621752	480.572	346.470074777456	481.295	382.838907257557
481.307	348.069	483.503	382.31328	481.307	346.384586884645	483.503	382.16004229447	481.307	346.424231995683	482.031	382.796773883574
482.041	345.701	484.239	383.1184	482.041	346.330588823867	484.239	382.19946251902	482.041	346.378798344142	482.767	382.755608958897
482.774	346.888	484.975	382.14436	482.774	346.286770163473	484.975	382.245745524059	482.774	346.333774241976	483.503	382.715407281163
483.508	346.779	485.711	381.98588	483.508	346.244192640698	485.711	382.297976542226	483.508	346.289159431209	484.239	382.676161319956
484.242	345.046	486.447	381.2312	484.242	346.195646686732	486.447	382.353353679502	484.242	346.244954207535	484.975	382.637863146755
484.976	346.173	487.182	382.51124	484.976	346.142306981774	487.182	382.409071278433	484.976	346.201159355997	485.711	382.600505270853
485.709	345.319	487.917	382.8642	485.709	346.099671898634	487.917	382.464589109151	485.709	346.157774463888	486.447	382.564079712977
486.442	345.352	488.653	380.92616	486.442	346.076333028743	488.653	382.517127970314	486.442	346.114799090364	487.182	382.528577885372
487.176	346.3	489.388	381.58376	487.176	346.073483098346	489.388	382.563439641861	487.176	346.07223195665	487.917	382.493989880735
487.909	346.814	490.123	386.74696	487.909	346.083296543221	490.123	382.604085516977	487.909	346.030071021933	488.653	382.460305774597
488.642	345.595	490.858	383.17032	488.642	346.101261728827	490.858	382.63855255519	488.642	345.98831447294	489.388	382.427516008995
489.375	347.237	491.593	382.824	489.375	346.123818520224	491.593	382.664404489329	489.375	345.946960497182	490.123	382.395609507166
490.108	346.051	492.328	382.56552	490.108	346.14626529541	492.328	382.68029970849	490.108	345.906006889248	490.858	382.364574357025
490.841	346.249	493.063	381.7392	490.841	346.164432251041	493.063	382.681914323115	490.841	345.865451445019	491.593	382.334398690003
491.574	346.003	493.797	381.72564	491.574	346.170743089151	493.797	382.667219605815	491.574	345.825292105221	492.328	382.305071435217
492.306	345.454	494.532	382.60832	492.306	346.157389840669	494.532	382.638102530162	492.306	345.785527193748	493.063	382.276582006491
493.039	346.541	495.266	383.16428	493.039	346.123000181515	495.266	382.597038094525	493.039	345.746155212024	493.797	382.248920075492
493.771	346.932	496.001	382.0292	493.771	346.07303072027	496.001	382.548376581524	493.771	345.707174330275	494.532	382.222074781878
494.504	346.389	496.735	382.83204	494.504	346.015205392448	496.735	382.498604310794	494.504	345.668582719524	495.266	382.196034747261
495.236	344.798	497.469	382.7304	495.236	345.963537504429	497.469	382.454226136861	495.236	345.630378552018	496.001	382.170788975636
495.968	345.993	498.203	382.37948	495.968	345.924774413335	498.203	382.418612501472	495.968	345.592560000726	496.735	382.146327429557
496.7	344.978	498.937	383.628	496.7	345.898328523558	498.937	382.395740517725	496.7	345.555124407068	497.469	382.122639931411
497.432	346.522	499.671	381.93892	497.432	345.881409793536	499.671	382.386581471927	497.432	345.518069512506	498.203	382.099716982434
498.164	346.323	500.405	381.34448	498.164	345.871916380946	500.405	382.387196097962	498.164	345.481392481953	498.937	382.077549685549
498.896	345.483	501.139	381.79456	498.896	345.866558010184	501.139	382.392662649871	498.896	345.445090481327	499.671	382.056129420642
499.627	345.858	501.872	382.4512	499.627	345.861217258516	501.872	382.40145300008	499.627	345.409160677387	500.405	382.035447583104
500.359	345.618	502.606	382.64928	500.359	345.849938877006	502.606	382.41280242276	500.359	345.373600274764	501.139	382.015495452289
501.091	346.299	503.339	381.23924	501.091	345.832008412845	503.339	382.421441572759	501.091	345.33840692648	501.872	381.996263623493
501.822	345.087	504.072	382.69896	501.822	345.806969064473	504.072	382.420015513861	501.822	345.303578529711	502.606	381.977742473284
502.553	347.258	504.805	382.90888	502.553	345.773936174158	504.805	382.406723009679	502.553	345.269112982594	503.339	381.959922828619
503.284	344.653	505.539	382.02236	503.284	345.728911784668	505.539	382.389385119112	503.284	345.235007966905	504.072	381.942796181278
504.016	346.617	506.272	384.24532	504.016	345.66128062572	506.272	382.372693190596	504.016	345.201261166407	504.805	381.926353309561
504.747	345.294	507.004	382.62988	504.747	345.576239691868	507.004	382.358521230494	504.747	345.167869683439	505.539	381.910585740375
505.478	344.652	507.737	381.55416	505.478	345.490490644033	507.737	382.348734283626	505.478	345.134830621755	506.272	381.895485973324
506.208	346.441	508.47	382.62292	506.208	345.417665498227	508.47	382.343150629588	506.208	345.102141211112	507.004	381.881046618671
506.939	345.612	509.203	383.64932	506.939	345.362528069176	509.203	382.339633829078	506.939	345.06979819892	507.737	381.867260310177
507.67	344.485	509.935	382.46136	507.67	345.322164181331	509.935	382.336335221131	507.67	345.037798333929	508.47	381.854120422947
508.4	345.139	510.668	380.85468	508.4	345.292420409987	510.668	382.329745553477	508.4	345.006138906548	509.203	381.841620022118
509.131	345.284	511.4	381.59784	509.131	345.273782448399	511.4	382.317446540102	509.131	344.974816654939	509.935	381.829752933938
509.861	345.078	512.132	380.88	509.861	345.269461065125	512.132	382.301373498868	509.861	344.943828449994	510.668	381.81851300273
510.591	345.366	512.864	382.6792	510.591	345.281027861689	512.864	382.285870339471	510.591	344.913171471479	511.4	381.807894698112
511.321	345.207	513.596	383.34564	511.321	345.311271487116	513.596	382.274810552187	511.321	344.882843033197	512.132	381.797891535503
512.051	345.287	514.328	383.61144	512.051	345.360096144121	514.328	382.273890414417	512.051	344.852840901326	512.864	381.788496822371
512.781	344.763	515.06	380.87648	512.781	345.41948844568	515.06	382.285253844745	512.781	344.823163165879	513.596	381.779702957469
513.511	346.977	515.792	381.2648	513.511	345.477490145154	515.792	382.309584285166	513.511	344.793808350591	514.328	381.771503221347
514.241	345.713	516.523	383.46268	514.241	345.527532691627	516.523	382.34645149202	514.241	344.764774919097	515.06	381.763890910215
514.971	344.873	517.255	382.27868	514.971	345.563869774655	517.255	382.391354921153	514.971	344.736061337212	515.792	381.75685933868
515.7	345.847	517.986	382.78908	515.7	345.586340652456	517.986	382.435551247822	515.7	344.707666071702	516.523	381.750400942815
516.43	344.646	518.718	381.79996	516.43	345.59385486598	518.718	382.4741138069	516.43	344.679587726133	517.255	381.744507671553
517.159	346.369	519.449	382.8686	517.159	345.579882879818	519.449	382.504840138179	517.159	344.651824905211	517.986	381.739171490948
517.888	345.242	520.18	383.59212	517.888	345.547639635973	520.18	382.527816809063	517.888	344.624376180088	518.718	381.734384895888
518.618	345.948	520.911	381.99272	518.618	345.501013371061	520.911	382.540922966791	518.618	344.597240123633	519.449	381.730141420667
519.347	345.868	521.642	381.82696	519.347	345.438539068459	521.642	382.545509200079	519.347	344.570415309333	520.18	381.7264346645
520.076	345.625	522.373	382.83	520.076	345.364058095309	522.373	382.544041773806	520.076	344.543900312025	520.911	381.723259353675
520.805	345.087	523.104	382.04808	520.805	345.284762604273	523.104	382.537314430165	520.805	344.517693707844	521.642	381.720610233139
521.533	344.105	523.834	384.01232	521.533	345.207623884949	523.834	382.528552362347	521.533	344.491794074008	522.373	381.718482314602
522.262	345.598	524.565	382.74004	522.262	345.143276453038	524.565	382.521294189136	522.262	344.466200556467	523.104	381.716870715064
522.991	344.962	525.295	382.27328	522.991	345.101515053812	525.295	382.516480702255	522.991	344.44091191477	523.834	381.715771651923
523.719	346.025	526.026	381.5266	523.719	345.087637123255	526.026	382.515165119038	523.719	344.415926909592	524.565	381.715181670477
524.448	344.64	526.756	383.58216	524.448	345.101198946889	526.756	382.517086682611	524.448	344.39124482218	525.295	381.71509733899
525.176	345.067	527.486	381.82048	525.176	345.141401784997	527.486	382.520154573525	525.176	344.366864935386	526.026	381.715516240336
525.904	344.164	528.216	382.80524	525.904	345.203332486372	528.216	382.523143703989	525.904	344.34278678057	526.756	381.716436509986
526.633	345.334	528.946	381.26472	526.633	345.27845816412	528.946	382.527867055784	526.633	344.319009889792	527.486	381.717856096389
527.361	345.112	529.676	381.36076	527.361	345.354045797132	529.676	382.53606355353	527.361	344.295533616505	528.216	381.719772966646
528.089	345.022	530.406	382.96072	528.089	345.41698663938	530.406	382.546688633128	528.089	344.272357315175	528.946	381.722185189461
528.816	346.22	531.136	385.62584	528.816	345.464108054109	531.136	382.559361603181	528.816	344.249480341088	529.676	381.725091908145
529.544	345.694	531.865	381.11956	529.544	345.491751544652	531.865	382.575648282136	529.544	344.226902050274	530.406	381.728491813122
530.272	345.728	532.595	382.88844	530.272	345.495366925199	532.595	382.594291321309	530.272	344.204621800738	531.136	381.732383234126
530.999	346.543	533.324	381.35124	530.999	345.472681160933	533.324	382.613270745036	530.999	344.182638951951	531.865	381.736764513214
531.727	345.484	534.054	383.81416	531.727	345.419634247124	534.054	382.630705749548	531.727	344.160952864905	532.595	381.741634031377
532.454	345.426	534.783	383.10488	532.454	345.334872189192	534.783	382.645325734167	532.454	344.139562902954	533.324	381.746989558573
533.182	344.754	535.512	381.3706	533.182	345.220831170083	535.512	382.657973437169	533.182	344.118468430775	534.054	381.752830000099
533.909	344.418	536.241	383.02908	533.909	345.083223322805	536.241	382.66451664774	533.909	344.097668814332	534.783	381.759153869458
534.636	344.99	536.97	382.39196	534.636	344.929954574379	536.97	382.662815862303	534.636	344.077163420222	535.512	381.765959700769
535.363	345.204	537.699	383.43856	535.363	344.770092361483	537.699	382.656449723288	535.363	344.056951935056	536.241	381.773246041605
536.09	343.845	538.427	384.101	536.09	344.613391480125	538.427	382.646777725142	536.09	344.037034046355	536.97	381.781011048137
536.817	345.057	539.156	380.98644	536.817	344.474084824155	539.156	382.635268606807	536.817	344.01740944279	537.699	381.78925288909
537.543	344.874	539.885	382.14988	537.543	344.361316503987	539.885	382.624202847528	537.543	343.998077621187	538.427	381.797970338031
538.27	343.639	540.613	382.21256	538.27	344.281078366748	540.613	382.61509639113	538.27	343.979038079414	539.156	381.807162185021
538.997	343.614	541.341	383.5654	538.997	344.236710087645	541.341	382.608941087551	538.997	343.960290316213	539.885	381.816827243148
539.723	344.307	542.07	382.72444	539.723	344.224217762543	542.07	382.608461520154	539.723	343.94183349063	540.613	381.826963512989
540.449	344.039	542.798	382.85812	540.449	344.234982227035	542.798	382.613474370953	540.449	343.923666415766	541.341	381.83756932484
541.176	345.135	543.526	382.173	541.176	344.258863260457	543.526	382.62289214536	541.176	343.905788269521	542.07	381.848643390738
541.902	344.906	544.254	382.29564	541.902	344.28884234428	544.254	382.633087264566	541.902	343.888198345018	542.798	381.86018444
542.628	342.996	544.982	382.16244	542.628	344.324557725722	544.982	382.641607299168	542.628	343.870895936604	543.526	381.872192068981
543.354	344.33	545.71	382.72364	543.354	344.366871259865	545.71	382.648104450112	543.354	343.853880339648	544.254	381.88466686199
544.08	343.645	546.437	382.96056	544.08	344.413803202355	546.437	382.651440894947	544.08	343.837149975495	544.982	381.897609701139
544.806	345.16	547.165	381.7952	544.806	344.45841669622	547.165	382.645088605537	544.806	343.820703741135	545.71	381.911021875402
545.531	345.428	547.892	384.04904	545.531	344.493662632157	547.892	382.626942087722	545.531	343.804540341599	546.437	381.924904935934
546.257	344.185	548.62	381.35568	546.257	344.515396747192	548.62	382.599664724346	546.257	343.788658483259	547.165	381.939261238383
546.982	344.672	549.347	384.391	546.982	344.521952778385	549.347	382.567882388956	546.982	343.773056874108	547.892	381.954094163697
547.708	345.014	550.074	383.29892	547.708	344.508916167712	550.074	382.533287777183	547.708	343.757734618087	548.62	381.9694069502
548.433	343.973	550.801	380.03944	548.433	344.477696799015	550.801	382.49314196456	548.433	343.742690820033	549.347	381.985202857169
549.158	343.85	551.528	382.96904	549.158	344.433767549965	551.528	382.445649023911	549.158	343.727924586042	550.074	382.001484536288
549.883	344.789	552.255	383.82268	549.883	344.378312938442	552.255	382.391704691843	549.883	343.713435252285	550.801	382.018254663301
550.608	344.567	552.982	381.78796	550.608	344.309852934086	552.982	382.334121540475	550.608	343.69922227689	551.528	382.035515926926
551.333	344.312	553.709	382.12884	551.333	344.231714557709	553.709	382.273932104806	551.333	343.685285119059	552.255	382.053269056854
552.058	344.353	554.436	382.54664	552.058	344.153987507304	554.436	382.209538682776	552.058	343.671623238862	552.982	382.071515706964
552.783	343.646	555.162	381.86504	552.783	344.090234469201	555.162	382.140746906715	552.783	343.658236096996	553.709	382.090257548832
553.508	343.909	555.889	382.63296	553.508	344.054075820056	555.889	382.071801634057	553.508	343.645123154837	554.436	382.109495973309
554.232	344.315	556.615	381.55392	554.232	344.043153296458	556.615	382.010614701738	554.232	343.63228386154	555.162	382.129232409448
554.957	343.726	557.341	381.64328	554.957	344.049930686814	557.341	381.960199995994	554.957	343.619717929872	555.889	382.149468719069
555.681	344.047	558.067	380.39656	555.681	344.067291117874	558.067	381.923686441264	555.681	343.607425073282	556.615	382.170206502446
556.405	343.64	558.793	381.416	556.405	344.094747027227	558.793	381.903109968039	556.405	343.595405111395	557.341	382.191447838506
557.129	344.03	559.519	383.07784	557.129	344.12826853714	559.519	381.899715128178	557.129	343.583658302972	558.067	382.213194196055
557.854	344.362	560.245	383.80212	557.854	344.156003611791	560.245	381.911914237892	557.854	343.572184951325	558.793	382.23544650121
558.578	344.129	560.971	382.3516	558.578	344.172786267046	560.971	381.937787658038	558.578	343.56098580566	559.519	382.258203881622
559.301	344.185	561.697	380.26968	559.301	344.175886747181	561.697	381.97635430648	559.301	343.550061615974	560.245	382.281464653689
560.025	344.573	562.422	381.64872	560.025	344.162332389124	562.422	382.0250445164	560.025	343.539413699709	560.971	382.305227945249
560.749	344.877	563.148	381.7454	560.749	344.130973443025	563.148	382.085256418843	560.749	343.529043374943	561.697	382.329492899347
561.473	343.413	563.873	382.12268	561.473	344.079926011532	563.873	382.156060735599	561.473	343.518951960787	562.422	382.354258704934
562.196	344.893	564.598	382.50716	562.196	344.010964042422	564.598	382.235011476515	562.196	343.5091407777	563.148	382.379522511749
562.92	343.2	565.324	381.80724	562.92	343.926487889811	565.324	382.315345367756	562.92	343.499611040296	563.873	382.405280771046
563.643	344.133	566.049	382.12772	563.643	343.834284226182	566.049	382.389555707892	563.643	343.490363964571	564.598	382.431529306299
564.366	344.188	566.774	383.70108	564.366	343.740414491386	566.774	382.456741507081	564.366	343.481400467211	565.324	382.458263661205
565.089	343.377	567.499	382.43972	565.089	343.649807454614	567.499	382.517574867189	565.089	343.472721465544	566.049	382.485479454337
565.812	342.439	568.224	383.4558	565.812	343.565800733757	568.224	382.570316114735	565.812	343.464327877604	566.774	382.513171659755
566.535	342.972	568.948	382.26536	566.535	343.49141132796	568.948	382.616190766772	566.535	343.456220525801	567.499	382.541334897336
567.258	344.477	569.673	380.94504	567.258	343.432555300434	569.673	382.659178600069	567.258	343.448399208241	568.224	382.569964962987
567.981	342.896	570.397	384.5582	567.981	343.389922498475	570.397	382.703436577454	567.981	343.440863239295	568.948	382.599057552016
568.704	343.866	571.122	382.43812	568.704	343.359522586121	571.122	382.752549622758	568.704	343.433611934362	569.673	382.628609236707
569.426	343.657	571.846	382.80452	569.426	343.336859681036	571.846	382.802249620944	569.426	343.426644064522	570.397	382.658616258984
570.149	342.255	572.571	382.24348	570.149	343.319646902394	572.571	382.845110805534	570.149	343.419958832811	571.122	382.689073194036
570.871	344.188	573.295	383.66184	570.871	343.304495945425	573.295	382.875768390987	570.871	343.413555672391	571.846	382.719974636049
571.594	343.035	574.019	383.77816	571.594	343.293779249193	574.019	382.896290267485	571.594	343.40743285263	572.571	382.751314930767
572.316	344.132	574.743	381.85688	572.316	343.289110178648	574.743	382.914119655843	572.316	343.40158864367	573.295	382.78308850763
573.038	342.893	575.467	383.6206	573.038	343.286298640115	575.467	382.935416498555	573.038	343.396020943593	574.019	382.815289293325
573.76	343.037	576.19	381.48852	573.76	343.2859124384	576.19	382.961515463946	573.76	343.390727651211	574.743	382.847912084501
574.482	342.972	576.914	381.62372	574.482	343.290250642107	576.914	382.990843849261	574.482	343.385706162819	575.467	382.880952631049
575.204	343.494	577.638	383.64424	575.204	343.305924446262	577.638	383.021600695757	575.204	343.380953521337	576.19	382.914405701739
575.925	343.643	578.361	384.71024	575.925	343.340772609332	578.361	383.050467380023	575.925	343.376466356393	576.914	382.94826679759
576.647	342.59	579.085	382.67568	576.647	343.394873354788	579.085	383.075897515764	576.647	343.372241410549	577.638	382.982530007997
577.369	343.299	579.808	382.6264	577.369	343.454514490908	579.808	383.097684510721	577.369	343.368275692634	578.361	383.017188111051
578.09	343.467	580.531	383.48832	578.09	343.508029545997	580.531	383.114823113514	578.09	343.364565430018	579.085	383.052234539938
578.812	344.41	581.254	384.41412	578.812	343.553575319753	581.254	383.130033553109	578.812	343.361106780863	579.808	383.087662744773
579.533	342.995	581.977	382.93392	579.533	343.591948199777	581.977	383.148309794392	579.533	343.357896005666	580.531	383.123465802882
580.254	344.305	582.7	382.75764	580.254	343.623127572985	582.7	383.172566973222	580.254	343.354929365972	581.254	383.159636334943
580.975	343.262	583.423	382.63404	580.975	343.646355460849	583.423	383.205817233805	580.975	343.35220276079	581.977	383.196167322837
581.696	343.688	584.146	381.8978	581.696	343.656519039442	584.146	383.250834885444	581.696	343.349712090081	582.7	383.233051760991
582.417	344.192	584.868	384.65468	582.417	343.651152183175	584.868	383.308398035797	582.417	343.347453163695	583.423	383.270282384206
583.138	344.061	585.591	385.08952	583.138	343.633104791877	585.591	383.38117688315	583.138	343.345422129429	584.146	383.307851456627
583.859	343.427	586.314	383.49428	583.859	343.608226549266	586.314	383.466442667818	583.859	343.343615135925	584.868	383.345750612517
584.579	343.278	587.036	382.34712	584.579	343.580542685078	587.036	383.5564499904	584.579	343.342028332541	585.591	383.38397009019
585.3	343.339	587.758	382.16236	585.3	343.552842480894	587.758	383.646826061426	585.3	343.340657951937	586.314	383.422500141048
586.02	342.658	588.48	383.68912	586.02	343.532150733155	588.48	383.741748482454	586.02	343.339500162808	587.036	383.46133103355
586.741	344.034	589.202	384.19532	586.741	343.52408423279	589.202	383.845333804309	586.741	343.338551132192	587.758	383.500453107215
587.461	343.61	589.924	382.96584	587.461	343.537194778447	589.924	383.956109310446	587.461	343.337806346312	588.48	383.539855598495
588.181	344.095	590.646	383.4962	588.181	343.57303563214	590.646	384.070701735269	588.181	343.337261292082	589.202	383.579526419129
588.901	342.843	591.368	385.45572	588.901	343.622137296666	591.368	384.182926052967	588.901	343.336911728339	589.924	383.619453628628
589.621	343.817	592.09	384.73696	589.621	343.677169919671	592.09	384.286295145862	589.621	343.336753414679	590.646	383.659625896138
590.341	343.908	592.811	384.02368	590.341	343.730961394641	592.811	384.37763969647	590.341	343.336781617278	591.368	383.70003124373
591.061	343.019	593.533	385.83844	591.061	343.775735681023	593.533	384.457541808818	591.061	343.33699208208	592.09	383.740657531679
591.78	344.761	594.254	384.22452	591.78	343.810908950728	594.254	384.524481644525	591.78	343.337381125676	592.811	383.781492637821
592.5	343.371	594.976	384.77708	592.5	343.832817816259	594.976	384.57641535632	592.5	343.337944746982	593.533	383.822525426329
593.22	344.329	595.697	385.44136	593.22	343.837710998812	595.697	384.615715302811	593.22	343.33867894634	594.254	383.863745001142
593.939	343.737	596.418	385.53124	593.939	343.829587712624	596.418	384.646458054511	593.939	343.339579757113	594.976	383.905140486357
594.658	344.652	597.139	383.32644	594.658	343.815880889476	597.139	384.669158502018	594.658	343.340643213652	595.697	383.946701363241
595.378	342.999	597.86	384.09224	595.378	343.801763061977	597.86	384.680418263682	595.378	343.341865747336	596.418	383.988417976279
596.097	344.593	598.581	383.98476	596.097	343.789652097454	598.581	384.676799133736	596.097	343.343243790851	597.139	384.030280684902
596.816	343.559	599.302	384.27364	596.816	343.781212484707	599.302	384.660296446946	596.816	343.344773434362	597.86	384.07227986397
597.535	342.163	600.022	386.64548	597.535	343.772075115129	600.022	384.640724101788	597.535	343.346450769283	598.581	384.114405191541
598.254	344.674	600.743	385.573	598.254	343.763061799805	600.743	384.629865599254	598.254	343.348272101043	599.302	384.156646365434
598.973	342.98	601.464	382.60404	598.973	343.755023278539	601.464	384.635650043906	598.973	343.350232552801	600.022	384.198992955117
599.691	344.295	602.184	383.77788	599.691	343.750818956438	602.184	384.660296524096	599.691	343.352327249043	600.743	384.241434645884
600.41	344.262	602.904	384.99492	600.41	343.751638148977	602.904	384.702845650776	600.41	343.354550944391	601.464	384.283961147492
601.128	343.165	603.624	384.9902	601.128	343.755622315511	603.624	384.761154013113	601.128	343.356898394413	602.184	384.326562183016
601.847	343.751	604.345	384.32448	601.847	343.757077985358	604.345	384.830774068837	601.847	343.35936435558	602.904	384.369225812407
602.565	344.216	605.065	384.9208	602.565	343.747849521302	605.065	384.904479808823	602.565	343.361943392661	603.624	384.411939552422
603.283	343.813	605.785	385.5234	603.283	343.726373306679	605.785	384.977946916769	603.283	343.364630461667	604.345	384.454691539253
604.001	343.78	606.504	384.93172	604.001	343.691864180964	606.504	385.049490177557	604.001	343.367420519463	605.065	384.497470481573
604.719	343.697	607.224	384.56636	604.719	343.648468082946	607.224	385.114931138168	604.719	343.370308970836	605.785	384.540264959144
605.437	344.027	607.944	386.31624	605.437	343.602929540269	607.944	385.167768377392	605.437	343.373291632738	606.504	384.583063970822
606.155	342.905	608.663	384.388	606.155	343.567724304186	608.663	385.204357882501	606.155	343.376364648489	607.224	384.625857488771
606.873	343.891	609.383	385.07952	606.873	343.546622528761	609.383	385.223744382964	606.873	343.379524162059	607.944	384.668635830319
607.591	342.897	610.102	385.03468	607.591	343.541688502973	610.102	385.229163642185	607.591	343.382765846527	608.663	384.711389253896
608.308	343.879	610.821	386.38244	608.308	343.554301748935	610.821	385.22596178043	608.308	343.386085885935	609.383	384.754108034406
609.026	343.587	611.541	386.71888	609.026	343.58158759819	611.541	385.218252114849	609.026	343.389479979047	610.102	384.796782126597
609.743	342.783	612.26	385.04184	609.743	343.620968128158	612.26	385.207490729954	609.743	343.392944317046	610.821	384.839401807375
610.461	343.429	612.979	385.09092	610.461	343.667909611349	612.979	385.192651197539	610.461	343.396475288439	611.541	384.881957589166
611.178	343.864	613.698	385.301	611.178	343.720325383241	613.698	385.17489589617	611.178	343.4000686724	612.26	384.924439999827
611.895	344.133	614.416	384.55896	611.895	343.775869565998	614.416	385.161861201533	611.895	343.403720280592	612.979	384.966839585582
612.612	344.166	615.135	384.60268	612.612	343.826204149174	615.135	385.161870730322	612.612	343.407426388147	613.698	385.009147008883
613.329	344.335	615.854	384.79788	613.329	343.863951696976	615.854	385.180359084693	613.329	343.411183270929	614.416	385.051353055021
614.046	343.823	616.572	385.12508	614.046	343.882594372517	616.572	385.216795459033	614.046	343.414987205557	615.135	385.093448798221
614.762	344.414	617.291	385.5252	614.762	343.875138605653	617.291	385.270635157087	614.762	343.418834469574	615.854	385.135424825238
615.479	342.9	618.009	385.54108	615.479	343.83630227164	618.009	385.343381648456	615.479	343.422721748131	616.572	385.177271236968
616.196	343.63	618.727	384.43492	616.196	343.777610946458	618.727	385.434387812469	616.196	343.426645727372	617.291	385.218977800136
616.912	344.721	619.445	384.3536	616.912	343.721754101706	619.445	385.541108549551	616.912	343.430602571242	618.009	385.260534229797
617.629	343.869	620.163	385.47332	617.629	343.684990296364	620.163	385.665089506386	617.629	343.434588646837	618.727	385.301930544167
618.345	342.859	620.881	386.50748	618.345	343.675133498732	620.881	385.807671821356	618.345	343.438600322544	619.445	385.343157039203
619.061	344.012	621.599	386.79012	619.061	343.688142152346	621.599	385.96802543231	619.061	343.442634400726	620.163	385.38420315252
619.777	343.334	622.317	386.32184	619.777	343.722174747642	622.317	386.14020504383	619.777	343.446687104728	620.881	385.425057342073
620.493	343.432	623.035	385.54848	620.493	343.774515760581	623.035	386.313063378989	620.493	343.450755226688	621.599	385.465708154041
621.209	343.456	623.752	386.73232	621.209	343.838297200553	623.752	386.471596801764	621.209	343.454835446171	622.317	385.506145206202
621.925	343.807	624.47	387.36504	621.925	343.909748776396	624.47	386.606994914198	621.925	343.458924424006	623.035	385.546358129578
622.641	343.306	625.187	386.00708	622.641	343.983108875625	625.187	386.715210928401	622.641	343.463018822185	623.752	385.586337362729
623.356	344.354	625.905	387.97764	623.356	344.054160809595	625.905	386.797902471933	623.356	343.467115650427	624.47	385.626073346317
624.072	344.363	626.622	387.88004	624.072	344.124805016472	626.622	386.859498033029	624.072	343.471211761592	625.187	385.665557655524
624.788	346.526	627.339	384.74612	624.788	344.196047953521	627.339	386.903246163026	624.788	343.475304009422	625.905	385.704781882925
625.503	344.619	628.056	388.16832	625.503	344.262670723852	628.056	386.932583679011	625.503	343.479389248556	626.622	385.743737959199
626.218	343.408	628.773	386.89208	626.218	344.315121061403	628.773	386.951257375039	626.218	343.48346433668	627.339	385.782417837755
626.933	343.592	629.49	387.09	626.933	344.340775405742	629.49	386.959901775119	626.933	343.487526132622	628.056	385.820813493365
627.649	343.452	630.207	387.52208	627.649	344.337932885324	630.207	386.95921578464	627.649	343.49157141982	628.773	385.858915874865
628.364	344.942	630.923	386.33384	628.364	344.32023774073	630.923	386.953369660608	628.364	343.495597086081	629.49	385.896715954567
629.078	344.35	631.64	387.50216	629.078	344.29898916125	631.64	386.949689542792	629.078	343.49959997968	630.207	385.934205727617
629.793	344.401	632.356	388.27176	629.793	344.284117570735	632.356	386.956149652678	629.793	343.503576950341	630.923	385.97137837051
630.508	344.794	633.073	385.16984	630.508	344.286651147363	633.073	386.977142375372	630.508	343.507524848635	631.64	386.00822707562
631.223	343.523	633.789	386.58424	631.223	344.303224067363	633.789	387.01045331098	631.223	343.511440526032	632.356	386.044745394159
631.937	344.562	634.505	385.07412	631.937	344.32214916065	634.505	387.050186989695	631.937	343.515320835288	633.073	386.080926892278
632.652	344.855	635.221	386.16128	632.652	344.351152696232	635.221	387.094853520557	632.652	343.519162640709	633.789	386.116765158399
633.366	343.764	635.937	388.24804	633.366	344.399720171009	635.937	387.146047876083	633.366	343.522962807644	634.505	386.152252878967
634.08	343.962	636.653	389.202	634.08	344.467058066321	636.653	387.20501881145	634.08	343.52671820278	635.221	386.187383203227
634.795	344.529	637.369	387.0992	634.795	344.546689994998	637.369	387.270007711317	634.795	343.530425933601	635.937	386.222148213074
635.509	345.147	638.085	386.97336	635.509	344.630581789383	638.085	387.341428182284	635.509	343.534083542436	636.653	386.25653996456
636.223	345.204	638.801	387.855	636.223	344.718823908321	638.801	387.420950056386	636.223	343.537688572615	637.369	386.290550533994
636.937	345.154	639.516	387.08964	636.937	344.805018077339	639.516	387.510115773056	636.937	343.541238569077	638.085	386.324172027141
637.651	343.791	640.232	387.7826	637.651	344.879301377474	640.232	387.60701745005	637.651	343.544731078431	638.801	386.357397350332
638.364	345.217	640.947	387.48372	638.364	344.928424154592	640.947	387.709228185884	638.364	343.548163648897	639.516	386.390220052589
639.078	344.247	641.662	387.31644	639.078	344.942260518922	641.662	387.814251057862	639.078	343.551534074718	640.232	386.422633697915
639.791	343.731	642.377	388.80244	639.791	344.918827870123	642.377	387.913960347421	639.791	343.554840151806	640.947	386.454632542734
640.505	345.116	643.092	388.94808	640.505	344.861529309253	643.092	388.004218372653	640.505	343.558079676768	641.662	386.486210857073
641.218	348.934	643.807	388.01152	641.218	344.782883065634	643.807	388.080715168409	641.218	343.561250622195	642.377	386.517363929754
641.932	344.294	644.522	387.34292	641.932	344.702348603289	644.522	388.139678120544	641.932	343.564350962238	643.092	386.548087871525
642.645	344.272	645.237	387.34028	642.645	344.62975669838	645.237	388.17854374091	642.645	343.567378676417	643.807	386.578378815988
643.358	344.025	645.952	387.49148	643.358	344.573370547836	645.952	388.202008722845	643.358	343.570331744983	644.522	386.608232920742
644.071	343.599	646.667	388.03092	644.071	344.534538706794	646.667	388.220832104861	644.071	343.573208148893	645.237	386.637646357718
644.784	344.094	647.381	389.91488	644.784	344.501307802596	647.381	388.245484010474	644.784	343.576006323317	645.952	386.666616026188
645.497	343.658	648.096	387.73752	645.497	344.464361706896	648.096	388.278976664274	645.497	343.578724729189	646.667	386.695139521031
646.209	345.162	648.81	388.62156	646.209	344.425402769688	648.81	388.320751950102	646.209	343.581362344921	647.381	386.723215253741
646.922	343.528	649.524	388.6614	646.922	344.391001904891	649.524	388.369101827287	646.922	343.58391822812	648.096	386.75084164917
647.635	344.597	650.238	390.73084	647.635	344.370119198707	650.238	388.42361375249	647.635	343.586391437974	648.81	386.778017164086
648.347	344.364	650.953	387.13124	648.347	344.368018965263	650.953	388.486513118796	648.347	343.588780977808	649.524	386.804741232069
649.06	344.928	651.666	388.51012	649.06	344.379161966244	651.666	388.557000631751	649.06	343.591085851958	650.238	386.831013305136
649.772	345.289	652.38	387.47044	649.772	344.394926606918	652.38	388.628444259665	649.772	343.593305065537	650.953	386.856832853868
650.484	345.457	653.094	388.43708	650.484	344.40272534876	653.094	388.696407958526	650.484	343.595437624991	651.666	386.882199387846
651.196	343.647	653.808	389.32988	651.196	344.386887101644	653.808	388.763456243374	651.196	343.597482538465	652.38	386.907112688315
651.908	344.466	654.522	386.94312	651.908	344.344257468932	654.522	388.833237004453	651.908	343.599438815964	653.094	386.931572552797
652.62	343.446	655.235	389.60344	652.62	344.299237900647	655.235	388.90479512068	652.62	343.601305516962	653.808	386.95557933651
653.332	343.785	655.949	388.0952	653.332	344.272274956936	655.949	388.975455912713	653.332	343.603081701797	654.522	386.979133409724
654.044	345.115	656.662	389.39412	654.044	344.267988661659	656.662	389.044157335993	654.044	343.604766275661	655.235	387.002235166456
654.755	344.613	657.375	389.19568	654.755	344.288031595592	657.375	389.117308683313	654.755	343.606358325479	655.949	387.024884965068
655.467	343.205	658.088	392.1112	655.467	344.331034785774	658.088	389.203123797038	655.467	343.607856939688	656.662	387.047083189931
656.178	344.143	658.801	388.59496	656.178	344.392517188139	658.801	389.29951590295	656.178	343.609261207729	657.375	387.068831285032
656.89	343.897	659.514	389.025	656.89	344.465734021596	659.514	389.399332427331	656.89	343.610569816592	658.088	387.090130717827
657.601	344.315	660.227	389.1858	657.601	344.548382756772	660.227	389.496267463194	657.601	343.611781986471	658.801	387.110982977039
658.312	344.937	660.94	390.22584	658.312	344.634658954981	660.94	389.589197024228	658.312	343.612897223702	659.514	387.131389601604
659.023	345.872	661.653	390.20288	659.023	344.718902978353	661.653	389.679442127942	659.023	343.613915035327	660.227	387.151352145295
659.734	345.147	662.365	388.73488	659.734	344.793889564775	662.365	389.766266758422	659.734	343.614834929709	660.94	387.170872180825
660.445	344.987	663.078	388.91636	660.445	344.855133955385	663.078	389.845697271521	660.445	343.615656417473	661.653	387.189951301249
661.156	345.379	663.79	388.9084	661.156	344.898241909913	663.79	389.915717378461	661.156	343.616379010773	662.365	387.208591130172
661.867	345.204	664.503	389.9738	661.867	344.920482393574	664.503	389.983973367572	661.867	343.617002223134	663.078	387.226793321329
662.578	343.033	665.215	392.45712	662.578	344.915813233012	665.215	390.058607657883	662.578	343.617525569847	663.79	387.244559543716
663.288	345.613	665.927	391.09692	663.288	344.882167277735	665.927	390.140954872655	663.288	343.617948567786	664.503	387.261891483228
663.999	344.685	666.639	389.03756	663.999	344.822995915607	666.639	390.227087264736	663.999	343.618270149885	665.215	387.278790842394
664.709	344.528	667.351	388.10936	664.709	344.750097000478	667.351	390.311366064607	664.709	343.618489251075	665.927	387.295259350867
665.419	344.463	668.063	391.21384	665.419	344.686037598488	668.063	390.39146298931	665.419	343.618604807352	666.639	387.31129879008
666.13	345.419	668.775	391.22324	666.13	344.650418384221	668.775	390.466419715255	666.13	343.618615755621	667.351	387.326910979483
666.84	344.803	669.487	391.33916	666.84	344.65248608283	669.487	390.533772089076	666.84	343.618521033632	668.063	387.342097755789
667.55	345.001	670.198	389.92796	667.55	344.690836173455	670.198	390.590957103782	667.55	343.618319580937	668.775	387.356861730338
668.26	344.253	670.91	387.64876	668.26	344.753209355806	670.91	390.636395913883	668.26	343.61801033827	669.487	387.371205553183
668.97	344.793	671.621	393.25008	668.97	344.822969010348	671.621	390.670635164361	668.97	343.617592247748	670.198	387.385131913044
669.679	343.601	672.332	392.049	669.679	344.883559283474	672.332	390.696790368991	669.679	343.617064252123	670.91	387.398643538321
670.389	344.938	673.044	392.11016	670.389	344.929419438438	673.044	390.721385507387	670.389	343.616425295323	671.621	387.41174318284
671.099	345.064	673.755	389.56212	671.099	344.963208846024	673.755	390.749208962912	671.099	343.615674305229	672.332	387.424433848045
671.808	345.336	674.466	389.4006	671.808	344.997864710235	674.466	390.782723194099	671.808	343.61481021104	673.044	387.43671859376
672.518	345.862	675.177	391.63432	672.518	345.044340493895	675.177	390.826501438273	672.518	343.613831943407	673.755	387.448600526057
673.227	345.444	675.888	391.2226	673.227	345.105849094306	675.888	390.884879274322	673.227	343.6127384347	674.466	387.460082797743
673.936	345.516	676.599	392.79304	673.936	345.17442910186	676.599	390.957737305283	673.936	343.611528619538	675.177	387.471168582759
674.645	344.868	677.309	387.77148	674.645	345.243987902278	677.309	391.038616593667	674.645	343.61020143437	675.888	387.481861074452
675.354	345.439	678.02	390.4374	675.354	345.308010954141	678.02	391.12118142485	675.354	343.608755817553	676.599	387.4921635078
676.063	344.684	678.73	390.04164	676.063	345.35778236046	678.73	391.199858035411	676.063	343.607190708696	677.309	387.50207915519
676.772	344.787	679.441	392.07412	676.772	345.390405839036	679.441	391.274440218229	676.772	343.605505049242	678.02	387.511611342016
677.481	345.491	680.151	392.1218	677.481	345.411967984229	680.151	391.35009388859	677.481	343.603697781711	678.73	387.520763660381
678.19	344.749	680.861	391.09152	678.19	345.429897403735	680.861	391.429961077678	678.19	343.601767849801	679.441	387.529539731643
678.898	346.462	681.572	392.1382	678.898	345.454951970012	681.572	391.511855169497	678.898	343.599714199101	680.151	387.537943202372
679.607	345.821	682.282	390.84828	679.607	345.493102182137	682.282	391.591146825207	679.607	343.597535776344	680.861	387.545977764583
680.315	346.556	682.992	392.9816	680.315	345.543067961641	682.992	391.66986945319	680.315	343.595231531127	681.572	387.553647156127
681.023	344.354	683.702	391.44688	681.023	345.591108383032	683.702	391.747409922785	681.023	343.59280041527	682.282	387.560955150313
681.732	345.622	684.411	391.85664	681.732	345.622453275244	684.411	391.819364799055	681.732	343.590241383554	682.992	387.567905566296
682.44	345.772	685.121	392.91476	682.44	345.629368988489	685.121	391.878866797551	682.44	343.587553391521	683.702	387.574502256103
683.148	345.282	685.831	393.01396	683.148	345.614414089316	685.831	391.920484433646	683.148	343.584735396744	684.411	387.580749125898
683.856	345.984	686.54	390.65272	683.856	345.587018288748	686.54	391.949372172841	683.856	343.581786358982	685.121	387.586650120569
684.564	345.488	687.25	392.765	684.564	345.557807624899	687.25	391.968641048996	684.564	343.578705239689	685.831	387.592209227763
685.272	346.108	687.959	390.567	685.272	345.539060450619	687.959	391.978536452597	685.272	343.575491002722	686.54	387.597430488409
685.979	345.574	688.668	391.5006	685.979	345.540659467032	688.668	391.973594522762	685.979	343.572142613848	687.25	387.602317997652
686.687	344.999	689.377	391.6254	686.687	345.570682246788	689.377	391.952597589512	686.687	343.568659041367	687.959	387.606875881191
687.394	346.02	690.086	393.04324	687.394	345.622417259883	690.086	391.923305186189	687.394	343.565039255578	688.668	387.611108316353
688.102	344.819	690.795	390.84024	688.102	345.679490679934	690.795	391.89615371336	688.102	343.561282228212	689.377	387.615019510064
688.809	345.382	691.504	392.24964	688.809	345.721984345875	691.504	391.877812480155	688.809	343.557386933456	690.086	387.618613708147
689.516	345.111	692.213	392.06688	689.516	345.735855694059	692.213	391.864741093714	689.516	343.553352346754	690.795	387.621895196529
690.224	345.981	692.922	391.8844	690.224	345.724598909719	692.922	391.856197695876	690.224	343.549177445372	691.504	387.624868315381
690.931	346.42	693.63	392.05568	690.931	345.698541120483	693.63	391.854395629689	690.931	343.544861208136	692.213	387.627537437062
691.638	346.498	694.339	391.44428	691.638	345.668298983619	694.339	391.863970896688	691.638	343.540402616305	692.922	387.629906980173
692.345	345.871	695.047	393.05728	692.345	345.639055903331	695.047	391.885622818316	692.345	343.535800654011	693.63	387.631981407714
693.051	345.672	695.756	389.80304	693.051	345.618842010561	695.756	391.914340261248	693.051	343.531054308343	694.339	387.633765225225
693.758	346.235	696.464	392.94452	693.758	345.607694905235	696.464	391.944314079079	693.758	343.526162568727	695.047	387.635262982486
694.465	345.324	697.172	392.89704	694.465	345.597211978988	697.172	391.969872251322	694.465	343.52112442673	695.756	387.63647926738
695.171	345.481	697.88	392.11224	695.171	345.577930884929	697.88	391.98209277066	695.171	343.515938876628	696.464	387.637418722013
695.878	343.867	698.588	391.79788	695.878	345.545973557767	698.588	391.976417965843	695.878	343.510604914498	697.172	387.638086010155
696.584	344.968	699.296	389.23272	696.584	345.506225620459	699.296	391.952768281964	696.584	343.505121538383	697.88	387.638485848647
697.29	345.141	700.004	392.76004	697.29	345.463971289278	700.004	391.913209579298	697.29	343.499488102368	698.588	387.63862300692
697.997	346.041	700.712	391.32236	697.997	345.424481908544	700.712	391.863466472229	697.997	343.493703961995	699.296	387.638502299141
698.703	346.226	701.419	393.87624	698.703	345.395746309119	701.419	391.809830038217	698.703	343.487768474452	700.004	387.638128581074
699.409	345.219	702.127	392.2846	699.409	345.378763154286	702.127	391.756494219863	699.409	343.481680999472	700.712	387.637506724421
700.115	345.655	702.834	390.98616	700.115	345.366044172665	702.834	391.702854745348	700.115	343.475440899527	701.419	387.636641652104
700.821	346.124	703.542	391.2544	700.821	345.34623106156	703.542	391.644414032196	700.821	343.469047538826	702.127	387.635538323896
701.526	345.985	704.249	391.61572	701.526	345.309691776792	704.249	391.579335991555	701.526	343.462500283757	702.834	387.634201761963
702.232	343.881	704.956	393.84528	702.232	345.252058373514	704.956	391.509042772861	702.232	343.455798503365	703.542	387.632637034963
702.938	345.029	705.663	391.169	702.938	345.170426742061	705.663	391.431879336204	702.938	343.448941569215	704.249	387.630849245074
703.643	344.945	706.37	390.61732	703.643	345.062919544766	706.37	391.343052820284	703.643	343.44192927765	704.956	387.628843530692
704.348	345.385	707.077	389.57488	704.348	344.936691146263	707.077	391.238707030814	704.348	343.43476142659	705.663	387.626625070059
705.054	344.978	707.784	390.51224	705.054	344.813020862093	707.784	391.120165708021	705.054	343.427437815461	706.37	387.624199103586
705.759	344.128	708.491	391.35016	705.759	344.715011189758	708.491	390.991917161542	705.759	343.419958245639	707.077	387.621570907103
706.464	344.831	709.197	390.99008	706.464	344.661630779876	709.197	390.859450620348	706.464	343.412322520048	707.784	387.618745786373
707.169	344.718	709.904	388.57492	707.169	344.653666928725	709.904	390.724383347007	707.169	343.404530442323	708.491	387.615729066695
707.874	344.587	710.61	394.36264	707.874	344.673699633922	710.61	390.585332446731	707.874	343.396581817516	709.197	387.612526102298
708.579	344.217	711.317	389.7894	708.579	344.703594798722	711.317	390.443495400076	708.579	343.388476451992	709.904	387.609142284759
709.284	344.895	712.023	389.68364	709.284	344.734454736925	712.023	390.302374297688	709.284	343.380214153309	710.61	387.605583039429
709.988	344.501	712.729	391.88696	709.988	344.763911291021	712.729	390.163075099956	709.988	343.371794729851	711.317	387.60185474778
710.693	344.834	713.435	390.26056	710.693	344.783031555156	713.435	390.019528119157	710.693	343.363217991517	712.023	387.597963858852
711.397	344.295	714.141	388.0298	711.397	344.782254285262	714.141	389.86034006808	711.397	343.354483749337	712.729	387.593916843562
712.102	344.805	714.847	389.92448	712.102	344.760831063989	714.847	389.681549955836	712.102	343.345591815809	713.435	387.589720193686
712.806	345.661	715.553	388.53916	712.806	344.719365121482	715.553	389.483702756746	712.806	343.336542004375	714.141	387.585380443927
713.51	345.791	716.259	390.68212	713.51	344.655364781849	716.259	389.274414630864	713.51	343.327334129933	714.847	387.580904155698
714.215	344.563	716.964	389.27928	714.215	344.57112723542	716.964	389.061981873925	714.215	343.317968009706	715.553	387.576298330389
714.919	344.806	717.67	387.8264	714.919	344.473076663687	717.67	388.851055224533	714.919	343.308443463382	716.259	387.571569992822
715.623	343.561	718.375	387.98984	715.623	344.369937662978	718.375	388.646099461335	715.623	343.298760311892	716.964	387.566727121057
716.327	342.898	719.081	390.12612	716.327	344.271353456436	719.081	388.453693917813	716.327	343.288918377664	717.67	387.561777724254
717.03	345.16	719.786	390.128	717.03	344.182396997823	719.786	388.28663498918	717.03	343.278917745106	718.375	387.556729828702
717.734	344.451	720.491	387.45116	717.734	344.103559186162	720.491	388.148899729084	717.734	343.268758108095	719.081	387.551591722666
718.438	344.014	721.196	387.58976	718.438	344.039284889503	721.196	388.036895147619	718.438	343.258439162394	719.786	387.546372123188
719.141	342.818	721.901	385.98084	719.141	343.994354734738	721.901	387.942614436217	719.141	343.247960604943	720.491	387.541079773057
719.845	343.376	722.606	388.05012	719.845	343.970543356175	722.606	387.861315011292	719.845	343.23732213344	721.196	387.535723440878
720.548	344.494	723.311	387.24408	720.548	343.969133105767	723.311	387.792999178912	720.548	343.226523016053	721.901	387.530311806234
721.251	343.681	724.016	387.77256	721.251	343.991463865503	724.016	387.733642647202	721.251	343.215562659488	722.606	387.524853602207
721.955	344.867	724.72	387.02992	721.955	344.033579554603	724.72	387.676085018651	721.955	343.20444047172	723.311	387.519356027898
722.658	344.43	725.425	385.95124	722.658	344.078396393492	725.425	387.618175654019	722.658	343.193156325693	724.016	387.513826802427
723.361	344.135	726.129	388.25232	723.361	344.103504403836	726.129	387.556153525397	723.361	343.181710096018	724.72	387.508273372385
724.064	344.117	726.834	389.80992	724.064	344.09940104454	726.834	387.49318043535	724.064	343.170101658539	725.425	387.502703440512
724.766	344.261	727.538	387.40456	724.766	344.066712992137	727.538	387.436864135698	724.766	343.158330890056	726.129	387.497124235979
725.469	343.723	728.242	388.91028	725.469	344.011805820874	728.242	387.388991772656	725.469	343.146397668313	726.834	387.491541452005
726.172	343.001	728.947	387.35844	726.172	343.942170547077	728.947	387.347399956768	726.172	343.134301872159	727.538	387.485961529454
726.874	344.988	729.651	387.05016	726.874	343.852868798576	729.651	387.312313967753	726.874	343.122043956468	728.242	387.480390932376
727.577	343.795	730.354	386.90444	727.577	343.743175780866	730.354	387.282343031615	727.577	343.109624242945	728.947	387.47483604423
728.279	343.646	731.058	387.744	728.279	343.632443443041	731.058	387.25488460063	728.279	343.097043055161	729.651	387.469303262778
728.982	343.554	731.762	387.74056	728.982	343.540312639818	731.762	387.22552933411	728.982	343.084300717373	730.354	387.463798870546
729.684	344.062	732.466	385.09544	729.684	343.473964161832	732.466	387.188692852453	729.684	343.071398102245	731.058	387.458328735111
730.386	342.93	733.169	386.94056	730.386	343.429908189654	733.169	387.141458866399	730.386	343.058336551672	731.762	387.452898170283
731.088	342.349	733.873	387.40456	731.088	343.402642700796	733.873	387.091402810538	731.088	343.045117408537	732.466	387.447512772686
731.79	342.683	734.576	387.91664	731.79	343.382964159963	734.576	387.049773307637	731.79	343.031741887517	733.169	387.442178423731
732.492	344.335	735.28	387.08428	732.492	343.360404435738	735.28	387.019112303453	732.492	343.018210507869	733.873	387.436898676276
733.194	343.101	735.983	384.37488	733.194	343.33582024766	735.983	386.996869403222	733.194	343.004523440454	734.576	387.431676586575
733.895	343.762	736.686	386.46164	733.895	343.310941904908	736.686	386.978592040829	733.895	342.990680857451	735.28	387.426515178868
734.597	343.212	737.389	387.66984	734.597	343.286682642566	737.389	386.964264179694	734.597	342.97668302742	735.983	387.421417957509
735.298	342.343	738.092	387.6912	735.298	343.265038978579	738.092	386.956637547655	735.298	342.962530219692	736.686	387.416388088039
736	344.814	738.795	389.53252	736	343.251413766935	738.795	386.955899811793	736	342.948222938678	737.389	387.411425719926
736.701	344.119	739.498	385.73732	736.701	343.244774246511	739.498	386.956599822201	736.701	342.93376106988	738.092	387.406530057436
737.402	342.53	740.2	386.53972	737.402	343.231778052168	740.2	386.951449553824	737.402	342.919144500665	738.795	387.401700560667
738.104	342.434	740.903	387.90668	738.104	343.206987438988	740.903	386.939412206202	738.104	342.904373119587	739.498	387.39693697154
738.805	343.559	741.606	387.5512	738.805	343.171144111332	741.606	386.924329988592	738.805	342.889446426444	740.2	387.392239053282
739.506	343.147	742.308	385.72968	739.506	343.125512460929	742.308	386.906684779315	739.506	342.874363451129	740.903	387.387604926103
740.206	342.022	743.01	386.31232	740.206	343.080007601615	743.01	386.886212169733	740.206	342.859123224209	741.606	387.383031866215
740.907	343.095	743.713	387.70776	740.907	343.048800899382	743.713	386.861687801608	740.907	342.84372504861	742.308	387.378517663717
741.608	343.985	744.415	387.14144	741.608	343.040457946907	744.415	386.83342002799	741.608	342.828167390977	743.01	387.374060275195
742.309	342.489	745.117	386.27472	742.309	343.052043540526	745.117	386.805324117804	742.309	342.812448968974	743.713	387.369656024882
743.009	343.355	745.819	388.23464	743.009	343.075559864512	745.819	386.784238250696	743.009	342.796568501425	744.415	387.365300185891
743.71	343.284	746.521	385.53152	743.71	343.111263231712	746.521	386.778744226795	743.71	342.780524384028	745.117	387.360988366058
744.41	343.637	747.223	384.4616	744.41	343.153181969196	747.223	386.792317801879	744.41	342.764315570353	745.819	387.356715951594
745.11	342.608	747.924	387.11184	745.11	343.194899277069	747.924	386.829770623666	745.11	342.747941516943	746.521	387.35247725331
745.811	342.211	748.626	387.74244	745.811	343.228340549026	748.626	386.897374175377	745.811	342.731401681213	747.223	387.348267451155
746.511	343.842	749.328	387.7416	746.511	343.244323255397	749.328	386.995451966214	746.511	342.714695380776	747.924	387.344079922336
747.211	343.806	750.029	387.78964	747.211	343.248391856422	750.029	387.115295952467	747.211	342.697821413367	748.626	387.339905186256
747.911	342.679	750.73	385.93844	747.911	343.253164798351	750.73	387.241815463774	747.911	342.680778577843	749.328	387.335733532401
748.611	344.306	751.432	386.99456	748.611	343.263193799624	751.432	387.364822058365	748.611	342.663565674173	750.029	387.331555648768
749.31	343.083	752.133	388.08064	749.31	343.279910931635	752.133	387.481597299316	749.31	342.646181500549	750.73	387.32736262516
750.01	343.213	752.834	387.73236	750.01	343.304214228167	752.834	387.594534389978	750.01	342.628624856803	751.432	387.323146004883
750.71	342.959	753.535	387.53876	750.71	343.328174920597	753.535	387.705072767899	750.71	342.61089497915	752.133	387.318895956212
751.409	342.879	754.236	386.35016	751.409	343.337693682476	754.236	387.807147516019	751.409	342.592991687597	752.834	387.314602322121
752.109	343.995	754.937	388.10424	752.109	343.329905714356	754.937	387.89903860035	752.109	342.574915149906	753.535	387.31025569971
752.808	342.468	755.638	388.82556	752.808	343.307949852624	755.638	387.986698112589	752.808	342.556665819564	754.236	387.305847099659
753.507	343.708	756.338	389.1968	753.507	343.275164106381	756.338	388.076075136017	753.507	342.538244151476	754.937	387.301367758867
754.206	343.576	757.039	389.44776	754.206	343.239230247807	757.039	388.167605711821	754.206	342.51965051197	755.638	387.296807968104
754.905	343.118	757.739	388.35956	754.905	343.214819625262	757.739	388.259237246147	754.905	342.500885268544	756.338	387.292158812983
755.604	343.597	758.44	389.55312	755.604	343.212174667576	758.44	388.353187319974	755.604	342.481948789754	757.039	387.287411394404
756.303	343.889	759.14	386.93572	756.303	343.232661998768	759.14	388.453880326335	756.303	342.462841444771	757.739	387.282556832314
757.002	342.815	759.84	388.43476	757.002	343.269118444536	759.84	388.568142218062	757.002	342.443563603882	758.44	387.277586268262
757.701	343.126	760.54	388.02076	757.701	343.315668490409	760.54	388.698637369824	757.701	342.424115638798	759.14	387.272491910033
758.399	342.65	761.24	386.5192	758.399	343.367263603464	761.24	388.839746733372	758.399	342.404498292298	759.84	387.267265988165
759.098	342.602	761.94	388.94352	759.098	343.417849462776	761.94	388.986158785186	759.098	342.38471230786	760.54	387.261900399793
759.796	343.402	762.64	389.56756	759.796	343.470934957772	762.64	389.141401748597	759.796	342.36475867422	761.24	387.256388197869
760.495	344.494	763.34	390.4514	760.495	343.529073643366	763.34	389.314016060918	760.495	342.344638597183	761.94	387.250723186619
761.193	342.863	764.04	389.82796	761.193	343.589622158126	764.04	389.509157981429	761.193	342.324353283593	762.64	387.244898440451
761.891	344.45	764.739	388.93604	761.891	343.646031525408	764.739	389.724110031199	761.891	342.303903942441	763.34	387.238907050702
762.589	343.611	765.439	388.85228	762.589	343.689168135206	765.439	389.951973220893	762.589	342.283292320829	764.04	387.232742131933
763.287	344.753	766.138	389.93088	763.287	343.713671058502	766.138	390.187555094936	763.287	342.262520168002	764.739	387.226396830833
763.985	343.006	766.838	392.90612	763.985	343.713316237932	766.838	390.431576106305	763.985	342.241589234536	765.439	387.219864320043
764.683	344.155	767.537	391.22772	764.683	343.68434689082	767.537	390.681218170087	764.683	342.220501273496	766.138	387.213137789299
765.381	343.419	768.236	390.01496	765.381	343.627177990366	768.236	390.926825776517	765.381	342.19925803871	766.838	387.206210444661
766.079	343.436	768.935	389.94876	766.079	343.544699281398	768.935	391.155560414589	766.079	342.177861285942	767.537	387.199075519369
766.776	343.634	769.634	391.53172	766.776	343.453768313573	769.634	391.360656126296	766.776	342.156312772175	768.236	387.19172630366
767.474	343.351	770.333	393.04936	767.474	343.370830804735	770.333	391.54465412975	767.474	342.134614255652	768.935	387.184156128057
768.171	343.732	771.032	392.20968	768.171	343.30718881251	771.032	391.712982635383	768.171	342.112767496091	769.634	387.176358351317
768.869	342.755	771.731	392.21656	768.869	343.271758262386	771.731	391.870355026945	768.869	342.090774254429	770.333	387.168326359843
769.566	342.745	772.429	389.85744	769.566	343.263642044805	772.429	392.022798749616	769.566	342.06863629322	771.032	387.16005358359
770.263	343.15	773.128	393.10428	770.263	343.275681862528	773.128	392.182271289881	770.263	342.046355375682	771.731	387.151533511325
770.96	342.903	773.826	394.29304	770.96	343.311380300659	773.826	392.358296652925	770.96	342.023933265712	772.429	387.142759682312
771.657	343.643	774.525	393.2642	771.657	343.373188456333	774.525	392.562316314127	771.657	342.001371728309	773.128	387.133725686464
772.354	343.72	775.223	392.03096	772.354	343.451133537692	775.223	392.796808810578	772.354	341.978672529349	773.826	387.124425140841
773.051	343.227	775.921	390.81712	773.051	343.54793554365	775.921	393.055868198888	773.051	341.955837436353	774.525	387.114851722209
773.748	344.147	776.619	392.10696	773.748	343.677690307925	776.619	393.335763095368	773.748	341.932868218582	775.223	387.10499917902
774.444	343.696	777.317	394.37288	774.444	343.834001768587	777.317	393.638663730823	774.444	341.909766646567	775.921	387.09486132122
775.141	345.228	778.015	394.64076	775.141	344.000241433374	778.015	393.967873256297	775.141	341.886534493055	776.619	387.084432008014
775.837	342.759	778.713	394.31764	775.837	344.16154234385	778.713	394.322119546067	775.837	341.863173532577	777.317	387.073705135831
776.534	344.26	779.411	393.2246	776.534	344.303962663677	779.411	394.694093364388	776.534	341.839685543008	778.015	387.062674651323
777.23	344.582	780.109	393.35148	777.23	344.415350892717	780.109	395.075272613319	777.23	341.816072303117	778.713	387.051334574137
777.926	344.055	780.806	396.74392	777.926	344.497030601381	780.806	395.461806741123	777.926	341.792335594093	779.411	387.039678999699
778.622	344.42	781.504	396.7694	778.622	344.561113412879	781.504	395.856616088199	778.622	341.768477199891	780.109	387.027702096099
779.318	346.273	782.201	397.20432	779.318	344.620200875138	782.201	396.255983079385	779.318	341.74449890673	780.806	387.015398093276
780.014	343.871	782.898	395.34452	780.014	344.685180723594	782.898	396.652999025574	780.014	341.72040250348	781.504	387.002761284406
780.71	344.651	783.596	396.9406	780.71	344.764440683492	783.596	397.039712355281	780.71	341.696189783537	782.201	386.98978605995
781.406	346.679	784.293	399.26912	781.406	344.863741905679	784.293	397.413464218947	781.406	341.671862542451	782.898	386.976466908037
782.102	346.179	784.99	399.87836	782.102	344.981976255217	784.99	397.781704195948	782.102	341.647422578724	783.596	386.96279841894
782.797	340.789	785.687	397.45148	782.797	345.114898038122	785.687	398.147039437434	782.797	341.622871695868	784.293	386.948775266613
783.493	346.075	786.384	399.23116	783.493	345.260713877837	786.384	398.505341898216	783.493	341.598211701923	784.99	386.934392224788
784.188	345.254	787.081	396.57932	784.188	345.414798274456	787.081	398.850637793553	784.188	341.573443571894	785.687	386.9196441904
784.884	345.187	787.777	398.51116	784.884	345.568811256663	787.777	399.186076839908	784.884	341.548568285262	786.384	386.904526189824
785.579	345.436	788.474	400.88112	785.579	345.7132015892	788.474	399.524268460211	785.579	341.523586825187	787.081	386.889033354756
786.274	346.832	789.171	400.66188	786.274	345.854760094413	789.171	399.875629604511	786.274	341.498500178469	787.777	386.873160940154
786.969	346.71	789.867	399.07844	786.969	345.998665193345	789.867	400.241008840949	786.969	341.473309335819	788.474	386.856904297882
787.664	345.462	790.563	399.58376	787.664	346.150081930078	790.563	400.615485957979	787.664	341.448015293283	789.171	386.840258896184
788.359	347.319	791.26	400.50872	788.359	346.311092163775	791.26	400.996947132092	788.359	341.422619052144	789.867	386.823220343544
789.054	346.81	791.956	401.56824	789.054	346.471171940742	791.956	401.390062268887	789.054	341.397121617696	790.563	386.805784386665
789.749	346.549	792.652	402.14032	789.749	346.619760632839	792.652	401.805706327926	789.749	341.371524001133	791.26	386.787946894801
790.443	346.423	793.348	401.91068	790.443	346.755269083819	793.348	402.248199528923	790.443	341.345827219058	791.956	386.769703864985
791.138	346.754	794.044	402.10188	791.138	346.867993363685	794.044	402.712774243844	791.138	341.320032293255	792.652	386.75105143146
791.832	347.18	794.74	403.8432	791.832	346.961663107037	794.74	403.19353886678	791.832	341.294140250584	793.348	386.731985876454
792.527	346.015	795.436	403.97636	792.527	347.059488579749	795.436	403.692443091973	792.527	341.268152123336	794.044	386.712503636084
793.221	346.17	796.131	405.96092	793.221	347.179290388099	796.131	404.214932720403	793.221	341.242068949692	794.74	386.692601298261
793.915	347.303	796.827	405.45384	793.915	347.31781107225	796.827	404.761897008525	793.915	341.215891772578	795.436	386.672275604784
794.61	349.324	797.522	402.84648	794.61	347.481397545316	797.522	405.321209162382	794.61	341.189621639847	796.131	386.65152346896
795.304	347.894	798.218	405.37464	795.304	347.67063204656	798.218	405.888310546556	795.304	341.16325960544	796.827	386.630341977139
795.998	347.816	798.913	407.3738	795.998	347.881452786719	798.913	406.464014061375	795.998	341.136806731433	797.522	386.608728408762
796.692	348.011	799.608	408.139	796.692	348.108880827398	799.608	407.052559664003	796.692	341.110264086631	798.218	386.586680231507
797.385	347.387	800.303	407.3432	797.385	348.353909132376	800.303	407.652419507675	797.385	341.08363274652	798.913	386.564195075428
798.079	348.85	800.999	407.05232	798.079	348.610340291173	800.999	408.25868192862	798.079	341.056913793485	799.608	386.54127075846
798.773	349.265	801.694	406.47596	798.773	348.859316538133	801.694	408.861902407707	798.773	341.030108316216	800.303	386.517905306634
799.466	347.761	802.388	409.51656	799.466	349.089130515748	802.388	409.459671173048	799.466	341.003217411195	800.999	386.494096961958
800.16	350.559	803.083	411.05916	800.16	349.30062280336	803.083	410.056232281323	800.16	340.976242183138	801.694	386.469844174695
800.853	349.227	803.778	411.65304	800.853	349.502486366713	803.778	410.650412936184	800.853	340.949183743522	802.388	386.445145600687
801.546	349.495	804.473	411.64428	801.546	349.705628780258	804.473	411.232213982027	801.546	340.922043213404	803.083	386.420000095839
802.24	350.183	805.167	409.45296	802.24	349.920849443126	805.167	411.788445531192	802.24	340.894821722119	803.778	386.394406746772
802.933	350.616	805.862	412.00204	802.933	350.152901337826	805.862	412.308461312887	802.933	340.867520407574	804.473	386.368364886494
803.626	349.661	806.556	414.23972	803.626	350.39357039967	806.556	412.78189200248	803.626	340.840140416967	805.167	386.341874100605
804.319	351.616	807.25	414.74936	804.319	350.62167329285	807.25	413.200787504439	804.319	340.812682907242	805.862	386.31493422746
805.012	350.586	807.944	413.94164	805.012	350.817168164734	807.944	413.551313242344	805.012	340.785149044164	806.556	386.287545336527
805.704	351.111	808.639	411.14048	805.704	350.977933328252	808.639	413.817587940503	805.704	340.7575400043	807.25	386.259707754144
806.397	349.638	809.333	413.3958	806.397	351.106769942357	809.333	413.984922837952	806.397	340.729856974021	807.944	386.231422086173
807.09	350.52	810.027	416.67972	807.09	351.203844936763	810.027	414.04565748603	807.09	340.702101150048	808.639	386.202689223371
807.782	351.834	810.72	414.48288	807.782	351.275889823018	810.72	414.000321254937	807.782	340.674273738012	809.333	386.173510333597
808.475	352.452	811.414	413.25164	808.475	351.326729357736	811.414	413.847121924871	808.475	340.646375953361	810.027	386.14388683409
809.167	352.152	812.108	413.93392	809.167	351.359773919085	812.108	413.578503726361	809.167	340.618409022704	810.72	386.113820414309
809.859	351.301	812.801	413.11732	809.859	351.381346222136	812.801	413.191677600551	809.859	340.590374184452	811.414	386.083313069074
810.552	351.417	813.495	414.69368	810.552	351.383991674039	813.495	412.69377777609	810.552	340.562272688554	812.108	386.052367076894
811.244	351.071	814.188	412.75576	811.244	351.36118544052	814.188	412.101570227747	811.244	340.534105795667	812.801	386.020984987963
811.936	350.909	814.882	411.27444	811.936	351.30194903074	814.882	411.424725133714	811.936	340.505874777303	813.495	385.989169631289
812.628	350.33	815.575	410.41388	812.628	351.193442978893	815.575	410.669281996824	812.628	340.477580915511	814.188	385.956924106843
813.319	350.374	816.268	408.7248	813.319	351.02863276809	816.268	409.837991134137	813.319	340.449225502743	814.882	385.924251801643
814.011	351.874	816.961	410.7442	814.011	350.805108207263	816.961	408.940912878397	814.011	340.420809841303	815.575	385.891156370694
814.703	350.649	817.654	407.96348	814.703	350.527778854801	817.654	407.994614676218	814.703	340.392335243421	816.268	385.857641722504
815.395	350.01	818.347	407.73364	815.395	350.211020014816	818.347	407.016287916524	815.395	340.363803032778	816.961	385.823712010808
816.086	351.294	819.04	405.2606	816.086	349.870150662415	819.04	406.017773420361	816.086	340.335214543313	817.654	385.789371618012
816.777	349.434	819.733	403.1848	816.777	349.515590616565	819.733	405.006485940351	816.777	340.306571118612	818.347	385.754625175729
817.469	349.06	820.425	403.83544	817.469	349.14347780563	820.425	403.994592776049	817.469	340.277874113218	819.04	385.719477537312
818.16	349.921	821.118	402.87208	818.16	348.752033964224	821.118	402.996650336657	818.16	340.249124890801	819.733	385.683933775903
818.851	346.891	821.81	402.48536	818.851	348.342384281408	821.81	402.032279458681	818.851	340.220324823815	820.425	385.647999160056
819.542	347.721	822.503	401.95232	819.542	347.918883050897	822.503	401.108148903975	819.542	340.191475294384	821.118	385.611679133334
820.233	347.223	823.195	397.89888	820.233	347.488191355941	823.195	400.22764222658	820.233	340.162577691305	821.81	385.574979321174
820.924	346.673	823.887	398.81844	820.924	347.061450482746	823.887	399.391665144077	820.924	340.133633410901	822.503	385.537905521618
821.615	346.618	824.58	398.79624	821.615	346.658208228587	824.58	398.604454913252	821.615	340.104643856559	823.195	385.500463701811
822.306	346.063	825.272	400.04804	822.306	346.293801164863	825.272	397.870965988729	822.306	340.075610438201	823.887	385.462659993043
822.997	346.523	825.964	396.90976	822.997	345.973137260216	825.964	397.185056401441	822.997	340.046534572266	824.58	385.424500650588
823.687	345.599	826.655	394.3522	823.687	345.691304966797	826.655	396.538849515958	823.687	340.01741768118	825.272	385.385992063278
824.378	345.485	827.347	394.98104	824.378	345.438865440204	827.347	395.921209169727	824.378	339.988261193843	825.964	385.347140753661
825.068	345.557	828.039	396.47384	825.068	345.213673682049	828.039	395.330818992323	825.068	339.95906654474	826.655	385.307953390909
825.758	344.663	828.731	394.87784	825.758	345.010578351939	828.731	394.765530778533	825.758	339.92983517385	827.347	385.268436759817
826.449	345.394	829.422	394.82072	826.449	344.819041418591	829.422	394.221646486595	826.449	339.90056852675	828.039	385.228597735623
827.139	343.832	830.114	393.26616	827.139	344.635436729319	830.114	393.691049005962	827.139	339.87126805375	828.731	385.188443290693
827.829	343.884	830.805	392.51808	827.829	344.449947751545	830.805	393.172292449968	827.829	339.841935210655	829.422	385.147980509843
828.519	344.246	831.496	393.6858	828.519	344.252908674899	831.496	392.669856899068	828.519	339.812571457229	830.114	385.107216574786
829.209	344.665	832.187	392.57224	829.209	344.044353658941	832.187	392.191893750831	829.209	339.783178257279	830.805	385.06615876396
829.899	344.617	832.878	393.02124	829.899	343.819298429137	832.878	391.743571797861	829.899	339.753757079044	831.496	385.024814437392
830.588	342.897	833.57	390.82424	830.588	343.579306349883	833.57	391.322429708775	830.588	339.724309395646	832.187	384.983191029631
831.278	343.148	834.26	390.94272	831.278	343.325581026521	834.26	390.923948066518	831.278	339.694836685071	832.878	384.941296061834
831.967	343.399	834.951	390.09176	831.967	343.062757261901	834.951	390.545066325848	831.967	339.665340428475	833.57	384.89913713105
832.657	343.288	835.642	390.82832	832.657	342.797096035825	835.642	390.188253450391	832.657	339.635822110471	834.26	384.856721915125
833.346	342.99	836.333	389.21944	833.346	342.5350865819	836.333	389.85473714988	833.346	339.606283219402	834.951	384.814058151157
834.036	342.606	837.023	389.5286	834.036	342.278354679133	837.023	389.542941188154	834.036	339.576725247265	835.642	384.771153637106
834.725	341.255	837.714	387.15708	834.725	342.028770988543	837.714	389.250312535826	834.725	339.547149689441	836.333	384.728016223707
835.414	341.867	838.404	388.49156	835.414	341.788392347334	838.404	388.982671348217	835.414	339.517558044339	837.023	384.684653822267
836.103	340.67	839.095	388.7836	836.103	341.56401269786	839.095	388.739576556085	836.103	339.487951812077	837.714	384.641074389008
836.792	340.748	839.785	390.02564	836.792	341.36462900704	839.785	388.519403372673	836.792	339.458332495121	838.404	384.597285928592
837.481	341.758	840.475	387.36884	837.481	341.201006487278	840.475	388.310142715725	837.481	339.428701597121	839.095	384.553296470839
838.17	340.615	841.165	388.08184	838.17	341.076602094406	841.165	388.095272354524	838.17	339.399060623015	839.785	384.509114084515
838.859	341.783	841.855	387.61732	838.859	340.985279285182	841.855	387.865536365164	838.859	339.369411080072	840.475	384.464746880686
839.547	340.474	842.545	389.49416	839.547	340.911493431115	842.545	387.620431542408	839.547	339.339754476775	841.165	384.420203025585
840.236	341.333	843.235	388.07012	840.236	340.844725817651	843.235	387.362691003161	840.236	339.310092324021	841.855	384.375490714485
840.924	341.004	843.925	387.42688	840.924	340.785315299119	843.925	387.096283840536	840.924	339.280426133843	842.545	384.330618179278
841.613	340.476	844.614	385.51064	841.613	340.726474302549	844.614	386.823569430398	841.613	339.250757420294	843.235	384.285593684272
842.301	340.027	845.304	386.48204	842.301	340.662282352194	845.304	386.546427021458	842.301	339.221087699153	843.925	384.240425545411
842.989	341.085	845.993	386.95156	842.989	340.587291861018	845.993	386.27107949083	842.989	339.191418487423	844.614	384.195122116486
843.677	340.615	846.683	387.97708	843.677	340.501048292009	846.683	386.005545198459	843.677	339.161751302913	845.304	384.149691783151
844.365	340.749	847.372	385.61328	844.365	340.408931559648	847.372	385.757745173907	844.365	339.132087665326	845.993	384.104142944217
845.053	340.718	848.061	384.96984	845.053	340.315773695398	848.061	385.528012785472	845.053	339.102429095817	846.683	384.058484021816
845.741	340.145	848.75	385.53008	845.741	340.226223251646	848.75	385.315892871303	845.741	339.072777117161	847.372	384.012723466557
846.429	339.928	849.439	386.55076	846.429	340.140487085506	849.439	385.122913809158	846.429	339.043133253745	848.061	383.966869768231
847.117	339.363	850.128	384.07492	847.117	340.056561069291	850.128	384.952879415997	847.117	339.013499031029	848.75	383.92093143264
847.804	338.69	850.817	378.91432	847.804	339.969886292274	850.817	384.807010709132	847.804	338.98387597536	849.439	383.874917958522
848.492	340.76	851.506	384.72272	848.492	339.881279869483	851.506	384.683514835776	848.492	338.954265962233	850.128	383.82883886071
849.179	341.194	852.195	383.6918	849.179	339.793320917935	852.195	384.582111669194	849.179	338.924670573565	850.817	383.782703680792
849.867	338.925	852.883	385.2644	849.867	339.704074530746	852.883	384.503827103397	849.867	338.895091393074	851.506	383.73652220398
850.554	340.142	853.572	386.62108	850.554	339.611272981964	853.572	384.45206956015	850.554	338.865530006751	852.195	383.690299395782
851.241	338.865	854.26	385.16532	851.241	339.517850460883	854.26	384.427672925245	851.241	338.835988030465	852.883	383.644041198045
851.928	339.612	854.949	384.86508	851.928	339.426504467038	854.949	384.422756599342	851.928	338.806467081361	853.572	383.5977535541
852.615	339.735	855.637	385.11276	852.615	339.333773586914	855.637	384.42576200112	852.615	338.776968805566	854.26	383.551442423481
853.302	338.623	856.325	384.14268	853.302	339.233174823792	856.325	384.427787121463	853.302	338.747494850014	854.949	383.505113795958
853.989	339.983	857.013	385.47036	853.989	339.12376709832	857.013	384.426510425895	853.989	338.718046862597	855.637	383.458773677438
854.676	338.02	857.702	383.95836	854.676	339.007880725791	857.702	384.421963908325	854.676	338.688626366837	856.325	383.412428087427
855.363	339.784	858.389	385.30208	855.363	338.894752668845	858.389	384.411877576238	855.363	338.65923488752	857.013	383.366083061974
856.049	338.279	859.077	382.63784	856.049	338.800786463447	859.077	384.389745772375	856.049	338.629873281475	857.702	383.319745360074
856.736	338.951	859.765	383.21688	856.736	338.741011334632	859.765	384.347798650293	856.736	338.600542406655	858.389	383.273421761769
857.422	338.828	860.453	384.98292	857.422	338.716750481645	860.453	384.284200607339	857.422	338.571242770493	859.077	383.227119679325
858.109	337.522	861.14	384.63816	858.109	338.717268637173	861.14	384.206755711157	858.109	338.541975230526	859.765	383.180846545298
858.795	339.381	861.828	384.34676	858.795	338.721104178922	861.828	384.12340044969	858.795	338.512740900796	860.453	383.134609208855
859.481	338.723	862.515	383.59312	859.481	338.718180585591	862.515	384.040783384695	859.481	338.483539876385	861.14	383.088414554838
860.167	338.426	863.203	383.79408	860.167	338.708917027547	863.203	383.96482226866	860.167	338.454372253245	861.828	383.04226948657
860.853	338.398	863.89	385.86512	860.853	338.690193623398	863.89	383.90306875587	860.853	338.42523836655	862.515	382.996180922872
861.539	338.778	864.577	382.29892	861.539	338.662029690972	864.577	383.854192245962	861.539	338.396138523129	863.203	382.950155795612
862.225	339.089	865.264	384.26136	862.225	338.622252810563	865.264	383.808193123094	862.225	338.367073002599	863.89	382.904201627626
862.911	338.723	865.951	381.81728	862.911	338.574674670403	865.951	383.757767262782	862.911	338.338042466059	864.577	382.858326777233
863.597	339.456	866.638	383.15528	863.597	338.525926849702	866.638	383.695702716273	863.597	338.309047575326	865.264	382.812539632365
864.282	338.868	867.325	383.71064	864.282	338.484280753458	867.325	383.618407201424	864.282	338.280089376795	865.951	382.766848027139
864.968	338.704	868.012	385.41708	864.968	338.455123051553	868.012	383.529029634495	864.968	338.251168918003	866.638	382.721259810161
865.653	336.837	868.699	384.58672	865.653	338.431633146025	868.699	383.433879284623	865.653	338.222287833812	867.325	382.675781889964
866.339	338.525	869.385	383.97528	866.339	338.409210851579	869.385	383.336332551783	866.339	338.193448211461	868.012	382.630421604762
867.024	337.27	870.072	382.40212	867.024	338.38375702127	870.072	383.235945309095	867.024	338.164650754289	868.699	382.585187317278
867.709	338.536	870.758	382.35312	867.709	338.353394436479	870.758	383.131990463338	867.709	338.135896496851	869.385	382.540087418102
868.394	338.637	871.445	382.41872	868.394	338.319408526221	871.445	383.025674322665	868.394	338.10718557995	870.072	382.495130317838
869.079	338.043	872.131	384.23792	869.079	338.28638689325	872.131	382.919236359573	869.079	338.07851854409	870.758	382.450324441443
869.764	338.665	872.817	384.19516	869.764	338.261178271854	872.817	382.81678581964	869.764	338.049896459061	871.445	382.405678121795
870.449	338.225	873.503	381.00488	870.449	338.247654001044	873.503	382.716378528912	870.449	338.021320359168	872.131	382.361199595536
871.134	339.347	874.189	381.22188	871.134	338.244323329753	874.189	382.614099316436	871.134	337.992791279334	872.817	382.316897112224
871.819	338.317	874.875	382.16944	871.819	338.244461285628	874.875	382.510343191488	871.819	337.964310457955	873.503	382.27277894018
872.503	338.957	875.561	383.6766	872.503	338.236692166969	875.561	382.40876173948	872.503	337.935879134784	874.189	382.228853366512
873.188	337.293	876.247	382.12368	873.188	338.21010166709	876.247	382.314878012632	873.188	337.907498901908	874.875	382.185127423103
873.872	337.184	876.932	382.2744	873.872	338.16190808281	876.932	382.228945409993	873.872	337.879171352438	875.561	382.141607144936
874.557	338.168	877.618	381.34824	874.557	338.099219313802	877.618	382.149551685922	874.557	337.850897465599	876.247	382.098298551463
875.241	337.91	878.303	382.12484	875.241	338.035477011331	878.303	382.079063868691	875.241	337.82267752614	876.932	382.055207677484
875.925	337.854	878.989	382.50132	875.925	337.983352995715	878.989	382.017698594955	875.925	337.794512135598	877.618	382.01234058293
876.609	338.194	879.674	383.22724	876.609	337.945808579875	879.674	381.963720143105	876.609	337.766401982741	878.303	381.969703544728
877.293	338.889	880.359	382.35096	877.293	337.925119862462	880.359	381.910710966053	877.293	337.73834781577	878.989	381.927302182349
877.977	337.129	881.045	379.68776	877.977	337.919086110588	881.045	381.851559680177	877.977	337.710350810052	879.674	381.885142268847
878.661	338.097	881.73	381.419	878.661	337.920851198801	881.73	381.780407431331	878.661	337.682412142109	880.359	381.843230145554
879.345	338.105	882.415	382.45456	879.345	337.925009039988	882.415	381.697718752498	879.345	337.65453240769	881.045	381.801572167224
880.029	337.709	883.1	382.28752	880.029	337.922801708685	883.1	381.609305772392	880.029	337.62671261672	881.73	381.760175191262
880.712	337.514	883.784	381.74896	880.712	337.905414112869	883.784	381.519366203678	880.712	337.598954229139	882.415	381.719043982401
881.396	337.826	884.469	382.41092	881.396	337.866474097283	884.469	381.427630714959	881.396	337.571258787093	883.1	381.678182967608
882.079	338.564	885.154	379.7726	882.079	337.811302087795	885.154	381.333648203684	882.079	337.54362774786	883.784	381.637597302013
882.763	337.516	885.838	381.35432	882.763	337.744953909283	885.838	381.240675052039	882.763	337.516062823201	884.469	381.597292743988
883.446	337.834	886.523	382.12908	883.446	337.677923582799	886.523	381.158740119355	883.446	337.488565725902	885.154	381.557275162155
884.129	337.709	887.207	381.25624	884.129	337.615600292592	887.207	381.09370366852	884.129	337.461138168682	885.838	381.517551230626
884.813	337.358	887.892	381.1214	884.813	337.552773173195	887.892	381.041910231309	884.813	337.433782209353	886.523	381.478125856685
885.496	337.506	888.576	378.36636	885.496	337.488637397207	888.576	380.998567049905	885.496	337.406500153338	887.207	381.439003786017
886.179	337.712	889.26	381.61384	886.179	337.419245510711	889.26	380.964685063869	886.179	337.379294230355	887.892	381.400190408752
886.861	336.502	889.944	382.16188	886.861	337.344977271435	889.944	380.946432719058	886.861	337.352166769524	888.576	381.361690934083
887.544	337.921	890.628	381.25044	887.544	337.269693449455	890.628	380.946468755417	887.544	337.325120432336	889.26	381.323510295201
888.227	336.96	891.312	379.63568	888.227	337.202990885078	891.312	380.963191734237	888.227	337.298157030966	889.944	381.285650459918
888.91	337.101	891.996	380.80292	888.91	337.14559446404	891.996	380.990150993069	888.91	337.271278378186	890.628	381.248113683474
889.592	336.933	892.68	380.28292	889.592	337.100027979789	892.68	381.021468956222	889.592	337.244485948946	891.312	381.210903088576
890.275	337.682	893.363	380.576	890.275	337.07178000818	893.363	381.054151697336	890.275	337.217781048092	891.996	381.174021800233
890.957	336.267	894.047	382.32552	890.957	337.056938289372	894.047	381.087426117106	890.957	337.191164669292	892.68	381.137471383984
891.639	337.708	894.73	382.31752	891.639	337.043810289485	894.73	381.119370500427	891.639	337.16463826997	893.363	381.101253037977
892.322	337.168	895.414	379.9112	892.322	337.027344708163	895.414	381.14083044999	892.322	337.13820238431	894.047	381.065367114352
893.004	335.762	896.097	381.06564	893.004	337.015791968146	896.097	381.14436868928	893.004	337.111858089315	894.73	381.029813445251
893.686	338.089	896.78	381.85272	893.686	337.0127418091	896.78	381.129285603708	893.686	337.085606491752	895.414	380.994591875418
894.368	336.158	897.464	381.59812	894.368	337.017935385358	897.464	381.099983338421	894.368	337.059447349885	896.097	380.959702262471
895.05	338.033	898.147	381.97264	895.05	337.027450850772	898.147	381.059042752818	895.05	337.033380422978	896.78	380.925143391473
895.731	336.576	898.83	378.81064	895.731	337.038777244053	898.83	381.005951269941	895.731	337.00740456975	897.464	380.890914152364
896.413	337.502	899.513	381.6154	896.413	337.052303983109	899.513	380.937057093363	896.413	336.981518649919	898.147	380.857014353384
897.095	336.462	900.195	381.90232	897.095	337.06614921983	900.195	380.85254467662	897.095	336.95572109223	898.83	380.823444502909
897.776	337.357	900.878	382.29364	897.776	337.073402954382	900.878	380.75760343268	897.776	336.930010845392	899.513	380.790206213781
898.458	337.351	901.561	380.53436	898.458	337.073136765668	901.561	380.659221401693	898.458	336.904386364882	900.195	380.757299106169
899.139	335.989	902.243	379.05256	899.139	337.066350833355	902.243	380.561052273984	899.139	336.878846532742	900.878	380.724723617182
899.821	337.058	902.926	379.98052	899.821	337.054903921539	902.926	380.460658432786	899.821	336.853390677181	901.561	380.692481317499
900.502	337.885	903.608	379.23148	900.502	337.041651159297	903.608	380.359803234848	900.502	336.82801723745	902.243	380.66057379349
901.183	338.197	904.291	380.66188	901.183	337.028420607946	904.291	380.264677743191	901.183	336.802724857206	902.926	380.629002474982
901.864	335.881	904.973	380.54608	901.864	337.011933531601	904.973	380.185010734957	901.864	336.777512181161	903.608	380.59776719987
902.545	336.744	905.655	379.97812	902.545	336.990929244003	905.655	380.12286347517	902.545	336.752377855424	904.291	380.566867164052
903.226	336.803	906.337	380.59736	903.226	336.962263885889	906.337	380.076316194172	903.226	336.727319630486	904.973	380.536300210801
903.907	337.346	907.019	378.28664	903.907	336.921121992468	907.019	380.042008785706	903.907	336.702335248469	905.655	380.506064277452
904.588	337.006	907.701	381.29144	904.588	336.872275217851	907.701	380.016182354893	904.588	336.6774225271	906.337	380.476157311023
905.268	336.302	908.383	380.91468	905.268	336.819124681943	908.383	380.000115617076	905.268	336.652579284751	907.019	380.446576735865
905.949	336.783	909.065	380.27944	905.949	336.774387921467	909.065	379.994151174614	905.949	336.62780366804	907.701	380.417320096321
906.629	337.195	909.746	378.10424	906.629	336.747474246743	909.746	379.994135311345	906.629	336.603093473359	908.383	380.388382798399
907.31	337.051	910.428	379.52796	907.31	336.742789715236	910.428	379.995022849585	907.31	336.578446652139	909.065	380.35976111348
907.99	336.716	911.109	380.639	907.99	336.757105732827	911.109	379.993649827652	907.99	336.553861156405	909.746	380.331451833985
908.67	336.483	911.791	380.4254	908.67	336.780462764697	911.791	379.989480325121	908.67	336.529335410261	910.428	380.303451672814
909.351	336.239	912.472	381.08888	909.351	336.805406714127	912.472	379.982057542668	909.351	336.504867999788	911.109	380.275755137928
910.031	336.595	913.153	380.08884	910.031	336.82460268126	913.153	379.968537973811	910.031	336.48045746478	911.791	380.248355969551
910.711	336.643	913.834	378.97568	910.711	336.832060972512	913.834	379.949469082589	910.711	336.456102079425	912.472	380.221248267521
911.391	336.71	914.515	379.1312	911.391	336.82856289035	914.515	379.928688361599	911.391	336.431800232342	913.153	380.194426306946
912.07	337.323	915.196	380.70268	912.07	336.821979909297	915.196	379.912241807237	912.07	336.40755049886	913.834	380.167885221892
912.75	337.476	915.877	381.21564	912.75	336.811988601476	915.877	379.905428032532	912.75	336.383351732228	914.515	380.141620041894
913.43	336.745	916.558	380.9952	913.43	336.794690827697	916.558	379.907224916379	913.43	336.359202786615	915.196	380.115624616205
914.11	337.827	917.239	376.86188	914.11	336.764552734786	917.239	379.912200522234	914.11	336.335102517277	915.877	380.089891793759
914.789	336.167	917.92	379.95384	914.789	336.721433119033	917.92	379.914839174743	914.789	336.311050164886	916.558	380.064415004678
915.468	336.155	918.6	380.51124	915.468	336.664292293059	918.6	379.914970828304	915.468	336.287044971603	917.239	380.039188793572
916.148	336.507	919.281	379.22764	916.148	336.594512812126	919.281	379.91581249419	916.148	336.263086035685	917.92	380.01420862653
916.827	335.682	919.961	381.1528	916.827	336.518986730979	919.961	379.921301338142	916.827	336.239172323475	918.6	379.989466824105
917.506	337.476	920.641	379.05228	917.506	336.4490860865	920.641	379.93314768576	917.506	336.215303044985	919.281	379.964955647086
918.185	336.818	921.322	379.74272	918.185	336.39543585531	921.322	379.949398296893	918.185	336.191476853615	919.961	379.940667872815
918.864	335.386	922.002	379.48188	918.864	336.361788098356	922.002	379.972279883117	918.864	336.167692404022	920.641	379.916595548694
919.543	336.141	922.682	380.58192	919.543	336.347881503528	922.682	380.005159770519	919.543	336.143948351492	921.322	379.892731922134
920.222	336.978	923.362	381.11332	920.222	336.351297297199	923.362	380.047235139238	920.222	336.1202425704	922.002	379.869069384875
920.901	335.867	924.042	380.00272	920.901	336.363782981798	924.042	380.091481341116	920.901	336.096572932175	922.682	379.845600180145
921.58	336.122	924.722	379.89904	921.58	336.370410568567	924.722	380.128694400038	921.58	336.072937309103	923.362	379.822316167853
922.258	335.906	925.402	379.64368	922.258	336.357005940635	925.402	380.153429755213	922.258	336.049333344128	924.042	379.799209936868
922.937	337.146	926.081	380.42368	922.937	336.32084201817	926.081	380.167487557042	922.937	336.025758729208	924.722	379.776274088965
923.615	336.257	926.761	380.4658	923.615	336.268138205346	926.761	380.177058538982	923.615	336.00221101311	925.402	379.753501427397
924.294	337.192	927.44	380.58904	924.294	336.208159747831	927.44	380.183450853945	924.294	335.978687745722	926.081	379.730884876955
924.972	336.265	928.12	378.30508	924.972	336.149707158582	928.12	380.181844375043	924.972	335.955186731466	926.761	379.708417253707
925.65	336.083	928.799	379.88372	925.65	336.091885232952	928.799	380.167045379197	925.65	335.931705775977	927.44	379.686092059585
926.328	335.713	929.478	381.46288	926.328	336.037045630019	929.478	380.141830346835	926.328	335.908242994395	928.12	379.663903546333
927.006	335.568	930.157	381.12528	927.006	335.987944225022	930.157	380.115075363868	927.006	335.884796653001	928.799	379.641846859613
927.684	336.051	930.837	380.51588	927.684	335.939740888783	930.837	380.090922113611	927.684	335.861364823029	929.478	379.619915799851
928.362	335.809	931.516	379.94904	928.362	335.895137032375	931.516	380.063469216727	928.362	335.837945259234	930.157	379.598104406927
929.04	335.038	932.195	379.09668	929.04	335.859165256517	932.195	380.028825607149	929.04	335.814535905814	930.837	379.576406739152
929.718	335.424	932.873	379.80864	929.718	335.832314008745	932.873	379.989698734552	929.718	335.791134678054	931.516	379.554816870108
930.396	336.039	933.552	380.52832	930.396	335.819330604337	933.552	379.951328831936	930.396	335.767738715479	932.195	379.533329803456
931.073	336.779	934.231	379.97524	931.073	335.828354358294	934.231	379.922185693671	931.073	335.744344790843	932.873	379.511940933137
931.751	335.935	934.909	378.99572	931.751	335.853983827886	934.909	379.905653927397	931.751	335.720949947895	933.552	379.490645220811
932.428	336.019	935.588	379.3984	932.428	335.884066213106	935.588	379.899772264334	932.428	335.697551231415	934.231	379.469437921867
933.105	335.365	936.266	379.36968	933.105	335.906534569977	936.266	379.901726841524	933.105	335.674145900021	934.909	379.448315318993
933.783	335.842	936.945	381.4534	933.783	335.918226318296	936.945	379.912436699832	933.783	335.650731533458	935.588	379.427274195623
934.46	337.169	937.623	381.57704	934.46	335.917832167247	937.623	379.934693013626	934.46	335.627305402634	936.266	379.406310887117
935.137	335.495	938.301	379.2068	935.137	335.906230570355	938.301	379.968677121127	935.137	335.603864969533	936.945	379.385421700254
935.814	334.719	938.979	377.88208	935.814	335.880962208221	938.979	380.008754794836	935.814	335.580407697683	937.623	379.364602905544
936.491	336.339	939.657	379.34964	936.491	335.847887883888	939.657	380.049088874718	936.491	335.556930941855	938.301	379.343850794181
937.168	336.059	940.335	380.4646	937.168	335.818108270375	940.335	380.087879962	937.168	335.533431196273	938.979	379.32316167948
937.844	335.916	941.013	381.51592	937.844	335.797237218821	941.013	380.127039591201	937.844	335.509904955944	939.657	379.302531739077
938.521	335.881	941.691	380.3214	938.521	335.78948008829	941.691	380.166490781955	938.521	335.486349240918	940.335	379.281955723939
939.198	335.819	942.369	378.3582	939.198	335.79964068844	942.369	380.200904538374	939.198	335.462761476934	941.013	379.261428431666
939.874	334.625	943.046	379.62328	939.874	335.820185068427	943.046	380.222242947898	939.874	335.439139483988	941.691	379.240945830679
940.55	336.361	943.724	381.69964	940.55	335.837747426641	943.724	380.227771636459	940.55	335.415481437958	942.369	379.220503911942
941.227	335.921	944.401	382.62772	941.227	335.84520800795	944.401	380.219631168406	941.227	335.391784701396	943.046	379.20009973607
941.903	336.369	945.079	380.14084	941.903	335.841671455074	945.079	380.201979499289	941.903	335.368046637799	943.724	379.179729509997
942.579	335.225	945.756	380.4774	942.579	335.825930806889	945.756	380.178522265287	942.579	335.344265139353	944.401	379.159389859604
943.255	335.692	946.433	378.79796	943.255	335.795863303943	946.433	380.151627938882	943.255	335.320438099243	945.079	379.139077435972
943.931	335.49	947.11	379.23568	943.931	335.751744992845	947.11	380.123033511206	943.931	335.296563291508	945.756	379.118788924867
944.607	337.23	947.787	380.76964	944.607	335.700009622817	947.787	380.095451402656	944.607	335.272638861377	946.433	379.098522003797
945.283	335.841	948.464	380.84456	945.283	335.651746533888	948.464	380.072859132254	945.283	335.248663147324	947.11	379.078274363858
945.959	334.774	949.141	379.46692	945.959	335.603508077325	949.141	380.056416637006	945.959	335.224634489779	947.787	379.058043398589
946.635	335.591	949.818	379.50712	946.635	335.544853564955	949.818	380.042621860627	946.635	335.200551229764	948.464	379.03782665736
947.31	336.2	950.495	378.47284	947.31	335.47369335139	950.495	380.028566813129	947.31	335.176411258119	949.141	379.017621706658
947.986	334.212	951.171	381.27576	947.986	335.395429103942	951.171	380.015677843756	947.986	335.15221285574	949.818	378.997426131038
948.661	334.992	951.848	380.70456	948.661	335.319245004771	951.848	380.008742290036	948.661	335.127954304548	950.495	378.977237959858
949.337	335.63	952.524	380.40408	949.337	335.258173612339	952.524	380.00768584362	949.337	335.103632947191	951.171	378.957055727074
950.012	335.136	953.201	378.49496	950.012	335.219254570198	953.201	380.007046704415	950.012	335.079245990499	951.848	378.936877467289
950.687	335.304	953.877	379.19692	950.687	335.199589573143	953.877	380.000067036146	950.687	335.054791167142	952.524	378.916701238291
951.362	335.29	954.553	378.2954	951.362	335.19779715747	954.553	379.982147646387	951.362	335.030266266488	953.201	378.896525115546
952.037	335.77	955.229	382.0424	952.037	335.211055003624	955.229	379.954686995451	952.037	335.005669326866	953.877	378.876347189394
952.712	335.084	955.905	381.31652	952.712	335.238809329719	955.905	379.919781271604	952.712	334.980998646076	954.553	378.856165152626
953.387	334.942	956.581	380.44004	953.387	335.27149702128	956.581	379.875853539325	953.387	334.956252522684	955.229	378.835977015398
954.062	334.263	957.257	380.09044	954.062	335.294498064098	957.257	379.822643196621	954.062	334.931429358154	955.905	378.81578023271
954.737	335.677	957.933	379.77752	954.737	335.298382163407	957.933	379.763377030492	954.737	334.906527539713	956.581	378.795572291627
955.412	335.459	958.609	379.49228	955.412	335.287744618418	958.609	379.700301779783	955.412	334.881544786824	957.257	378.77535070422
956.086	335.924	959.284	380.34928	956.086	335.268902882324	959.284	379.634071516993	956.086	334.856478819723	957.933	378.755112999006
956.761	335.379	959.96	380.42796	956.761	335.247725359194	959.96	379.566161905678	956.761	334.831327935524	958.609	378.73485671765
957.435	335.801	960.636	378.15648	957.435	335.226644594738	960.636	379.494057586976	957.435	334.806090432405	959.284	378.714580414004
958.109	334.612	961.311	377.49308	958.109	335.210647185973	961.311	379.419778986845	958.109	334.780765155673	959.96	378.694283391768
958.784	335.035	961.986	379.85684	958.784	335.197749607538	961.986	379.350956428068	958.784	334.755350951626	960.636	378.673964970986
959.458	335.236	962.662	379.17972	959.458	335.183654390408	962.662	379.297453138886	959.458	334.729846497967	961.311	378.653624489043
960.132	334.739	963.337	380.38772	960.132	335.166147402998	963.337	379.266894086751	960.132	334.704250751769	961.986	378.633260771011
960.806	335.795	964.012	377.93068	960.806	335.14229913426	964.012	379.260230402094	960.806	334.678563175753	962.662	378.612871493025
961.48	334.272	964.687	378.4454	961.48	335.110737480267	964.687	379.271207033835	961.48	334.652783267351	963.337	378.592454343453
962.154	334.738	965.362	378.57816	962.154	335.072991373817	965.362	379.293918702232	962.154	334.626910525115	964.012	378.572007571845
962.827	335.371	966.037	380.0488	962.827	335.035472922289	966.037	379.32598056509	962.827	334.600944067194	964.687	378.551529445704
963.501	335.537	966.711	381.55496	963.501	335.005152834651	966.711	379.36748817929	963.501	334.574883122713	965.362	378.531017597618
964.175	334.999	967.386	379.568	964.175	334.986991706334	967.386	379.412984005755	964.175	334.548726921571	966.037	378.510469555107
964.848	335.753	968.061	378.32716	964.848	334.979944130286	968.061	379.45561728294	964.848	334.522474694625	966.711	378.48988289236
965.522	333.699	968.735	378.97392	965.522	334.981243773996	968.735	379.488297417679	965.522	334.496126122558	967.386	378.469255198953
966.195	335.763	969.41	378.80112	966.195	334.983635628369	969.41	379.508936058145	966.195	334.469680887281	968.061	378.448584095112
966.868	334.98	970.084	379.00412	966.868	334.980349319291	970.084	379.51638371978	966.868	334.443137874376	968.735	378.427868288817
967.542	334.443	970.758	381.03632	967.542	334.961774557662	970.758	379.510592643237	967.542	334.416495970721	969.41	378.407106367843
968.215	334.77	971.432	380.7154	968.215	334.924348325909	971.432	379.491816305563	968.215	334.389754599517	970.084	378.386297460553
968.888	334.684	972.106	378.4432	968.888	334.869055960099	972.106	379.458986748221	968.888	334.362913210443	970.758	378.365441085384
969.561	334.754	972.78	382.08872	969.561	334.800756316938	972.78	379.412111115067	969.561	334.335971633043	971.432	378.344537372417
970.234	334.823	973.454	379.21496	970.234	334.730536059967	973.454	379.355196274039	970.234	334.308930017628	972.106	378.323586478443
970.907	335.044	974.128	379.26804	970.907	334.668466618414	974.128	379.294287103066	970.907	334.28178893212	972.78	378.302588583961
971.579	335.281	974.802	378.20348	971.579	334.624930951794	974.802	379.231089499319	971.579	334.254549457995	973.454	378.281543987886
972.252	335.199	975.476	376.93192	972.252	334.596218465697	975.476	379.165123192594	972.252	334.227212677492	974.128	378.260453026997
972.924	334.422	976.149	377.30764	972.924	334.570474413008	976.149	379.096468274067	972.924	334.199779673877	974.802	378.239316962151
973.597	334.026	976.823	379.84932	973.597	334.539192043616	976.823	379.025783216357	973.597	334.172251531387	975.476	378.21813805172
974.269	333.564	977.496	380.90656	974.269	334.502630284473	977.496	378.956514738389	974.269	334.144629556258	976.149	378.196918518595
974.942	334.23	978.17	380.27652	974.942	334.463498684625	978.17	378.888622339655	974.942	334.116914908619	976.823	378.175659312312
975.614	333.723	978.843	377.02804	975.614	334.424838683509	978.843	378.820373106151	975.614	334.089108168552	977.496	378.154360502019
976.286	335.081	979.516	379.69604	976.286	334.388553739864	979.516	378.748935289457	976.286	334.06121002911	978.17	378.133022173604
976.958	335.049	980.189	377.89684	976.958	334.360822765968	980.189	378.674775780596	976.958	334.033220817605	978.843	378.111644440476
977.63	334.311	980.863	378.26932	977.63	334.34730329408	980.863	378.604668203759	977.63	334.005140862368	979.516	378.090227437477
978.302	335.148	981.535	378.90232	978.302	334.351668241155	981.535	378.543490237303	978.302	333.976970492745	980.189	378.068770226684
978.974	334.027	982.208	378.98424	978.974	334.373561087585	982.208	378.49090890602	978.974	333.948710343637	980.863	378.047271886229
979.646	334.571	982.881	378.17708	979.646	334.407911633265	982.881	378.44336729215	979.646	333.920361051114	981.535	378.025731324035
980.318	333.501	983.554	377.9562	980.318	334.445753846361	983.554	378.394682737442	980.318	333.891923329458	982.208	378.004147667852
980.989	334.111	984.227	378.9906	980.989	334.473097914523	984.227	378.339379003577	980.989	333.863397893603	982.881	377.982520913253
981.661	334.698	984.899	378.9912	981.661	334.478468465333	984.899	378.277576472529	981.661	333.834785067948	983.554	377.960852026102
982.332	334.919	985.572	378.95064	982.332	334.458125815254	985.572	378.211892360054	982.332	333.80608542425	984.227	377.939142164876
983.004	334.149	986.244	376.91072	983.004	334.414785182301	986.244	378.146127345596	983.004	333.777299535126	984.899	377.917392483447
983.675	333.899	986.916	377.59492	983.675	334.355882217098	986.916	378.086715456097	983.675	333.748427974307	985.572	377.895605176631
984.346	335.109	987.589	376.99768	984.346	334.288460941345	987.589	378.036728584648	984.346	333.719471686853	986.244	377.873783502312
985.017	333.945	988.261	378.68752	985.017	334.22078939182	988.261	377.997171147952	985.017	333.690431768245	986.916	377.85193176286
985.688	334.677	988.933	378.66144	985.688	334.158171837271	988.933	377.967787008337	985.688	333.661309315355	987.589	377.830053307208
986.359	334.911	989.605	377.55276	986.359	334.095482545945	989.605	377.945546284431	986.359	333.632105679365	988.261	377.808151229852
987.03	333.801	990.277	377.18508	987.03	334.02728521533	990.277	377.927022722433	987.03	333.602822212477	988.933	377.786227801237
987.701	333.929	990.949	377.54184	987.701	333.95510941637	990.949	377.911701908006	987.701	333.573460268169	989.605	377.764286162381
988.372	333.563	991.62	378.12372	988.372	333.881570526332	991.62	377.901649412303	988.372	333.544021397899	990.277	377.742330320765
989.042	332.802	992.292	380.06484	989.042	333.81095919209	992.292	377.898067801952	989.042	333.514507508311	990.949	377.720364074457
989.713	333.333	992.964	377.14404	989.713	333.745175796339	992.964	377.8996323743	989.713	333.484920525007	991.62	377.698390669849
990.383	333.666	993.635	377.55144	990.383	333.691224525224	993.635	377.903676075587	990.383	333.455261661794	992.292	377.676413176594
991.054	333.575	994.307	377.38296	991.054	333.651496471617	994.307	377.903614845496	991.054	333.425531980711	992.964	377.654435085419
991.724	334.47	994.978	377.84748	991.724	333.630486488198	994.978	377.894954078771	991.724	333.395732754325	993.635	377.632459910937
992.394	333.822	995.649	377.97528	992.394	333.634714523183	995.649	377.877795640334	992.394	333.365865404522	994.307	377.610490662471
993.065	334.466	996.321	378.51076	993.065	333.66287148497	996.321	377.852955453776	993.065	333.33593135426	994.978	377.588530269131
993.735	333.436	996.992	377.90272	993.735	333.701901005602	996.992	377.822338731874	993.735	333.305932482178	995.649	377.566581434775
994.405	332.75	997.663	377.43156	994.405	333.734633252379	997.663	377.784119950651	994.405	333.275870668044	996.321	377.544647119619
995.075	333.601	998.334	376.92316	995.075	333.754101337255	998.334	377.740320262688	995.075	333.245747921564	996.992	377.522730688491
995.745	334.552	999.005	378.35232	995.745	333.756331742453	999.005	377.696002871705	995.745	333.215565727098	997.663	377.500836462671
996.414	333.23	999.675	378.08048	996.414	333.745572948847	999.675	377.6560421912	996.414	333.185325923905	998.334	377.478969139627
997.084	333.463	1000.35	379.26648	997.084	333.732297496096	1000.35	377.621033987189	997.084	333.155030352578	999.005	377.457133348246
997.754	333.631	1001.02	376.85624	997.754	333.716379485778	1001.02	377.591251650158	997.754	333.124680898341	999.675	377.435333167161
998.423	334.722	1001.69	376.66852	998.423	333.697439888896	1001.69	377.565267250106	998.423	333.09427975408	1000.35	377.413573561241
999.093	333.376	1002.36	376.64456	999.093	333.676676607674	1002.36	377.542804728409	999.093	333.063829618492	1001.02	377.39186013405
999.762	334.098	1003.03	377.81116	999.762	333.652179940813	1003.03	377.525772326802	999.762	333.033333191903	1001.69	377.370198507682
1000.43	333.462	1003.7	377.79284	1000.43	333.617160104158	1003.7	377.513021909576	1000.43	333.002793486497	1002.36	377.348593773964
1001.1	332.664	1004.37	377.55204	1001.1	333.569374310681	1004.37	377.497555008169	1001.1	332.972213515522	1003.03	377.327050330066
1001.77	333.421	1005.04	376.20584	1001.77	333.512526325538	1005.04	377.475101606726	1001.77	332.941596750975	1003.7	377.305571876159
1002.44	333.709	1005.71	377.38024	1002.44	333.450776792418	1005.71	377.448495581391	1002.44	332.910946356945	1004.37	377.284162591688
1003.11	334.445	1006.38	378.8406	1003.11	333.389989184479	1006.38	377.425889422889	1003.11	332.880265976447	1005.04	377.262827138488
1003.78	333.185	1007.05	378.12744	1003.78	333.334778140033	1007.05	377.410667439088	1003.78	332.849559253294	1005.71	377.241570443597
1004.45	333.27	1007.72	376.53832	1004.45	333.286212795317	1007.72	377.402461392126	1004.45	332.818829832862	1006.38	377.220396387633
1005.11	333.236	1008.39	378.396	1005.11	333.240027783966	1008.39	377.399570475327	1005.11	332.788081695634	1007.05	377.199308988498
1005.78	331.329	1009.06	375.05776	1005.78	333.191200752638	1009.06	377.401707401842	1005.78	332.757319272811	1007.72	377.178312280296
1006.45	333.825	1009.73	379.59092	1006.45	333.140579967514	1009.73	377.410686143466	1006.45	332.726547443065	1008.39	377.157411215979
1007.12	333.484	1010.4	377.456	1007.12	333.090536791657	1010.4	377.43032123563	1007.12	332.695769658178	1009.06	377.13661011491
1007.79	333.37	1011.07	377.41204	1007.79	333.040996311769	1011.07	377.459612358636	1007.79	332.66498937103	1009.73	377.115913308833
1008.46	332.442	1011.74	377.132	1008.46	332.993133828326	1011.74	377.493240109736	1008.46	332.634210035288	1010.4	377.095323071436
1009.13	333.917	1012.41	377.41444	1009.13	332.951122117672	1012.41	377.523129039801	1009.13	332.603435105324	1011.07	377.074841701151
1009.79	333.28	1013.07	377.17436	1009.79	332.91605777284	1013.07	377.548370797595	1009.79	332.572667843494	1011.74	377.054471853486
1010.46	331.692	1013.74	376.81212	1010.46	332.884100124411	1013.74	377.573221035753	1010.46	332.541911513465	1012.41	377.034216517771
1011.13	333.339	1014.41	378.43012	1011.13	332.846968452579	1014.41	377.604568679798	1011.13	332.511169379614	1013.07	377.014078760092
1011.8	332.109	1015.08	376.40456	1011.8	332.792588773937	1015.08	377.641948439904	1011.8	332.480443857253	1013.74	376.994062022952
1012.47	333.288	1015.75	376.26076	1012.47	332.715277065037	1015.75	377.679449432126	1012.47	332.449737362524	1014.41	376.974169907537
1013.13	332.316	1016.42	379.93136	1013.13	332.623000068204	1016.42	377.712599295918	1013.13	332.419051940496	1015.08	376.954405834909
1013.8	332.534	1017.09	378.56236	1013.8	332.52774701127	1017.09	377.739909022801	1013.8	332.388389637077	1015.75	376.934773240687
1014.47	332.627	1017.76	377.8392	1014.47	332.449018372605	1017.76	377.758970558817	1014.47	332.357752395225	1016.42	376.915275016146
1015.14	333.407	1018.43	376.71684	1015.14	332.399286636949	1018.43	377.764046783632	1015.14	332.327142303363	1017.09	376.895913385286
1015.8	331.963	1019.09	377.8328	1015.8	332.375503796747	1019.09	377.748512507807	1015.8	332.296561718893	1017.76	376.87669060227
1016.47	332.349	1019.76	378.30236	1016.47	332.360215152339	1019.76	377.710522999024	1016.47	332.266013000296	1018.43	376.857608937922
1017.14	331.929	1020.43	378.4808	1017.14	332.344278579952	1020.43	377.652521839384	1017.14	332.235498172825	1019.09	376.838671615953
1017.81	332.012	1021.1	377.95568	1017.81	332.331290116031	1021.1	377.584700785465	1017.81	332.205019344638	1019.76	376.819881720711
1018.47	331.718	1021.77	377.7682	1018.47	332.326389083128	1021.77	377.51648055748	1018.47	332.1745783177	1020.43	376.801243320733
1019.14	332.221	1022.44	375.77472	1019.14	332.330837259722	1022.44	377.45344402502	1019.14	332.144176701151	1021.1	376.782760499379
1019.81	332.553	1023.1	377.80932	1019.81	332.347099517708	1023.1	377.395616563352	1019.81	332.113815648008	1021.77	376.764437356805
1020.47	332.769	1023.77	376.94504	1020.47	332.373676996232	1023.77	377.338765087153	1020.47	332.083496388036	1022.44	376.746279154358
1021.14	333.066	1024.44	379.58004	1021.14	332.407519947585	1024.44	377.283109096919	1021.14	332.053220589746	1023.1	376.728292147109
1021.81	332.439	1025.11	376.76932	1021.81	332.44513783627	1025.11	377.227616052822	1021.81	332.02298992233	1023.77	376.710481628287
1022.47	332.937	1025.77	376.74056	1022.47	332.479031884448	1025.77	377.174856661123	1022.47	331.992806055998	1024.44	376.692853961336
1023.14	331.763	1026.44	374.79276	1023.14	332.503609287969	1026.44	377.126149758231	1023.14	331.962671076552	1025.11	376.675415741916
1023.81	331.618	1027.11	376.49488	1023.81	332.514033584322	1027.11	377.085977276509	1023.81	331.932587070736	1025.77	376.658173594556
1024.47	332.578	1027.78	378.38244	1024.47	332.503758280961	1027.78	377.059319144755	1024.47	331.902555925827	1026.44	376.641134236752
1025.14	333.019	1028.44	376.24004	1025.14	332.469336941384	1028.44	377.04936831751	1025.14	331.872579214826	1027.11	376.624304467562
1025.81	333.629	1029.11	376.50532	1025.81	332.414403652542	1029.11	377.055675265351	1025.81	331.842658511411	1027.78	376.607689256154
1026.47	331.945	1029.78	377.136	1026.47	332.350312681662	1029.78	377.078672336707	1026.47	331.812795390407	1028.44	376.591293443564
1027.14	331.825	1030.45	377.71868	1027.14	332.28700156612	1030.45	377.119734095928	1027.14	331.782991428425	1029.11	376.575121888578
1027.81	331.806	1031.11	378.07228	1027.81	332.235140909162	1031.11	377.174151147606	1027.81	331.753248334147	1029.78	376.559179102237
1028.47	332.381	1031.78	379.0184	1028.47	332.197683367532	1031.78	377.235034290098	1028.47	331.723567858222	1030.45	376.543469526484
1029.14	332.658	1032.45	378.9176	1029.14	332.165357207289	1032.45	377.295589921316	1029.14	331.693951804	1031.11	376.527998174308
1029.8	331.85	1033.11	375.73888	1029.8	332.128479317528	1033.11	377.349494053926	1029.8	331.664401975487	1031.78	376.512771222163
1030.47	331.914	1033.78	375.4088	1030.47	332.081792514564	1033.78	377.395651542035	1030.47	331.634920177652	1032.45	376.497794861941
1031.13	331.967	1034.45	375.39916	1031.13	332.027347361532	1034.45	377.429595689613	1031.13	331.60550840088	1033.11	376.483075310592
1031.8	332.295	1035.11	376.9536	1031.8	331.970117230745	1035.11	377.446641399187	1031.8	331.576168914353	1033.78	376.468618809266
1032.47	331.055	1035.78	378.90504	1032.47	331.918003018972	1035.78	377.445677273794	1032.47	331.546904348387	1034.45	376.454430862357
1033.13	331.995	1036.45	377.84192	1033.13	331.876925428667	1036.45	377.421311141663	1033.13	331.517717334014	1035.11	376.440515925039
1033.8	331.833	1037.11	378.46616	1033.8	331.844574438877	1037.11	377.373363506035	1033.8	331.488610010855	1035.78	376.42687740777
1034.46	333.225	1037.78	377.32984	1034.46	331.812435842574	1037.78	377.30349970086	1034.46	331.459584995337	1036.45	376.413519228959
1035.13	331.573	1038.45	378.00508	1035.13	331.775060797425	1038.45	377.221449831304	1035.13	331.430645247932	1037.11	376.400445331796
1035.79	331.607	1039.11	377.67472	1035.79	331.732109847005	1039.11	377.136621258875	1035.79	331.401793730877	1037.78	376.387659673759
1036.46	331.194	1039.78	376.5648	1036.46	331.686023178629	1039.78	377.052624097943	1036.46	331.373033548623	1038.45	376.37516623298
1037.12	330.997	1040.44	377.92428	1037.12	331.638202278677	1040.44	376.972575219056	1037.12	331.34436801062	1039.11	376.362969920351
1037.79	331.592	1041.11	375.91464	1037.79	331.585296599526	1041.11	376.894294624026	1037.79	331.315800247466	1039.78	376.351075663062
1038.45	332.233	1041.78	376.03816	1038.45	331.52411772687	1041.78	376.816943629689	1038.45	331.287333042736	1040.44	376.339488401423
1039.12	331.217	1042.44	375.85076	1039.12	331.450253257952	1042.44	376.737620084608	1039.12	331.25896945593	1041.11	376.328213287328
1039.78	331.574	1043.11	378.04668	1039.78	331.372571833862	1043.11	376.65506888613	1039.78	331.230712547494	1041.78	376.317255488521
1040.45	331.478	1043.77	377.79736	1040.45	331.299849821161	1043.77	376.575701030996	1040.45	331.202565335947	1042.44	376.306619763306
1041.11	331.119	1044.44	374.76692	1041.11	331.238860574568	1044.44	376.500839133909	1041.11	331.17453118275	1043.11	376.296310593685
1041.78	331.658	1045.1	376.8172	1041.78	331.189392063936	1045.1	376.440744050926	1041.78	331.146613724525	1043.77	376.286332010358
1042.44	330.431	1045.77	374.67872	1042.44	331.157225181808	1045.77	376.402297763539	1042.44	331.11881654242	1044.44	376.276688061527
1043.1	331.743	1046.43	376.77292	1043.1	331.135730784089	1046.43	376.39360274653	1043.1	331.091143728455	1045.1	376.267382810506
1043.77	330.341	1047.1	376.7022	1043.77	331.114924109914	1047.1	376.413978990692	1043.77	331.063598687523	1045.77	376.258418825937
1044.43	331.273	1047.76	375.48116	1044.43	331.088659324311	1047.76	376.453356495996	1044.43	331.036184825169	1046.43	376.249799220784
1045.1	330.967	1048.43	376.43872	1045.1	331.059378509865	1048.43	376.499247603476	1045.1	331.008904825062	1047.1	376.241525544106
1045.76	331.049	1049.09	377.38236	1045.76	331.03516717911	1049.09	376.542228625141	1045.76	330.981761607449	1047.76	376.233599862853
1046.42	330.358	1049.76	377.02084	1046.42	331.019203351794	1049.76	376.580871218618	1046.42	330.954758050714	1048.43	376.226024700043
1047.09	331.109	1050.42	377.38376	1047.09	331.010610432446	1050.42	376.609316427044	1047.09	330.927897100412	1049.09	376.218801833778
1047.75	332.019	1051.09	375.77112	1047.75	331.006101388177	1051.09	376.628089410358	1047.75	330.901181105937	1049.76	376.211933252727
1048.42	331.538	1051.75	376.79232	1048.42	331.000247748526	1051.75	376.637045435875	1048.42	330.874612597606	1050.42	376.205422097484
1049.08	330.09	1052.42	375.32268	1049.08	330.988571340481	1052.42	376.637362693686	1049.08	330.848194106852	1051.09	376.19927230946
1049.74	331.109	1053.08	377.62332	1049.74	330.965679219772	1053.08	376.630107012302	1049.74	330.821928165773	1051.75	376.19348899662
1050.41	331.839	1053.75	377.8626	1050.41	330.932641467349	1053.75	376.616669217457	1050.41	330.795816549029	1052.42	376.188076843058
1051.07	329.962	1054.41	378.29708	1051.07	330.892486614619	1054.41	376.598832359333	1051.07	330.769861318066	1053.08	376.183041125711
1051.73	330.36	1055.07	375.486	1051.73	330.84760632864	1055.07	376.57459022154	1051.73	330.744064535373	1053.75	376.178386264775
1052.4	330.99	1055.74	375.72968	1052.4	330.80080758735	1055.74	376.536569027691	1052.4	330.718427456387	1054.41	376.174116694844
1053.06	330.881	1056.4	376.48508	1053.06	330.755356938375	1056.4	376.482770011173	1053.06	330.692950952862	1055.07	376.17023686736
1053.72	331.565	1057.07	376.19428	1053.72	330.719671878464	1057.07	376.416515612211	1053.72	330.667636167855	1055.74	376.166751254992
1054.39	330.163	1057.73	376.41784	1054.39	330.704543014077	1057.73	376.348013962164	1054.39	330.642484432283	1056.4	376.163663653014
1055.05	330.804	1058.39	375.97044	1055.05	330.714653332492	1058.39	376.281665916347	1055.05	330.617497077961	1057.07	376.160977424001
1055.71	330.573	1059.06	374.69944	1055.71	330.749167431402	1059.06	376.221471270298	1055.71	330.592674957699	1057.73	376.15869624873
1056.37	330.312	1059.72	376.49764	1056.37	330.80047481165	1059.72	376.170447539531	1056.37	330.568019110621	1058.39	376.156823840946
1057.04	330.567	1060.39	377.69576	1057.04	330.854410400325	1060.39	376.127690341306	1057.04	330.5435305562	1059.06	376.155364170947
1057.7	331.211	1061.05	375.79316	1057.7	330.897757281289	1061.05	376.096904986704	1057.7	330.519210058142	1059.72	376.154321024512
1058.36	331.344	1061.71	375.45896	1058.36	330.931139549792	1061.71	376.079243503202	1058.36	330.495058403603	1060.39	376.153696746054
1059.02	330.358	1062.38	377.79304	1059.02	330.955426340555	1062.38	376.075523585675	1059.02	330.471076380427	1061.05	376.153494019871
1059.69	331.255	1063.04	375.54268	1059.69	330.967537217694	1063.04	376.085991435508	1059.69	330.447264777309	1061.71	376.153715545683
1060.35	330.757	1063.7	375.3426	1060.35	330.967505401204	1063.7	376.109662688626	1060.35	330.42362426998	1062.38	376.154363666478
1061.01	331.323	1064.37	376.92788	1061.01	330.958267491396	1064.37	376.145712461696	1061.01	330.400155534979	1063.04	376.155440037437
1061.67	331.818	1065.03	375.44348	1061.67	330.934202367997	1065.03	376.187400810461	1061.67	330.376859581886	1063.7	376.156946330127
1062.34	331.418	1065.69	375.8282	1062.34	330.890447393696	1065.69	376.228490680205	1062.34	330.353737421205	1064.37	376.158883609484
1063	330.007	1066.35	375.9778	1063	330.830421032343	1066.35	376.263909783368	1063	330.330790064882	1065.03	376.161252134239
1063.66	330.524	1067.02	374.51784	1063.66	330.761996963999	1067.02	376.293115878184	1063.66	330.308018525925	1065.69	376.164052924432
1064.32	330.701	1067.68	378.20452	1064.32	330.69653047805	1067.68	376.317662100621	1064.32	330.285423493876	1066.35	376.167286289505
1064.98	330.167	1068.34	377.02056	1064.98	330.639106560013	1068.34	376.343493161061	1064.98	330.263005874044	1067.02	376.170952206409
1065.64	330.588	1069	376.92208	1065.64	330.590943484554	1069	376.372967026857	1065.64	330.240766986897	1067.68	376.175050464501
1066.31	331.014	1069.67	375.97364	1066.31	330.555043987396	1069.67	376.406458508578	1066.31	330.218708056995	1068.34	376.179579216558
1066.97	330.232	1070.33	376.09356	1066.97	330.531720476977	1070.33	376.441410082555	1066.97	330.196830655784	1069	376.184536635651
1067.63	330.525	1070.99	376.2082	1067.63	330.520644936882	1070.99	376.474548354069	1067.63	330.175136355502	1069.67	376.189921727422
1068.29	329.994	1071.65	376.49544	1068.29	330.524893121602	1071.65	376.502675452505	1068.29	330.153626763525	1070.33	376.19573422768
1068.95	330.773	1072.32	378.0178	1068.95	330.543417230665	1072.32	376.525014556699	1068.95	330.132303836741	1070.99	376.201973658117
1069.61	330.158	1072.98	376.58908	1069.61	330.564245704107	1072.98	376.537309106075	1069.61	330.111169372571	1071.65	376.208639439272
1070.27	331.461	1073.64	374.88824	1070.27	330.576373725214	1073.64	376.536524826904	1070.27	330.090225169078	1072.32	376.215730997847
1070.93	330.72	1074.3	376.54192	1070.93	330.573821570475	1074.3	376.519679046413	1070.93	330.069473071107	1072.98	376.223248044477
1071.6	330.857	1074.96	376.84832	1071.6	330.554122757473	1074.96	376.48577601624	1071.6	330.048914924875	1073.64	376.231190307818
1072.26	330.201	1075.63	376.70136	1072.26	330.524673051936	1075.63	376.435437104199	1072.26	330.028552577249	1074.3	376.239557878699
1072.92	330.102	1076.29	375.69316	1072.92	330.490392447126	1076.29	376.375334730172	1072.92	330.008387875905	1074.96	376.248349518429
1073.58	330.279	1076.95	376.80748	1073.58	330.448794865531	1076.95	376.307864897067	1073.58	329.988422840793	1075.63	376.257564287655
1074.24	331.113	1077.61	376.85104	1074.24	330.396609448366	1077.61	376.234813933613	1074.24	329.96865958538	1076.29	376.267201840993
1074.9	330.153	1078.27	375.6974	1074.9	330.333100977851	1078.27	376.160013428143	1074.9	329.949100513424	1076.95	376.27726227242
1075.56	330.169	1078.93	376.51608	1075.56	330.253423280922	1078.93	376.087189489858	1075.56	329.929748029822	1077.61	376.287745107608
1076.22	330.445	1079.6	377.14168	1076.22	330.160403275611	1079.6	376.019294645362	1076.22	329.910604743171	1078.27	376.298650397148
1076.88	329.483	1080.26	375.52216	1076.88	330.066914663734	1080.26	375.960864452415	1076.88	329.891673501078	1078.93	376.309978749291
1077.54	329.477	1080.92	375.05492	1077.54	329.981926253768	1080.92	375.911823406986	1077.54	329.872957685011	1079.6	376.321730177049
1078.2	330.634	1081.58	375.495	1078.2	329.909223050611	1081.58	375.874907303315	1078.2	329.854460268176	1080.26	376.333904897477
1078.86	330.418	1082.24	375.9408	1078.86	329.850089356447	1082.24	375.851661782805	1078.86	329.836183828214	1080.92	376.346503939377
1079.52	329.398	1082.9	376.61968	1079.52	329.804312770609	1082.9	375.843217189348	1079.52	329.818130943548	1081.58	376.359527527925
1080.18	330.056	1083.56	376.54852	1080.18	329.762639438647	1083.56	375.8499752069	1080.18	329.800304773834	1082.24	376.372974609629
1080.84	329.307	1084.22	374.04456	1080.84	329.717792832082	1084.22	375.871929265832	1080.84	329.782708059018	1082.9	376.386843275114
1081.5	329.167	1084.88	374.623	1081.5	329.665038751515	1084.88	375.907505598521	1081.5	329.765343794485	1083.56	376.401131187153
1082.16	329.416	1085.54	376.14884	1082.16	329.600816694205	1085.54	375.954850015114	1082.16	329.748214500388	1084.22	376.415836239026
1082.82	329.788	1086.2	377.1144	1082.82	329.52455644279	1086.2	376.015469048673	1082.82	329.731322099135	1084.88	376.430956469929
1083.48	328.95	1086.86	375.66288	1083.48	329.440326977569	1086.86	376.088663338049	1083.48	329.71466818125	1085.54	376.446487571494
1084.14	330.393	1087.53	375.95128	1084.14	329.356189659628	1087.53	376.169510161635	1084.14	329.698254393881	1086.2	376.462423445475
1084.8	330.156	1088.19	375.92108	1084.8	329.282596791483	1088.19	376.249935591556	1084.8	329.682081620271	1086.86	376.478757698957
1085.46	328.798	1088.85	376.44664	1085.46	329.224302847246	1088.85	376.326330213661	1085.46	329.666150744357	1087.53	376.495484584479
1086.12	329.189	1089.51	377.44536	1086.12	329.185512497887	1089.51	376.394676929945	1086.12	329.65046312352	1088.19	376.512597546864
1086.78	329.478	1090.17	377.4186	1086.78	329.169079852596	1090.17	376.457598840027	1086.78	329.635019247862	1088.85	376.53008949217
1087.44	328.903	1090.83	376.70668	1087.44	329.170606837967	1090.83	376.51964473418	1087.44	329.61981914648	1089.51	376.547952740853
1088.1	327.796	1091.49	376.59012	1088.1	329.184588766602	1091.49	376.58362793141	1088.1	329.604862691609	1090.17	376.566179530755
1088.75	328.953	1092.15	376.12296	1088.75	329.211233690332	1092.15	376.650141010827	1088.75	329.590149039384	1090.83	376.58476298815
1089.41	329.335	1092.81	375.98392	1089.41	329.251330180741	1092.81	376.718579785321	1089.41	329.575675538884	1091.49	376.603697083209
1090.07	329.074	1093.47	377.52424	1090.07	329.304371757919	1093.47	376.790727138377	1090.07	329.561438902677	1092.15	376.622975906801
1090.73	330.051	1094.12	377.4664	1090.73	329.373579611323	1094.12	376.868809538242	1090.73	329.547435602895	1092.81	376.642593536353
1091.39	329.913	1094.78	377.02	1091.39	329.455451697821	1094.78	376.954148312929	1091.39	329.533661624721	1093.47	376.662543554277
1092.05	329.511	1095.44	376.50724	1092.05	329.539542782683	1095.44	377.044137039912	1092.05	329.520113456397	1094.12	376.682818890897
1092.71	329.511	1096.1	375.96396	1092.71	329.616544320817	1096.1	377.139645227142	1092.71	329.506787965126	1094.78	376.703413329618
1093.36	329.582	1096.76	376.5328	1093.36	329.680066870296	1096.76	377.245610729944	1093.36	329.493682009003	1095.44	376.724321429589
1094.02	330.389	1097.42	378.0584	1094.02	329.723784557962	1097.42	377.361941284734	1094.02	329.480792450336	1096.1	376.74553806338
1094.68	329.667	1098.08	376.82712	1094.68	329.744718610464	1098.08	377.481936749074	1094.68	329.46811623966	1096.76	376.76705788865
1095.34	329.683	1098.74	376.25312	1095.34	329.743077660703	1098.74	377.597649611048	1095.34	329.455650328417	1097.42	376.788874789296
1096	329.672	1099.4	378.1182	1096	329.719763544144	1099.4	377.703673127006	1096	329.443391866737	1098.08	376.810982417302
1096.66	329.785	1100.06	378.19896	1096.66	329.681336236109	1100.06	377.79570703587	1096.66	329.43133823187	1098.74	376.833374437343
1097.31	328.526	1100.72	379.36372	1097.31	329.63570586626	1100.72	377.871967606431	1097.31	329.419487029447	1099.4	376.856044530074
1097.97	330.458	1101.38	380.02604	1097.97	329.58751983852	1101.38	377.932060690881	1097.97	329.407836218406	1100.06	376.878985801695
1098.63	329.468	1102.03	376.6168	1098.63	329.539358734713	1102.03	377.971556645683	1098.63	329.396382865093	1100.72	376.902191371032
1099.29	329.022	1102.69	377.5826	1099.29	329.490070433495	1102.69	377.994066031138	1099.29	329.385124036902	1101.38	376.925654370106
1099.95	329.523	1103.35	378.37408	1099.95	329.436534861715	1103.35	378.001997878704	1099.95	329.374056872775	1102.03	376.949367955557
1100.6	330.05	1104.01	377.70468	1100.6	329.380270752136	1104.01	377.99923539814	1100.6	329.363178148891	1102.69	376.973325315027
1101.26	329.659	1104.67	379.62244	1101.26	329.324927675698	1104.67	377.98777215377	1101.26	329.352484790225	1103.35	376.997519306915
1101.92	329.04	1105.33	378.89172	1101.92	329.280460502513	1105.33	377.969472653337	1101.92	329.341973722438	1104.01	377.021943392804
1102.58	328.829	1105.98	375.91096	1102.58	329.251315303634	1105.98	377.942591789303	1102.58	329.331642177398	1104.67	377.046591048042
1103.23	329.254	1106.64	378.05944	1103.23	329.236637780675	1106.64	377.904896765519	1103.23	329.321487085304	1105.33	377.071456423884
1103.89	329.387	1107.3	378.2976	1103.89	329.234361092027	1107.3	377.860914389784	1103.89	329.311504874214	1105.98	377.096533697348
1104.55	329.231	1107.96	377.19512	1104.55	329.246181319041	1107.96	377.817470649266	1104.55	329.301691904766	1106.64	377.121817063649
1105.2	328.496	1108.62	376.45968	1105.2	329.269799399919	1108.62	377.784610475282	1105.2	329.29204461302	1107.3	377.14729954429
1105.86	329.616	1109.27	376.9272	1105.86	329.301729916533	1109.27	377.76978177207	1105.86	329.282559364411	1107.96	377.172975089016
1106.52	329.473	1109.93	377.73388	1106.52	329.3369513999	1109.93	377.774225721009	1106.52	329.273231729129	1108.62	377.198838786372
1107.17	328.727	1110.59	377.81012	1107.17	329.372917219232	1110.59	377.800522452884	1107.17	329.26405761047	1109.27	377.224885746825
1107.83	329.195	1111.25	378.08536	1107.83	329.402047053472	1111.25	377.845176504082	1107.83	329.255033111299	1109.93	377.251110349075
1108.49	330.381	1111.91	379.99436	1108.49	329.421971290735	1111.91	377.903113167003	1108.49	329.246153797959	1110.59	377.277506677112
1109.14	329.498	1112.56	377.22296	1109.14	329.434485012046	1112.56	377.967097714562	1109.14	329.237415176822	1111.25	377.304069292871
1109.8	330.177	1113.22	377.7832	1109.8	329.440994270948	1113.22	378.034875746418	1109.8	329.228812755395	1111.91	377.33079328557
1110.46	329.318	1113.88	378.6682	1110.46	329.444512352301	1113.88	378.100947115148	1110.46	329.220342301508	1112.56	377.357674517907
1111.11	329.264	1114.53	378.21764	1111.11	329.446501331616	1114.53	378.162433167182	1111.11	329.211999583939	1113.22	377.384708879216
1111.77	329.472	1115.19	377.53552	1111.77	329.445295029243	1115.19	378.223068715258	1111.77	329.203780469027	1113.88	377.411892125462
1112.43	329.336	1115.85	378.66616	1112.43	329.440057577298	1115.85	378.28025568431	1112.43	329.19568087506	1114.53	377.439220407118
1113.08	329.008	1116.51	377.8842	1113.08	329.431011861847	1116.51	378.33111703374	1113.08	329.187696988278	1115.19	377.466689887219
1113.74	328.939	1117.16	377.56	1113.74	329.417817994479	1117.16	378.373473349476	1113.74	329.179825135098	1115.85	377.494297499437
1114.39	329.338	1117.82	379.21796	1114.39	329.406135226762	1117.82	378.405070647361	1114.39	329.17206146242	1116.51	377.522040245584
1115.05	329.896	1118.48	379.26824	1115.05	329.401185466894	1118.48	378.425165638633	1115.05	329.164401876561	1117.16	377.549916287618
1115.71	328.647	1119.13	378.73756	1115.71	329.405804491229	1119.13	378.437387949708	1115.71	329.156842449609	1117.82	377.577924146033
1116.36	330.083	1119.79	379.23468	1116.36	329.426301142423	1119.79	378.445351000099	1116.36	329.149379254385	1118.48	377.606062351307
1117.02	330.116	1120.45	377.49544	1117.02	329.466596540959	1120.45	378.453653711986	1117.02	329.142007854378	1119.13	377.634329450318
1117.67	329.956	1121.1	377.4816	1117.67	329.519883233952	1121.1	378.466398731704	1117.67	329.134723814008	1119.79	377.662724006567
1118.33	329.021	1121.76	378.18004	1118.33	329.579103156262	1121.76	378.481308468216	1118.33	329.127522698672	1120.45	377.691245675752
1118.98	328.992	1122.42	377.9604	1118.98	329.635753966934	1122.42	378.4941621111	1118.98	329.120400074587	1121.1	377.719894129291
1119.64	329.525	1123.07	379.85868	1119.64	329.681408040263	1123.07	378.505547575704	1119.64	329.113351401554	1121.76	377.748668844754
1120.3	330.069	1123.73	378.80276	1120.3	329.708018883142	1123.73	378.519390107872	1120.3	329.106372011101	1122.42	377.7775690638
1120.95	329.632	1124.38	377.81032	1120.95	329.711023679718	1124.38	378.538225694065	1120.95	329.099457645996	1123.07	377.806594455145
1121.61	328.977	1125.04	378.22616	1121.61	329.690925264095	1125.04	378.562572714154	1121.61	329.092604049967	1123.73	377.835744868509
1122.26	330.465	1125.7	379.2768	1122.26	329.656718020041	1125.7	378.592495951429	1122.26	329.085807498753	1124.38	377.865020174131
1122.92	329.527	1126.35	380.43888	1122.92	329.617630414097	1126.35	378.623894375465	1122.92	329.079064152605	1125.04	377.894421199596
1123.57	330.082	1127.01	377.47728	1123.57	329.583071888428	1127.01	378.657042422959	1123.57	329.072370173153	1125.7	377.923948718336
1124.23	330.023	1127.66	378.10848	1124.23	329.55274835467	1127.66	378.692618620906	1124.23	329.065722169515	1126.35	377.953603832203
1124.88	329.519	1128.32	377.79204	1124.88	329.526692220785	1128.32	378.730722029359	1124.88	329.059116751817	1127.01	377.983387656579
1125.54	329.431	1128.97	377.85552	1125.54	329.497604996469	1128.97	378.769467020978	1125.54	329.052550531145	1127.66	378.013301331699
1126.19	329.288	1129.63	379.97092	1126.19	329.457031428126	1129.63	378.811073814108	1126.19	329.046020578007	1128.32	378.043345496751
1126.84	328.846	1130.29	380.41096	1126.84	329.402076477572	1130.29	378.856036375631	1126.84	329.039524340983	1128.97	378.073520885148
1127.5	328.606	1130.94	378.47864	1127.5	329.339409777611	1130.94	378.906394841086	1127.5	329.033059510389	1129.63	378.103827981514
1128.15	329.288	1131.6	377.87036	1128.15	329.282587162873	1131.6	378.963773229117	1128.15	329.026623583211	1130.29	378.13426705465
1128.81	329.457	1132.25	379.09228	1128.81	329.241212656934	1132.25	379.026163655926	1128.81	329.020213629803	1130.94	378.164838392028
1129.46	329.652	1132.91	378.25092	1129.46	329.223294175475	1132.91	379.09022961472	1129.46	329.013826981635	1131.6	378.195542303888
1130.12	329.827	1133.56	380.96164	1130.12	329.231802676768	1133.56	379.153663824611	1130.12	329.007461406525	1132.25	378.226379411132
1130.77	329.33	1134.22	380.69736	1130.77	329.266297605729	1134.22	379.218139192481	1130.77	329.001114672928	1132.91	378.257350012734
1131.42	329.374	1134.87	378.10268	1131.42	329.323500435678	1134.87	379.27982048271	1131.42	328.994784550121	1133.56	378.288455264907
1132.08	328.857	1135.53	378.3312	1132.08	329.394851110585	1135.53	379.337341233823	1132.08	328.988469135936	1134.22	378.319696317499
1132.73	329.316	1136.18	377.6984	1132.73	329.469391917519	1136.18	379.388183099924	1132.73	328.982166907043	1134.87	378.351074347089
1133.39	328.736	1136.84	379.97256	1133.39	329.53786636296	1136.84	379.436909019449	1133.39	328.975876208771	1135.53	378.382590554035
1134.04	329.768	1137.49	379.93256	1134.04	329.591520432203	1137.49	379.482258964559	1134.04	328.969595719952	1136.18	378.414245892782
1134.69	329.505	1138.14	380.70984	1134.69	329.633959479295	1138.14	379.526904659363	1134.69	328.96332387978	1136.84	378.4460412669
1135.35	330.193	1138.8	379.59444	1135.35	329.671463816348	1138.8	379.573580217545	1135.35	328.957059128248	1137.49	378.477976871271
1136	330.029	1139.45	378.78232	1136	329.705774322873	1139.45	379.619994758566	1136	328.950800446484	1138.14	378.510052916041
1136.65	330.113	1140.11	381.17732	1136.65	329.71446332997	1140.11	379.663539917862	1136.65	328.944546816849	1138.8	378.542269625904
1137.31	329.803	1140.76	379.7922	1137.31	329.704955807384	1140.76	379.698205557696	1137.31	328.938297222785	1139.45	378.574627247551
1137.96	329.427	1141.42	379.782	1137.96	329.6981841214	1141.42	379.721912447829	1137.96	328.932050648903	1140.11	378.607127069321
1138.61	329.827	1142.07	379.46452	1138.61	329.697638471696	1142.07	379.730287595969	1138.61	328.925806080675	1140.76	378.639770585169
1139.27	330.37	1142.72	376.85168	1139.27	329.702906632227	1142.72	379.721086943511	1139.27	328.919562998032	1141.42	378.672559314752
1139.92	329.184	1143.38	380.2174	1139.92	329.712659083184	1143.38	379.694650001743	1139.92	328.913320881802	1142.07	378.705495918631
1140.57	329.574	1144.03	379.23232	1140.57	329.725829052098	1144.03	379.654695304379	1140.57	328.907079214267	1142.72	378.738584155714
1141.23	329.16	1144.68	382.2912	1141.23	329.741997896162	1144.68	379.607494429413	1141.23	328.900837748115	1143.38	378.771828536344
1141.88	329.87	1145.34	380.11564	1141.88	329.760360573337	1145.34	379.559293361945	1141.88	328.894596236701	1144.03	378.805231702826
1142.53	329.889	1145.99	378.85468	1142.53	329.781146776422	1145.99	379.516546371272	1142.53	328.888354692284	1144.68	378.838796311924
1143.19	329.501	1146.65	379.3144	1143.19	329.804915118919	1146.65	379.482444084003	1143.19	328.882113128098	1145.34	378.872525443217
1143.84	328.857	1147.3	380.56796	1143.84	329.831267630613	1147.3	379.467601678699	1143.84	328.875871558379	1145.99	378.906422210808
1144.49	329.76	1147.95	379.60284	1144.49	329.86105891994	1147.95	379.475680450467	1144.49	328.869629997978	1146.65	378.940489741235
1145.14	329.76	1148.61	378.49524	1145.14	329.895069571671	1148.61	379.505061175011	1145.14	328.863388442898	1147.3	378.974731109806
1145.8	331.069	1149.26	380.58404	1145.8	329.934891266016	1149.26	379.548689147879	1145.8	328.85714689003	1147.95	379.009149762004


==> Data/Averages/Averages_111.csv <==
Raw_X_1_1	Sample3_111_Raman_1	Raw_X_2_1	Sample4_111_Raman_1	Smoothed_Y_1_1	Smoothed_Y_2_1	Baseline_Y_1_1	Baseline_Y_2_1
69.2904	424.182	70.2172	450.9616	428.033610330865	454.006112090135	404.937204074727	424.246681606402
70.081	430.362	71.0105	452.93554	429.321026472975	453.196107328164	404.947431896575	424.291532961333
70.8714	430.866	71.8037	448.76362	430.329944880234	452.376135768001	404.957659720347	424.33638434198
71.6617	432.253	72.5968	453.53692	431.071750162901	451.548122508715	404.967887550511	424.3812358017
72.4519	434.157	73.3898	451.70699	431.556169771669	450.714238849631	404.978115394122	424.42608741728
73.242	434.793	74.1827	450.4351	431.790645766691	449.876558958435	404.988343260967	424.470939293661
74.032	432.193	74.9755	451.79609	431.778287262625	449.037034733982	404.998571163749	424.515791562066
74.8218	428.741	75.7681	447.79337	431.515163953469	448.19760085172	405.008799118153	424.560644378682
75.6116	432.567	76.5606	448.42961	430.988579344792	447.359761538823	405.019027142584	424.605497925975
76.4012	430.412	77.353	447.88344	430.175554694809	446.52496224263	405.029255257818	424.650352408644
77.1908	429.674	78.1453	449.81927	429.037698571573	445.694382402266	405.039483487388	424.695208054214
77.9802	426.053	78.9375	446.47124	427.662840520321	444.868739967006	405.049711857365	424.740065112439
78.7695	427.873	79.7296	445.00932	426.275442201514	444.047926295206	405.059940396281	424.784923857201
79.5586	424.548	80.5216	443.63287	424.938209560078	443.23080552742	405.070169134773	424.829784583111
80.3477	424.987	81.3134	443.63231	423.673557531596	442.415029390957	405.080398105756	424.874647604005
81.1367	421.993	82.1051	441.09667	422.463529185615	441.596229865294	405.090627344093	424.919513251521
81.9255	419.648	82.8967	439.82503	421.314351330408	440.767502306995	405.10085688664	424.964381875055
82.7143	418.316	83.6882	439.27553	420.299374454173	439.918820525603	405.11108677194	425.009253839182
83.5029	420.552	84.4796	437.48647	419.473324897748	439.040223187105	405.121317039993	425.054129522336
84.2914	419.405	85.2709	439.44237	418.81094898033	438.146622853441	405.131547732118	425.099009316216
85.0798	418.148	86.0621	435.51211	418.264318891465	437.440003333672	405.141778891178	425.143893623956
85.8681	418.856	86.8531	435.04178	417.782460864606	436.82497712727	405.152010561465	425.188782862029
86.6563	416.433	87.644	435.735	417.327111864863	436.297658642443	405.162242788567	425.233677456281
87.4443	416.671	88.4349	436.52703	416.861409516006	435.845083638092	405.172475619448	425.278577841408
88.2323	416.338	89.2256	434.76228	416.368821873958	435.457698100721	405.182709102194	425.323484461608
89.0201	417.515	90.0161	433.01671	415.851160857305	435.126376177655	405.192943286045	425.368397771327
89.8078	415.203	90.8066	433.96124	415.346847147455	434.842086597458	405.203178221353	425.41331823345
90.5954	414.565	91.597	435.55096	414.889913769102	434.590705172289	405.213413959705	425.458246317511
91.3829	412.8	92.3872	435.93575	414.477826485955	434.352303907378	405.223650553686	425.503182500591
92.1703	413.822	93.1774	436.22294	414.068833925831	434.106371773653	405.233888056819	425.548127268864
92.9576	414.193	93.9674	433.24872	413.642351836038	433.836189101479	405.244126523381	425.593081117938
93.7448	414.647	94.7573	433.23371	413.226904678069	433.533315950167	405.254366008511	425.638044553093
94.5318	412.184	95.5471	435.18349	412.843733971348	433.191570663977	405.264606568243	425.683018086268
95.3188	412.715	96.3368	435.20851	412.497989804908	432.805314268808	405.274848259548	425.728002235994
96.1056	412.065	97.1263	430.92868	412.163652071716	432.372982088071	405.285091140092	425.772997529306
96.8923	411.381	97.9158	432.84844	411.771024347751	431.903118831224	405.295335268282	425.818004501715
97.6789	411.247	98.7051	431.82589	411.281640569096	431.406118413851	405.305580703206	425.863023692892
98.4654	410.455	99.4943	430.02138	410.69238064599	430.891748915771	405.315827504557	425.908055648536
99.2518	409.627	100.283	429.96756	410.034362692175	430.367679514681	405.326075732627	425.953100919308
100.038	411.397	101.072	429.64067	409.346630642883	429.841708967195	405.336325448217	425.998160058984
100.824	408.885	101.861	428.07037	408.649012470161	429.325872718333	405.346576712562	426.043233624353
101.61	407.34	102.65	429.89663	407.95236128853	428.832711137474	405.356829587501	426.088322174846
102.396	408.189	103.439	429.07593	407.288460076569	428.373040114262	405.367084135227	426.133427296005
103.182	404.648	104.227	427.48696	406.714429961393	427.956868757641	405.377340418133	426.178550576178
103.968	407.358	105.016	424.73515	406.270056833496	427.592434612501	405.387598498893	426.223693605656
104.753	403.95	105.804	428.02341	405.976587483957	427.285419150427	405.397857710912	426.268858282834
105.539	406.252	106.592	426.21526	405.827565831368	427.034722631566	405.408117387796	426.314044020048
106.324	405.515	107.38	426.8677	405.781044546137	426.83812730304	405.418375415435	426.359250983435
107.109	406.093	108.168	427.66104	405.790129634973	426.696424018481	405.428630523517	426.404478241445
107.895	405.969	108.956	426.35963	405.79474084174	426.611956852674	405.438881538347	426.449724371468
108.68	406.496	109.744	426.48615	405.735947900474	426.580352278848	405.449127950531	426.494988207201
109.465	406.35	110.532	427.61767	405.608201144842	426.589816724818	405.459369780741	426.540267493337
110.249	406.206	111.319	428.8967	405.416437493006	426.635752137644	405.469607049754	426.585558966738
111.034	404.775	112.106	424.74019	405.17231610855	426.72345782364	405.479840668887	426.630859441593
111.819	404.686	112.894	425.92126	404.931693718475	426.855730656985	405.490072285778	426.676167041921
112.603	403.498	113.681	425.49237	404.760850153329	427.027654718467	405.500302843294	426.721477003961
113.388	405.065	114.468	428.06937	404.728763571962	427.23537533259	405.510532480308	426.7667828108
114.172	404.451	115.255	427.54504	404.864973500597	427.471606564694	405.520759333593	426.812075718649
114.956	404.723	116.042	428.86852	405.162709192273	427.728609770898	405.530981094434	426.857347286
115.74	405.721	116.829	426.24178	405.580197355358	428.000133246685	405.541194384461	426.90258880458
116.524	405.286	117.615	427.622	406.057792988068	428.275909598218	405.551395017407	426.947792576276
117.308	406.815	118.402	429.80433	406.535567719854	428.546926559722	405.56157898679	426.992949243827
118.092	407.57	119.188	428.79615	406.946972516655	428.80738054644	405.57174202076	427.038049124505
118.875	408.803	119.974	428.77096	407.253540073894	429.054282387143	405.581879847593	427.083082537395
119.659	407.002	120.761	429.04726	407.44951313909	429.281782417518	405.591988195766	427.128040558923
120.442	408.135	121.547	430.00911	407.542065464116	429.482140856697	405.602062794076	427.172914952705
121.225	406.842	122.333	429.95626	407.553797822255	429.653894005391	405.612099371462	427.217698400658
122.008	407.299	123.118	428.52389	407.516495923476	429.795034926942	405.622093657117	427.262383586535
122.791	407.232	123.904	431.3103	407.47071759267	429.906507108325	405.632041380356	427.306963195828
123.574	407.996	124.69	433.81	407.450926878747	429.987975499638	405.641938270663	427.351430175271
124.357	406.028	125.475	430.37567	407.444481201687	430.036420075564	405.651780057682	427.395777474605
125.14	407.861	126.261	427.93856	407.43559696661	430.05285888898	405.661562471293	427.439998049027
125.923	407.411	127.046	429.62907	407.428388820542	430.043564676134	405.671281617557	427.484084855715
126.705	407.931	127.831	430.42863	407.440859508179	430.014953545435	405.680933602755	427.52803035091
127.487	407.72	128.616	428.89489	407.467693762422	429.967664105134	405.690514533343	427.571828134693
128.27	408.495	129.401	431.05804	407.492204631968	429.902390382976	405.700020516003	427.615471809046
129.052	406.574	130.186	429.0977	407.492194833029	429.825632866402	405.709447657617	427.65895529869
129.834	407.463	130.971	427.36911	407.464710207855	429.749520304253	405.718792065349	427.702272530789
130.616	405.311	131.755	430.30133	407.407880152747	429.683969419638	405.728050710828	427.745417870811
131.398	407.765	132.54	429.70907	407.30906392095	429.63397526667	405.737220565859	427.788384352398
132.179	408.823	133.324	430.50211	407.184110822301	429.599990853591	405.746298185235	427.831165010746
132.961	408.076	134.108	429.54107	407.040202323913	429.583578379267	405.755280123956	427.873753800816
133.742	405.812	134.892	430.38111	406.854146884916	429.587843678855	405.764162937326	427.91614467924
134.524	406.085	135.676	429.865	406.626403152878	429.608536179584	405.772943180883	427.958332269299
135.305	406.981	136.46	429.0403	406.365945859637	429.63909932674	405.781617457997	428.000311195737
136.086	406.384	137.244	429.57993	406.09128471072	429.67568034772	405.790182684065	428.042076989063
136.867	406.06	138.028	428.39096	405.829861601564	429.715545979032	405.7986357746	428.083625219731
137.648	404.341	138.812	429.42041	405.626309715231	429.751413146706	405.806974238878	428.124951995511
138.429	406.225	139.595	431.07826	405.50843252728	429.775408373983	405.815195847509	428.166052732204
139.21	404.247	140.378	429.52189	405.49751632442	429.789235213856	405.823296905276	428.20692314077
139.99	405.211	141.162	429.09563	405.559562622383	429.801437237225	405.831274126727	428.247558934082
140.771	406.912	141.945	430.84952	405.643167628059	429.820019780645	405.839122650268	428.287956139666
141.551	405.356	142.728	430.64993	405.714661429078	429.851292455098	405.846836994094	428.32811063327
142.332	406.128	143.511	431.55652	405.771993555435	429.898927460887	405.854411676509	428.368018292205
143.112	405.649	144.294	429.32074	405.788148302976	429.966059990243	405.861840725025	428.407676314277
143.892	406.037	145.076	428.28604	405.714826254686	430.053246846527	405.869118440719	428.447081899483
144.672	405.574	145.859	429.63904	405.542208053019	430.160912945988	405.876238911846	428.486232160969
145.452	406.456	146.641	430.89781	405.329738014378	430.281133410681	405.883196394527	428.525123052001
146.231	405.039	147.424	430.3597	405.158135375012	430.404735080754	405.889984842674	428.5637506785
147.011	404.487	148.206	429.96863	405.076592301908	430.526291093672	405.896598782946	428.602111147758
147.791	403.915	148.988	428.825	405.127382653687	430.647525188571	405.903031891102	428.640201362223
148.57	405.997	149.77	432.37441	405.296004365755	430.77090656384	405.909276433443	428.678018590492
149.349	404.569	150.552	431.72319	405.536069213242	430.897518037942	405.915322688436	428.715559286778
150.128	404.758	151.334	430.11504	405.822342610638	431.028600303614	405.921161022264	428.75281990799
150.908	406.251	152.115	429.60596	406.153581590657	431.165959596734	405.926780454923	428.789796913043
151.687	408.516	152.897	432.167	406.50761050176	431.312816287134	405.932168843361	428.826487122713
152.465	407.424	153.679	432.95696	406.837784619568	431.468556333013	405.937314368716	428.862887174119
153.244	406.964	154.46	432.3553	407.112433447744	431.629447228157	405.942205212383	428.898993706722
154.023	407.721	155.241	433.14056	407.300508920118	431.789281611952	405.946829555905	428.934803363079
154.801	406.325	156.022	431.78726	407.394700638073	431.942236218332	405.951175580929	428.970312788199
155.58	406.885	156.803	429.76307	407.391063491099	432.079655997341	405.955231469278	429.005518630301
156.358	407.251	157.584	433.00659	407.315394466891	432.192893491912	405.958985776562	429.040417539418
157.136	408.797	158.365	431.52985	407.227307778317	432.282995363875	405.962427988068	429.075005923379
157.914	406.385	159.146	432.21607	407.180808733547	432.358163819452	405.965547589211	429.109280192977
158.692	406.679	159.926	430.81233	407.204241054055	432.427328368378	405.96833406569	429.143236760462
159.47	408.679	160.707	434.44426	407.274492697833	432.492099105337	405.970777322614	429.17687204019
160.248	406.428	161.487	432.22659	407.366851691131	432.550095178072	405.972867975687	429.210183114941
161.026	407.025	162.267	434.4253	407.490374378248	432.604156177144	405.974596640886	429.243167071763
161.803	406.755	163.048	430.65141	407.644013187674	432.660930258737	405.97595438927	429.275820999719
162.581	408.323	163.828	432.78326	407.807711829556	432.723828495193	405.976932292007	429.308141992055
163.358	409.348	164.607	433.48626	407.974349243633	432.788159128321	405.97752219923	429.34012751723
164.135	406.386	165.387	433.84241	408.117026242712	432.847495053353	405.977715961308	429.371775046179
164.912	409.496	166.167	433.45181	408.201921624234	432.905070615128	405.977505428946	429.40308205298
165.689	407.918	166.947	431.03063	408.212654293432	432.963426679797	405.976882861093	429.434046015186
166.466	408.882	167.726	433.3417	408.183234915467	433.015510127143	405.975840517049	429.464664413395
167.243	408.643	168.505	431.3053	408.127311121509	433.046957047753	405.974370656309	429.494935324194
168.02	407.353	169.285	433.67448	408.026895585638	433.049854584961	405.97246553866	429.524856827047
168.796	406.978	170.064	432.87841	407.89269201142	433.023676066957	405.970117424152	429.554427810969
169.573	408.183	170.843	433.0663	407.750907755619	432.972462239726	405.967318572978	429.583647168131
170.349	407.156	171.622	435.19641	407.657663880465	432.904088175533	405.964061245427	429.612513793022
171.125	408.098	172.401	432.91463	407.631192858245	432.821807146371	405.960337702013	429.641026582618
171.901	407.351	173.179	431.81085	407.649822480743	432.724422885911	405.956140203368	429.669184438477
172.677	408.772	173.958	431.86807	407.694204446118	432.612894408153	405.951461010335	429.696986264429
173.453	407.239	174.736	433.59319	407.736928722056	432.489610153349	405.946292383902	429.724432104831
174.229	406.376	175.515	434.42704	407.755776061973	432.36497172012	405.940626585334	429.751523173951
175.005	407.924	176.293	432.0953	407.731380136183	432.257235934347	405.934455876029	429.778260688926
175.78	408.337	177.071	431.506	407.662752247696	432.188553426992	405.927772952712	429.804645870568
176.556	409.717	177.849	430.76204	407.573521564703	432.1786193395	405.920570512311	429.830679941006
177.331	406.508	178.627	433.6603	407.488906920449	432.236651552266	405.91284125199	429.856364823023
178.107	405.809	179.405	434.41837	407.408271589447	432.354135959887	405.904577869295	429.881702370829
178.882	407.284	180.183	429.83437	407.309273918323	432.517626182555	405.895773656873	429.90669444144
179.657	408.488	180.96	429.73337	407.1723697891	432.715280146423	405.886421811799	429.931342895408
180.432	406.222	181.738	430.45452	407.004513382166	432.942516753814	405.876515531289	429.955648522032
181.206	406.926	182.515	434.75241	406.823199530492	433.192190322528	405.86604801282	429.979610913837
181.981	406.559	183.292	432.83522	406.669754735316	433.452758165701	405.855012799315	430.003229162721
182.756	406.988	184.069	433.086	406.553262628171	433.71181925049	405.843403433808	430.026502364354
183.53	407.162	184.847	433.73856	406.455478154102	433.961753821265	405.831214163246	430.049429616238
184.305	406.251	185.623	432.69774	406.3791530099	434.195765812476	405.818439234691	430.072010017935
185.079	404.842	186.4	435.07678	406.32498102269	434.407239518337	405.80507289534	430.094242671695
185.853	406.458	187.177	436.64796	406.319915020633	434.589151952008	405.791109824906	430.116126681394
186.627	406.807	187.954	437.523	406.362407064827	434.740749382543	405.776543740125	430.137661154891
187.401	405.996	188.73	439.90474	406.418045725875	434.860769112716	405.761369024558	430.158845205576
188.175	406.683	189.507	436.79774	406.471266847382	434.944232330063	405.745580061867	430.179677953223
188.949	405.989	190.283	433.93793	406.520954171891	434.983023814129	405.729171470325	430.200158526355
189.722	407.28	191.059	434.40511	406.53377754387	434.971477921825	405.712138805527	430.220286059111
190.496	408.169	191.835	430.89367	406.480414922622	434.912647650078	405.694477882873	430.240059688368
191.269	405.046	192.611	432.20185	406.380968276259	434.812089523314	405.676184517919	430.259478554188
192.043	406.469	193.387	435.32807	406.274446060874	434.67738859673	405.65725452647	430.278541450591
192.816	406.047	194.163	435.37441	406.208667512079	434.517112597573	405.637683094209	430.297248113025
193.589	406.136	194.938	435.52515	406.190239854811	434.350297967129	405.617466218481	430.315598280987
194.362	406.45	195.714	431.90641	406.221695107695	434.202327356586	405.596600305911	430.333591698054
195.135	405.166	196.489	434.16722	406.300511801266	434.092285204648	405.575082281602	430.35122811201
195.908	405.753	197.264	433.83993	406.448374791994	434.025402615432	405.552909923974	430.368507842886
196.68	406.539	198.04	436.51041	406.665245848893	434.003257227007	405.530080602404	430.385431213527
197.453	409.252	198.815	431.83767	406.906356195616	434.03020972204	405.506591886341	430.401998549252
198.225	406.572	199.59	433.48896	407.118348875262	434.107900913002	405.482441345332	430.418210180501
198.998	407.547	200.364	434.63078	407.273898126245	434.229691349065	405.457626549301	430.434066872955
199.77	405.533	201.139	436.12652	407.390383615137	434.377099501266	405.43214506828	430.449569394362
200.542	409.611	201.914	434.20911	407.457065240782	434.523780289577	405.40599447251	430.464718515668
201.314	406.376	202.688	433.03363	407.467344256779	434.64637501339	405.379172433078	430.479515012494
202.086	408.506	203.463	433.89856	407.441551540842	434.734811513541	405.35167662149	430.49395966321
202.858	407.189	204.237	434.08044	407.39586455159	434.788881198418	405.323504709352	430.508053247734
203.63	405.684	205.011	437.73278	407.359900818324	434.816198258992	405.294654368586	430.521796548393
204.401	408.303	205.785	433.8283	407.353346457342	434.823104387231	405.265123271301	430.535190350085
205.173	407.35	206.559	434.5303	407.363590844811	434.813652115892	405.234909478912	430.548235443918
205.944	407.961	207.333	434.00093	407.372661775948	434.789116350944	405.204011053137	430.560932623292
206.715	406.832	208.107	437.65707	407.386055759017	434.74450570987	405.172426055907	430.573282684592
207.486	406.955	208.881	436.75319	407.41022736918	434.674218733231	405.140152549429	430.58528642664
208.257	408.431	209.654	433.36374	407.439889087526	434.577299206261	405.107188596074	430.596944654343
209.028	406.176	210.428	431.43459	407.444092975587	434.457855237701	405.073532258396	430.608258177774
209.799	407.999	211.201	436.22896	407.422449233758	434.320123696407	405.039181599282	430.619227808774
210.57	408.363	211.974	435.41411	407.375489310691	434.164805177568	405.004134681728	430.629854185691
211.341	406.594	212.747	435.14715	407.321084470656	433.993975974292	404.968389569026	430.64013795148
212.111	407.499	213.52	431.33585	407.274917218895	433.81301302317	404.931944324804	430.650079752881
212.882	406.311	214.293	431.464	407.215244689403	433.629821808141	404.894797012854	430.659680240143
213.652	407.89	215.066	434.17333	407.12397753018	433.445187004018	404.856945697224	430.668939749597
214.422	406.845	215.839	433.3483	407.010481559777	433.260093781958	404.818388442101	430.677858422091
215.192	406.818	216.611	434.70485	406.878847945309	433.082751406468	404.77912331198	430.686436400978
215.962	406.668	217.384	431.22037	406.725854392609	432.923670583636	404.739148371556	430.694673831279
216.732	406.669	218.156	432.6387	406.55729987774	432.788366032046	404.698461685728	430.702570861036
217.502	406.465	218.928	433.32248	406.368880272656	432.674640415492	404.657061319589	430.710127164459
218.271	406.488	219.7	433.72741	406.140300759793	432.573565095293	404.614945338429	430.717343350954
219.041	405.883	220.472	431.76544	405.862727518856	432.475603026529	404.572111807718	430.724220031536
219.81	404.769	221.244	431.82115	405.56094106718	432.379079230954	404.528558793115	430.730757819232
220.58	406.378	222.016	431.52096	405.250326244969	432.278385056797	404.484284360408	430.736957368248
221.349	404.265	222.788	432.26919	404.970029179755	432.166678877042	404.439286815803	430.74281942309
222.118	404.806	223.559	433.86463	404.748802716387	432.039876082643	404.393564465697	430.748344512484
222.887	405.522	224.331	430.88307	404.610755153029	431.902919179804	404.347115442214	430.753533691001
223.656	402.802	225.102	432.19989	404.551091064421	431.762694437336	404.299938289876	430.758388015326
224.425	405.012	225.874	431.43367	404.548713703134	431.620351312159	404.25203155332	430.762907672553
225.194	403.751	226.645	432.44541	404.579429562018	431.478286697847	404.203392279395	430.767093290836
225.962	405.029	227.416	431.62333	404.607844569526	431.348188654929	404.154018274843	430.770945169421
226.731	404.313	228.187	430.32667	404.60525013399	431.245692494444	404.103906894058	430.774464285191
227.499	406.039	228.958	431.74041	404.575378148646	431.17878621756	404.053056366328	430.777651467563
228.267	404.875	229.728	432.91667	404.525947460318	431.143792456777	404.001465130014	430.780506099608
229.036	404.387	230.499	430.7047	404.44539686426	431.132322938213	403.949131623676	430.78302752719
229.804	403.728	231.269	429.58656	404.328194870649	431.141513103645	403.89605515932	430.785216231203
230.572	404.236	232.04	429.96785	404.152568229048	431.176464191916	403.842235486778	430.787071615293
231.339	403.766	232.81	429.15615	403.935967828341	431.245369087788	403.787672187841	430.788590886645
232.107	403.116	233.58	431.92541	403.7287091053	431.344227895482	403.732365238029	430.789769435045
232.875	403.467	234.35	433.46141	403.558581574959	431.465207167287	403.676314591188	430.790600020468
233.642	404.557	235.12	429.54241	403.445323353959	431.603844772167	403.619519584862	430.791075538395
234.41	403.563	235.89	431.3623	403.413111944419	431.758274174841	403.561979347301	430.791188885977
235.177	403.059	236.66	431.95393	403.460602275342	431.925340653053	403.503693944142	430.790930713951
235.944	403.207	237.43	433.55226	403.538771604463	432.099780434708	403.444663442042	430.790291244589
236.711	402.437	238.199	433.01259	403.597720405637	432.275621966512	403.384887463009	430.789260863005
237.478	404.711	238.969	432.57344	403.627869084076	432.449049079214	403.324365391411	430.78782995607
238.245	403.484	239.738	433.59644	403.656848215708	432.617892698552	403.263095663824	430.785990132765
239.012	404.1	240.507	433.1887	403.706152570435	432.77597804218	403.201076716962	430.783733786893
239.779	403.451	241.276	433.49437	403.780601963608	432.919935617865	403.138307208423	430.781053314067
240.545	405.579	242.045	430.82759	403.876688886749	433.051701204123	403.074786694636	430.777942513465
241.312	403.389	242.814	433.17463	403.96312967145	433.176636463559	403.010515044694	430.774395185974
242.078	402.696	243.583	433.61096	404.008742035698	433.298741797603	402.945492127938	430.77040418308
242.844	403.033	244.352	435.363	404.029409612074	433.418589383056	402.879718192158	430.765963755106
243.611	405.163	245.12	435.0107	404.062460165967	433.537591914603	402.813193235675	430.761068154211
244.377	405.213	245.889	432.12085	404.144730180939	433.662007128502	402.745917410078	430.755711636156
245.143	404.182	246.657	429.41556	404.29540284152	433.798923367053	402.67789086719	430.749888459947
245.908	403.571	247.425	434.35252	404.479448576252	433.954087017734	402.609113759082	430.743593249366
246.674	404.998	248.193	435.7193	404.66239953044	434.126928389253	402.539586237974	430.736818296201
247.44	404.123	248.961	434.64481	404.808675702954	434.312522943731	402.469309417878	430.729555894846
248.205	404.885	249.729	434.08915	404.916762331325	434.509754127688	402.39828441305	430.721798343681
248.971	405.669	250.497	433.83793	404.996749003771	434.71899443935	402.326512337912	430.713537943999
249.736	405.312	251.265	435.07796	405.071208347536	434.932881862613	402.253994307138	430.704766999462
250.501	405.352	252.032	434.95715	405.141381133502	435.1419150583	402.18073143573	430.695477815854
251.266	405.673	252.8	436.25756	405.180035228245	435.339332280415	402.106724839002	430.685662702336
252.031	403.888	253.567	434.80174	405.184438217767	435.519944526632	402.031975632581	430.675313971327
252.796	405.289	254.335	437.63507	405.166525791402	435.682384034602	401.956484932453	430.66442393982
253.561	404.951	255.102	436.83244	405.171098657426	435.823962453171	401.880253854787	430.652984927935
254.326	406.649	255.869	435.0907	405.227720747632	435.940002913293	401.803283516087	430.640989261762
255.09	404.839	256.636	434.95022	405.318429959979	436.025574714403	401.725575033164	430.628429272569
255.855	403.982	257.403	435.21537	405.409110478511	436.079635360577	401.647129523313	430.615297295075
256.619	405.429	258.169	436.52185	405.468893611557	436.10148992385	401.56794810414	430.601585667321
257.383	405.373	258.936	438.34974	405.493818435824	436.096280795811	401.488031893485	430.587286730947
258.147	407.901	259.703	437.282	405.522358730388	436.071113700034	401.407382009575	430.572392832512
258.912	404.405	260.469	435.26207	405.558226084761	436.037358681941	401.325999571023	430.556896325339
259.675	406.436	261.235	433.59363	405.575860787617	436.008602318051	401.243885697095	430.54078956846
260.439	405.2	262.002	436.45804	405.565499712484	435.983876031955	401.161041507362	430.524064924613
261.203	404.365	262.768	437.03585	405.513762475542	435.954657060555	401.077468121915	430.506714758586
261.967	404.763	263.534	436.08078	405.425218667013	435.918875606014	400.99316666125	430.488731440103
262.73	406.29	264.3	434.66252	405.326772715501	435.883170167694	400.90813824619	430.470107344418
263.494	405.755	265.065	435.35104	405.271172644253	435.855281809727	400.822383997936	430.450834851373
264.257	406.864	265.831	436.24019	405.277536037349	435.842099126752	400.735905038228	430.430906344006
265.02	403.317	266.597	435.55522	405.309331141956	435.844314569103	400.648702489297	430.410314209253
265.783	404.46	267.362	436.48674	405.335787665479	435.857831491921	400.560777473991	430.389050838861
266.546	405.79	268.127	434.63189	405.33231248162	435.87726410342	400.472131115419	430.367108628718
267.309	405.807	268.893	434.86711	405.320860425901	435.900025537781	400.382764537086	430.344479979815
268.072	405.706	269.658	437.56341	405.329246944162	435.928654476778	400.292678863026	430.321157296405
268.835	405.489	270.423	437.86804	405.368518142209	435.967852407815	400.201875217814	430.297132986261
269.597	405.098	271.188	435.41956	405.434859375474	436.019137172608	400.110354726568	430.272399463404
270.36	405.083	271.953	435.94393	405.501153454487	436.081868079641	400.018118514937	430.24694914842
271.122	404.789	272.717	435.13544	405.505531948143	436.154318160811	399.925167709064	430.220774466047
271.884	406.74	273.482	436.90696	405.432122994003	436.233996934769	399.831503435603	430.193867845716
272.646	404.84	274.247	437.74837	405.283528571878	436.318264107594	399.737126821692	430.166221720775
273.408	405.471	275.011	431.95063	405.100966431629	436.405401065743	399.64203899516	430.137828530286
274.17	406.21	275.775	437.65419	404.925691700866	436.497291636213	399.546241084347	430.108680719889
274.932	403.619	276.539	437.48437	404.777017038867	436.593283945281	399.449734218177	430.078771547217
275.694	404.474	277.304	438.93252	404.653628057578	436.687135567853	399.352519526238	430.048094276447
276.456	405.393	278.068	436.10993	404.547664906876	436.778686721359	399.254598138536	430.01664217816
277.217	402.336	278.831	436.60137	404.471051462642	436.870264460218	399.155971185591	429.984408530823
277.979	405.532	279.595	434.24078	404.432315556922	436.963605049563	399.056639798534	429.951386617998
278.74	403.061	280.359	436.71941	404.444752850006	437.057621845116	398.956605108816	429.917569728862
279.501	405.032	281.122	438.09789	404.491114086195	437.152522643053	398.855868248534	429.88295115588
280.262	406.32	281.886	438.22726	404.558229724168	437.249155037759	398.754430350199	429.847524197321
281.023	404.671	282.649	438.79911	404.653903365738	437.344043114229	398.652292546935	429.811282158668
281.784	403.955	283.412	435.89826	404.719493351288	437.435440749528	398.549455972626	429.774218352784
282.545	403.951	284.176	438.34211	404.713683649441	437.518098153314	398.445921761756	429.73632610052
283.306	405.599	284.939	439.04515	404.653864977322	437.583288940748	398.341691049353	429.697598727851
284.066	403.686	285.701	436.765	404.539376898069	437.627729821548	398.23676497099	429.658029568357
284.827	405.351	286.464	436.14659	404.3898932166	437.651489088054	398.131144662972	429.617611963965
285.587	403.642	287.227	436.72889	404.260436551361	437.654682729962	398.024831262144	429.576339262711
286.347	404.967	287.99	437.6797	404.150648263522	437.635514128851	397.917825906076	429.534204818159
287.107	404.945	288.752	440.34911	404.067960503729	437.591750080996	397.810129732899	429.491201990025
287.868	401.345	289.514	436.40419	403.98805386441	437.53114876941	397.701743881451	429.447324145171
288.628	404.619	290.277	435.96985	403.903062560854	437.465093456678	397.592669491279	429.402564660317
289.387	404.757	291.039	439.90904	403.856049794347	437.397551430471	397.482907702299	429.35691691814
290.147	402.654	291.801	436.85859	403.838680973484	437.330403223279	397.372459655127	429.310374306884
290.907	404.173	292.563	437.99948	403.811619436453	437.265816287664	397.261326491109	429.262930224344
291.666	404.579	293.325	436.91407	403.755394925282	437.21255889807	397.149509352117	429.214578074865
292.426	402.423	294.087	437.2867	403.662102500356	437.178452337226	397.037009380715	429.165311270526
293.185	404.582	294.848	436.85341	403.528329859601	437.16348551181	396.923827720211	429.115123230107
293.944	403.561	295.61	436.11196	403.377934949062	437.157635481121	396.809965514452	429.064007379509
294.703	403.64	296.371	438.39719	403.21739664211	437.151038792125	396.695423908048	429.011957151371
295.463	403.839	297.133	435.32622	403.074046098849	437.137165165926	396.580204046287	428.95896598438
296.221	400.501	297.894	434.8003	402.987997807016	437.115342834167	396.46430707515	428.905027325609
296.98	402.715	298.655	438.21348	402.944594086686	437.087151601613	396.347734141345	428.850134627498
297.739	403.782	299.416	437.3483	402.907561422547	437.054730078016	396.230486391981	428.79428134738
298.498	401.971	300.177	437.4863	402.862931621806	437.022319799551	396.112564974806	428.737460950955
299.256	403.433	300.938	435.96385	402.80398495193	436.997635999335	395.993971038323	428.679666911474
300.015	403.745	301.698	438.20041	402.736520445465	436.982843435344	395.874705731621	428.620892709938
300.773	402.052	302.459	440.70219	402.670007094289	436.974402256374	395.754770204531	428.561131833634
301.531	403.316	303.219	436.88807	402.561267185833	436.964146701282	395.634165607673	428.500377778426
302.289	402.591	303.98	434.54244	402.380802858322	436.948946767448	395.512893092297	428.43862405132
303.047	402.203	304.74	434.58763	402.122393367927	436.928975585473	395.390953810421	428.37586416671
303.805	399.867	305.5	438.64893	401.831193827348	436.897627171483	395.26834891477	428.312091644094
304.563	401.814	306.26	439.65256	401.593419291334	436.84386409211	395.14507955875	428.24730000818
305.32	402.729	307.02	435.98741	401.410162762831	436.761740499049	395.021146896228	428.181482793014
306.078	400.916	307.78	433.78711	401.25987054709	436.64769016652	394.896552081737	428.114633543048
306.836	401.367	308.54	435.04544	401.140631681452	436.504691443647	394.771296270582	428.046745809537
307.593	399.871	309.3	436.73744	401.031230919129	436.336094966958	394.645380618669	427.977813148411
308.35	401.026	310.059	436.38385	400.93408396281	436.1441886324	394.518806282565	427.907829121598
309.107	400.957	310.819	437.86985	400.854812056588	435.930830556397	394.391574419359	427.836787298784
309.864	401.444	311.578	435.28611	400.764343496291	435.700054599651	394.263686186791	427.764681257133
310.621	401.966	312.337	436.62911	400.634654550132	435.461439032445	394.135142743257	427.691504582842
311.378	398.081	313.096	434.70826	400.443651155663	435.218086193336	394.005945247872	427.617250868628
312.135	400.141	313.855	437.33378	400.168218229061	434.96871426308	393.876094860533	427.541913715146
312.892	400.802	314.614	433.57911	399.811843377346	434.715891180548	393.745592741546	427.465486729142
313.648	399.468	315.373	434.35533	399.403694586829	434.46121507547	393.614440051843	427.387963526156
314.405	400.573	316.132	433.12707	399.008169342123	434.20091168654	393.48263795306	427.309337726839
315.161	398.236	316.89	436.36985	398.663982859745	433.929621956818	393.350187607423	427.22960295781
315.917	397.551	317.649	432.16907	398.377344431561	433.648314216341	393.217090177863	427.148752850506
316.673	397.048	318.407	431.75652	398.128708433789	433.365984235553	393.0833468278	427.066781044504
317.429	397.273	319.166	431.31304	397.881693492581	433.085462040924	392.94895872109	426.983681183401
318.185	396.76	319.924	434.21319	397.612110256366	432.80832206199	392.813927021984	426.899446914483
318.941	399.925	320.682	433.23363	397.357416560525	432.535787567761	392.678252895164	426.814071888367
319.697	396.894	321.44	432.55963	397.164916832764	432.279194211822	392.541937505709	426.727549761983
320.452	397.961	322.198	430.08711	397.009572353163	432.052496188999	392.404982019422	426.639874197679
321.208	396.239	322.956	431.32678	396.853245844405	431.860650999874	392.267387602542	426.551038862637
321.963	396.177	323.713	433.2597	396.645366561535	431.697750377577	392.129155421861	426.461037426485
322.719	396.534	324.471	432.02956	396.348507348591	431.550910900315	391.990286644572	426.369863562625
323.474	395.271	325.228	433.94396	396.006252862532	431.40801444749	391.85078243827	426.277510950262
324.229	395.363	325.986	428.96007	395.692018523237	431.259039307657	391.710643971005	426.183973273257
324.984	397.175	326.743	430.91144	395.487785831061	431.099695178996	391.56987241117	426.089244222139
325.739	394.968	327.5	431.324	395.415424784939	430.922377200698	391.428468927523	425.993319261758
326.494	394.873	328.257	430.06633	395.427161757888	430.720481415566	391.286434689383	425.896193860783
327.248	395.83	329.014	428.45711	395.432242867264	430.489776105017	391.143770866422	425.797863492217
328.003	393.562	329.771	430.6697	395.390795537537	430.231798149145	391.000478628671	425.698323632231
328.757	394.943	330.528	431.08152	395.278643384684	429.951487458084	390.856559146631	425.597571414585
329.512	396.891	331.284	430.88422	395.103982163322	429.654917350914	390.712013591059	425.495603977009
330.266	395.338	332.041	429.42081	394.907520470588	429.349184962702	390.566843133119	425.392418461717
331.02	396.517	332.797	430.32722	394.700641356301	429.044767936851	390.421048944595	425.288012015314
331.774	393.197	333.553	427.82715	394.462470710967	428.745865751064	390.274632197749	425.182381787429
332.528	393.601	334.31	430.41981	394.157440070543	428.453916458223	390.12759406545	425.075524931735
333.282	392.641	335.066	428.22689	393.761874740479	428.171197951079	389.979935720861	424.967440245025
334.036	393.683	335.822	427.00404	393.312400927934	427.900128285014	389.831658337493	424.858126528437
334.79	393.025	336.578	425.88244	392.870918326119	427.642202820594	389.682763089123	424.747582585369
335.543	392.629	337.333	425.89207	392.501010692026	427.396203723977	389.533251149912	424.635808363986
336.297	393.906	338.089	427.75226	392.245643136536	427.156968547294	389.383123694356	424.522803947177
337.05	391.039	338.845	427.40685	392.063310662012	426.921457612315	389.232381897259	424.408569673834
337.803	390.56	339.6	426.89489	391.879057404052	426.686600471456	389.08102693388	424.293105885082
338.557	392.105	340.356	424.18004	391.680499930655	426.455160086994	388.929059979656	424.176412924042
339.31	391.06	341.111	426.40085	391.476385831761	426.238375669233	388.776482210175	424.058492734017
340.063	391.678	341.866	426.97026	391.281014320772	426.041349359839	388.62329480134	423.939346262936
340.815	391.721	342.621	426.42563	391.090596118753	425.866162521886	388.469498929283	423.81897579974
341.568	391.24	343.376	427.48352	390.901972524354	425.711972774033	388.315095770442	423.697383635402
342.321	390.522	344.131	424.23193	390.695168414927	425.575822531951	388.16008650158	423.574573665944
343.073	389.642	344.886	426.34859	390.434774566005	425.453249149509	388.004472299753	423.450549790171
343.826	390.112	345.64	425.36763	390.111180492545	425.339579827062	387.848254342253	423.325315564591
344.578	391.426	346.395	425.88763	389.768862794453	425.228491824503	387.691433806535	423.198874547606
345.33	388.947	347.149	425.15326	389.455680693157	425.114523540139	387.534011870281	423.071231338892
346.083	388.159	347.904	424.19893	389.187407526683	424.993189565317	387.375989711548	422.942392225193
346.835	388.852	348.658	424.11889	388.966193829537	424.865083573124	387.217368508532	422.812364574198
347.587	389.329	349.412	425.03752	388.772735576219	424.731466758216	387.058150222362	422.681156009876
348.338	388.307	350.166	424.24167	388.584325724535	424.598387170856	386.89833681433	422.548774462418
349.09	387.527	350.92	423.8847	388.402061031011	424.473358604837	386.737930245957	422.415229217021
349.842	389.085	351.674	423.39641	388.261336910469	424.361017022541	386.576932478903	422.280530251084
350.593	389.836	352.428	423.3217	388.183399992369	424.265218801448	386.415346263818	422.144688011009
351.345	386.525	353.181	427.87711	388.151729136195	424.190727025082	386.253174351606	422.00771305896
352.096	387.92	353.935	424.92526	388.121457900424	424.140477882969	386.090419493509	421.869616133937
352.847	388.941	354.688	422.63285	388.053444707361	424.113087722139	385.927084712572	421.73040797981
353.598	386.091	355.441	423.36181	387.960763268214	424.10515468986	385.763173032018	421.590099342501
354.349	388.448	356.195	424.89607	387.846860310977	424.110478484779	385.598687475377	421.448700870477
355.1	388.484	356.948	425.41778	387.72508086748	424.124317007779	385.433631393969	421.306223983139
355.851	388.596	357.701	423.63852	387.600234394233	424.142915885236	385.2680081394	421.162680102338
356.602	386.924	358.454	421.85093	387.464035379943	424.165352643782	385.101821063583	421.018080653036
357.353	386.765	359.206	423.65033	387.286883492614	424.193751629845	384.93507351876	420.872438534559
358.103	387.445	359.959	424.80237	387.047437696726	424.229264623243	384.767768857361	420.725766479248
358.853	385.899	360.712	424.44219	386.76787190001	424.270598010096	384.599910431994	420.578077221225
359.604	387.49	361.464	424.65856	386.484983843798	424.310584150478	384.431501595537	420.429383497685
360.354	385.479	362.217	423.72333	386.225890739968	424.344299269076	384.262546999829	420.27969804869
361.104	387.6	362.969	424.79615	386.034685565032	424.371093730922	384.093051297012	420.129033617531
361.854	384.939	363.721	425.90663	385.962428122812	424.390659589529	383.923020355561	419.977402949942
362.604	385.125	364.473	423.77337	385.957185320331	424.401243360705	383.752460044303	419.824818795322
363.354	385.593	365.225	425.04563	385.960965758854	424.398381305891	383.58137724794	419.671293908002
364.104	386.441	365.977	423.76852	385.957232264043	424.380103709865	383.409778851313	419.51684104526
364.853	386.431	366.729	423.09937	385.962105748719	424.347217888968	383.237671739466	419.361472968748
365.603	384.829	367.48	424.70448	385.987674635551	424.302458423803	383.065062797742	419.205202443371
366.352	387.358	368.232	426.29233	386.030066228133	424.250130815309	382.891958911808	419.048042236768
367.101	386.841	368.983	423.8327	386.074514219116	424.200985367918	382.718366967504	418.890005121082
367.851	386.689	369.735	423.99463	386.096593290815	424.160469009061	382.544293851118	418.731103874697
368.6	383.509	370.486	424.29356	386.074045378193	424.131008937443	382.36974644935	418.571351279942
369.349	386.292	371.237	425.35644	385.98634617146	424.114484415196	382.194731649315	418.410760123406
370.098	386.261	371.988	423.67896	385.870920533658	424.106536792933	382.019257477268	418.249343196402
370.846	386.143	372.739	422.83085	385.761199789036	424.101308245058	381.843331959873	418.087113296191
371.595	386.003	373.49	421.25915	385.668002246046	424.092483082075	381.66696312422	417.924083224459
372.344	385.738	374.241	422.53044	385.602261597381	424.072601964462	381.490158997826	417.760265786639
373.092	384.84	374.992	426.00115	385.570322532702	424.037753865083	381.312927608646	417.595673790499
373.841	386.006	375.742	424.94367	385.564696054848	423.982614727315	381.135276985055	417.430320047574
374.589	384.746	376.492	422.63656	385.522315872477	423.900857866295	380.957215155785	417.264217376808
375.337	384.877	377.243	423.51778	385.392742814339	423.787421920025	380.778750150054	417.097378603657
376.085	385.939	377.993	423.62611	385.179697276235	423.642146880915	380.599889997458	416.929816557949
376.833	385.178	378.743	427.04263	384.929520026437	423.470298387821	380.420642728004	416.761544074932
377.581	384.908	379.493	424.3777	384.657434242758	423.279216084616	380.241016372233	416.592573995552
378.329	385.414	380.243	423.52878	384.373682137681	423.075719381746	380.061018961162	416.422919170033
379.076	383.829	380.993	422.1133	384.077425786482	422.866564893249	379.880658526273	416.252592455388
379.824	384.043	381.743	423.9273	383.761888236464	422.653459828087	379.699943099585	416.081606714732
380.572	381.79	382.492	421.97244	383.45619287905	422.433072399464	379.518880713513	415.909974816042
381.319	382.304	383.242	422.36959	383.191005854796	422.2003392884	379.337479400905	415.737709634141
382.066	383.159	383.991	420.23496	382.983160490915	421.956521251012	379.155747194834	415.564824048914
382.813	383.895	384.741	418.02307	382.842809557611	421.70149979196	378.973692128675	415.391330945878
383.561	383.026	385.49	423.43785	382.753852667117	421.438239299868	378.791322236198	415.21724321422
384.308	382.6	386.239	422.04681	382.691049963214	421.170915039806	378.608645551668	415.042575373234
385.054	382.041	386.988	419.43267	382.631683294855	420.904038255636	378.425670109775	414.867341949435
385.801	382.205	387.737	419.81059	382.525827744743	420.638262559763	378.242403945605	414.691557475341
386.548	383.826	388.486	418.17678	382.328115344575	420.373384792869	378.058855094608	414.515236487036
387.294	381.63	389.234	421.47433	382.056830672942	420.106374697069	377.875031592629	414.338393524724
388.041	381.653	389.983	420.83959	381.756309551581	419.833680695809	377.69094147609	414.161043131268
388.787	381.085	390.731	421.50563	381.461079530316	419.556785423035	377.506592781789	413.983199855669
389.534	381.149	391.48	420.08541	381.162638190147	419.273421213311	377.32199354692	413.804878252604
390.28	381.447	392.228	419.53804	380.8403625513	418.980982274875	377.137151809034	413.626092883275
391.026	380.436	392.976	420.45685	380.480352980883	418.676942354131	376.952075606067	413.446858314162
391.772	379.019	393.724	418.27711	380.077518554475	418.359708383258	376.766772976384	413.267189116659
392.518	379.52	394.472	416.93967	379.652405702645	418.032020443551	376.581251958701	413.087099868167
393.264	380.641	395.22	416.5883	379.22651031194	417.698636812307	376.395520591956	412.906605150099
394.009	379.263	395.968	416.61011	378.803598682146	417.365741797938	376.209586915385	412.725719546721
394.755	377.55	396.716	418.4937	378.36933607876	417.037423403049	376.023458968643	412.544457644978
395.5	377.791	397.463	415.46996	377.941565251443	416.716231618298	375.837144791697	412.362834034702
396.246	377.726	398.211	415.27207	377.541678793143	416.401170813215	375.650652424661	412.180863310672
396.991	377.04	398.958	414.83619	377.180511154996	416.092463702698	375.463989907847	411.998560069776
397.736	375.778	399.706	415.52393	376.857637567006	415.787210016109	375.277165281776	411.81593891099
398.481	377.642	400.453	415.58715	376.575316090065	415.485586863548	375.090186587124	411.633014435131
399.226	376.222	401.2	416.61307	376.351871315877	415.193915898917	374.903062365354	411.449801245721
399.971	376.233	401.947	413.898	376.188922453274	414.916617021428	374.715801158182	411.266313949238
400.716	375.552	402.694	414.3393	376.061242919725	414.651126632509	374.528411507457	411.082567156323
401.461	376.099	403.441	415.63519	375.931563335246	414.392214614574	374.340901955182	410.898575479248
402.205	376.221	404.187	415.28989	375.786995240827	414.130546418486	374.153282066842	410.714353532542
402.95	375.274	404.934	415.55463	375.619740970615	413.858241789171	373.9655614081	410.52991593447
403.694	375.525	405.68	413.32204	375.403231515218	413.573511350526	373.777749544826	410.345277306873
404.438	375.029	406.427	412.33607	375.135380106718	413.277998539052	373.589856043019	410.160452275617
405.183	375.244	407.173	413.76467	374.828401735257	412.976843389338	373.401890468855	409.975455468545
405.927	374.441	407.919	413.897	374.488838824585	412.674311856799	373.213862388653	409.790302687941
406.671	374.835	408.665	411.62093	374.130253361772	412.371578295541	373.025781368916	409.605009738879
407.415	373.429	409.411	409.80019	373.775154226186	412.069158206691	372.83765697627	409.419592429538
408.158	373.065	410.157	410.03919	373.441069987077	411.767387946336	372.649498777522	409.234067583003
408.902	373.018	410.903	412.55296	373.131970187994	411.470585195372	372.461316930762	409.048451403577
409.646	372.159	411.648	410.88207	372.847824140505	411.186586680543	372.273122009541	408.862759900878
410.389	373.284	412.394	411.98389	372.604315882784	410.921459655313	372.084925144038	408.67700908703
411.133	372.304	413.139	410.15922	372.405870493425	410.680313293954	371.896737350319	408.491215992446
411.876	371.742	413.885	410.46807	372.231247942278	410.466061644175	371.708570843406	408.305397649848
412.619	373.641	414.63	410.29526	372.113362639091	410.281745795866	371.520438245543	408.119571759294
413.362	371.146	415.375	410.36107	372.081391855107	410.127061148524	371.3323522124	407.933757182349
414.105	372.135	416.12	410.51385	372.127056042706	409.998761743913	371.144325399858	407.747973955093
414.848	371.694	416.865	408.77837	372.203594278916	409.891591469616	370.956370277467	407.562243539491
415.591	372.025	417.61	410.19207	372.251247124988	409.798122088221	370.768500305349	407.376587399273
416.334	372.293	418.355	411.43619	372.211849951289	409.710322404878	370.580729681185	407.191027214081
417.076	371.654	419.1	409.29704	372.080608533158	409.619665943228	370.393072602779	407.005584665372
417.819	371.154	419.844	408.9357	371.876647529178	409.51821406274	370.205543268109	406.820281437847
418.561	375.648	420.589	407.95444	371.63145402495	409.405108194826	370.018155875277	406.635140506372
419.303	371.383	421.333	407.53804	371.364048499439	409.283574778194	369.830925570747	406.450185960116
420.046	370.48	422.077	411.5473	371.063456339187	409.154600017543	369.643867501548	406.265442207228
420.788	369.302	422.821	408.61407	370.726828091824	409.020515994661	369.456996814862	406.080933743624
421.53	369.304	423.565	409.58133	370.391364861871	408.881644150786	369.27032949392	405.896685069501
422.272	368.987	424.309	408.21385	370.09009896323	408.736797904031	369.083881366973	405.71272068659
423.013	371.809	425.053	408.21796	369.853835772515	408.58244917117	368.897668295938	405.529065099305
423.755	369.453	425.797	410.29367	369.705461211985	408.413506138226	368.71170604586	405.345742813562
424.497	370.521	426.541	408.87241	369.652752079514	408.229038976944	368.526010382077	405.162778336967
425.238	368.759	427.284	407.52948	369.666457136037	408.029426293762	368.340597811145	404.98019618107
425.98	369.368	428.028	407.05363	369.666092378512	407.812778945225	368.15548483982	404.798020860135
426.721	370.206	428.771	407.30733	369.57203027353	407.579031002018	367.970688393219	404.616276889973
427.462	369.614	429.514	407.84719	369.410304224953	407.328648424764	367.786225396578	404.434990040747
428.203	369.051	430.257	407.80763	369.225676410389	407.062491678029	367.60211277536	404.254186084316
428.944	369.025	431	405.33685	369.047831258711	406.783318490013	367.418367455209	404.073890794947
429.685	368.802	431.743	405.77278	368.888055533067	406.49676578213	367.235006361914	403.894129949461
430.426	369.058	432.486	407.09656	368.72328776457	406.211531705569	367.052046421425	403.714929587377
431.167	367.936	433.229	408.66796	368.505460285556	405.939403692852	366.86950455985	403.536316625984
431.907	368.032	433.972	405.35519	368.241571577663	405.689992726932	366.687397703495	403.358317984953
432.648	368.185	434.714	402.72763	367.96046403519	405.465793043823	366.505743845058	403.180960588088
433.388	368.65	435.457	405.25496	367.686886192227	405.264312669288	366.324560977369	403.004272355066
434.129	367.119	436.199	404.97385	367.431338318999	405.080894818471	366.143867093428	402.828279753688
434.869	367.089	436.941	406.47463	367.190104317213	404.91168306044	365.963680186466	402.653010501191
435.609	367.066	437.684	404.04241	366.96429262567	404.757642243363	365.784019224751	402.478493459239
436.349	366.223	438.426	402.83559	366.759313515721	404.617547089617	365.604903176663	402.304757492315
437.089	365.693	439.168	405.00178	366.563775071422	404.48987857404	365.42635101071	402.131832028256
437.829	367.004	439.909	404.49789	366.37731370826	404.372407561459	365.248382313434	401.959746026201
438.569	366.861	440.651	402.83915	366.215042574511	404.260085506917	365.071016938002	401.78852844716
439.308	365.31	441.393	405.63585	366.08546781277	404.147938063295	364.894274737754	401.618208253678
440.048	366.818	442.134	403.68181	365.96871457077	404.03156825076	364.718175566212	401.448814458875
440.787	365.701	442.876	403.86752	365.824030263364	403.908296447695	364.542739692578	401.280376078886
441.527	365.281	443.617	404.98581	365.627201979596	403.780246761491	364.367987386267	401.112923361609
442.266	365.753	444.358	404.69796	365.38109614653	403.646290635678	364.193938916807	400.946486556531
443.005	364.539	445.1	403.99159	365.104787077085	403.50480526922	364.020615466651	400.781095916009
443.744	365.451	445.841	402.24715	364.84434485182	403.354862470595	363.848038218404	400.616781695154
444.483	365.164	446.582	402.17737	364.64271395087	403.192323988885	363.676228873008	400.453574151287
445.222	363.917	447.322	403.07615	364.490359788483	403.013882645254	363.505209131561	400.291504171466
445.961	364.136	448.063	403.61048	364.35686333568	402.818998776121	363.335000695313	400.130603365821
446.699	363.293	448.804	402.36433	364.238672198496	402.610354555917	363.165625677262	399.970903346267
447.438	364.54	449.544	403.03744	364.139092798134	402.385689832528	362.997106991326	399.8124357272
448.176	363.856	450.285	402.06681	364.047684972136	402.13922055372	362.829467678784	399.655232124407
448.915	364.531	451.025	401.48341	363.972167340523	401.87473320407	362.662730781068	399.499324155902
449.653	364.87	451.766	401.77696	363.903156916203	401.597883540715	362.496920366041	399.344743441108
450.391	363.617	452.506	400.39793	363.807121628889	401.316855911787	362.332060501753	399.191522582553
451.129	362.338	453.246	399.64348	363.656381564431	401.035174010782	362.168175256491	399.039694184195
451.867	363.868	453.986	400.63207	363.440333278879	400.757421688582	362.005288698672	398.889291056193
452.605	363.749	454.726	402.901	363.168920964711	400.487639029684	361.843425066518	398.740345612889
453.343	362.8	455.465	401.55307	362.881006277108	400.224691848033	361.68260859844	398.59289101066
454.081	362.531	456.205	400.79689	362.60631520663	399.959797265579	361.52286353304	398.446960409045
454.818	362.944	456.945	396.93474	362.356176020955	399.689101429414	361.364214109029	398.302586969541
455.556	361.222	457.684	400.434	362.111709268878	399.413796352253	361.206685573155	398.159803854997
456.293	361.505	458.423	399.80826	361.872448467364	399.136961167928	361.050303172326	398.018641862783
457.03	361.546	459.163	397.90533	361.625068185965	398.863971866241	360.895092168761	397.879133063188
457.768	362.285	459.902	397.32552	361.359646449883	398.600299391696	360.74107827933	397.741310315332
458.505	360.44	460.641	397.72578	361.092515294502	398.348065922767	360.588287871748	397.605205505507
459.242	361.639	461.38	398.44715	360.83542565495	398.10699433865	360.436747313881	397.470849105626
459.979	360.358	462.119	398.12315	360.59048818091	397.873515385495	360.286482825326	397.338270709061
460.715	360.348	462.858	397.93081	360.3570086454	397.644029655361	360.137520625798	397.207499885504
461.452	359.449	463.596	399.05763	360.133516910154	397.415764711253	359.989887006522	397.078565989746
462.189	360.999	464.335	395.93244	359.906863033229	397.190447689462	359.843608469181	396.95149810016
462.925	358.76	465.073	397.31978	359.666280754903	396.975705022692	359.698710974626	396.826326273209
463.662	358.871	465.812	396.94681	359.417823556985	396.774357722297	359.555220483823	396.703078548312
464.398	359.599	466.55	397.38948	359.17043821641	396.585120609131	359.413162019121	396.581782458853
465.134	359.168	467.288	394.17485	358.924760193894	396.401706596944	359.272559918717	396.4624647827
465.87	359.811	468.026	395.69752	358.675313033235	396.217011276841	359.133438706625	396.345152105612
466.606	358.032	468.764	395.89504	358.430258350879	396.02878812804	358.995822802313	396.229867729023
467.342	357.986	469.502	397.99678	358.197471722107	395.841600072625	358.85973730274	396.116633308381
468.078	357.484	470.24	397.50244	357.989776515572	395.660909367814	358.72520634114	396.005469165641
468.814	357.493	470.978	393.93463	357.81654092655	395.488512668231	358.592253177096	395.896396502025
469.549	357.585	471.715	395.3063	357.671507265473	395.32525596374	358.460899829109	395.789437015229
470.285	357.88	472.453	394.81756	357.529767646642	395.173948208252	358.331167216538	395.684609444144
471.02	357.267	473.19	395.08759	357.397177159865	395.041933493164	358.203075382927	395.581931046008
471.756	357.028	473.927	394.7027	357.262577465945	394.932257734237	358.076643920699	395.481417212876
472.491	357.5	474.665	393.11926	357.100103345943	394.841056260604	357.951891486297	395.383081843957
473.226	357.84	475.402	394.99759	356.90895189233	394.760103189354	357.828835687623	395.286937061521
473.961	356.54	476.139	394.78019	356.704858126586	394.683263610838	357.707493680732	395.19299172728
474.696	356.592	476.876	397.04463	356.495869358504	394.604179372697	357.587882632845	395.101253414891
475.431	355.867	477.612	393.99107	356.281466007465	394.522797852862	357.470018543803	395.011728286618
476.166	354.994	478.349	392.28278	356.079128380562	394.441714752251	357.353916417666	394.924423447162
476.901	356.393	479.086	394.22263	355.908406074496	394.368279979869	357.239589655635	394.839343982585
477.635	355.525	479.822	394.76874	355.769615146439	394.307373656718	357.127049299231	394.756491340946
478.37	355.678	480.559	396.11796	355.651541875527	394.262214539933	357.016305543468	394.675865355209
479.104	356.359	481.295	395.28422	355.546113522706	394.232889814273	356.907366981474	394.597464871573
479.838	355.867	482.031	393.48633	355.443965342476	394.218086932259	356.800240868203	394.521289177892
480.572	354.22	482.767	392.01411	355.330982800225	394.212193617199	356.694933910296	394.447337249085
481.307	355.238	483.503	395.02785	355.197026786976	394.210448543615	356.591451881249	394.37560602715
482.041	355.984	484.239	395.89107	355.041434214617	394.213236260367	356.48979807987	394.306089024288
482.774	354.919	484.975	395.56656	354.857943966896	394.221942985225	356.389974451651	394.238779405295
483.508	353.867	485.711	391.92633	354.666272393827	394.238610304874	356.291982436335	394.173670919361
484.242	354.315	486.447	392.98589	354.498867860042	394.265751001706	356.19582200284	394.110757643131
484.976	354.447	487.182	393.92333	354.364760073797	394.30909588505	356.101490695342	394.050030409153
485.709	354.761	487.917	393.38178	354.275068077299	394.369714678402	356.008984177384	393.991477927236
486.442	354.633	488.653	395.8857	354.242747678594	394.445643701785	355.918296458182	393.935087781612
487.176	353.915	489.388	392.85144	354.269331912561	394.53288468672	355.829420299094	393.880845948428
487.909	353.675	490.123	397.90311	354.338261990163	394.625564110848	355.742347176311	393.82873935349
488.642	353.628	490.858	393.64459	354.432648982153	394.721435667606	355.657066651794	393.778752895227
489.375	355.262	491.593	395.91844	354.512372265769	394.817650171272	355.573566220362	393.730871475145
490.108	355.091	492.328	393.77485	354.556999800311	394.912878075122	355.491831347973	393.685078861719
490.841	354.284	493.063	394.43196	354.58221999517	395.002759655856	355.411847189048	393.641360009805
491.574	355.015	493.797	394.90607	354.617512345985	395.081648756998	355.333598497217	393.599698964943
492.306	355.452	494.532	396.6883	354.669606153427	395.145985482024	355.257068898375	393.560079563479
493.039	354.789	495.266	394.97111	354.726794965792	395.193020642255	355.182241699851	393.522485947826
493.771	353.237	496.001	394.48985	354.777445603858	395.222747535851	355.109100403887	393.486902262526
494.504	355.104	496.735	395.98974	354.820814479245	395.234574500158	355.037628119518	393.453313100293
495.236	354.207	497.469	393.75537	354.863897577125	395.227974602159	354.967806083869	393.42170305679
495.968	355.26	498.203	397.6103	354.923241556016	395.205212450196	354.899615600429	393.392056729214
496.7	355.113	498.937	396.37548	354.993940480576	395.17388555384	354.833037211959	393.364358049096
497.432	355.84	499.671	394.51696	355.05552758797	395.14371226395	354.768051821565	393.338590951184
498.164	355.184	500.405	392.57026	355.109418520089	395.123445542057	354.70464061229	393.314739372238
498.896	355.063	501.139	395.81852	355.157921527987	395.11611889323	354.642784767284	393.292787427209
499.627	355.19	501.872	395.56863	355.172193717699	395.120444176743	354.582465949007	393.272717488312
500.359	354.957	502.606	394.67133	355.147220296976	395.13166508675	354.523666240094	393.254511929289
501.091	354.275	503.339	395.29478	355.104491256196	395.144033996221	354.466368330651	393.238153125178
501.822	355.785	504.072	393.81378	355.060266583985	395.152685773984	354.410555344076	393.223623867417
502.553	354.494	504.805	395.9893	355.011371261322	395.155635284454	354.356210212417	393.210908003015
503.284	355.154	505.539	395.95156	354.966569164096	395.15767445126	354.303315867861	393.199988969547
504.016	355.483	506.272	394.85704	354.927868581383	395.157613119905	354.25185538037	393.190850206368
504.747	355.201	507.004	393.73541	354.886859912953	395.152395798397	354.201812670503	393.183475154581
505.478	353.852	507.737	394.67611	354.828762953798	395.139743716689	354.153171658946	393.177847920815
506.208	355.568	508.47	395.96456	354.742029955611	395.121854987554	354.105916266483	393.173952164081
506.939	354.35	509.203	395.89815	354.62153367421	395.104799324053	354.060030112755	393.171772041154
507.67	353.989	509.935	396.49389	354.483943641341	395.09279388485	354.015496817553	393.1712917106
508.4	354.527	510.668	395.58122	354.357107187705	395.083584218078	353.972300290605	393.172495332712
509.131	354.787	511.4	394.1373	354.26852635686	395.073419553126	353.930424415148	393.175367070104
509.861	354.412	512.132	395.57078	354.237951084219	395.064418076575	353.889853629061	393.1798910868
510.591	353.935	512.864	396.08578	354.278636713692	395.059465537257	353.850573226714	393.186051508794
511.321	354.054	513.596	394.52426	354.373790196167	395.066374063774	353.812569024573	393.193832463472
512.051	353.926	514.328	393.277	354.489732892782	395.08972187815	353.775826923518	393.203218080118
512.781	354.194	515.06	394.328	354.600467224042	395.130956178794	353.740333065839	393.214192818116
513.511	355.448	515.792	395.48615	354.696403590504	395.187557778424	353.706073743983	393.226740211554
514.241	354.772	516.523	394.32659	354.761165179881	395.257818785967	353.673035704018	393.240843908217
514.971	355.217	517.255	396.44767	354.800809969127	395.336871829905	353.641205692188	393.256487557148
515.7	355.604	517.986	394.58867	354.833827840275	395.415676846307	353.610570454844	393.27365489305
516.43	354.766	518.718	394.1093	354.850909003799	395.49152477271	353.581116738496	393.292329652819
517.159	354.444	519.449	396.31122	354.821055802539	395.567550561751	353.552831289854	393.312495888049
517.888	354.204	520.18	397.621	354.747992914538	395.651773100845	353.525700855745	393.334137467488
518.618	354.148	520.911	396.353	354.661859126355	395.747260325122	353.499713074077	393.357238261884
519.347	354.968	521.642	395.55456	354.591996624715	395.847993348456	353.474856260987	393.38178214527
520.076	354.431	522.373	394.60485	354.549468434594	395.94564725012	353.451119380837	393.407752993675
520.805	354.77	523.104	396.30337	354.520595695073	396.037705046578	353.428491398136	393.435135854734
521.533	355.304	523.834	397.58452	354.479004579937	396.125364806281	353.406961277492	393.463915972981
522.262	354.073	524.565	398.095	354.413105751911	396.208458701919	353.386517983648	393.494078594817
522.991	353.215	525.295	394.85415	354.310650030389	396.287045248413	353.367150481534	393.525608969767
523.719	355.368	526.026	396.62915	354.176860867164	396.364007668194	353.348848422497	393.558492350953
524.448	354.359	526.756	395.49515	354.058784754518	396.443518487848	353.331601305745	393.592714319711
525.176	353.812	527.486	397.31552	353.991026963139	396.527704651226	353.315398630691	393.628260459449
525.904	353.329	528.216	394.35667	353.977519836006	396.617337158492	353.300229896849	393.665117255105
526.633	353.578	528.946	395.41704	353.992320540759	396.710561971901	353.286085100285	393.703271194307
527.361	353.681	529.676	396.13396	354.010582810393	396.806062848746	353.272954265832	393.742708456542
528.089	354.297	530.406	396.96022	354.021278126821	396.907217353902	353.26082771021	393.783415934354
528.816	354.245	531.136	400.6063	354.023057518385	397.017624198448	353.249696158142	393.825380521677
529.544	354.339	531.865	397.30781	354.023038902275	397.13618977425	353.239550334457	393.868589114621
530.272	355.432	532.595	396.14874	354.040149748229	397.260212748506	353.23038096408	393.91302861508
530.999	353.39	533.324	395.86093	354.079888004531	397.380877830613	353.22217877205	393.958685927382
531.727	353.649	534.054	397.503	354.093855164447	397.490197706977	353.214934483623	394.005547957097
532.454	353.127	534.783	399.55715	354.070930206871	397.584889988866	353.208638991861	394.05360251113
533.182	354.41	535.512	398.88522	354.041967592807	397.665105012455	353.203283623849	394.102837398889
533.909	353.961	536.241	396.66437	354.04559050365	397.727922301796	353.198859625038	394.153240434282
534.636	354.402	536.97	396.65815	354.091977923244	397.76913528784	353.195358241003	394.204799435
535.363	354.427	537.699	399.04274	354.173862191587	397.787445153845	353.192771479381	394.257502220247
536.09	354.068	538.427	398.83559	354.271642928678	397.786652738893	353.191091347929	394.311336610677
536.817	355.131	539.156	397.22593	354.355093440467	397.772261758992	353.19030985453	394.366290430733
537.543	352.675	539.885	395.01607	354.386677952618	397.749091812406	353.190419883888	394.422351508379
538.27	355.113	540.613	398.92815	354.359218364175	397.721272497203	353.191414320897	394.479507673442
538.997	354.927	541.341	398.5267	354.299779862151	397.696021926767	353.193285535088	394.53774634987
539.723	354.533	542.07	398.56419	354.23211595758	397.678672124392	353.19602589618	394.597054965063
540.449	353.505	542.798	397.92193	354.175973409593	397.66985058271	353.199627774067	394.657420949408
541.176	354.308	543.526	396.13856	354.134616138965	397.66303611961	353.204083538776	394.718831736261
541.902	354.093	544.254	396.57115	354.113050509712	397.653344445214	353.209385865677	394.78127476124
542.628	353.865	544.982	397.91689	354.107367998362	397.641716812694	353.215527430247	394.844737879272
543.354	353.379	545.71	397.04844	354.092647223864	397.630706907255	353.222501791493	394.90920973437
544.08	354.863	546.437	398.27985	354.052515918923	397.620819638125	353.230303157826	394.97467897262
544.806	353.593	547.165	397.51411	354.0064913674	397.60757724278	353.238925894141	395.041135378195
545.531	354.184	547.892	397.82044	353.972971803993	397.583899605544	353.248364365497	395.108568737578
546.257	354.672	548.62	397.76837	353.936908406043	397.542764486667	353.25861329099	395.176968838722
546.982	353.894	549.347	398.577	353.890568598137	397.483743994675	353.269668325258	395.246325471291
547.708	353.814	550.074	398.06141	353.838374506512	397.414209629887	353.281525123081	395.316628426544
548.433	353.577	550.801	396.581	353.780692563801	397.341845713379	353.294179963509	395.387867498067
549.158	352.614	551.528	396.43481	353.717316686023	397.272003101257	353.307629658011	395.460032481192
549.883	353.478	552.255	397.86289	353.659559220346	397.211645944337	353.32187130085	395.53311336419
550.608	355.135	552.982	398.44578	353.60709528048	397.170338596817	353.336901292728	395.607100110135
551.333	352.932	553.709	397.06019	353.556822342965	397.151004838673	353.35271619046	395.681982683433
552.058	353.899	554.436	396.48993	353.531538943382	397.149745014232	353.369312551039	395.757751050325
552.783	353.601	555.162	396.26552	353.554297334421	397.161923477537	353.386686510786	395.834395554883
553.508	353.592	555.889	397.82207	353.62271130853	397.190538508067	353.404834735657	395.911906273627
554.232	353.311	556.615	397.89026	353.732703868128	397.240940785772	353.423754105899	395.990272714768
554.957	353.958	557.341	396.819	353.860828031922	397.314181305094	353.443441688904	396.069485295773
555.681	353.681	558.067	394.45704	353.982424014442	397.407555899684	353.463894439323	396.149535333193
556.405	353.029	558.793	395.59378	354.103763212903	397.515365796299	353.485109826315	396.230413893348
557.129	354.236	559.519	399.29367	354.224444118004	397.634011285803	353.507085536119	396.312109352751
557.854	356.498	560.245	398.24293	354.323289608394	397.765208612169	353.529818798913	396.394608452922
558.578	354.057	560.971	397.85078	354.385447308645	397.907240389078	353.553307573716	396.477897937358
559.301	354.347	561.697	399.24641	354.403493958027	398.059471033204	353.577549819842	396.561965397034
560.025	355.143	562.422	399.61519	354.361771581401	398.222389536485	353.60254400025	396.64679879543
560.749	352.63	563.148	398.603	354.257091582192	398.395790255639	353.628289347269	396.732386097712
561.473	353.914	563.873	399.17256	354.106987035521	398.575384346229	353.654785093384	396.818715271016
562.196	355.079	564.598	398.72707	353.936242002289	398.754444101825	353.682029472891	396.905775152219
562.92	353.309	565.324	398.15552	353.768450215367	398.923816748719	353.710020979273	396.993554579552
563.643	353.645	566.049	397.33711	353.656698285207	399.071840585285	353.738758106153	397.082043211721
564.366	354.15	566.774	400.21015	353.625126055741	399.19097612721	353.768238946176	397.171230869235
565.089	352.735	567.499	399.74089	353.647545884692	399.282508053438	353.798461498234	397.261106628415
565.812	353.79	568.224	399.13104	353.676982297127	399.351179939337	353.829424142946	397.35165956762
566.535	353.642	568.948	398.32881	353.695307238677	399.401037058016	353.861124197573	397.442878766689
567.258	353.871	569.673	398.17715	353.713637166381	399.43776919236	353.893558939957	397.534754084062
567.981	353.651	570.397	400.36826	353.752635893136	399.471107958376	353.926725428836	397.627275264225
568.704	353.403	571.122	400.56941	353.835525904794	399.51043115388	353.960620700394	397.720431694417
569.426	355.67	571.846	400.13522	353.94817350517	399.561512189936	353.995241515115	397.814212763617
570.149	353.271	572.571	401.24419	354.062484339817	399.622469467531	354.030584075919	397.908607862655
570.871	353.82	573.295	398.00274	354.154058141092	399.68687247247	354.066644585892	398.00360638368
571.594	353.729	574.019	401.27181	354.205626178344	399.750136798637	354.103418488615	398.099197721177
572.316	353.533	574.743	400.17837	354.22731236012	399.810643387513	354.140900981047	398.195370269767
573.038	355.925	575.467	398.22767	354.243445719333	399.865970690275	354.179086885766	398.292112426242
573.76	354.335	576.19	398.68378	354.25563711187	399.914323678979	354.217970417508	398.389413569412
574.482	354.213	576.914	398.99307	354.270134828183	399.959809602828	354.257545791188	398.487262014708
575.204	354.362	577.638	400.55063	354.300235247803	400.006684417613	354.297807338734	398.585645372635
575.925	353.985	578.361	400.43215	354.351754587162	400.059195663166	354.338749347536	398.684550759998
576.647	353.543	579.085	400.58507	354.413269838621	400.122632848714	354.380366169168	398.783966257621
577.369	354.691	579.808	401.38289	354.457524540916	400.201817699643	354.422651801492	398.883880693182
578.09	355.082	580.531	399.46033	354.505013983195	400.296568198604	354.465599405086	398.98428369466
578.812	354.321	581.254	400.63952	354.574953527789	400.407131077149	354.509202408851	399.085164891535
579.533	354.234	581.977	400.85193	354.659820257487	400.537112271521	354.553454858024	399.186513389854
580.254	355.42	582.7	400.98922	354.753275103294	400.686782448581	354.598350609661	399.288318849467
580.975	355.307	583.423	398.37948	354.835644975908	400.854147917195	354.643883201393	399.390571594976
581.696	354.704	584.146	401.71859	354.904903501396	401.032945542487	354.690046992422	399.493262651182
582.417	354.892	584.868	401.01704	354.952568295379	401.21524073514	354.736837004995	399.596381033805
583.138	354.046	585.591	402.80241	354.987702820035	401.396376028517	354.784248275316	399.699916982671
583.859	355.446	586.314	401.06396	355.022689777135	401.571995645263	354.832275994732	399.803861157839
584.579	355.355	587.036	400.66107	355.067124001982	401.740053468851	354.880914616419	399.908204221475
585.3	354.347	587.758	402.50467	355.118142206135	401.900280865272	354.930159207213	400.012937095581
586.02	356.436	588.48	401.96126	355.176713160345	402.051972148082	354.980005307989	400.118050455275
586.741	354.776	589.202	402.88289	355.243259642761	402.197496693166	355.03044787652	400.223534977163
587.461	355.233	589.924	400.97041	355.288116845328	402.339469296971	355.081481870726	400.329382180219
588.181	354.565	590.646	403.517	355.279958465885	402.477400560247	355.133101994104	400.435583585077
588.901	356.343	591.368	402.80326	355.220368172699	402.605674593645	355.185303101654	400.542130353756
589.621	354.677	592.09	403.53493	355.140145828581	402.718207628081	355.23807948033	400.649013650359
590.341	355.475	592.811	401.49596	355.073644991047	402.810414413356	355.291425417202	400.756224640247
591.061	355.279	593.533	404.58393	355.044459391457	402.877711958645	355.345334638318	400.863754490669
591.78	354.941	594.254	402.59663	355.054768990471	402.919434429303	355.399801053281	400.97159410887
592.5	354.664	594.976	402.3307	355.111010320098	402.941010098526	355.454818505367	401.079734404813
593.22	354.344	595.697	404.38544	355.205473290324	402.949296682514	355.510380379094	401.188166912874
593.939	355.47	596.418	401.95478	355.321176641991	402.952656540587	355.566479268244	401.296883418142
594.658	355.679	597.139	402.517	355.477245479942	402.957450941293	355.623106600333	401.405875707904
595.378	355.905	597.86	402.92252	355.670318812404	402.96502945271	355.68025370641	401.515135227686
596.097	356.134	598.581	402.64944	355.865280211515	402.97506783963	355.737911973408	401.624653534027
596.816	355.996	599.302	403.88481	356.032584967368	402.992210754839	355.796073012986	401.734422590442
597.535	356.217	600.022	402.52674	356.165345704518	403.02305187202	355.854728832852	401.844434385209
598.254	356.616	600.743	403.68019	356.266214929574	403.072509116789	355.913871640619	401.954682055843
598.973	355.795	601.464	402.76922	356.334607206752	403.141127510341	355.973494006138	402.065158422482
599.691	356.5	602.184	404.01993	356.374464324066	403.22938250065	356.033589201314	402.175857030047
600.41	357.038	602.904	402.91352	356.399979011975	403.336775836081	356.09415031958	402.286771127816
601.128	355.712	603.624	401.00907	356.438358157323	403.460114634065	356.155170920729	402.397894808297
601.847	355.649	604.345	403.90659	356.49453756941	403.595579112244	356.216645508313	402.509221791119
602.565	357.588	605.065	403.28485	356.56185688585	403.73772204445	356.278568142754	402.620743409477
603.283	356.38	605.785	403.37367	356.618766953339	403.885138807598	356.340932316886	402.732451393534
604.001	357.391	606.504	405.85204	356.654818748765	404.037309028154	356.403731523675	402.844337137899
604.719	355.871	607.224	405.30011	356.678018618778	404.190711359315	356.46695929515	402.956391678755
605.437	356.599	607.944	404.12381	356.692437992563	404.337331605005	356.530609163437	403.068606054295
606.155	356.767	608.663	403.79222	356.700302454739	404.473653568723	356.594674064765	403.180971304055
606.873	357.853	609.383	404.232	356.708633134924	404.598782967465	356.659147003744	403.293478522719
607.591	356.102	610.102	404.42674	356.713356892253	404.714980581148	356.724021157295	403.40611841661
608.308	356.469	610.821	406.55433	356.702978076325	404.827610519375	356.789289702457	403.518881630634
609.026	355.765	611.541	405.12022	356.679588919679	404.936898913144	356.85494519431	403.631758830295
609.743	357.36	612.26	405.10156	356.658778978438	405.03889434795	356.920979867677	403.744740683137
610.461	357.306	612.979	404.24348	356.664551670599	405.12990612146	356.987384867546	403.857818344672
611.178	356.642	613.698	405.59322	356.735098418485	405.211408371391	357.054151777878	403.970983326879
611.895	356.714	614.416	406.17344	356.869755417645	405.284843758616	357.12127250122	404.08422652801
612.612	356.925	615.135	403.6627	357.046477419028	405.350960327699	357.188738528008	404.197539467934
613.329	356.796	615.854	405.68944	357.240266216412	405.411335180955	357.256540941446	404.310914754641
614.046	356.575	616.572	405.71541	357.418952765787	405.472713166322	357.324670561025	404.424343462821
614.762	357.252	617.291	405.54544	357.552142362831	405.546608575159	357.393117745742	404.537817045306
615.479	359.074	618.009	405.63544	357.642452009885	405.641186622128	357.461872104999	404.651327245708
616.196	358.606	618.727	405.50122	357.695653653922	405.755776714857	357.530923107095	404.76486581525
616.912	358.213	619.445	404.18596	357.725224189262	405.887821872775	357.600260220487	404.878424489287
617.629	356.86	620.163	406.31996	357.729376395118	406.031928912548	357.669872913743	404.991994739789
618.345	357.181	620.881	407.7387	357.714166741055	406.18394997951	357.739751268108	405.105566347957
619.061	358.621	621.599	406.98663	357.703491171901	406.343926955044	357.809884555036	405.219129422627
619.777	357.193	622.317	407.01822	357.736238345603	406.510289295639	357.880261487283	405.332674074268
620.493	356.754	623.035	405.58181	357.855307461808	406.678443260091	357.950871588642	405.446191180085
621.209	358.029	623.752	405.78756	358.068957531845	406.843185937591	358.021703695711	405.559672302139
621.925	358.131	624.47	406.47393	358.365671593326	406.998494272816	358.092745448339	405.67310813898
622.641	359.571	625.187	407.22915	358.697383555564	407.14088961545	358.163984493667	405.786488617813
623.356	358.945	625.905	409.00356	359.012746525345	407.273290190822	358.235408517089	405.899803466867
624.072	359.212	626.622	405.00456	359.290844063622	407.39661919583	358.307005204141	406.013042856588
624.788	359.845	627.339	408.60152	359.51504688191	407.511088959462	358.378762949877	406.126196959528
625.503	360.228	628.056	408.16815	359.681141897953	407.617153309335	358.450671054256	406.239253941762
626.218	360.513	628.773	410.29259	359.788180204424	407.720043309317	358.522718817384	406.352201970841
626.933	358.144	629.49	408.24489	359.841608203886	407.82319023167	358.594895539546	406.465030142286
627.649	360.442	630.207	407.38948	359.881062854727	407.923527883295	358.667190521223	406.577727554553
628.364	359.518	630.923	405.7283	359.948810338048	408.019820094893	358.739592612049	406.690284085183
629.078	360.297	631.64	408.5137	360.038272902881	408.11720374332	358.812090661832	406.802689423655
629.793	360.272	632.356	407.71093	360.12709076335	408.220806199704	358.884674298713	406.914931299427
630.508	359.239	633.073	408.67459	360.182817240369	408.333200557051	358.957333150978	407.026998152255
631.223	360.631	633.789	408.49048	360.225296138191	408.452311886374	359.030056847054	407.1388782181
631.937	361.007	634.505	408.19793	360.27569254586	408.578088279982	359.102835297005	407.250560379867
632.652	360.442	635.221	408.82522	360.323742053989	408.716285037459	359.175658411056	407.362033871709
633.366	360.497	635.937	409.23093	360.347463943507	408.875119360985	359.248516099622	407.473287875205
634.08	360.915	636.653	407.536	360.349127694343	409.058942342588	359.321398273246	407.584312034654
634.795	358.84	637.369	410.29689	360.345566099971	409.26505975992	359.394294842594	407.695096751242
635.509	360.488	638.085	409.69111	360.37836063347	409.486500025604	359.467195718493	407.80563137889
636.223	359.571	638.801	408.87389	360.485345014797	409.713768493339	359.540090257531	407.915905273121
636.937	362.686	639.516	410.14948	360.672629894031	409.938666692122	359.612967816397	408.025908674052
637.651	360.477	640.232	410.02341	360.944075140354	410.15485953972	359.685817782687	408.135631779826
638.364	360.449	640.947	411.19996	361.275390506751	410.353612065367	359.758629544304	408.245065911035
639.078	360.538	641.662	409.01419	361.597533074893	410.527706686603	359.831393280256	408.35420327516
639.791	362.522	642.377	410.46563	361.85502335679	410.678360419499	359.904099859849	408.46303608164
640.505	361.493	643.092	412.09011	362.040535073473	410.813290116309	359.976740858927	408.571556200236
641.218	365.083	643.807	412.99022	362.150383728519	410.942166207481	360.049307853596	408.679756502305
641.932	361.547	644.522	410.05285	362.1815678776	411.066392195193	360.121792420113	408.78762986172
642.645	361.511	645.237	411.09863	362.142434534577	411.182401586047	360.194186135238	408.895169155664
643.358	362.783	645.952	411.56226	362.04240425458	411.286805329712	360.266480575875	409.002367526277
644.071	361.369	646.667	413.34011	361.906740320022	411.381607546533	360.338667319058	409.109218116899
644.784	360.955	647.381	411.02226	361.750832716344	411.470362575169	360.410737942076	409.215714072434
645.497	361.852	648.096	410.31004	361.641989789151	411.555301795103	360.482684022318	409.321848541014
646.209	362.387	648.81	410.49374	361.640827458464	411.637000655165	360.554497681383	409.427615476512
646.922	360.955	649.524	410.61963	361.74641336917	411.719529554259	360.626171041006	409.533008821004
647.635	361.025	650.238	412.58207	361.929985290635	411.811000330747	360.697696223104	409.638022582625
648.347	362.257	650.953	411.5607	362.167332997432	411.918486473219	360.769065678393	409.742650856045
649.06	362.978	651.666	412.43311	362.413247655071	412.044315525726	360.840272184857	409.846887737876
649.772	363.3	652.38	411.6553	362.64235356696	412.190244587379	360.91130852063	409.950728141964
650.484	362.112	653.094	412.30007	362.818361003839	412.355600277315	360.982167464061	410.054166983739
651.196	363.707	653.808	414.65181	362.924019625327	412.538555762679	361.052841793736	410.1571998825
651.908	363.25	654.522	412.622	362.980188607534	412.737835993005	361.123324288356	410.259822458791
652.62	362.162	655.235	412.3707	363.006147223895	412.948497608095	361.193607726884	410.362030336651
653.332	363.851	655.949	411.75489	363.007082994831	413.163614592667	361.263684888499	410.46381914148
654.044	363.603	656.662	411.88744	363.008030639989	413.372044208692	361.333549520675	410.565185506342
654.755	361.911	657.375	415.04693	363.041187011286	413.572163167279	361.403195371142	410.666126355076
655.467	362.219	658.088	414.59852	363.110424474573	413.765705009354	361.47261618786	410.766638933458
656.178	362.814	658.801	414.12396	363.202676268876	413.949538600491	361.541806226542	410.866720490641
656.89	364.47	659.514	413.96911	363.310858811504	414.113235773322	361.610760489209	410.966368278613
657.601	363.479	660.227	413.36719	363.443898574608	414.25044188438	361.67947397801	411.065579551617
658.312	363.895	660.94	415.15948	363.603964351107	414.36695674881	361.747941695379	411.164351565898
659.023	363.637	661.653	416.2503	363.764518767091	414.476581776023	361.81615864393	411.262681579006
659.734	364.147	662.365	414.96463	363.920967107813	414.587474852399	361.884119826494	411.360566851482
660.445	363.669	663.078	413.58619	364.07338505861	414.702127090473	361.95182024608	411.458004647856
661.156	363.778	663.79	414.25185	364.191060775196	414.821091449853	362.019254905926	411.554992235262
661.867	364.553	664.503	414.39148	364.265803613702	414.945717766896	362.086418809443	411.651528007893
662.578	364.235	665.215	415.88033	364.322205284114	415.077463723201	362.153306960215	411.747610361637
663.288	364.731	665.927	415.36833	364.382480229736	415.214777975326	362.219914362073	411.843237694121
663.999	364.463	666.639	415.14311	364.445524466786	415.350658306841	362.28623601906	411.938408406107
664.709	364.224	667.351	414.32904	364.510121178053	415.476530081703	362.352266935465	412.03312090088
665.419	365.415	668.063	415.83837	364.56454407602	415.59274402382	362.4180021158	412.127373583933
666.13	364.73	668.775	415.69719	364.600852946624	415.706852489631	362.48343656476	412.221164862051
666.84	363.528	669.487	417.50067	364.632612613097	415.824652233447	362.548565287343	412.314493144733
667.55	364.513	670.198	413.08604	364.680074373797	415.945961782912	362.613383288769	412.407356843953
668.26	364.83	670.91	414.31937	364.778952768457	416.06400689094	362.677886553595	412.499754375869
668.97	365.875	671.621	416.64293	364.94264350471	416.173075897567	362.74207106657	412.591683835648
669.679	364.54	672.332	418.76393	365.170119183923	416.275181824995	362.805932812657	412.683144137249
670.389	366.023	673.044	419.15793	365.445464757508	416.373816821905	362.869467777132	412.774134197684
671.099	364.049	673.755	416.49807	365.734789960134	416.469498065443	362.932671945445	412.864652939046
671.808	366.149	674.466	415.233	365.991777680209	416.562356275707	362.99554130336	412.954699288812
672.518	367.191	675.177	416.87556	366.187984877225	416.653694183377	363.058071836754	413.044272177092
673.227	366.144	675.888	417.52344	366.32562087315	416.746267357303	363.120259531819	413.133370535273
673.936	367.53	676.599	416.07289	366.428420007658	416.841816319127	363.182100375161	413.221993297576
674.645	366.034	677.309	415.95219	366.527680702928	416.934517221873	363.243590353686	413.310139401611
675.354	367.226	678.02	415.74693	366.617386817325	417.017016660646	363.304725454738	413.397807786837
676.063	366.012	678.73	415.652	366.694180701243	417.088639750068	363.365501665937	413.484997394357
676.772	366.231	679.441	418.00793	366.754608371754	417.156434021043	363.425914975298	413.571707166623
677.481	365.95	680.151	419.85726	366.801180751717	417.228193584918	363.485961371098	413.657936047254
678.19	366.981	680.861	416.54293	366.835177333808	417.304177915384	363.545636841897	413.743682983304
678.898	368.071	681.572	416.99144	366.876657904453	417.383383789031	363.604937376499	413.828946927027
679.607	366.353	682.282	416.46078	366.919559915191	417.466888536134	363.663858964053	413.913726832477
680.315	367.921	682.992	416.90233	366.957983295694	417.561657207788	363.722397594155	413.998021655868
681.023	366.469	683.702	419.35411	366.984029165236	417.675301734384	363.78054925667	414.081830354965
681.732	367.79	684.411	418.68163	366.973824991166	417.809373647306	363.838309941881	414.165151889433
682.44	366.299	685.121	418.40885	366.925495697574	417.952573656167	363.895675640342	414.247985223213
683.148	366.145	685.831	418.00822	366.85781800339	418.093785412479	363.952642343003	414.33032932376
683.856	366.553	686.54	418.75881	366.816139570127	418.230714790655	364.009206041052	414.41218316169
684.564	367.46	687.25	417.98685	366.835636847693	418.367763926478	364.065362725898	414.493545710298
685.272	366.866	687.959	416.43626	366.92331671509	418.5085691845	364.121108389204	414.574415946225
685.979	367.494	688.668	417.98933	367.04021818703	418.650971453696	364.176439022973	414.654792848605
686.687	366.327	689.377	417.7063	367.151765535209	418.791044166943	364.231350619483	414.734676257554
687.394	366.964	690.086	420.67807	367.238245689321	418.929350413689	364.285839171341	414.814066015524
688.102	367.539	690.795	420.76378	367.284640103125	419.069709209571	364.339900671367	414.892961966937
688.809	368.047	691.504	418.65444	367.300850073053	419.208589199975	364.393531112649	414.971363961079
689.516	367.81	692.213	417.17678	367.307044821509	419.33510689792	364.446726488592	415.049271852107
690.224	367.022	692.922	417.60456	367.31705416035	419.441165890411	364.49948279297	415.126685496863
690.931	367.363	693.63	422.4967	367.316546718905	419.527176149215	364.55179601989	415.203605878567
691.638	366.117	694.339	420.73893	367.300290350071	419.601245879222	364.603662163716	415.280033981918
692.345	367.766	695.047	420.63504	367.269161044522	419.6699148996	364.655077219088	415.355970797908
693.051	366.913	695.756	419.16893	367.247259889308	419.729517154761	364.706037180802	415.431417321987
693.758	367.814	696.464	419.06389	367.268437705267	419.773728405016	364.756538043961	415.506374553885
694.465	367.589	697.172	419.4933	367.351248186473	419.798228059793	364.806575803892	415.580843496069
695.171	367.751	697.88	421.86341	367.47218476489	419.799883789237	364.856146456227	415.654825153562
695.878	366.764	698.588	420.09041	367.596119600079	419.784189846826	364.905245996875	415.728320534303
696.584	366.698	699.296	418.60285	367.700663227155	419.760747661163	364.953870422034	415.801330651436
697.29	369.131	700.004	419.15219	367.783540464775	419.737249564932	365.002015728091	415.873856521472
697.997	367.578	700.712	418.95233	367.852009129287	419.720171721748	365.049677911605	415.945899162718
698.703	368.184	701.419	419.99378	367.894122048955	419.718177777978	365.096852969547	416.017459595764
699.409	368.42	702.127	419.85381	367.921355559341	419.735089761184	365.143536899143	416.088538843204
700.115	367.456	702.834	419.58581	367.941766016979	419.76582604348	365.189725697928	416.15913793061
700.821	367.549	703.542	417.63619	367.947576540805	419.80483628565	365.235415363762	416.229257886318
701.526	368.307	704.249	419.65026	367.933128676241	419.849053643667	365.280601894735	416.298899741091
702.232	368.24	704.956	422.63033	367.913467104337	419.900736823094	365.325281289166	416.368064932216
702.938	367.473	705.663	420.76511	367.905830907973	419.960497542459	365.369449545678	416.436754899332
703.643	367.809	706.37	418.28804	367.924292173978	420.018131723807	365.413102663184	416.504971087342
704.348	366.9	707.077	418.86059	367.954228471407	420.05536341274	365.45623664081	416.572714944473
705.054	369.116	707.784	419.03793	367.975022854292	420.061474884515	365.498847477919	416.639988701242
705.759	368.486	708.491	421.87178	367.964960665312	420.03900889454	365.54093117402	416.706794589454
706.464	366.988	709.197	421.12607	367.89428541052	419.991614074341	365.582483728984	416.773134842308
707.169	368.317	709.904	419.04733	367.784569019467	419.920463473132	365.623501142976	416.839011697172
707.874	368.335	710.61	422.40459	367.674115746089	419.823860362513	365.663979416303	416.904427394765
708.579	367.024	711.317	420.04781	367.566593807683	419.701949299053	365.703914549538	416.969385382916
709.284	367.759	712.023	418.58311	367.454946176453	419.563595537332	365.743302543526	417.033889113953
709.988	366.689	712.729	419.94107	367.352470551502	419.424069421097	365.782139399239	417.097942042285
710.693	367.845	713.435	420.55515	367.2765752242	419.292493356597	365.820421117853	417.161548170989
711.397	365.799	714.141	417.85881	367.243707984087	419.169332433536	365.858144607315	417.224711504989
712.102	366.774	714.847	417.50941	367.25338833377	419.051898404862	365.895306775771	417.287436051599
712.806	369.421	715.553	419.78081	367.264642403566	418.939105622299	365.931904472232	417.3497254526
713.51	366.979	716.259	418.54785	367.259574627062	418.835315398868	365.967935424312	417.411582572524
714.215	366.557	716.964	417.82507	367.240476554275	418.744004038768	366.003397359975	417.473010277333
714.919	367.534	717.67	417.838	367.209727167194	418.662390223196	366.038288007285	417.534011569122
715.623	367.636	718.375	417.06011	367.180937488848	418.590002779554	366.072605647854	417.594588802691
716.327	366.778	719.081	418.45085	367.150041300068	418.534412910039	366.106348563443	417.654743637529
717.03	367.383	719.786	420.93696	367.097284296823	418.508996092177	366.139515035972	417.714476200177
717.734	366.9	720.491	418.76807	367.034959321569	418.519373963176	366.172104018941	417.773786413488
718.438	365.583	721.196	417.56237	366.978529428365	418.559608211121	366.204114465978	417.832674202537
719.141	367.281	721.901	418.92689	366.943349278689	418.620203114825	366.235546058531	417.891139486688
719.845	367.714	722.606	419.36167	366.917357928705	418.692347888411	366.266397856999	417.949180916271
720.548	367.667	723.311	420.11722	366.887109459195	418.771467566659	366.296668921883	418.006797177333
721.251	367.009	724.016	420.22107	366.864291972392	418.851167752937	366.32635831383	418.063987367994
721.955	365.621	724.72	418.18981	366.851847588483	418.923223230544	366.355465093624	418.120751695689
722.658	366.453	725.425	416.15196	366.830557984596	418.986836369974	366.383989004623	418.177091523779
723.361	367.748	726.129	418.23004	366.783095134794	419.043739182262	366.411929055792	418.233007285612
724.064	366.357	726.834	419.35756	366.727798687236	419.096897874517	366.4392843251	418.288496392432
724.766	366.613	727.538	419.90137	366.682390469234	419.148329179267	366.466053890651	418.343555253517
725.469	366.754	728.242	419.98496	366.660668362424	419.199422382549	366.492236748272	418.398180347142
726.172	367.139	728.947	418.22937	366.663477243299	419.248130017973	366.517832040721	418.452368708838
726.874	366.092	729.651	418.73922	366.664800713392	419.297562133761	366.542839172494	418.506117960329
727.577	367.017	730.354	422.01481	366.680613382672	419.356172475322	366.567258169193	418.559424501562
728.279	366.815	731.058	419.79963	366.738955924916	419.427993183888	366.591088605625	418.612283966356
728.982	365.883	731.762	418.70385	366.827144675557	419.511177037294	366.614330506295	418.664691990982
729.684	367.847	732.466	418.78689	366.918519535589	419.600680750609	366.636984119597	418.716644398873
730.386	366.522	733.169	419.00274	366.982849988926	419.690773453593	366.659048962664	418.768136053578
731.088	366.315	733.873	420.59593	367.007686341851	419.779746161718	366.680524552755	418.819160889823
731.79	367.377	734.576	419.52896	367.012328623881	419.866717925669	366.70141027009	418.869712077704
732.492	367.325	735.28	420.11104	367.004391448434	419.947461603533	366.721705129403	418.919783563309
733.194	369.102	735.983	419.36967	366.987031149731	420.015576715821	366.741408820947	418.969368952313
733.895	366.609	736.686	420.32967	366.959072140916	420.068928610339	366.760521638213	419.018462041459
734.597	364.526	737.389	421.55978	366.910005905301	420.114456541582	366.779043874925	419.067056028389
735.298	366.895	738.092	420.44985	366.834729715879	420.164648264951	366.796975673304	419.115144421642
736	367.237	738.795	419.24622	366.758846780428	420.225761198107	366.814314922748	419.162722220991
736.701	367.065	739.498	418.3933	366.704478368836	420.297542792311	366.831059610673	419.209784760576
737.402	367.024	740.2	421.45641	366.685118658676	420.37980223972	366.847208147135	419.256326458955
738.104	366.352	740.903	421.06848	366.731993081654	420.475322845908	366.86275917611	419.302339920014
738.805	367.153	741.606	422.7147	366.840650144065	420.588148126497	366.877711518346	419.347818946527
739.506	366.657	742.308	419.86996	366.983571622303	420.719098662249	366.892063483884	419.392758106639
740.206	366.515	743.01	419.39474	367.117117026801	420.86158717409	366.905813658023	419.437151970861
740.907	367.415	743.713	421.26244	367.208839301894	421.006884276996	366.918960391026	419.480994587431
741.608	367.794	744.415	421.12596	367.297790790521	421.152853657467	366.931501642379	419.524278963218
742.309	366.889	745.117	421.15063	367.425061301699	421.307396186623	366.943435867557	419.566998885752
743.009	367.868	745.819	420.91552	367.56881443724	421.476112010799	366.954762384449	419.609148743645
743.71	368.388	746.521	420.41681	367.687650431373	421.653146247606	366.965480456512	419.650723508555
744.41	366.897	747.223	421.93244	367.746934441399	421.828292332816	366.975590260351	419.691718458206
745.11	368.578	747.924	422.24948	367.743566384056	421.995469422392	366.985091972711	419.732128636642
745.811	367.171	748.626	422.50715	367.699919493428	422.15581334859	366.993985691756	419.771950327386
746.511	367.215	749.328	424.10867	367.649118975762	422.310019442276	367.002271515809	419.811181329799
747.211	368.817	750.029	422.19093	367.632876803161	422.456684783308	367.00994972019	419.849819444974
747.911	367.968	750.73	420.76756	367.694993023039	422.591276836125	367.017020792925	419.887862477302
748.611	367.153	751.432	424.87015	367.839251895743	422.715680009677	367.023485222223	419.925309570945
749.31	367.026	752.133	425.036	368.041360412848	422.837185222148	367.029344447174	419.962159749882
750.01	367.379	752.834	421.65993	368.258815141178	422.961490586022	367.034600036372	419.998412042037
750.71	369.16	753.535	422.77248	368.449432661679	423.085770369634	367.039253555067	420.034065479407
751.409	368.749	754.236	421.90896	368.614724796926	423.205975770301	367.043306912874	420.069119754846
752.109	369.68	754.937	422.18137	368.774975310976	423.323676644515	367.046762019619	420.103574562946
752.808	369.133	755.638	425.38689	368.935493976868	423.44484827478	367.049620785299	420.137430437301
753.507	370.288	756.338	424.69081	369.091803971941	423.57717267561	367.051885120175	420.170688988221
754.206	368.387	757.039	423.72315	369.212583176399	423.724887151234	367.053556934717	420.203351830265
754.905	368.428	757.739	422.23178	369.276378480413	423.886810915108	367.054638139717	420.235420581516
755.604	368.183	758.44	420.71007	369.289161128389	424.063215971317	367.0551306461	420.266896862571
756.303	369.391	759.14	425.40722	369.267748968213	424.256645204053	367.055036364931	420.297783289395
757.002	370.542	759.84	426.24341	369.255924368683	424.471196574832	367.054357207386	420.328081921681
757.701	369.316	760.54	425.14841	369.284234831717	424.704953022356	367.053095084875	420.357794823231
758.399	369.706	761.24	423.88796	369.338262413728	424.950542215877	367.051251909157	420.386924062764
759.098	369.262	761.94	424.60481	369.402176786243	425.202494760918	367.048829592219	420.415471712787
759.796	368.986	762.64	425.05485	369.468221963371	425.460724430613	367.045830046311	420.443439848309
760.495	370.245	763.34	428.705	369.54377668908	425.72659970103	367.042255183905	420.470830547527
761.193	368.686	764.04	426.0253	369.636208777841	425.997729354337	367.038106917669	420.497645892251
761.891	368.673	764.739	426.04489	369.757224619781	426.267125675141	367.033387160588	420.523887971523
762.589	371.265	765.439	424.77011	369.906824173054	426.52898170799	367.028097825814	420.549558878916
763.287	370.179	766.138	427.87741	370.09001795925	426.786637144711	367.022240826663	420.57466071252
763.985	369.417	766.838	427.03796	370.291783394928	427.047210443091	367.015818076874	420.599195573649
764.683	370.98	767.537	427.63641	370.47816882431	427.311313458705	367.008831490502	420.623165569917
765.381	371.443	768.236	427.11174	370.638185391797	427.575084079299	367.001282981841	420.646572814378
766.079	371.165	768.935	427.97581	370.777768330546	427.830243147906	366.993174465583	420.6694194261
766.776	370.336	769.634	426.70285	370.893329639551	428.075874659717	366.984507856867	420.691707529613
767.474	370.3	770.333	428.90163	371.002933319729	428.322820654444	366.975285071244	420.713439255757
768.171	370.793	771.032	429.69085	371.126018656614	428.580977859077	366.965508024605	420.73461674038
768.869	372.313	771.731	428.70978	371.284023735933	428.850278055189	366.955178633169	420.755242126519
769.566	371.431	772.429	427.48622	371.471238004609	429.123836019129	366.944298813541	420.775317565166
770.263	370.788	773.128	429.65585	371.667784400836	429.397107988678	366.932870482861	420.79484521427
770.96	371.791	773.826	430.92493	371.883001972643	429.674401318178	366.920895558718	420.813827237488
771.657	373.243	774.525	431.03263	372.129291872555	429.964699152132	366.908375959084	420.832265806339
772.354	371.257	775.223	429.02989	372.382770119172	430.267413139807	366.895313602421	420.850163101455
773.051	373.973	775.921	428.92693	372.621713332935	430.573618682631	366.881710407824	420.867521312665
773.748	372.455	776.619	432.52744	372.846038730642	430.876332337653	366.867568294822	420.88434263698
774.444	372.458	777.317	431.00533	373.06770278363	431.174798364798	366.852889183656	420.900629278468
775.141	373.108	778.015	432.99722	373.283779778205	431.477135144161	366.837674995123	420.916383451843
775.837	373.824	778.713	430.63533	373.507204868476	431.788086036813	366.821927650584	420.931607380922
776.534	373.684	779.411	431.85993	373.761509652397	432.107409437399	366.805649072025	420.946303300601
777.23	374.363	780.109	430.63315	373.974710399208	432.431027086812	366.788841182131	420.960473454484
777.926	373.536	780.806	432.99411	374.089638360962	432.759596649595	366.771505904279	420.974120096084
778.622	374.279	781.504	435.40911	374.072584582035	433.096294920214	366.753645162598	420.987245487589
779.318	374.051	782.201	433.75659	373.951481235735	433.43874739721	366.735260881899	420.999851902207
780.014	374.762	782.898	431.71059	373.821431110246	433.782060418801	366.716354987742	421.011941626567
780.71	374.227	783.596	432.885	373.761130123589	434.122837663406	366.69692940642	421.023516959055
781.406	374.733	784.293	436.32022	373.827143525005	434.459715654914	366.676986065031	421.034580207754
782.102	375.113	784.99	435.78804	374.022581684482	434.796202474283	366.656526891426	421.04513369161
782.797	367.236	785.687	435.39504	374.325577868264	435.134748847296	366.635553814262	421.055179743855
783.493	376.045	786.384	434.51948	374.705088740227	435.472777832932	366.61406876304	421.064720711462
784.188	375.145	787.081	434.09019	375.143882933249	435.801398383922	366.592074267649	421.073758954744
784.884	376.959	787.777	435.32233	375.656897930238	436.115224745447	366.569572858921	421.082296846472
785.579	378.267	788.474	439.09041	376.232260529449	436.416595981438	366.546567068544	421.090336771428
786.274	376.985	789.171	436.89011	376.79376497856	436.706188411284	366.523059429242	421.097881127638
786.969	376.892	789.867	438.27752	377.252715581928	436.97884485582	366.499052474915	421.104932330126
787.664	376.505	790.563	435.79004	377.538720977269	437.228190669657	366.474548740508	421.11149280871
788.359	378.533	791.26	437.24348	377.63340367531	437.455242462524	366.449550762005	421.117565009379
789.054	377.438	791.956	437.07441	377.600913923293	437.667019353357	366.424061076393	421.1231513918
789.749	377.236	792.652	439.28174	377.581105820508	437.875561971565	366.398082221868	421.128254430767
790.443	379.314	793.348	437.62381	377.716032396787	438.084076544419	366.371616737728	421.132876616025
791.138	376.94	794.044	437.14204	377.989274044154	438.289057457065	366.344667164354	421.137020454472
791.832	376.349	794.74	439.08989	378.34774682167	438.489887835172	366.317236043421	421.140688468496
792.527	378.918	795.436	440.30459	378.732205747895	438.694975981589	366.289325917666	421.143883195493
793.221	379.122	796.131	439.68704	379.114010267268	438.915679300654	366.260939330826	421.146607189805
793.915	379.604	796.827	438.03256	379.50435283078	439.156235530006	366.232078827902	421.148863023936
794.61	381.156	797.522	438.7703	379.912175165142	439.407485853748	366.202746955183	421.15065328793
795.304	380.862	798.218	438.95815	380.314306582384	439.662304439618	366.172946260292	421.151980587716
795.998	380.957	798.913	438.34419	380.669147607238	439.922306797579	366.142679292351	421.152847545842
796.692	380.276	799.608	441.19581	380.946889705901	440.195716003369	366.111948601948	421.153256801661
797.385	380.671	800.303	440.88678	381.12513841003	440.485115845651	366.080756741154	421.153211010719
798.079	380.632	800.999	439.7247	381.201437482813	440.782515103712	366.049106263457	421.152712847605
798.773	382.198	801.694	440.35241	381.243901870108	441.073720390754	366.016999723801	421.151765005638
799.466	381.237	802.388	441.05585	381.325387096174	441.35382076618	365.984439678591	421.150370195712
800.16	381.83	803.083	443.57522	381.453113098658	441.626284685106	365.95142868585	421.148531146921
800.853	381.173	803.778	443.32637	381.626059980376	441.890650646748	365.917969305126	421.146250607264
801.546	381.997	804.473	441.50419	381.844555244351	442.144331408617	365.884064097555	421.143531346166
802.24	381.507	805.167	440.24104	382.094839337037	442.378218609637	365.849715625799	421.140376154232
802.933	382.121	805.862	442.81096	382.364456893226	442.58583958454	365.81492645413	421.136787841429
803.626	382.147	806.556	445.81074	382.622548571212	442.76154740947	365.779699148388	421.132769235824
804.319	383.408	807.25	443.31985	382.854592875654	442.902440034188	365.744036276041	421.128323186158
805.012	383.789	807.944	441.67744	383.044859946025	443.005773776926	365.707940406196	421.123452564848
805.704	382.23	808.639	441.99856	383.160018401616	443.068059098501	365.671414109726	421.118160265504
806.397	383.821	809.333	441.42589	383.183184210203	443.09345872567	365.634459959311	421.112449201292
807.09	384.338	810.027	445.12993	383.130775963254	443.09242408593	365.597080529288	421.106322305255
807.782	382.809	810.72	444.83337	383.016731761054	443.073429577336	365.559278395813	421.099782529749
808.475	382.882	811.414	443.57604	382.87250501458	443.033908819503	365.521056136914	421.092832850157
809.167	380.993	812.108	440.41359	382.720549352714	442.965350988527	365.482416332347	421.085476264592
809.859	383.055	812.801	441.41256	382.54001346579	442.861714659907	365.443361563603	421.077715792652
810.552	382.252	813.495	443.51763	382.330183979855	442.720884759911	365.403894413724	421.069554472263
811.244	381.369	814.188	444.7107	382.10909289862	442.546119629834	365.364017467513	421.060995360684
811.936	382.953	814.882	441.20185	381.900812060455	442.335150208701	365.323733311458	421.052041536625
812.628	382.258	815.575	440.90481	381.727167835252	442.078906746824	365.283044533648	421.042696101444
813.319	381.233	816.268	442.15733	381.568002080134	441.769605055142	365.241953723933	421.032962175648
814.011	382.032	816.961	440.934	381.362997707292	441.408042385365	365.200463473863	421.022842898608
814.703	380.9	817.654	442.40326	381.080712786629	441.005397238478	365.158576376585	421.012341429819
815.395	378.015	818.347	440.898	380.737030725722	440.573766276127	365.116295026931	421.001460947685
816.086	381.952	819.04	440.4983	380.356378440722	440.117331899423	365.073622021305	420.990204651003
816.777	380.645	819.733	441.61381	379.960419251394	439.63685039251	365.030559957404	420.978575757465
817.469	380.178	820.425	438.21922	379.555721674222	439.138656447111	364.987111434611	420.966577503272
818.16	379.209	821.118	440.24733	379.138648148123	438.629428793318	364.943279053871	420.95421314426
818.851	377.413	821.81	437.52722	378.699020565619	438.116163822893	364.899065417648	420.941485952517
819.542	378.228	822.503	436.185	378.231125702762	437.596518053963	364.854473129833	420.928399218425
820.233	378.276	823.195	434.55937	377.75349664295	437.07046429891	364.809504795568	420.914956247951
820.924	377.507	823.887	436.60959	377.279899551768	436.53730205388	364.764163021333	420.90116036132
821.615	376.616	824.58	438.03659	376.817747031175	436.003390463921	364.718450414954	420.887014891399
822.306	375.741	825.272	434.96289	376.405443578516	435.478470435251	364.672369585533	420.872523185765
822.997	376.744	825.964	433.70011	376.044724446166	434.963563365218	364.625923143359	420.857688608145
823.687	374.57	826.655	432.71611	375.669697933449	434.454487418239	364.57911369983	420.842514535354
824.378	375.544	827.347	433.3637	375.244131915047	433.950600436554	364.531943867556	420.827004356052
825.068	375.801	828.039	435.8583	374.7789089699	433.462771684525	364.484416260144	420.811161469771
825.758	374.426	828.731	434.44189	374.29679337513	433.003476018122	364.436533492305	420.794989287579
826.449	373.448	829.422	433.94178	373.821210596723	432.577115603738	364.38829817988	420.778491234594
827.139	373.242	830.114	431.45848	373.356021258787	432.176244633295	364.339712939709	420.761670748578
827.829	373.92	830.805	430.63185	372.904858084975	431.791227003754	364.290780389539	420.744531279457
828.519	371.262	831.496	431.73267	372.469706582241	431.411669817804	364.241503148005	420.727076286853
829.209	371.501	832.187	431.19415	372.056263224586	431.034176143025	364.191883834708	420.709309239276
829.899	371.627	832.878	429.95604	371.674043190871	430.656108793526	364.14192506995	420.691233615243
830.588	371.73	833.57	431.38556	371.312612663827	430.273960184927	364.091629474762	420.672852902753
831.278	370.717	834.26	428.54426	370.952085332831	429.889419092298	364.040999670926	420.654170598072
831.967	371.202	834.951	429.82111	370.569781130169	429.503684491373	363.990038280986	420.635190207178
832.657	370.502	835.642	427.9983	370.155951945521	429.128079944191	363.938747928156	420.615915242938
833.346	370.189	836.333	428.81059	369.732606590633	428.771766190465	363.887131236369	420.596349226406
834.036	368.616	837.023	428.18952	369.318249380906	428.439579062911	363.835190830217	420.576495685019
834.725	369.09	837.714	428.36274	368.907272666657	428.140079207096	363.782929334919	420.556358153427
835.414	368.657	838.404	428.27941	368.496984594334	427.895687971116	363.730349376176	420.535940172893
836.103	367.337	839.095	430.19044	368.122803676882	427.71156927931	363.677453580217	420.515245291486
836.792	367.037	839.785	427.89763	367.829507759156	427.572624097465	363.624244573765	420.494277064021
837.481	368.426	840.475	426.7927	367.626233916214	427.450715874275	363.570724983907	420.473039053984
838.17	367.601	841.165	425.75867	367.490529105153	427.318225809817	363.516897438074	420.451534831267
838.859	367.596	841.855	424.69033	367.389534308407	427.157884898637	363.462764564183	420.429767971082
839.547	367.465	842.545	426.7797	367.286669934626	426.966349362287	363.408328990556	420.407742052945
840.236	366.336	843.235	427.71681	367.187816561349	426.745500290943	363.353593345933	420.385460659637
840.924	367.093	843.925	426.89193	367.105820762486	426.497891630172	363.298560259457	420.362927379306
841.613	367.382	844.614	424.97463	367.02846426899	426.222716288971	363.243232360568	420.340145806435
842.301	368.276	845.304	425.32059	366.90477272679	425.920876794816	363.18761227909	420.317119541035
842.989	365.641	845.993	427.29656	366.707446166021	425.60696618019	363.131702645257	420.293852186751
843.677	365.474	846.683	427.77719	366.450878637399	425.299428858	363.075506089813	420.270347351232
844.365	366.647	847.372	427.44915	366.163896319383	425.014387555058	363.019025243753	420.24660864813
845.053	366.025	848.061	425.50396	365.850830451578	424.760174018353	362.962262738313	420.222639697603
845.741	367.563	848.75	425.31107	365.519343773205	424.536119092831	362.90522120509	420.198444126011
846.429	364.818	849.439	426.70637	365.201879792962	424.33554304344	362.847903275989	420.174025563998
847.117	363.844	850.128	423.97715	364.913376068315	424.148336651061	362.790311583379	420.149387646318
847.804	363.061	850.817	413.55026	364.659883815728	423.963879406659	362.732448759827	420.124534013259
848.492	364.815	851.506	422.21478	364.419254017097	423.773458599365	362.674317438006	420.099468307935
849.179	364.877	852.195	424.31259	364.196967762681	423.573303210957	362.615920579107	420.074186606763
849.867	364.799	852.883	424.25422	364.024180488053	423.371362496132	362.557261144533	420.048686100354
850.554	363.272	853.572	424.05648	363.940527627547	423.183620959937	362.498342095917	420.022963982558
851.241	363.31	854.26	423.21474	363.922927801476	423.024183165797	362.439166395112	419.997017450433
851.928	365.339	854.949	422.01596	363.896620873367	422.897225997523	362.379737777555	419.970843704066
852.615	362.478	855.637	423.33678	363.800815135536	422.79892904965	362.320060849427	419.944439945765
853.302	364.011	856.325	423.36678	363.616479257131	422.721532975539	362.260140217208	419.917804421909
853.989	362.803	857.013	425.70389	363.393851095212	422.661650182377	362.199980645297	419.890935381267
854.676	364.716	857.702	426.00248	363.185621631725	422.618323335529	362.139586898271	419.863831075058
855.363	363.307	858.389	422.16652	363.018169275469	422.58353758344	362.078964343666	419.836489759315
856.049	362.696	859.077	420.59174	362.871758763906	422.53917625001	362.018118349273	419.808909695209
856.736	361.798	859.765	420.99052	362.723977169937	422.467607701824	361.95705428301	419.781090472609
857.422	361.73	860.453	421.85381	362.573747914561	422.362655303765	361.895778190606	419.753031464436
858.109	362.598	861.14	421.23919	362.436411442125	422.230517625199	361.834295958752	419.724732252828
858.795	362.734	861.828	422.69337	362.305516070167	422.084316488323	361.772613308379	419.6961935196
859.481	362.734	862.515	421.20233	362.1900750853	421.941189434441	361.710736724042	419.667416460514
860.167	361.963	863.203	422.04448	362.12809354556	421.818995288207	361.648673651591	419.638402273325
860.853	362.695	863.89	421.17756	362.111683808638	421.73491992247	361.586431536973	419.609152690169
861.539	361.569	864.577	424.0497	362.09928956512	421.690259983328	361.524018140435	419.579670847851
862.225	361.794	865.264	421.28726	362.048843807828	421.672101061849	361.461441222332	419.54996045102
862.911	361.625	865.951	419.94137	361.957527476277	421.670070683134	361.398708587996	419.52002520779
863.597	362.1	866.638	420.52044	361.832888531755	421.678261957215	361.335828375286	419.48986956284
864.282	361.029	867.325	421.48367	361.696600526766	421.689833898429	361.272808948329	419.459497382774
864.968	362.913	868.012	423.00822	361.566284684322	421.700681222812	361.209659435347	419.428912564731
865.653	361.882	868.699	422.83752	361.450136419976	421.704963287997	361.146388720776	419.398120029004
866.339	360.957	869.385	422.10267	361.345347247373	421.691135530054	361.083005689226	419.367124698462
867.024	360.572	870.072	420.21352	361.246395813752	421.648559933776	361.019519960842	419.335931498414
867.709	361.349	870.758	420.92196	361.139859607505	421.574898675093	360.955941029776	419.304545355903
868.394	360.993	871.445	422.78959	361.024640559406	421.478138988856	360.892277942705	419.272971075686
869.079	359.889	872.131	423.191	360.929225175461	421.370273209902	360.828540139326	419.241214079314
869.764	361.519	872.817	421.98652	360.859945793611	421.258216612144	360.764737160048	419.209279790858
870.449	361.123	873.503	420.6873	360.80418671681	421.143796703283	360.700877605832	419.177173637336
871.134	361.159	874.189	420.37474	360.741439163024	421.026128188815	360.63697083183	419.144901047546
871.819	360.423	874.875	420.12304	360.660996182098	420.90511403735	360.573026615269	419.112467959898
872.503	360.585	875.561	420.67656	360.544853484654	420.783354499503	360.509055255356	419.079880542416
873.188	359.91	876.247	420.58667	360.396012544247	420.665023388237	360.445066901285	419.047144973681
873.872	360.633	876.932	421.68526	360.230803631221	420.553113381373	360.381071778189	419.01426802836
874.557	360.899	877.618	417.74544	360.051148898118	420.446586431671	360.317079576185	418.981257020104
875.241	358.811	878.303	420.97637	359.8712485802	420.345831199562	360.253100237295	418.948119264234
875.925	359.449	878.989	419.82848	359.722281966365	420.256278904499	360.189144285401	418.91485984249
876.609	359.578	879.674	422.10119	359.602950129429	420.178553612501	360.12522080243	418.881484863837
877.293	360.171	880.359	419.03085	359.487454079469	420.109322757676	360.061338130241	418.848000350945
877.977	359.337	881.045	418.44904	359.367642295185	420.045088832955	359.997504063524	418.814412328702
878.661	358.95	881.73	420.27241	359.258859718493	419.984624669338	359.93372650662	418.780726005665
879.345	359.294	882.415	421.61122	359.183744104074	419.931008974069	359.870012703433	418.746945226384
880.029	358.746	883.1	419.83604	359.146002563014	419.886104633271	359.806368914238	418.713074326603
880.712	359.79	883.784	420.25789	359.134412953433	419.84786913074	359.742800823357	418.679117643925
881.396	359.613	884.469	420.36748	359.134452829659	419.811210216206	359.679313054846	418.645079638802
882.079	357.401	885.154	419.45781	359.128459686905	419.774027091851	359.615910279957	418.610965349875
882.763	359.384	885.838	419.42185	359.118351389358	419.741538699609	359.552597103636	418.576780537466
883.446	359.319	886.523	420.19837	359.098248582068	419.720775136012	359.48937591614	418.542530808892
884.129	359.752	887.207	420.41922	359.05020984546	419.710993978038	359.426248939145	418.508221616697
884.813	359.288	887.892	418.31915	358.97372547611	419.702937180491	359.363218223969	418.473859068607
885.496	358.752	888.576	419.10663	358.892881221877	419.684566829067	359.300286147646	418.439450182436
886.179	358.623	889.26	417.72367	358.816134847603	419.647697266314	359.237455012004	418.405000822444
886.861	359.179	889.944	420.36015	358.739224981637	419.595204201552	359.174726570634	418.370516520404
887.544	357.611	890.628	420.64396	358.667998820445	419.533123846885	359.112101962737	418.336001128437
888.227	358.66	891.312	418.37644	358.596166282898	419.465613348978	359.049582331786	418.301459487312
888.91	358.718	891.996	420.48852	358.538650894154	419.390776335496	358.987167320302	418.266897744444
889.592	358.048	892.68	419.34181	358.519294482976	419.312418420737	358.924856181262	418.232321123158
890.275	359.051	893.363	419.22659	358.524975255718	419.23546588079	358.862647898504	418.197736067178
890.957	359.057	894.047	420.40841	358.53439067176	419.16452647868	358.800540579096	418.163149129607
891.639	358.057	894.73	418.947	358.537784578202	419.098676954576	358.73853251844	418.128566892374
892.322	358.388	895.414	419.93233	358.525692089846	419.029236250122	358.676622268372	418.093997181422
893.004	359.209	896.097	419.59181	358.474705814773	418.948741645923	358.614807699263	418.059447641312
893.686	357.498	896.78	419.2143	358.376663225601	418.85705672008	358.553086392892	418.024926754097
894.368	358.443	897.464	418.66563	358.244690843963	418.758165952651	358.491456525168	417.990443533661
895.05	358.295	898.147	416.98641	358.100155482132	418.658279965633	358.429915217022	417.956007183072
895.731	358.22	898.83	415.45052	357.956623244122	418.559315871062	358.368459540931	417.921626580909
896.413	357.716	899.513	418.0083	357.81851913849	418.463921186046	358.30708643447	417.887308638124
897.095	358.159	900.195	419.19015	357.697984240817	418.377210634658	358.245792686771	417.853056798033
897.776	357.278	900.878	419.83022	357.601187965888	418.306771326635	358.184574495937	417.818873625824
898.458	356.432	901.561	420.78404	357.546540345209	418.261116273686	358.123427973287	417.78476202344
899.139	358.079	902.243	416.02293	357.540499376093	418.240697055767	358.062348323657	417.750725903159
899.821	357.942	902.926	418.07648	357.562383746982	418.239710887939	358.001329060624	417.71676917926
900.502	356.762	903.608	418.07544	357.592883128396	418.251686052941	357.940363714414	417.682893040951
901.183	358.225	904.291	419.96867	357.621753963212	418.277322022482	357.87944575593	417.649098037794
901.864	357.095	904.973	417.38389	357.639048056084	418.31917000564	357.818567477831	417.615384112503
902.545	358.447	905.655	417.92226	357.640737198979	418.373163937526	357.757721518292	417.581751209113
903.226	357.897	906.337	418.12085	357.630155590105	418.433218490035	357.696899791997	417.548198041398
903.907	358.175	907.019	416.63974	357.610488452461	418.48960921576	357.636094902836	417.514722664297
904.588	356.839	907.701	419.39393	357.582225265202	418.535183708762	357.575299654782	417.481322705832
905.268	356.816	908.383	421.21756	357.560239075812	418.570641389215	357.514507390657	417.447993920913
905.949	357.788	909.065	418.62885	357.555292676425	418.602161710474	357.453710717057	417.41473297615
906.629	356.977	909.746	417.74856	357.5444325082	418.634895813167	357.392901542143	417.381536540918
907.31	358.164	910.428	416.57733	357.526441126537	418.669847662512	357.33207210833	417.348401498498
907.99	357.665	911.109	420.49437	357.515712895613	418.70770760584	357.271214242173	417.315324099826
908.67	357.635	911.791	418.5263	357.504797047201	418.749903714187	357.210320602071	417.282298826539
909.351	357.569	912.472	418.99548	357.479384713278	418.791104027103	357.149384240172	417.249320162452
910.031	357.368	913.153	419.12296	357.411445065874	418.82264281942	357.088398633258	417.216382835136
910.711	357.46	913.834	417.26741	357.299092728244	418.835077339734	357.027357677686	417.18348231758
911.391	357.423	914.515	419.00467	357.162088412251	418.822379201017	356.966255549387	417.150614988439
912.07	355.965	915.196	420.09537	357.03296242173	418.786996474851	356.905086856889	417.117776311214
912.75	357.443	915.877	420.2063	356.936961635718	418.736233368074	356.843846665422	417.084962602608
913.43	356.989	916.558	418.21615	356.871046445653	418.674349861422	356.78252910022	417.0521701813
914.11	356.541	917.239	416.59819	356.829348284627	418.604357530449	356.721128885612	417.019395368092
914.789	356.633	917.92	418.63407	356.791914146287	418.527993279359	356.659640952376	416.986634647598
915.468	356.44	918.6	418.39385	356.741451677934	418.448609271115	356.598060051182	416.953883084653
916.148	357.273	919.281	420.25852	356.672727861766	418.369568519572	356.536380906057	416.921136390877
916.827	356.803	919.961	419.4637	356.584689840272	418.295796539796	356.474598082987	416.888390717417
917.506	356.432	920.641	418.44037	356.476665712517	418.22882731073	356.412706884502	416.855642217758
918.185	357.054	921.322	415.44441	356.352898414932	418.166020152865	356.350702941503	416.822887046961
918.864	355.39	922.002	417.32622	356.236435873768	418.110285158581	356.288581904178	416.790121944227
919.543	356.289	922.682	419.59389	356.137788082227	418.070204482513	356.226340125947	416.757341272662
920.222	355.823	923.362	419.00933	356.048655498916	418.05256615017	356.163973061733	416.724538931933
920.901	355.469	924.042	416.24822	355.962750612116	418.057196531189	356.101476229117	416.691708823542
921.58	356.286	924.722	417.86974	355.891550095797	418.076571759678	356.038844804736	416.658844850276
922.258	355.752	925.402	415.88378	355.846389177147	418.105673969128	355.976073332818	416.625939472879
922.937	356.026	926.081	419.0217	355.822457121769	418.144127718989	355.91315660472	416.592985362777
923.615	355.807	926.761	420.18489	355.807629570228	418.193757181601	355.850089187748	416.559973450979
924.294	356.663	927.44	418.60026	355.797788797447	418.254591473247	355.786865762039	416.526894669925
924.972	354.887	928.12	417.96711	355.786776373116	418.320621890555	355.723480964647	416.493739954676
925.65	355.945	928.799	416.7377	355.775359453156	418.385481820548	355.65993030867	416.460501312589
926.328	355.048	929.478	418.06933	355.766220603667	418.447332887711	355.596208470811	416.427171223913
927.006	356.151	930.157	419.81159	355.747198809801	418.507812213707	355.532310412812	416.393741446823
927.684	355.863	930.837	420.27263	355.69710345175	418.566029295762	355.468230548264	416.360204381007
928.362	355.417	931.516	418.69737	355.603038685433	418.61594050536	355.403963909382	416.326552428574
929.04	355.816	932.195	417.55704	355.493431199356	418.651603490465	355.339505923115	416.292777994543
929.718	355.909	932.873	418.19152	355.40095327436	418.668731371336	355.274852029444	416.258873485305
930.396	355.116	933.552	419.65385	355.326525218818	418.671544526447	355.209998144796	416.22483157125
931.073	355.877	934.231	419.48752	355.269512761497	418.668880998442	355.144940819685	416.19064585448
931.751	354.228	934.909	418.45874	355.222505196553	418.666012871138	355.079676510634	416.156309939527
932.428	354.785	935.588	417.08648	355.186305721558	418.661094697938	355.014202406154	416.121817433218
933.105	354.244	936.266	417.12148	355.165886074606	418.653582457422	354.948514843161	416.087161943685
933.783	355.113	936.945	419.86267	355.161349335023	418.650108558196	354.882609929394	416.052337043756
934.46	357.326	937.623	421.24537	355.153880484604	418.658335473393	354.816483068148	416.017336340545
935.137	354.967	938.301	417.42378	355.122718943836	418.678790533203	354.750129893083	415.982153443972
935.814	354.257	938.979	418.045	355.054940897774	418.706363401732	354.683546038111	415.94678196819
936.491	355.836	939.657	417.12804	354.938807061456	418.732071834688	354.616727353993	415.911215968534
937.168	354.41	940.335	418.81759	354.785183136865	418.751199868075	354.549669264985	415.875450597459
937.844	354.403	941.013	419.81804	354.634053649262	418.763751994042	354.482367195466	415.839481224029
938.521	355.209	941.691	419.81026	354.522276779989	418.77089192676	354.414816430159	415.803303219248
939.198	353.786	942.369	418.178	354.473749793138	418.768601816279	354.347012174428	415.7669119571
939.874	353.823	943.046	417.71033	354.489287484691	418.747203031629	354.278950427743	415.730302814575
940.55	353.951	943.724	418.21763	354.556156060149	418.701465636667	354.210626628614	415.693471170073
941.227	355.086	944.401	419.25659	354.650969389162	418.636257807243	354.142035759649	415.656413381045
941.903	354.865	945.079	420.65322	354.756928036476	418.562317372092	354.073172543854	415.619125806462
942.579	355.427	945.756	419.3707	354.867661125018	418.489023384762	354.004032648106	415.581604807898
943.255	355.802	946.433	417.51026	354.950289117591	418.419685078841	353.93461253103	415.543846750958
943.931	354.649	947.11	417.79074	354.949878016968	418.353460916249	353.864908651391	415.50584800404
944.607	353.9	947.787	418.5657	354.858612919762	418.293369913434	353.794917468145	415.467605900986
945.283	354.922	948.464	419.74333	354.689095797728	418.244305059493	353.724636224256	415.429117776924
945.959	354.869	949.141	418.00226	354.452450863499	418.207991252355	353.654062267766	415.390380969079
946.635	354.773	949.818	416.44911	354.193988005999	418.178501419171	353.583192946831	415.351392817991
947.31	354.464	950.495	416.76996	353.966844794642	418.146702760713	353.512025609732	415.312150665812
947.986	352.575	951.171	417.34067	353.799292158809	418.112076272994	353.440557604868	415.272651952313
948.661	353.298	951.848	418.19141	353.676727521934	418.081920514502	353.368786280733	415.232894574617
949.337	353.078	952.524	418.36163	353.598215738357	418.060804702767	353.29670812035	415.192877496796
950.012	354.361	953.201	418.8563	353.551339843974	418.049985988786	353.224319535964	415.152599684881
950.687	353.727	953.877	416.34615	353.533657900972	418.04775717426	353.151616721133	415.112060107073
951.362	352.484	954.553	417.80937	353.557485032206	418.052929585665	353.078595869529	415.071257734275
952.037	354.383	955.229	420.06826	353.612558801659	418.065906641489	353.005253750148	415.030191771247
952.712	354.135	955.905	420.04148	353.661511569314	418.08352716101	352.931586537452	414.988861424487
953.387	354.076	956.581	418.65411	353.694453033511	418.099485651899	352.857590406041	414.947265904531
954.062	352.35	957.257	417.59452	353.709174417231	418.105561208945	352.783261530632	414.905404425967
954.737	355.041	957.933	416.8787	353.706826991699	418.095032614985	352.708596086067	414.863276206091
955.412	352.75	958.609	416.97096	353.69682183349	418.067512281253	352.633589813969	414.820880463885
956.086	353.818	959.284	420.05996	353.675284463913	418.028494729413	352.558238456193	414.778217432743
956.761	353.678	959.96	417.90126	353.652556482352	417.982932109023	352.482537870995	414.735287347206
957.435	353.491	960.636	417.06626	353.6256097172	417.930280023042	352.406483916754	414.692090446096
958.109	353.298	961.311	416.12337	353.603717085811	417.868980668774	352.330072451971	414.648626970405
958.784	355.068	961.986	417.20885	353.589453154214	417.801345450376	352.253299335254	414.604897162495
959.458	352.995	962.662	419.97807	353.555349715939	417.73536149024	352.176160425309	414.560901738999
960.132	352.853	963.337	419.22067	353.494337432435	417.679816212194	352.098651581124	414.516641418154
960.806	353.444	964.012	416.83822	353.433600411389	417.636726132182	352.020769480444	414.472116922612
961.48	353.402	964.687	416.88067	353.407016496074	417.604189144977	351.942511555286	414.427328978731
962.154	354.415	965.362	416.892	353.402256407376	417.578402058398	351.86387523781	414.382278314235
962.827	352.295	966.037	417.15719	353.402740143548	417.557638797258	351.784857960322	414.336965658301
963.501	353.379	966.711	417.69974	353.373504987248	417.543929765048	351.705457155385	414.291391741615
964.175	353.201	967.386	416.92611	353.301963283509	417.536448956091	351.62567076565	414.245557296684
964.848	352.954	968.061	419.02296	353.202255361793	417.530601658196	351.545496733937	414.199463058424
965.522	353.822	968.735	417.46567	353.074960429806	417.522105390891	351.464933003225	414.153109763428
966.195	353.735	969.41	417.5367	352.910990048165	417.511169683458	351.383977516631	414.106498152117
966.868	353.277	970.084	418.33493	352.733831570065	417.50238082836	351.30262821751	414.059628967221
967.542	351.391	970.758	417.33619	352.560092883914	417.497418181755	351.220883049451	414.012502953901
968.215	351.695	971.432	416.91004	352.378768715986	417.492409441041	351.138739956242	413.965120860594
968.888	351.778	972.106	415.97356	352.177744736225	417.479844914177	351.056197051768	413.917483438059
969.561	352.582	972.78	417.25722	351.964855083274	417.453956606074	350.973253006122	413.869591439002
970.234	352.562	973.454	418.18422	351.78708146378	417.418491623761	350.889907211125	413.821446671147
970.907	351.272	974.128	418.41459	351.671570633701	417.378972457804	350.80615905876	413.773050944609
971.579	351.225	974.802	417.81837	351.612252913339	417.334919987305	350.722007941178	413.724406072863
972.252	352.051	975.476	415.81148	351.598056278078	417.280510232991	350.637453716323	413.675513873026
972.924	351.709	976.149	417.15041	351.599580270779	417.213935796507	350.552496745082	413.62637616531
973.597	350.871	976.823	417.2907	351.590010259528	417.141759323404	350.467137388482	413.576995904754
974.269	351.226	977.496	418.29252	351.563198037199	417.073209386068	350.381376007666	413.527376048924
974.942	351.563	978.17	418.40485	351.534089009901	417.01201167841	350.2952133676	413.477519558098
975.614	352.236	978.843	415.28463	351.498528414026	416.95532328133	350.20865107779	413.427429396321
976.286	351.825	979.516	417.23074	351.439177810738	416.89579235213	350.121690747868	413.377108531562
976.958	350.619	980.189	415.63844	351.339957228855	416.828276081126	350.034333987668	413.326560788137
977.63	352.286	980.863	417.01785	351.199593944915	416.750278082922	349.946582407196	413.275789993213
978.302	350.735	981.535	417.57256	351.044027225583	416.662946794398	349.858438201063	413.224799975271
978.974	350.542	982.208	415.12052	350.88234562596	416.568216177449	349.769903564117	413.173594565533
979.646	350.349	982.881	415.60996	350.706974702333	416.464665873948	349.680981567679	413.122177598569
980.318	350.675	983.554	416.3543	350.526279768305	416.351865551522	349.591676055088	413.070553854928
980.989	350.11	984.227	416.85885	350.350156239999	416.233561477286	349.501991537635	413.018728116647
981.661	350.225	984.899	418.30096	350.196319962135	416.114265266778	349.41193252672	412.966705168047
982.332	350.448	985.572	416.1993	350.064568166155	415.994267583606	349.32150414169	412.914489796288
983.004	349.775	986.244	413.994	349.949245473587	415.870582491703	349.230712314878	412.862086792866
983.675	350.54	986.916	415.467	349.858180081818	415.739829139559	349.139562978731	412.809500951559
984.346	349.556	987.589	416.85737	349.785142773644	415.60268828905	349.048062609927	412.75673719793
985.017	348.9	988.261	416.36378	349.701647050785	415.461228669488	348.956217685286	412.703800459197
985.688	349.785	988.933	415.51652	349.606947023286	415.31600802035	348.864035189514	412.650695665677
986.359	348.717	989.605	414.13404	349.509882168661	415.165849663472	348.771522051104	412.597427750351
987.03	350.854	990.277	413.6043	349.406977579034	415.009760009056	348.678686119423	412.544001648062
987.701	348.724	990.949	415.1027	349.292239912832	414.850284705512	348.585535189321	412.49042282973
988.372	349.371	991.62	416.14637	349.166546974796	414.695358032263	348.492077055866	412.436696826514
989.042	349.529	992.292	414.42111	349.019191518194	414.552697229915	348.398319652576	412.382829171184
989.713	348.426	992.964	414.34756	348.837196775727	414.425713312162	348.304271791806	412.32882539922
990.383	348.379	993.635	412.97859	348.628748131044	414.314747721176	348.209942286021	412.274692083347
991.054	348.695	994.307	413.38967	348.390428343716	414.215269209738	348.115340069404	412.220436814003
991.724	348.324	994.978	415.25567	348.153275677082	414.127205182344	348.020474245178	412.166066885821
992.394	347.61	995.649	414.911	347.945824782648	414.0535967977	347.925354496169	412.111589762498
993.065	347.713	996.321	414.0747	347.784063842211	413.993258621075	347.829990808695	412.05701290982
993.735	348.012	996.992	412.73996	347.68838147652	413.939517686035	347.734392853755	412.002343795373
994.405	347.245	997.663	413.49493	347.650464782033	413.884457635148	347.638570185366	411.947590903411
995.075	347.254	998.334	413.43433	347.663533038033	413.824856444358	347.542532635125	411.892762456068
995.745	348.5	999.005	414.62226	347.705643011193	413.76251055118	347.446289641099	411.83786722227
996.414	346.27	999.675	413.6797	347.74923298528	413.697153794798	347.349850352851	411.782914511967
997.084	348.791	1000.35	414.25863	347.783855957484	413.622331808408	347.253223920046	411.727913636897
997.754	347.672	1001.02	413.76319	347.797327193457	413.537302642927	347.156418412612	411.672874804682
998.423	348.153	1001.69	412.70919	347.779335355975	413.444742522347	347.059441900627	411.617808224479
999.093	348.549	1002.36	414.32596	347.72638505534	413.347011386371	346.9623029697	411.562725194667
999.762	347.166	1003.03	413.83789	347.643521009288	413.246264280744	346.865010205548	411.507637104917
1000.43	347.241	1003.7	412.96693	347.534920479978	413.141398264877	346.767572194049	411.452555346662
1001.1	347.412	1004.37	412.34656	347.395839225477	413.028994466541	346.66999782204	411.397491312666
1001.77	346.711	1005.04	412.06496	347.245110832912	412.907510017741	346.572296449737	411.342456909553
1002.44	347.432	1005.71	412.734	347.095610490798	412.780725520484	346.474478179286	411.287463993068
1003.11	346.788	1006.38	414.51748	346.94703086059	412.655349938471	346.37655325152	411.232524141734
1003.78	347.083	1007.05	413.19796	346.8055061929	412.537414405725	346.278531907369	411.177649380166
1004.45	346.539	1007.72	411.07263	346.661592215328	412.428500119991	346.18042479917	411.122851735263
1005.11	346.643	1008.39	410.32581	346.516659191007	412.326839321128	346.082243383645	411.068144253214
1005.78	346.907	1009.06	412.51141	346.354442629443	412.234045166441	345.983999476056	411.013538931037
1006.45	345.274	1009.73	413.32996	346.175965118731	412.153837659939	345.885705452367	410.959046025158
1007.12	346.746	1010.4	412.59841	345.987853008019	412.089215978919	345.787374611449	410.904676289377
1007.79	345.5	1011.07	411.70107	345.803079366265	412.039054403139	345.689019640527	410.850440478863
1008.46	345.071	1011.74	411.2127	345.622690726616	412.001347388603	345.590653226926	410.796350041827
1009.13	345.578	1012.41	412.49	345.443456856083	411.972526976078	345.492287868967	410.742416277257
1009.79	345.705	1013.07	412.08115	345.276591795573	411.950289943256	345.39393554537	410.688649901075
1010.46	345.384	1013.74	411.12144	345.133125357344	411.930691460751	345.295608320561	410.635062376041
1011.13	344.446	1014.41	412.88133	345.02421903604	411.912990018284	345.197318569996	410.581665557021
1011.8	345.547	1015.08	410.93604	344.949892445743	411.895532365505	345.099078757516	410.528470785771
1012.47	344.077	1015.75	411.31078	344.901761263469	411.874262046759	345.000900595719	410.475489405351
1013.13	345.404	1016.42	412.0217	344.866922871349	411.849678632565	344.902796245077	410.422732166977
1013.8	344.267	1017.09	413.59619	344.837777344417	411.823528442499	344.804776942257	410.370209657325
1014.47	344.314	1017.76	412.88685	344.790459660915	411.798319133587	344.706854425077	410.317933061437
1015.14	345.674	1018.43	410.70111	344.718334493445	411.773002858313	344.609039893633	410.265913566582
1015.8	344.754	1019.09	410.93493	344.633742798044	411.744363373731	344.511344155204	410.214162361599
1016.47	344.743	1019.76	410.51604	344.536474816432	411.707571652204	344.413778017177	410.162690071085
1017.14	344.471	1020.43	412.95911	344.431471997763	411.664801644166	344.316352529571	410.111507040688
1017.81	344.351	1021.1	412.37463	344.330384957103	411.621340108611	344.219079071593	410.060622970049
1018.47	343.936	1021.77	411.63363	344.236104494127	411.579502057979	344.121969177081	410.01004756066
1019.14	343.758	1022.44	411.22022	344.120479613674	411.537155380212	344.025034511784	409.959790515323
1019.81	343.549	1023.1	411.116	343.973361923067	411.491680309265	343.928286555497	409.909862159803
1020.47	343.664	1023.77	410.73	343.804311690733	411.442823337813	343.831736521008	409.860273080031
1021.14	344.553	1024.44	411.62819	343.648619777056	411.394448946308	343.735395241856	409.811034067872
1021.81	344.003	1025.11	411.57774	343.527227633965	411.349614756604	343.639273383861	409.762155785048
1022.47	343.484	1025.77	411.61541	343.428771568505	411.31011003463	343.543382430366	409.713649709617
1023.14	343.405	1026.44	410.89478	343.341641953365	411.274776103458	343.447734228405	409.66552813441
1023.81	342.887	1027.11	410.66874	343.25477248203	411.241103692018	343.352340565633	409.617804253114
1024.47	341.779	1027.78	412.63481	343.155456457881	411.206340635005	343.257213186978	409.570491488439
1025.14	343.177	1028.44	410.93163	343.04053733162	411.169971346862	343.162363372073	409.52360331398
1025.81	343.35	1029.11	411.76307	342.932565788489	411.129406366225	343.067800922484	409.477153205397
1026.47	344.002	1029.78	409.55578	342.867975889791	411.081237271611	342.973535654415	409.431155045969
1027.14	342.508	1030.45	410.115	342.852468090973	411.023296888873	342.879577666237	409.385622720259
1027.81	342.691	1031.11	410.86481	342.848165061093	410.959561971894	342.785937056427	409.340569238332
1028.47	342.746	1031.78	412.88007	342.804843948489	410.893934860093	342.69262355192	409.2960073399
1029.14	342.496	1032.45	412.41559	342.700941372242	410.829081449924	342.599646784724	409.251950288393
1029.8	342.255	1033.11	409.69844	342.559401138844	410.766607549158	342.507016440217	409.208411349824
1030.47	342.647	1033.78	409.41015	342.41214629328	410.703160263292	342.414742100141	409.165403792369
1031.13	342.603	1034.45	409.3453	342.287860609694	410.641532777901	342.322833094247	409.122940374743
1031.8	343.122	1035.11	413.39452	342.197985776414	410.585347324167	342.23129898452	409.081033101164
1032.47	341.448	1035.78	410.16178	342.13663181567	410.532856117376	342.140149613085	409.039693198984
1033.13	341.27	1036.45	410.63881	342.086173413684	410.48418215911	342.049395712677	408.998931898871
1033.8	341.715	1037.11	409.03222	342.039947069025	410.436074360732	341.959047323951	408.958760553457
1034.46	342.38	1037.78	409.89159	342.007354993715	410.380841214648	341.869113708245	408.919191154615
1035.13	342.47	1038.45	409.96659	341.975802977817	410.316189126807	341.779603882874	408.880234768599
1035.79	342.076	1039.11	411.42333	341.930088650062	410.241227511782	341.690527375987	408.841902434095
1036.46	340.982	1039.78	409.98122	341.861964258895	410.156463838636	341.601894406061	408.804205276054
1037.12	342.234	1040.44	410.2773	341.771314386945	410.065680310671	341.513715577008	408.76715442101
1037.79	342.388	1041.11	408.75715	341.651886437923	409.968927175717	341.426000872906	408.730761172336
1038.45	341.298	1041.78	410.16356	341.488762838439	409.87125288165	341.338760998045	408.695037343037
1039.12	341.404	1042.44	411.43559	341.27719025694	409.778193974004	341.25200761862	408.659993773485
1039.78	341.008	1043.11	410.71122	341.055536128804	409.693165346772	341.165752360068	408.625641772102
1040.45	339.975	1043.77	409.3717	340.833836640844	409.618030763153	341.080006999803	408.591992649087
1041.11	340.853	1044.44	409.5933	340.632244885575	409.546561128053	340.994783157502	408.559058799134
1041.78	340.77	1045.1	408.31796	340.45862053625	409.476937202825	340.910091347946	408.526852396862
1042.44	340.541	1045.77	409.81959	340.335129948548	409.408970978667	340.825941944148	408.495385651097
1043.1	340.57	1046.43	408.8667	340.281157146154	409.345630047469	340.742345179042	408.464669562984
1043.77	339.163	1047.1	409.09407	340.299996337489	409.282699250102	340.659311000648	408.434715457546
1044.43	340.432	1047.76	408.66996	340.362705137093	409.218848140956	340.576849184659	408.405534062437
1045.1	340.713	1048.43	408.40952	340.444058639976	409.150756495441	340.494968010607	408.377135765004
1045.76	339.718	1049.09	408.25448	340.529913285506	409.086426192013	340.413675613188	408.349530217758
1046.42	341.5	1049.76	410.39552	340.597935153741	409.026940335676	340.332980345109	408.322726106559
1047.09	340.61	1050.42	408.48363	340.646309093705	408.977701182178	340.25288986347	408.296731023316
1047.75	340.73	1051.09	410.84111	340.668337881362	408.939496949915	340.173411825489	408.271553631656
1048.42	340.955	1051.75	407.97067	340.631386757439	408.913393745693	340.094554245457	408.247201782919
1049.08	340.526	1052.42	408.99644	340.51927999797	408.896342584152	340.016325694198	408.223683330014
1049.74	340.463	1053.08	409.45541	340.322579753343	408.889975189397	339.938735602896	408.201004850597
1050.41	339.822	1053.75	410.02111	340.065805562139	408.893524902153	339.861793912356	408.179172695305
1051.07	340.22	1054.41	409.27044	339.796447226054	408.902708146831	339.785511087598	408.158193468928
1051.73	338.724	1055.07	407.53452	339.546222349175	408.90947063494	339.709897553851	408.138074617351
1052.4	340.25	1055.74	407.54833	339.346030234779	408.906960452973	339.634964170787	408.118823698593
1053.06	338.819	1056.4	408.41289	339.212100502867	408.893838074334	339.560720812282	408.100446668722
1053.72	338.318	1057.07	410.18433	339.106883717178	408.871210292983	339.487177967184	408.082947914883
1054.39	339.202	1057.73	407.86504	339.015200406589	408.84333585734	339.414345382696	408.066331137351
1055.05	338.115	1058.39	409.54107	338.941215991188	408.814129866026	339.342231636959	408.050601136684
1055.71	340.014	1059.06	408.31056	338.877865841418	408.786530745991	339.270845095789	408.035761513347
1056.37	338.673	1059.72	408.3877	338.818727409113	408.7632625991	339.200192897894	408.021816357785
1057.04	339.729	1060.39	409.6703	338.746516062641	408.746996869774	339.130282925064	408.008769035968
1057.7	338.668	1061.05	408.9187	338.658805850612	408.742915203041	339.061122531945	407.996622280383
1058.36	337.935	1061.71	409.6177	338.558506442721	408.750750426328	338.992719671844	407.985379484383
1059.02	337.579	1062.38	409.16759	338.453412049602	408.768118023982	338.925081904983	407.975043963482
1059.69	338.903	1063.04	407.57852	338.340769511209	408.78947581427	338.85821573397	407.965619664879
1060.35	338.72	1063.7	408.65607	338.241889894518	408.810608145204	338.792126315466	407.957110728127
1061.01	337.691	1064.37	410.47544	338.164429432594	408.8255211713	338.72681885091	407.949519907068
1061.67	338.035	1065.03	407.67137	338.117414676349	408.832198021087	338.662298469626	407.942849654803
1062.34	337.781	1065.69	407.8953	338.093141131377	408.831671423248	338.598569265219	407.937102425959
1063	338.512	1066.35	408.06267	338.079517471541	408.828136216274	338.53563470406	407.932279404955
1063.66	338.702	1067.02	408.49607	338.072387617957	408.826091398527	338.47349743503	407.92838073545
1064.32	337.742	1067.68	409.63722	338.057591536582	408.830619832795	338.412160083381	407.925405692363
1064.98	337.689	1068.34	409.45115	338.040884557669	408.84604764823	338.351625502842	407.923353118733
1065.64	338.028	1069	409.37533	338.032571098327	408.871150350803	338.291895877049	407.922222568704
1066.31	337.323	1069.67	408.55993	338.015358197677	408.900130917193	338.23297272708	407.922014123687
1066.97	339.179	1070.33	408.73467	337.96943906441	408.926828650567	338.174857310142	407.92272831775
1067.63	336.974	1070.99	408.30315	337.897022119552	408.948513122145	338.11754997356	407.924365323236
1068.29	338.758	1071.65	410.77319	337.813142232822	408.959227494493	338.061051064762	407.92692512462
1068.95	337.749	1072.32	409.2153	337.723602949637	408.955885013928	338.005359787738	407.930407085782
1069.61	337.244	1072.98	407.0927	337.630208499145	408.932218472398	337.950476043357	407.934810572449
1070.27	337.831	1073.64	409.38352	337.540497950308	408.885596979007	337.896399476154	407.940135234956
1070.93	337.519	1074.3	407.87167	337.46267828771	408.818712492981	337.84312902426	407.946378883368
1071.6	336.59	1074.96	409.03441	337.413254315396	408.738272826876	337.790663560412	407.953539770693
1072.26	337.672	1075.63	408.82081	337.397397652635	408.65143968859	337.73900163325	407.961615076304
1072.92	337.2	1076.29	410.73789	337.399074376462	408.569483025381	337.688140590871	407.970602060364
1073.58	337.297	1076.95	409.44485	337.409223032158	408.495879042604	337.638077714377	407.98049784237
1074.24	337.573	1077.61	407.74648	337.42258765761	408.43471776984	337.588809796778	407.991299543591
1074.9	337.653	1078.27	407.62307	337.446496825326	408.391763541046	337.540333290042	408.003004749179
1075.56	338.385	1078.93	408.15567	337.47842652421	408.36956097943	337.492644630326	408.015609800713
1076.22	336.821	1079.6	409.58859	337.51396246768	408.371198209395	337.445740366445	408.02910966122
1076.88	337.503	1080.26	406.48715	337.530350203499	408.39924634605	337.399617939477	408.043498434642
1077.54	337.363	1080.92	407.27259	337.503202064716	408.450135723367	337.354274165824	408.058770783848
1078.2	336.629	1081.58	408.46267	337.426621931526	408.520439845296	337.30970596526	408.07491881791
1078.86	337.914	1082.24	408.71311	337.335855137337	408.604202693524	337.265910266284	408.091932861508
1079.52	337.917	1082.9	407.41896	337.266918383664	408.698784114006	337.222883316756	408.109802627685
1080.18	337.127	1083.56	409.8437	337.231405404965	408.802891152261	337.180622012561	408.12851745104
1080.84	337.622	1084.22	407.86189	337.21051316367	408.914241146337	337.139123943632	408.148064977021
1081.5	336.725	1084.88	410.1823	337.180204061403	409.030027979581	337.098386646286	408.168433565543
1082.16	336.023	1085.54	409.98578	337.1090727599	409.150743503379	337.058408139664	408.189610291632
1082.82	337.223	1086.2	409.23063	336.976294857636	409.27618240746	337.019186069563	408.211583243168
1083.48	336.554	1086.86	409.9763	336.801004903468	409.401579505843	336.980717046471	408.234341303404
1084.14	338.313	1087.53	409.76726	336.618951708213	409.526643173715	336.942997884671	408.257873374619
1084.8	336.959	1088.19	408.52604	336.475862199567	409.639508506535	336.906024971773	408.282169100312
1085.46	335.609	1088.85	410.54104	336.385023788526	409.735189556149	336.869794695522	408.307218632856
1086.12	335.715	1089.51	411.066	336.320185686622	409.809304532623	336.834303496633	408.333011369255
1086.78	336.504	1090.17	410.30852	336.258265673479	409.867460752514	336.799546555154	408.359536707742
1087.44	335.314	1090.83	410.59967	336.190809832431	409.91629164628	336.765517931939	408.386784048288
1088.1	335.654	1091.49	408.31189	336.127958934663	409.95684161155	336.732211392326	408.414743738893
1088.75	336.676	1092.15	407.94974	336.099563010221	409.990458774256	336.699619250281	408.443407339235
1089.41	336.861	1092.81	409.60093	336.125103788663	410.022044730843	336.667732741665	408.472765307239
1090.07	336.954	1093.47	410.6737	336.177981653116	410.057815723892	336.636543078723	408.502806608655
1090.73	335.652	1094.12	411.42193	336.217960363593	410.098978090903	336.606041666948	408.533520337273
1091.39	335.904	1094.78	409.90993	336.22130420532	410.148603490533	336.576220229256	408.564896756602
1092.05	336.112	1095.44	409.06911	336.196680684406	410.208456604735	336.547069534618	408.596926132042
1092.71	335.783	1096.1	410.37152	336.169409141632	410.277503066337	336.518579679854	408.62959907368
1093.36	336.669	1096.76	411.14137	336.153494631512	410.351834172897	336.490740326754	408.662905664315
1094.02	336.096	1097.42	411.58096	336.160852124042	410.429820905854	336.463540401604	408.696836727926
1094.68	336.307	1098.08	409.45852	336.202764414287	410.512449908643	336.436969008933	408.73138308997
1095.34	335.664	1098.74	411.35526	336.259435799021	410.598850287954	336.411014885765	408.766535577787
1096	336.268	1099.4	408.87474	336.306727071695	410.684523468394	336.385666639166	408.802284746128
1096.66	337.316	1100.06	410.68319	336.334173707937	410.762874643498	336.360912129267	408.838621151334
1097.31	335.832	1100.72	412.0593	336.337596555402	410.83164673382	336.336739098538	408.875534423125
1097.97	336.527	1101.38	411.97681	336.325892914214	410.890916942118	336.313136244446	408.913015034951
1098.63	336.389	1102.03	410.5397	336.301548660172	410.940400839843	336.290091759766	408.95105346244
1099.29	336.154	1102.69	409.18385	336.277324414454	410.987091763585	336.267594051118	408.989640183287
1099.95	336.257	1103.35	412.12015	336.273640852625	411.037816337105	336.245631624019	409.028766263245
1100.6	335.774	1104.01	411.40759	336.291440305727	411.100065053216	336.224192870402	409.06842196308
1101.26	336.963	1104.67	410.52448	336.330799924936	411.175226348329	336.20326619357	409.108597545651
1101.92	336.175	1105.33	411.83633	336.387905249651	411.254843975983	336.182839546675	409.149283275157
1102.58	335.748	1105.98	411.4293	336.450576186715	411.327471568078	336.162901642529	409.190469831261
1103.23	336.677	1106.64	410.48122	336.491415774018	411.388627010243	336.143441186104	409.232147895316
1103.89	336.479	1107.3	411.05893	336.495570870277	411.435088427005	336.124446467511	409.274308149911
1104.55	337.243	1107.96	411.57011	336.46107172492	411.466366056155	336.105906310369	409.316941526461
1105.2	337.004	1108.62	412.38419	336.386615487706	411.481160177001	336.087809892813	409.360039740216
1105.86	335.787	1109.27	412.19685	336.276221850096	411.477928527497	336.070146393092	409.403594507681
1106.52	336.118	1109.93	408.74385	336.156572872904	411.457302704114	336.052905905553	409.447597547383
1107.17	335.921	1110.59	411.66956	336.043963146481	411.421796530365	336.036078241425	409.492040579644
1107.83	335.856	1111.25	412.73793	335.949513775219	411.380358770148	336.019653277025	409.536913622742
1108.49	335.457	1111.91	413.23619	335.879242276388	411.341144088018	336.003620773602	409.582207871295
1109.14	336.091	1112.56	411.86641	335.852764793546	411.311872216837	335.987970328768	409.627914522124
1109.8	335.36	1113.22	411.57089	335.887489347545	411.293385742614	335.972690993569	409.674024774703
1110.46	336.025	1113.88	411.08174	335.965217597456	411.286662870022	335.957771922072	409.720529829745
1111.11	336.348	1114.53	411.03152	336.05571569024	411.295751941606	335.943201655709	409.767421783932
1111.77	336.817	1115.19	410.89537	336.143815084097	411.32354225268	335.928968803139	409.814693094793
1112.43	335.551	1115.85	408.98389	336.216986669655	411.367966468042	335.915062377776	409.862336483694
1113.08	336.622	1116.51	411.18752	336.270504212321	411.42605860436	335.901472280976	409.910344752595
1113.74	336.073	1117.16	411.58715	336.297693921192	411.497133955645	335.888188050071	409.95870882689
1114.39	336.411	1117.82	411.28737	336.294517130624	411.582228606995	335.875199942846	410.007419908868
1115.05	336.484	1118.48	411.61674	336.264375652184	411.680888976061	335.862498401882	410.056469828634
1115.71	335.838	1119.13	410.99048	336.221121753501	411.792331236494	335.850074405504	410.105850695961
1116.36	335.984	1119.79	412.76167	336.182230281463	411.921412685562	335.837919553479	410.155555180333
1117.02	336.951	1120.45	411.5653	336.149086418439	412.061629180453	335.826025433499	410.205575835979
1117.67	335.556	1121.1	411.9383	336.107809004208	412.204354947913	335.814383779321	410.255905218732
1118.33	335.962	1121.76	414.23059	336.03487478258	412.35113774385	335.802986324817	410.306536243791
1118.98	336.103	1122.42	413.60722	335.931557098297	412.498288326004	335.791824545499	410.357462508068
1119.64	335.829	1123.07	413.57737	335.819970802766	412.64030604164	335.780890075877	410.408677611398
1120.3	335.8	1123.73	411.41222	335.726545881077	412.771682811548	335.770174861607	410.460175155866
1120.95	335.958	1124.38	412.81778	335.671339219342	412.881194684609	335.759670896446	410.511948745725
1121.61	335.988	1125.04	412.50385	335.640676008316	412.966812920918	335.749370203978	410.563991937323
1122.26	334.643	1125.7	413.95437	335.615773088499	413.025247841943	335.739265006093	410.616298288311
1122.92	335.451	1126.35	412.29144	335.597267574093	413.061227435201	335.729347763287	410.668862295261
1123.57	335.29	1127.01	413.1683	335.591984759727	413.081400625938	335.719609839901	410.721678457083
1124.23	335.868	1127.66	412.602	335.618205039614	413.089985949773	335.710042321956	410.774741894639
1124.88	336.461	1128.32	413.50393	335.693765476663	413.092095413495	335.700635865906	410.828047730242
1125.54	336.055	1128.97	413.02778	335.811925285292	413.091272876526	335.691381286147	410.881591912634
1126.19	335.883	1129.63	412.66981	335.938641869205	413.090440988114	335.682270157361	410.935370392231
1126.84	334.75	1130.29	413.97167	336.041390810567	413.092779396408	335.673294417817	410.989380264493
1127.5	335.925	1130.94	412.82167	336.09847881342	413.10183420155	335.664446206489	411.043619358585
1128.15	336.873	1131.6	411.36974	336.109764444984	413.118795909381	335.655716739151	411.098085505654
1128.81	336.38	1132.25	414.34385	336.099896114181	413.140371083514	335.647097492105	411.15277731412
1129.46	336.912	1132.91	414.32778	336.099608510904	413.165253190992	335.638579941775	411.207692664784
1130.12	335.723	1133.56	413.65541	336.114088005326	413.193835159615	335.630156297413	411.262829440642
1130.77	335.889	1134.22	412.91952	336.143325597038	413.227935474871	335.621818768398	411.318185526805
1131.42	335.73	1134.87	412.18185	336.16812120698	413.265968192132	335.613559656945	411.37375880978
1132.08	335.708	1135.53	412.87119	336.166876249433	413.30970325146	335.605371532423	411.429547776805
1132.73	336.443	1136.18	412.13459	336.149239189102	413.356804941817	335.597247080629	411.485550723404
1133.39	336.38	1136.84	414.92537	336.143046055877	413.406305640808	335.589179089979	411.541766386299
1134.04	336.221	1137.49	414.53637	336.169451280665	413.452920065992	335.581161194558	411.598193151603
1134.69	336.487	1138.14	412.0587	336.214804231487	413.495190953555	335.57318781919	411.654829407813
1135.35	336.003	1138.8	413.24519	336.257399363249	413.532662418645	335.565254028477	411.711673545364
1136	336.936	1139.45	414.10119	336.277807538972	413.565332898842	335.557355800739	411.768723359156
1136.65	335.653	1140.11	413.63093	336.267720017234	413.592621640977	335.549489551999	411.825977177075
1137.31	335.706	1140.76	414.43281	336.244492705978	413.614884267297	335.541651698419	411.883433328337
1137.96	336.788	1141.42	412.07585	336.221381431021	413.637433301944	335.533838759659	411.941090946306
1138.61	335.97	1142.07	414.79448	336.203714671832	413.66360308284	335.526047419714	411.998949165895
1139.27	336.604	1142.72	413.23504	336.178618840116	413.693544547906	335.5182743627	412.057006257642
1139.92	335.882	1143.38	413.65848	336.160097499789	413.722517904871	335.510516716644	412.115260493879
1140.57	336.598	1144.03	415.65141	336.156295900849	413.745386663565	335.502771609682	412.173710324795
1141.23	335.669	1144.68	414.28396	336.165099536396	413.757570575544	335.495036541395	412.232354743256
1141.88	336.252	1145.34	413.11874	336.184209418828	413.756659687842	335.487309011473	412.291192744604
1142.53	336.634	1145.99	412.22081	336.21282552688	413.748004319375	335.479586693553	412.350224374736
1143.19	335.667	1146.65	413.00337	336.251214681263	413.738685922718	335.471868025887	412.409449507269
1143.84	336.109	1147.3	413.56815	336.298087951167	413.734970706129	335.464151446841	412.468866887533
1144.49	336.178	1147.95	414.35474	336.354385587871	413.740578514333	335.456435589894	412.528474855188
1145.14	336.727	1148.61	413.90256	336.420868986318	413.759653037126	335.448719733309	412.588271849075
1145.8	336.61	1149.26	414.23681	336.499746687795	413.79362508513	335.44100387684	412.648257133475


==> Data/Export_Averages_001.dat <==
	#3 001		#4 001	Smoothed X1	Smoothed Y1	Smoothed X2	Smoothed Y2	Baseline_Data X1	Baseline_Data Y1	Baseline_Data X2	Baseline_Data Y2
--	--	--	--	--	--	--	--	--	--	--	--
--	--	--	--	--	--	--	--	--	--	--	--
--	--	--	--	--	--	--	--	--	--	--	--
--	--	--	--	--	--	--	--	--	--	--	--
--	--	71.0105	420.30484	--	--	71.0105	421.296009483736	--	--	69.4237	401.884558056721
--	--	71.8037	420.673	--	--	71.8037	420.616639134817	--	--	70.2172	401.861101543209
--	--	72.5968	421.44904	--	--	72.5968	419.955233509734	--	--	71.0105	401.837645112409
--	--	73.3898	418.08492	--	--	73.3898	419.311917312442	--	--	71.8037	401.81418898706
--	--	74.1827	419.83428	--	--	74.1827	418.686689047797	--	--	72.5968	401.790733574573
--	--	74.9755	419.80392	--	--	74.9755	418.079549364925	--	--	73.3898	401.767279470948
--	--	75.7681	416.88212	--	--	75.7681	417.490473654892	--	--	74.1827	401.743827468766
--	--	76.5606	416.0966	--	--	76.5606	416.919160447672	--	--	74.9755	401.720378523787
--	--	77.353	415.0636	--	--	77.353	416.365368021575	--	--	75.7681	401.696933772674
--	--	78.1453	416.0344	--	--	78.1453	415.828893266577	--	--	76.5606	401.673494532926
--	--	78.9375	414.78532	--	--	78.9375	415.309609742448	--	--	77.353	401.650062273894
--	--	79.7296	414.49488	--	--	79.7296	414.807438731465	--	--	78.1453	401.626638609161
--	--	80.5216	414.92424	--	--	80.5216	414.322406574017	--	--	78.9375	401.603225286443
--	--	81.3134	413.808	--	--	81.3134	413.85475157487	--	--	79.7296	401.579824197536
--	--	82.1051	414.03172	--	--	82.1051	413.404771234591	--	--	80.5216	401.556437366055
--	--	82.8967	412.89304	--	--	82.8967	412.973181340994	--	--	81.3134	401.533066944769
--	--	83.6882	413.47016	--	--	83.6882	412.561341632019	--	--	82.1051	401.509715220121
--	--	84.4796	412.196	--	--	84.4796	412.171973594494	--	--	82.8967	401.486384601307
--	--	85.2709	410.70224	--	--	85.2709	411.810254293916	--	--	83.6882	401.46307762274
--	--	86.0621	412.30616	--	--	86.0621	411.483141610956	--	--	84.4796	401.439796932903
--	--	86.8531	408.76128	--	--	86.8531	411.214465259068	--	--	85.2709	401.416545300347
--	--	87.644	411.19196	--	--	87.644	410.953159531118	--	--	86.0621	401.393325601187
--	--	88.4349	408.81296	--	--	88.4349	410.687566677491	--	--	86.8531	401.370140804393
--	--	89.2256	410.7574	--	--	89.2256	410.407492916134	--	--	87.644	401.346993988067
--	--	90.0161	411.53172	--	--	90.0161	410.104546215742	--	--	88.4349	401.323888304218
--	--	90.8066	407.77924	--	--	90.8066	409.779796178433	--	--	89.2256	401.30082700331
--	--	91.597	410.13308	--	--	91.597	409.438134445876	--	--	90.0161	401.277813410692
--	--	92.3872	410.7562	--	--	92.3872	409.082326223578	--	--	90.8066	401.254850946285
--	--	93.1774	408.92992	--	--	93.1774	408.707955099039	--	--	91.597	401.231943132543
--	--	93.9674	409.29196	--	--	93.9674	408.310605740851	--	--	92.3872	401.20909355717
--	--	94.7573	408.6584	--	--	94.7573	407.888678222743	--	--	93.1774	401.186305896876
--	--	95.5471	408.18448	--	--	95.5471	407.441410471125	--	--	93.9674	401.163583923845
--	--	96.3368	408.8786	--	--	96.3368	406.969810157633	--	--	94.7573	401.140931487696
--	--	97.1263	404.99672	--	--	97.1263	406.475564151733	--	--	95.5471	401.118352519334
--	--	97.9158	405.5202	--	--	97.9158	405.958803763313	--	--	96.3368	401.095851024836
--	--	98.7051	405.17924	--	--	98.7051	405.422981058307	--	--	97.1263	401.073431080943
--	--	99.4943	404.26028	--	--	99.4943	404.875667046982	--	--	97.9158	401.051096842221
--	--	100.283	403.74828	--	--	100.283	404.327138915462	--	--	98.7051	401.028852502472
--	--	101.072	403.46156	--	--	101.072	403.786395278128	--	--	99.4943	401.006702300186
--	--	101.861	402.19424	--	--	101.861	403.266534708916	--	--	100.283	400.98465051536
--	--	102.65	402.85252	--	--	102.65	402.782718886626	--	--	101.072	400.962701460525
--	--	103.439	403.17368	--	--	103.439	402.340989956051	--	--	101.861	400.940859475848
--	--	104.227	403.1936	--	--	104.227	401.945278603227	--	--	102.65	400.919128926487
--	--	105.016	400.65204	--	--	105.016	401.597814229096	--	--	103.439	400.897514190132
--	--	105.804	401.3976	--	--	105.804	401.303645488651	--	--	104.227	400.876019663808
--	--	106.592	399.04764	--	--	106.592	401.062389907584	--	--	105.016	400.854649767299
--	--	107.38	403.05864	--	--	107.38	400.867218588052	--	--	105.804	400.833408943569
--	--	108.168	400.90852	--	--	108.168	400.714255630747	--	--	106.592	400.812301434995
--	--	108.956	400.4978	--	--	108.956	400.6009857746	--	--	107.38	400.791332042506
--	--	109.744	400.34664	--	--	109.744	400.522090178551	--	--	108.168	400.770503820012
--	--	110.532	399.31328	--	--	110.532	400.474215268908	--	--	108.956	400.749819844099
--	--	111.319	399.70428	--	--	111.319	400.457644106426	--	--	109.744	400.72928332799
--	--	112.106	401.07512	--	--	112.106	400.475762555343	--	--	110.532	400.708897235404
--	--	112.894	400.80224	--	--	112.894	400.534330639001	--	--	111.319	400.688664151247
--	--	113.681	399.95712	--	--	113.681	400.631414117834	--	--	112.106	400.668585278762
--	--	114.468	400.9312	--	--	114.468	400.762738038635	--	--	112.894	400.648660846654
--	--	115.255	402.424	--	--	115.255	400.926220839923	--	--	113.681	400.628891486093
--	--	116.042	400.52404	--	--	116.042	401.114805184679	--	--	114.468	400.609277980298
--	--	116.829	399.1442	--	--	116.829	401.318611008336	--	--	115.255	400.589820447429
--	--	117.615	402.38092	--	--	117.615	401.527090130536	--	--	116.042	400.570519324351
--	--	118.402	403.34508	--	--	118.402	401.733945341546	--	--	116.829	400.551375066273
--	--	119.188	401.00432	--	--	119.188	401.93394950933	--	--	117.615	400.532388082385
--	--	119.974	401.31092	--	--	119.974	402.123925887662	--	--	118.402	400.513557388778
--	--	120.761	402.55304	--	--	120.761	402.30004570571	--	--	119.188	400.494882020026
--	--	121.547	403.261	--	--	121.547	402.456530843389	--	--	119.974	400.476361039019
--	--	122.333	402.70308	--	--	122.333	402.59014436635	--	--	120.761	400.457994012992
--	--	123.118	402.42804	--	--	123.118	402.697175752111	--	--	121.547	400.43978133539
--	--	123.904	403.90132	--	--	123.904	402.780318486812	--	--	122.333	400.421723420611
--	--	124.69	403.76108	--	--	124.69	402.84175786377	--	--	123.118	400.403820711265
--	--	125.475	402.81896	--	--	125.475	402.883804655336	--	--	123.904	400.386073672776
--	--	126.261	403.42008	--	--	126.261	402.909830656018	--	--	124.69	400.36848279081
--	--	127.046	401.43096	--	--	127.046	402.9212692748	--	--	125.475	400.351048586185
--	--	127.831	403.05972	--	--	127.831	402.922325882623	--	--	126.261	400.333771613645
--	--	128.616	404.27516	--	--	128.616	402.918270510175	--	--	127.046	400.316652452614
--	--	129.401	400.54612	--	--	129.401	402.917375907474	--	--	127.831	400.299691713379
--	--	130.186	403.76236	--	--	130.186	402.929484441598	--	--	128.616	400.282891109392
--	--	130.971	403.07116	--	--	130.971	402.964043433174	--	--	129.401	400.266252381703
--	--	131.755	403.91548	--	--	131.755	403.026123015516	--	--	130.186	400.249777311287
--	--	132.54	401.44736	--	--	132.54	403.112415422604	--	--	130.971	400.233467956187
--	--	133.324	402.6858	--	--	133.324	403.216273098905	--	--	131.755	400.217326409572
--	--	134.108	402.84032	--	--	134.108	403.333976611942	--	--	132.54	400.201354792989
--	--	134.892	403.73	--	--	134.892	403.461312759467	--	--	133.324	400.185555264965
--	--	135.676	403.35824	--	--	135.676	403.586739785692	--	--	134.108	400.169929996489
--	--	136.46	402.46744	--	--	136.46	403.695936964203	--	--	134.892	400.154481183551
--	--	137.244	403.78132	--	--	137.244	403.777203571662	--	--	135.676	400.139211048845
--	--	138.028	403.93984	--	--	138.028	403.821493881761	--	--	136.46	400.12412185082
--	--	138.812	404.42076	--	--	138.812	403.818155162664	--	--	137.244	400.109215880117
--	--	139.595	404.70852	--	--	139.595	403.75600873121	--	--	138.028	400.094495450809
--	--	140.378	403.65252	--	--	140.378	403.633688146076	--	--	138.812	400.079962913689
--	--	141.162	405.24116	--	--	141.162	403.455445270686	--	--	139.595	400.065620658006
--	--	141.945	403.19836	--	--	141.945	403.226207284181	--	--	140.378	400.051471116416
--	--	142.728	405.76528	--	--	142.728	402.954787607832	--	--	141.162	400.037516768003
--	--	143.511	403.0682	--	--	143.511	402.648575005447	--	--	141.945	400.023760127864
--	--	144.294	401.27564	--	--	144.294	402.317023890311	--	--	142.728	400.010203763131
70.081	370.039	145.076	401.29968	70.081	371.497375617224	145.076	401.972244905795	--	--	143.511	399.996850272682
70.8714	369.943	145.859	401.85656	70.8714	371.539520784547	145.859	401.62068280928	--	--	144.294	399.983702312946
71.6617	371.987	146.641	401.5896	71.6617	371.550039222432	146.641	401.272888057087	--	--	145.076	399.970762571066
72.4519	374.043	147.424	400.06052	72.4519	371.531156713897	147.424	400.938407031264	--	--	145.859	399.958033747105
73.242	371.956	148.206	400.0118	73.242	371.484771115821	148.206	400.629076880884	--	--	146.641	399.945518554414
74.032	373.096	148.988	398.74616	74.032	371.412106363083	148.988	400.354406916786	--	--	147.424	399.933219725329
74.8218	371.83	149.77	399.57636	74.8218	371.313890267316	149.77	400.121432657553	--	--	148.206	399.92114000863
75.6116	370.23	150.552	399.62932	75.6116	371.190159797115	150.552	399.934480150079	--	--	148.988	399.909282279121
76.4012	369.576	151.334	399.04672	76.4012	371.04038458649	151.334	399.799911016988	--	--	149.77	399.89764950136
77.1908	371.526	152.115	398.43384	77.1908	370.863583980315	152.115	399.723988834236	--	--	150.552	399.886243488415
77.9802	370.772	152.897	399.41764	77.9802	370.658647525001	152.897	399.708615955569	--	--	151.334	399.875065735276
78.7695	371.599	153.679	402.61168	78.7695	370.423883526215	153.679	399.749769423792	--	--	152.115	399.864117482582
79.5586	370.469	154.46	399.84612	79.5586	370.157175111575	154.46	399.836972722496	--	--	152.897	399.853399150905
80.3477	370.406	155.241	399.21576	80.3477	369.856627052146	155.241	399.955913237432	--	--	153.679	399.842909744846
81.1367	368.86	156.022	402.13284	81.1367	369.528968542193	156.022	400.090522609109	--	--	154.46	399.832647837602
81.9255	367.278	156.803	398.81912	81.9255	369.224248473634	156.803	400.224340630253	--	--	155.241	399.822612030058
82.7143	368.939	157.584	400.52932	82.7143	368.934874137528	157.584	400.344340098699	--	--	156.022	399.812800936438
83.5029	368.241	158.365	400.86832	83.5029	368.629995392579	158.365	400.44004607329	--	--	156.803	399.80321257018
84.2914	369.526	159.146	399.02292	84.2914	368.319873198705	159.146	400.50774470639	--	--	157.584	399.793844967925
85.0798	367.718	159.926	400.66536	85.0798	368.026397285461	159.926	400.544854092585	--	--	158.365	399.784695192061
85.8681	368.955	160.707	400.95304	85.8681	367.762167714492	160.707	400.547305523868	--	--	159.146	399.775761033096
86.6563	367.864	161.487	401.17288	86.6563	367.540916249382	161.487	400.515120658616	--	--	159.926	399.767041354325
87.4443	367.412	162.267	401.37848	87.4443	367.362797932452	162.267	400.455776941437	--	--	160.707	399.758534273734
88.2323	366.781	163.048	399.04432	88.2323	367.213992389164	163.048	400.379113013056	--	--	161.487	399.75023879864
89.0201	366.291	163.828	401.34288	89.0201	367.073026858873	163.828	400.294563201692	--	--	162.267	399.742155118924
89.8078	366.332	164.607	402.68584	89.8078	366.923822775344	164.607	400.209655862818	--	--	163.048	399.734283438692
90.5954	365.238	165.387	400.73148	90.5954	366.761301135044	165.387	400.127325651004	--	--	163.828	399.726623978412
91.3829	367.021	166.167	399.12348	91.3829	366.593172869279	166.167	400.051447668603	--	--	164.607	399.719176275491
92.1703	366.791	166.947	397.87736	92.1703	366.439065849814	166.947	399.98209795849	--	--	165.387	399.711939883497
92.9576	368.609	167.726	399.54392	92.9576	366.319241354859	167.726	399.915492803144	--	--	166.167	399.704914385663
93.7448	366.669	168.505	399.53848	93.7448	366.233636018433	168.505	399.845475707764	--	--	166.947	399.69810037457
94.5318	365.623	169.285	399.55492	94.5318	366.159715273546	169.285	399.771093984409	--	--	167.726	399.691497867177
95.3188	364.788	170.064	399.28796	95.3188	366.07160016094	170.064	399.696868126005	--	--	168.505	399.685105077909
96.1056	366.436	170.843	399.66588	96.1056	365.94136908738	170.843	399.628966588256	--	--	169.285	399.678920075092
96.8923	364.665	171.622	399.2736	96.8923	365.752528005931	171.622	399.574468520723	--	--	170.064	399.672940781891
97.6789	366.136	172.401	399.93808	97.6789	365.497380558821	172.401	399.539377043741	--	--	170.843	399.667164998711
98.4654	365.259	173.179	400.1144	98.4654	365.183787515162	173.179	399.525061961372	--	--	171.622	399.661590144826
99.2518	364.757	173.958	398.4864	99.2518	364.837558864872	173.958	399.532760708435	--	--	172.401	399.656213638237
100.038	365.707	174.736	401.15904	100.038	364.486341395704	174.736	399.564391018024	--	--	173.179	399.651032512836
100.824	364.498	175.515	400.5282	100.824	364.155973613695	175.515	399.616894222505	--	--	173.958	399.646044081562
101.61	364.954	176.293	399.3472	101.61	363.866155396084	176.293	399.685550708028	--	--	174.736	399.641246116088
102.396	363.447	177.071	399.80932	102.396	363.6216483142	177.071	399.763761445192	--	--	175.515	399.636635240038
103.182	362.099	177.849	399.38992	103.182	363.407676696585	177.849	399.844086645323	--	--	176.293	399.632208092214
103.968	362.377	178.627	399.128	103.968	363.213901237298	178.627	399.920706161338	--	--	177.071	399.62796219407
104.753	362.663	179.405	400.99468	104.753	363.038361026406	179.405	399.989525279702	--	--	177.849	399.623894784898
105.539	361.711	180.183	398.16556	105.539	362.890516652414	180.183	400.053412568087	--	--	178.627	399.620003283538
106.324	362.962	180.96	400.0984	106.324	362.780953114632	180.96	400.119328840078	--	--	179.405	399.616284877192
107.109	363.041	181.738	399.62636	107.109	362.716111160933	181.738	400.193935297014	--	--	180.183	399.61273626598
107.895	362.585	182.515	401.4968	107.895	362.694143457948	182.515	400.27613920829	--	--	180.96	399.609354163804
108.68	364.578	183.292	400.06476	108.68	362.711896809379	183.292	400.360917194043	--	--	181.738	399.606133851865
109.465	362.163	184.069	402.10212	109.465	362.760455542804	184.069	400.44669200766	--	--	182.515	399.603071095517
110.249	363.526	184.847	399.8266	110.249	362.827158391513	184.847	400.536741969417	--	--	183.292	399.600161680136
111.034	363.307	185.623	399.48204	111.034	362.90310462344	185.623	400.634381283359	--	--	184.069	399.59740141004
111.819	362.416	186.4	401.87908	111.819	362.979085099645	186.4	400.738075440453	--	--	184.847	399.594786549495
112.603	362.081	187.177	401.16152	112.603	363.04922086189	187.177	400.842298251864	--	--	185.623	399.592313387816
113.388	363.744	187.954	401.92436	113.388	363.111817847402	187.954	400.939095325201	--	--	186.4	399.589978443814
114.172	362.564	188.73	399.43252	114.172	363.176236669372	188.73	401.022712199845	--	--	187.177	399.587778127127
114.956	362.907	189.507	401.00684	114.956	363.246766934076	189.507	401.091650926351	--	--	187.954	399.585708870285
115.74	363.463	190.283	400.54428	115.74	363.321474747729	190.283	401.144913438832	--	--	188.73	399.583767121558
116.524	363.835	191.059	401.49272	116.524	363.407538859501	191.059	401.184753932138	--	--	189.507	399.581949352598
117.308	363.114	191.835	402.21872	117.308	363.510163432099	191.835	401.215459328363	--	--	190.283	399.580251885327
118.092	363.728	192.611	401.22484	118.092	363.627493201804	192.611	401.241790947519	--	--	191.059	399.578671055913
118.875	364.49	193.387	401.08424	118.875	363.754304860886	193.387	401.267067698192	--	--	191.835	399.577204154914
119.659	363.466	194.163	400.87328	119.659	363.884463422536	194.163	401.293946424673	--	--	192.611	399.575848492028
120.442	365.312	194.938	402.00432	120.442	364.010822963625	194.938	401.324253931293	--	--	193.387	399.574601403367
121.225	363.563	195.714	399.74984	121.225	364.129466015336	195.714	401.361601119972	--	--	194.163	399.573460241534
122.008	363.529	196.489	402.27676	122.008	364.22861290283	196.489	401.406556823517	--	--	194.938	399.572422374228
122.791	363.814	197.264	402.95124	122.791	364.304496747787	197.264	401.458794682522	--	--	195.714	399.571485182148
123.574	364.726	198.04	402.3192	123.574	364.368000496604	198.04	401.515759776026	--	--	196.489	399.570646070309
124.357	363.543	198.815	400.60108	124.357	364.420942813541	198.815	401.577531964171	--	--	197.264	399.569902620299
125.14	364.556	199.59	399.04708	125.14	364.462792400534	199.59	401.643576265906	--	--	198.04	399.569252440768
125.923	366.33	200.364	401.85148	125.923	364.50175172374	200.364	401.715430779149	--	--	198.815	399.568693174179
126.705	363.889	201.139	401.75252	126.705	364.539304672275	201.139	401.789087905697	--	--	199.59	399.568222490494
127.487	364.983	201.914	402.81324	127.487	364.574505285351	201.914	401.859261130796	--	--	200.364	399.567839081738
128.27	364.266	202.688	402.59708	128.27	364.606586715417	202.688	401.924234638672	--	--	201.139	399.567541124006
129.052	364.721	203.463	400.86908	129.052	364.628373399553	203.463	401.985543719087	--	--	201.914	399.567326816227
129.834	364.511	204.237	401.44512	129.834	364.625454314422	204.237	402.041164132939	--	--	202.688	399.567194379183
130.616	363.777	205.011	403.08356	130.616	364.588635952671	205.011	402.082900690755	--	--	203.463	399.567142066113
131.398	364.339	205.785	402.43448	131.398	364.518891923899	205.785	402.104344497481	--	--	204.237	399.567168160556
132.179	364.719	206.559	401.28192	132.179	364.421918618608	206.559	402.104289658815	--	--	205.011	399.567270959069
132.961	365.907	207.333	403.03788	132.961	364.314369410375	207.333	402.087274154591	--	--	205.785	399.567448776992
133.742	362.65	208.107	402.055	133.742	364.208572020558	208.107	402.056466285101	--	--	206.559	399.567699964824
134.524	364.732	208.881	403.14904	134.524	364.107978413966	208.881	402.011313603564	--	--	207.333	399.568022901736
135.305	364.817	209.654	401.93188	135.305	364.01100721557	209.654	401.951314838231	--	--	208.107	399.568415984041
136.086	363.294	210.428	401.20324	136.086	363.91351956834	210.428	401.87591937684	--	--	208.881	399.56887764275
136.867	364.239	211.201	401.40048	136.867	363.812444375799	211.201	401.784276715999	--	--	209.654	399.569406333742
137.648	363.338	211.974	403.1322	137.648	363.71217339227	211.974	401.672746332653	--	--	210.428	399.570000548694
138.429	362.729	212.747	400.5816	138.429	363.623249211434	212.747	401.541991571537	--	--	211.201	399.570658802912
139.21	363.188	213.52	401.91764	139.21	363.543093141363	213.52	401.397143106275	--	--	211.974	399.57137962803
139.99	363.899	214.293	399.31356	139.99	363.468529607207	214.293	401.246578710162	--	--	212.747	399.572161573985
140.771	363.698	215.066	401.74968	140.771	363.401340489791	215.066	401.09137549268	--	--	213.52	399.573003226319
141.551	363.109	215.839	400.73952	141.551	363.343572870425	215.839	400.927313246798	--	--	214.293	399.573904169919
142.332	363.834	216.611	401.53652	142.332	363.29353435008	216.611	400.754074390984	--	--	215.066	399.57486401312
143.112	362.998	217.384	398.8272	143.112	363.241873727304	217.384	400.575833201432	--	--	215.839	399.575882106515
143.892	363.103	218.156	400.3262	143.892	363.184544321732	218.156	400.397763075008	--	--	216.611	399.576957822446
144.672	362.892	218.928	401.98552	144.672	363.124398478656	218.928	400.22400382985	--	--	217.384	399.578091685255
145.452	363.374	219.7	401.5264	145.452	363.061530901194	219.7	400.05335246744	--	--	218.156	399.579284238881
146.231	364.195	220.472	400.05284	146.231	362.987643374955	220.472	399.885076368879	--	--	218.928	399.58053528388
147.011	362.727	221.244	397.86616	147.011	362.905137503018	221.244	399.721688741713	70.081	362.8112649965	219.7	399.581845360254
147.791	362.399	222.016	400.01308	147.791	362.825472135852	222.016	399.567204974863	70.8714	362.808451967019	220.472	399.583215032056
148.57	361.725	222.788	400.2632	148.57	362.760676577139	222.788	399.421955489695	71.6617	362.805638944767	221.244	399.584644882784
149.349	362.866	223.559	398.89524	149.349	362.726764809876	223.559	399.285762752418	72.4519	362.802825944105	222.016	399.586135960864
150.128	363.476	224.331	398.34268	150.128	362.73006188629	224.331	399.162027150786	73.242	362.800012988576	222.788	399.587687613424
150.908	362.115	225.102	398.41168	150.908	362.761889799449	225.102	399.05809942674	74.032	362.797200112964	223.559	399.589299610264
151.687	362.845	225.874	399.36856	151.687	362.809669379548	225.874	398.977648968168	74.8218	362.794387361209	224.331	399.590972389943
152.465	362.328	226.645	399.43068	152.465	362.865632437508	226.645	398.921327520068	75.6116	362.791574787549	225.102	399.592705703901
153.244	363.67	227.416	400.08216	153.244	362.927347413105	227.416	398.888841838964	76.4012	362.788762455258	225.874	399.594498067766
154.023	362.73	228.187	396.16852	154.023	362.994539306918	228.187	398.883064070485	77.1908	362.785950435048	226.645	399.596346827952
154.801	362.014	228.958	398.82188	154.801	363.067944721906	228.958	398.905553065791	77.9802	362.783138804418	227.416	399.598249107196
155.58	363.725	229.728	399.56428	155.58	363.136523652433	229.728	398.953655160886	78.7695	362.780327649607	228.187	399.600201864221
156.358	364.109	230.499	400.0096	156.358	363.191736293264	230.499	399.021931436268	79.5586	362.777517064844	228.958	399.602202536825
157.136	363.649	231.269	397.31656	157.136	363.230390985145	231.269	399.109073449226	80.3477	362.774707153175	229.728	399.604245165438
157.914	363.64	232.04	400.28156	157.914	363.255491576972	232.04	399.219474398895	81.1367	362.771898025339	230.499	399.606323017972
158.692	363.538	232.81	398.164	158.692	363.275014940839	232.81	399.358263280355	81.9255	362.769089799703	231.269	399.608429322772
159.47	362.347	233.58	400.91812	159.47	363.296261884745	233.58	399.523554931662	82.7143	362.766282600727	232.04	399.61055770743
160.248	362.509	234.35	400.04132	160.248	363.320058440143	234.35	399.71127292598	83.5029	362.763476557376	232.81	399.612699530584
161.026	363.438	235.12	400.4566	161.026	363.340047743052	235.12	399.918142674565	84.2914	362.760671804789	233.58	399.614846815166
161.803	363.398	235.89	398.36416	161.803	363.356377594033	235.89	400.139972449036	85.0798	362.757868483583	234.35	399.616990149896
162.581	363.83	236.66	400.49008	162.581	363.375257168962	236.66	400.367827841101	85.8681	362.755066741138	235.12	399.619120136523
163.358	363.299	237.43	402.63232	163.358	363.402630843309	237.43	400.589141687873	86.6563	362.752266729797	235.89	399.621227796888
164.135	363.445	238.199	399.96932	164.135	363.441078079359	238.199	400.793853556695	87.4443	362.7494686081	236.66	399.623304981934
164.912	362.049	238.969	399.48688	164.912	363.486438134674	238.969	400.976808533285	88.2323	362.746672539701	237.43	399.625342298107
165.689	364.933	239.738	400.55584	165.689	363.53712634839	239.738	401.136997364288	89.0201	362.743878692916	238.199	399.627331209959
166.466	363.805	240.507	401.19636	166.466	363.582392675217	240.507	401.275503761171	89.8078	362.741087240094	238.969	399.629263212115
167.243	363.581	241.276	402.30052	167.243	363.60917771691	241.276	401.394879942142	90.5954	362.738298357131	239.738	399.631130137767
168.02	363.352	242.045	401.81328	168.02	363.609937848077	242.045	401.502172719399	91.3829	362.735512223517	240.507	399.632923679147
168.796	364.199	242.814	400.372	168.796	363.585062169138	242.814	401.606473952591	92.1703	362.732729021238	241.276	399.634636443951
169.573	363.229	243.583	403.90292	169.573	363.539512020898	243.583	401.716974045249	92.9576	362.729948936567	242.045	399.63626105551
170.349	362.901	244.352	403.87784	170.349	363.477885911525	244.352	401.833694623418	93.7448	362.727172159837	242.814	399.637790163811
171.125	364.005	245.12	403.96724	171.125	363.404856390851	245.12	401.954472221555	94.5318	362.724398887257	243.583	399.639216440616
171.901	363.387	245.889	401.33004	171.901	363.322180303754	245.889	402.080011434925	95.3188	362.72162931898	244.352	399.640533284551
172.677	363.705	246.657	399.76508	172.677	363.231543767988	246.657	402.209491021431	96.1056	362.718863658057	245.12	399.64173413688
173.453	362.658	247.425	401.29016	173.453	363.13811334682	247.425	402.336679418084	96.8923	362.716102109605	245.889	399.642812481241
174.229	362.301	248.193	401.78904	174.229	363.046986457395	248.193	402.455289331308	97.6789	362.713344882458	246.657	399.643761844526
175.005	363.695	248.961	402.19824	175.005	362.965745333076	248.961	402.56190744677	98.4654	362.710592187398	247.425	399.644575770501
175.78	362.063	249.729	401.4194	175.78	362.892111716245	249.729	402.660822723733	99.2518	362.707844238632	248.193	399.645247923035
176.556	363.873	250.497	402.03168	176.556	362.816600599932	250.497	402.759176822969	100.038	362.705101252911	248.961	399.645771982455
177.331	362.187	251.265	403.21736	177.331	362.727728670865	251.265	402.863654798567	100.824	362.702363449041	249.729	399.646141650524
178.107	362.672	252.032	404.36212	178.107	362.628782124376	252.032	402.976432925277	101.61	362.699631048823	250.497	399.646350654531
178.882	362.759	252.8	405.00512	178.882	362.534248040642	252.8	403.100286318115	102.396	362.696904275859	251.265	399.646392739498
179.657	361.965	253.567	402.34664	179.657	362.460422755277	253.567	403.24191159212	103.182	362.694183356002	252.032	399.646261674299
180.432	362.886	254.335	403.70512	180.432	362.418772434618	254.335	403.405493810459	103.968	362.691468515856	252.8	399.645951263519
181.206	362.899	255.102	404.80136	181.206	362.415515612895	255.102	403.5891257576	104.753	362.688759387436	253.567	399.645455358899
181.981	362.54	255.869	403.64008	181.981	362.449075760749	255.869	403.784139043075	105.539	362.686055288605	254.335	399.644767865775
182.756	362.335	256.636	404.452	182.756	362.507911860202	256.636	403.977994370075	106.324	362.68335551149	255.102	399.643882716492
183.53	361.771	257.403	401.72644	183.53	362.578492857743	257.403	404.158078269115	107.109	362.680658374139	255.869	399.642793884001
184.305	362.599	258.169	404.12132	184.305	362.649649477765	258.169	404.310670380477	107.895	362.677962472965	256.636	399.641495392827
185.079	361.074	258.936	405.3138	185.079	362.718245724484	258.936	404.425078833135	108.68	362.675266764363	257.403	399.639981307466
185.853	362.889	259.703	403.70912	185.853	362.782042576928	259.703	404.501737786823	109.465	362.67257011186	258.169	399.638245740523
186.627	363.184	260.469	403.0752	186.627	362.839320432382	260.469	404.550932168994	110.249	362.669871380882	258.936	399.636282825465
187.401	363.845	261.235	404.57464	187.401	362.884536127136	261.235	404.585071042966	111.034	362.667168927798	259.703	399.63408674059
188.175	364.188	262.002	406.50136	188.175	362.903582580232	262.002	404.612669378998	111.819	362.664461109833	260.469	399.631651720971
188.949	363.465	262.768	405.53228	188.949	362.888567342009	262.768	404.638944586629	112.603	362.661746284849	261.235	399.628972042433
189.722	362.591	263.534	404.69936	189.722	362.839340478583	263.534	404.664899126573	113.388	362.659022562499	262.002	399.626042015234
190.496	362.495	264.3	404.52748	190.496	362.761965131686	264.3	404.688148089309	114.172	362.656287472267	262.768	399.622855999091
191.269	362.953	265.065	404.27332	191.269	362.666824716408	265.065	404.706933945089	114.956	362.653538544726	263.534	399.619408422471
192.043	361.785	265.831	405.0128	192.043	362.564014933962	265.831	404.718905864968	115.74	362.65077321825	264.3	399.615693772939
192.816	362.054	266.597	407.29356	192.816	362.470850136415	266.597	404.719033734474	116.524	362.647989184423	265.065	399.611706588857
193.589	362.54	267.362	404.53472	193.589	362.398704271165	267.362	404.703169361921	117.308	362.645184135641	265.831	399.607441457706
194.362	363.138	268.127	403.14608	194.362	362.355398880144	268.127	404.668856741162	118.092	362.642355765486	266.597	399.602893013582
195.135	361.911	268.893	402.14404	195.135	362.352319911837	268.893	404.619263913241	118.875	362.639502235887	267.362	399.598055944637
195.908	361.998	269.658	404.73068	195.908	362.393925500597	269.658	404.557091473826	119.659	362.63662170986	268.127	399.592925015929
196.68	360.807	270.423	404.60428	196.68	362.473624002461	270.423	404.484696070819	120.442	362.63371235227	268.893	399.58749504188
197.453	362.043	271.188	404.15356	197.453	362.573202416528	271.188	404.403775410594	121.225	362.630772328812	269.658	399.581760872447
198.225	363.282	271.953	404.30716	198.225	362.676578133767	271.953	404.317542945379	122.008	362.627799807858	270.423	399.57571738315
198.998	364.241	272.717	405.4334	198.998	362.77350315331	272.717	404.231037235413	122.791	362.624792958713	271.188	399.569359501001
199.77	363.376	273.482	405.1022	199.77	362.864392304004	273.482	404.14529515991	123.574	362.621749951584	271.953	399.562682203295
200.542	363.3	274.247	403.49196	200.542	362.953775653868	274.247	404.059630873093	124.357	362.618668957866	272.717	399.555680513172
201.314	363.195	275.011	404.20288	201.314	363.03771212613	275.011	403.972384974348	125.14	362.615548151058	273.482	399.548349501213
202.086	363.416	275.775	404.16556	202.086	363.103780634905	275.775	403.881591639841	125.923	362.612385705584	274.247	399.54068429678
202.858	361.576	276.539	402.316	202.858	363.143863430362	276.539	403.784633056996	126.705	362.609179797808	275.011	399.532680084772
203.63	363.117	277.304	404.387	203.63	363.159225836005	277.304	403.681233729503	127.487	362.605928607813	275.775	399.524332089601
204.401	364.159	278.068	405.2808	204.401	363.154762563018	278.068	403.575232272058	128.27	362.602630316958	276.539	399.51563558238
205.173	362.462	278.831	403.28568	205.173	363.137185828518	278.831	403.473484947945	129.052	362.599283108982	277.304	399.506585880636
205.944	362.434	279.595	401.72392	205.944	363.113395017021	279.595	403.381543637001	129.834	362.595885169288	278.068	399.497178329899
206.715	363.404	280.359	403.7152	206.715	363.093029643005	280.359	403.301866565758	130.616	362.592434685396	278.831	399.487408324503
207.486	363.52	281.122	403.18244	207.486	363.084719595579	281.122	403.236358382491	131.398	362.588929846747	279.595	399.47727131662
208.257	363.196	281.886	405.05304	208.257	363.094529786638	281.886	403.186405228451	132.179	362.585368843962	280.359	399.4667627964
209.028	363.858	282.649	401.29684	209.028	363.116116371923	282.649	403.156239429184	132.961	362.581749869414	281.122	399.455878276466
209.799	362.569	283.412	401.57352	209.799	363.137213076005	283.412	403.147330208621	133.742	362.578071117608	281.886	399.444613311922
210.57	362.213	284.176	402.66524	210.57	363.15205389585	284.176	403.157720630298	134.524	362.574330786374	282.649	399.432963495137
211.341	362.925	284.939	404.85096	211.341	363.160717665104	284.939	403.182156808758	135.305	362.570527145402	283.412	399.420924474567
212.111	364.077	285.701	403.03428	212.111	363.165728197142	285.701	403.216756388094	136.086	362.566658466536	284.176	399.408491917306
212.882	363.669	286.464	402.11836	212.882	363.169976635331	286.464	403.257725749635	136.867	362.562723023867	284.939	399.395661511973
213.652	363.191	287.227	402.09468	213.652	363.167272615827	287.227	403.300293942341	137.648	362.558719092215	285.701	399.382428979755
214.422	362.576	287.99	404.26048	214.422	363.148731238905	287.99	403.342124029304	138.429	362.554644948076	286.464	399.368790096392
215.192	362.125	288.752	405.22472	215.192	363.105933189992	288.752	403.381836677005	139.21	362.550498868722	287.227	399.354740674143
215.962	363.021	289.514	402.93276	215.962	363.035025566364	289.514	403.417769812722	139.99	362.546279305611	287.99	399.340276552763
216.732	363.609	290.277	403.6688	216.732	362.937127547181	290.277	403.44840833387	140.771	362.541984710833	288.752	399.325393599405
217.502	363.709	291.039	404.184	217.502	362.812961524026	291.039	403.471504711066	141.551	362.537613537834	289.514	399.310087730426
218.271	362.7	291.801	405.37848	218.271	362.665972040691	291.801	403.480568810168	142.332	362.533164241214	290.277	399.294354921176
219.041	362.334	292.563	402.66708	219.041	362.505064437994	292.563	403.471297829429	143.112	362.52863584639	291.039	399.278191183231
219.81	363.024	293.325	401.81944	219.81	362.34187880542	293.325	403.448401697279	143.892	362.524027380078	291.801	399.261592571911
220.58	361.954	294.087	403.43084	220.58	362.186269318439	294.087	403.419591926792	144.672	362.519338337891	292.563	399.244555191596
221.349	362.125	294.848	402.17064	221.349	362.048828506779	294.848	403.387521714614	145.452	362.514568793835	293.325	399.227075207834
222.118	361.657	295.61	404.53892	222.118	361.921434185394	295.61	403.350568666793	146.231	362.509719194203	294.087	399.209148820398
222.887	360.261	296.371	404.20368	222.887	361.790281623256	296.371	403.306568991886	147.011	362.504789986151	294.848	399.190772254985
223.656	361.844	297.133	403.024	223.656	361.656358637556	297.133	403.255515037586	147.791	362.499781618519	295.61	399.171941779509
224.425	362.25	297.894	402.12692	224.425	361.535221350342	297.894	403.202621159421	148.57	362.494694762133	296.371	399.152653691684
225.194	360.537	298.655	403.15072	225.194	361.441303679345	298.655	403.147382718105	149.349	362.48952998714	297.133	399.132904342891
225.962	361.207	299.416	403.29252	225.962	361.380248600095	299.416	403.087993839159	150.128	362.484287094763	297.894	399.112690135024
226.731	362.447	300.177	402.5664	226.731	361.348385833748	300.177	403.023451178322	150.908	362.478966262315	298.655	399.092007508888
227.499	361.903	300.938	403.34632	227.499	361.335133713437	300.938	402.960666790696	151.687	362.473567668105	299.416	399.070852935428
228.267	361.469	301.698	402.12264	228.267	361.334095679835	301.698	402.905206942947	152.465	362.468091126838	300.177	399.049222926179
229.036	361.178	302.459	403.618	229.036	361.341677613959	302.459	402.856759551834	153.244	362.462536824278	300.938	399.027114034892
229.804	360.933	303.219	403.71844	229.804	361.356197137164	303.219	402.812126566986	154.023	362.456904806241	301.698	399.004522850489
230.572	361.518	303.98	402.03972	230.572	361.372176485149	303.98	402.771216559432	154.801	362.451195119748	302.459	398.981446005086
231.339	359.731	304.74	402.09224	231.339	361.388958960932	304.74	402.733944079918	155.58	362.445408084644	303.219	398.957880161978
232.107	362.099	305.5	405.4608	232.107	361.410886825101	305.5	402.698240870567	156.358	362.439543584015	303.98	398.933822030827
232.875	362.707	306.26	403.30696	232.875	361.446719952009	306.26	402.66112650763	157.136	362.433601502226	304.74	398.909268368901
233.642	361.265	307.02	401.06288	233.642	361.499865414764	307.02	402.62196771746	157.914	362.427581725313	305.5	398.884215964525
234.41	360.835	307.78	400.97548	234.41	361.573125614839	307.78	402.579509447304	158.692	362.421484140525	306.26	398.858661637857
235.177	361.383	308.54	401.81548	235.177	361.656094029218	308.54	402.531703173728	159.47	362.415308636327	307.02	398.832602274818
235.944	361.97	309.3	401.28616	235.944	361.73722036028	309.3	402.476408264771	160.248	362.409055102298	307.78	398.806034805813
236.711	361.788	310.059	403.61628	236.711	361.810808157872	310.059	402.41301230613	161.026	362.402723359777	308.54	398.778956183551
237.478	362.664	310.819	403.66512	237.478	361.871159759259	310.819	402.34054035868	161.803	362.396313329949	309.3	398.751363382435
238.245	361.318	311.578	400.742	238.245	361.914935030847	311.578	402.262590022005	162.581	362.389824935031	310.059	398.723253407232
239.012	362.295	312.337	402.80608	239.012	361.939185127765	312.337	402.183469097334	163.358	362.383258098247	310.819	398.694623288059
239.779	361.566	313.096	401.86884	239.779	361.94565224002	313.096	402.107221633648	164.135	362.376612744256	311.578	398.665470103962
240.545	362.959	313.855	405.47144	240.545	361.936760172116	313.855	402.034724497869	164.912	362.369888798636	312.337	398.635790983692
241.312	361.277	314.614	401.13016	241.312	361.922664301144	314.614	401.965819338505	165.689	362.363086188032	313.096	398.605583076766
242.078	362.789	315.373	401.09224	242.078	361.908967632942	315.373	401.89793488481	166.466	362.356204518521	313.855	398.574843574403
242.844	360.657	316.132	401.16508	242.844	361.89820287179	316.132	401.827339073909	167.243	362.349243398751	314.614	398.543569700456
243.611	363.011	316.89	402.58744	243.611	361.884657508034	316.89	401.747195961285	168.02	362.342202438816	315.373	398.511758747742
244.377	360.599	317.649	400.55308	244.377	361.87357430611	317.649	401.650592109129	168.796	362.335081250046	316.132	398.479408034945
245.143	361.536	318.407	401.87652	245.143	361.878890808702	318.407	401.535598785211	169.573	362.327879444776	316.89	398.446514906556
245.908	362.855	319.166	399.83972	245.908	361.911751633625	319.166	401.403549429535	170.349	362.320596637208	317.649	398.413076733918
246.674	362.376	319.924	402.26852	246.674	361.971171538546	319.924	401.259495269832	171.125	362.313232442444	318.407	398.379090929788
247.44	361.654	320.682	400.37284	247.44	362.046995402096	320.682	401.109208430162	171.901	362.305787055409	319.166	398.344554928321
248.205	360.625	321.44	402.84692	248.205	362.129009249635	321.44	400.961853253809	172.677	362.298260672721	319.924	398.309466198646
248.971	363.133	322.198	400.3342	248.971	362.212173464381	322.198	400.825037006577	173.453	362.290653492077	320.682	398.273822224843
249.736	361.869	322.956	400.4096	249.736	362.298134095728	322.956	400.702825018084	174.229	362.282965712581	321.44	398.237620530585
250.501	363.873	323.713	400.416	250.501	362.383494199745	323.713	400.595006729752	175.005	362.275197900318	322.198	398.200858660533
251.266	361.361	324.471	401.42092	251.266	362.46722718267	324.471	400.500886741346	175.78	362.267350639387	322.956	398.163534205441
252.031	362.989	325.228	400.57892	252.031	362.547212762356	325.228	400.417662977944	176.556	362.259424515307	323.713	398.125644777398
252.796	362.422	325.986	400.89784	252.796	362.627081759541	325.986	400.342939548707	177.331	362.251419909451	324.471	398.087188010952
253.561	363.259	326.743	398.93492	253.561	362.705294535688	326.743	400.274325297844	178.107	362.243337204805	325.228	398.048161563557
254.326	362.855	327.5	399.96104	254.326	362.778010668857	327.5	400.20439647042	178.882	362.235176720001	325.986	398.008563126001
255.09	363.094	328.257	399.46324	255.09	362.83552522479	328.257	400.127167313436	179.657	362.226939201903	326.743	397.968390414382
255.855	361.777	329.014	400.16052	255.855	362.879968857783	329.014	400.043023425768	180.432	362.218625920677	327.5	397.927641173691
256.619	362.323	329.771	398.33596	256.619	362.903091379349	329.771	399.958747888349	181.206	362.21023788481	328.257	397.886314105781
257.383	363.205	330.528	401.16292	257.383	362.90220279087	330.528	399.874714252248	181.981	362.201776103456	329.014	397.844407932843
258.147	363.317	331.284	400.49092	258.147	362.886293898255	331.284	399.786543099038	182.756	362.193241586459	329.771	397.801921392833
258.912	363.443	332.041	399.97788	258.912	362.860945612143	332.041	399.690462483336	183.53	362.184635681549	330.528	397.758853246871
259.675	362.51	332.797	400.32404	259.675	362.828755456487	332.797	399.589595371525	184.305	362.17595987807	331.284	397.715202784774
260.439	363.561	333.553	397.59024	260.439	362.7919868745	333.553	399.487015662031	185.079	362.167215252148	332.041	397.670969330401
261.203	362.55	334.31	400.01016	261.203	362.759208802765	334.31	399.385654794578	185.853	362.158403302523	332.797	397.626152235367
261.967	363.025	335.066	400.76512	261.967	362.733548532331	335.066	399.284710374864	186.627	362.149524435814	333.553	397.580750874358
262.73	362.05	335.822	400.13712	262.73	362.719310212512	335.822	399.180078364318	187.401	362.140579059373	334.31	397.534764649036
263.494	362.355	336.578	397.68772	263.494	362.711205672436	336.578	399.067683054916	188.175	362.131567581582	335.066	397.488192970459
264.257	362.276	337.333	399.8648	264.257	362.708640949738	337.333	398.94961037832	188.949	362.122490412531	335.822	397.441035274438
265.02	363.894	338.089	397.37868	265.02	362.713608464417	338.089	398.825231960013	189.722	362.113347964365	336.578	397.393291029556
265.783	361.062	338.845	398.82384	265.783	362.725224946783	338.845	398.692749118898	190.496	362.104140650572	337.333	397.344959731353
266.546	363.151	339.6	398.89388	266.546	362.740317809169	339.6	398.553934462658	191.269	362.094869361812	338.089	397.296041166857
267.309	362.776	340.356	397.5632	267.309	362.757461996239	340.356	398.410576611027	192.043	362.085535379218	338.845	397.246535148292
268.072	362.133	341.111	397.9174	268.072	362.77232777412	341.111	398.26864382055	192.816	362.076139984777	339.6	397.196441569695
268.835	363.924	341.866	399.43468	268.835	362.776179816748	341.866	398.133834585526	193.589	362.066684160243	340.356	397.145760340879
269.597	363.535	342.621	397.45104	269.597	362.76056985028	342.621	398.009239365891	194.362	362.057168865253	341.111	397.094491388628
270.36	362.636	343.376	396.5846	270.36	362.717782788853	343.376	397.895719757995	195.135	362.047595532286	341.866	397.042635052992
271.122	362.102	344.131	397.52752	271.122	362.640886329693	344.131	397.794501582207	195.908	362.037965594901	342.621	396.990192488701
271.884	362.999	344.886	399.16852	271.884	362.53141727819	344.886	397.7089708359	196.68	362.028280350199	343.376	396.937164874406
272.646	362.257	345.64	399.91572	272.646	362.39683444843	345.64	397.638536094305	197.453	362.018541055355	344.131	396.883553844996
273.408	362.799	346.395	396.80616	273.408	362.243310019995	346.395	397.579332606351	198.225	362.008747747485	344.886	396.82936068632
274.17	361.922	347.149	396.97604	274.17	362.077705386385	347.149	397.525173750109	198.998	361.99890048814	345.64	396.774587321756
274.932	360.856	347.904	396.14984	274.932	361.914703353169	347.904	397.471490844681	199.77	361.988999340143	346.395	396.71923569807
275.694	361.979	348.658	396.42508	275.694	361.771071343331	348.658	397.418124112953	200.542	361.979044368561	347.149	396.663307793443
276.456	362.125	349.412	398.781	276.456	361.657826731979	349.412	397.364244490169	201.314	361.969035639847	347.904	396.606805672107
277.217	362.008	350.166	398.3632	277.217	361.580826141093	350.166	397.312947825078	202.086	361.958973221774	348.658	396.549731707902
277.979	360.733	350.92	395.80568	277.979	361.53602018474	350.92	397.26746709846	202.858	361.948857183344	349.412	396.492087822272
278.74	360.941	351.674	396.70464	278.74	361.524108954528	351.674	397.229313704544	203.63	361.938687595011	350.166	396.433875813252
279.501	361.58	352.428	398.26668	279.501	361.53998349864	352.428	397.199064289467	204.401	361.928464154749	350.92	396.37509750177
280.262	361.142	353.181	395.81832	280.262	361.571657436099	353.181	397.178287372338	205.173	361.918186561709	351.674	396.315754728046
281.023	362.739	353.935	399.37708	281.023	361.610848817304	353.935	397.164647695918	205.944	361.907854517271	352.428	396.255848768576
281.784	360.827	354.688	396.41928	281.784	361.657374197163	354.688	397.157072662231	206.715	361.897468266086	353.181	396.195381284853
282.545	361.738	355.441	397.312	282.545	361.712250401299	355.441	397.156806808062	207.486	361.887028578424	353.935	396.134353958477
283.306	361.858	356.195	396.85972	283.306	361.772241138482	356.195	397.162735178725	208.257	361.87653622606	354.688	396.072768097759
284.066	363.565	356.948	398.07952	284.066	361.83170529471	356.948	397.17309807092	209.028	361.865991982405	355.441	396.010625043436
284.827	361.454	357.701	397.38876	284.827	361.881750834801	357.701	397.189757733989	209.799	361.855396622185	356.195	395.947926479293
285.587	360.874	358.454	394.92752	285.587	361.919629297553	358.454	397.210559836453	210.57	361.844750922121	356.948	395.884674102127
286.347	361.711	359.206	396.01312	286.347	361.941493320019	359.206	397.227937716492	211.341	361.834055659647	357.701	395.820870511413
287.107	362.576	359.959	398.2832	287.107	361.941637126322	359.959	397.238442815986	212.111	361.823311980075	358.454	395.756518328573
287.868	362.581	360.712	399.04884	287.868	361.923581152946	360.712	397.246521558139	212.882	361.812521029811	359.206	395.691620190708
288.628	360.861	361.464	398.42724	288.628	361.897530204231	361.464	397.25536969666	213.652	361.801683957513	359.959	395.62617791421
289.387	361.787	362.217	396.15396	289.387	361.876458917461	362.217	397.265388238089	214.422	361.790801913696	360.712	395.560193633757
290.147	361.672	362.969	396.907	290.147	361.868801967172	362.969	397.278960436794	215.192	361.779876050264	361.464	395.493669510597
290.907	362.967	363.721	396.4952	290.907	361.872764969669	363.721	397.298151724318	215.962	361.768907519908	362.217	395.426607740864
291.666	362.263	364.473	397.97976	291.666	361.87875809357	364.473	397.324796584747	216.732	361.757897820094	362.969	395.359010550028
292.426	361.022	365.225	397.788	292.426	361.877452799688	365.225	397.361321239197	217.502	361.746848449545	363.721	395.290880883638
293.185	361.269	365.977	396.85996	293.185	361.862663921222	365.977	397.40964713745	218.271	361.735760908831	364.473	395.222221702724
293.944	361.378	366.729	397.09412	293.944	361.829617176983	366.729	397.468839586787	219.041	361.724636700486	365.225	395.153037160589
294.703	362.78	367.48	397.897	294.703	361.780631182472	367.48	397.53746811484	219.81	361.713477328009	365.977	395.083331438115
295.463	361.475	368.232	398.6694	295.463	361.726821809531	368.232	397.614831135496	220.58	361.702284295506	366.729	395.013108742533
296.221	361.841	368.983	396.46616	296.221	361.680532803569	368.983	397.695071452927	221.349	361.691059108396	367.48	394.942373298838
296.98	362.204	369.735	397.4448	296.98	361.63953356158	369.735	397.77560649994	222.118	361.679803523561	368.232	394.871129352837
297.739	361.641	370.486	398.86124	297.739	361.590952172989	370.486	397.853621983478	222.887	361.66851973139	368.983	394.799381179885
298.498	361.928	371.237	396.46552	298.498	361.527404830547	371.237	397.924458631021	223.656	361.65720989949	369.735	394.727133093315
299.256	361.369	371.988	396.41544	299.256	361.455802217785	371.988	397.981482883823	224.425	361.645874789359	370.486	394.654389423132
300.015	360.287	372.739	398.80476	300.015	361.389182920717	372.739	398.019461477055	225.194	361.634515349095	371.237	394.581154526515
300.773	360.501	373.49	398.84696	300.773	361.335244475061	373.49	398.03408850639	225.962	361.623132527403	371.988	394.507432802713
301.531	362.093	374.241	396.7634	301.531	361.292901656504	374.241	398.02115703132	226.731	361.611726176567	372.739	394.433228669818
302.289	360.976	374.992	400.29684	302.289	361.261774502254	374.992	397.979348917364	227.499	361.600295733157	373.49	394.358546565002
303.047	362.29	375.742	399.32292	303.047	361.245185024923	375.742	397.909736948616	228.267	361.588840634579	374.241	394.283390969154
303.805	361.392	376.492	397.09732	303.805	361.245140538235	376.492	397.813841498861	229.036	361.577360620637	374.992	394.207766408044
304.563	361.208	377.243	397.40728	304.563	361.255749618787	377.243	397.695349180868	229.804	361.565855311418	375.742	394.131677432246
305.32	360.072	377.993	397.47576	305.32	361.267713561304	377.993	397.55369931721	230.572	361.554323928046	376.492	394.055128653223
306.078	360.705	378.743	399.12984	306.078	361.274053665913	378.743	397.387461354355	231.339	361.542765059422	377.243	393.978124734348
306.836	361.211	379.493	397.51388	306.836	361.273227797685	379.493	397.196343831299	232.107	361.531177258162	377.993	393.900670369419
307.593	361.908	380.243	396.03308	307.593	361.261666036922	380.243	396.984146964867	232.875	361.519557266927	378.743	393.822770286526
308.35	362.285	380.993	396.59704	308.35	361.230974073496	380.993	396.756956748487	233.642	361.507902395632	379.493	393.744429249507
309.107	361.575	381.743	395.09224	309.107	361.17175234144	381.743	396.521303059832	234.41	361.496209955382	380.243	393.665652075274
309.864	361.281	382.492	396.9662	309.864	361.079981058948	382.492	396.285553989762	235.177	361.484477014619	380.993	393.586443618431
310.621	359.556	383.242	396.2116	310.621	360.959012410064	383.242	396.056134196242	235.944	361.47269998124	381.743	393.506808757258
311.378	361.202	383.991	393.81968	311.378	360.816551506915	383.991	395.842257329997	236.711	361.460875161762	382.492	393.426752400141
312.135	360.391	384.741	395.61808	312.135	360.657456870741	384.741	395.647966735871	237.478	361.448999359509	383.242	393.346279471321
312.892	360.902	385.49	396.29336	312.892	360.485351283547	385.49	395.475056285605	238.245	361.437069704599	383.991	393.265394930432
313.648	360.646	386.239	396.57608	313.648	360.306774502053	386.239	395.319716413155	239.012	361.425083328367	384.741	393.184103765764
314.405	360.388	386.988	395.53516	314.405	360.129562197053	386.988	395.172346458477	239.779	361.413037243198	385.49	393.102411514348
315.161	360.272	387.737	393.77628	315.161	359.972318040704	387.737	395.026322971707	240.545	361.400928462345	386.239	393.020323737552
315.917	359.534	388.486	393.1904	315.917	359.849801386035	388.486	394.881683130127	241.312	361.388754151871	386.988	392.937846028658
316.673	359.479	389.234	395.0454	316.673	359.766218407742	389.234	394.739334835313	242.078	361.3765114794	387.737	392.854984016503
317.429	358.479	389.983	396.59496	317.429	359.716690087553	389.983	394.596658591879	242.844	361.36419750091	388.486	392.771743355899
318.185	358.973	390.731	392.7498	318.185	359.69004124249	390.731	394.455133822139	243.611	361.351809273793	389.234	392.688130613738
318.941	360.278	391.48	395.07556	318.941	359.673704931814	391.48	394.317219206828	244.377	361.339343148951	389.983	392.604152771385
319.697	359.816	392.228	394.76056	319.697	359.662765023291	392.228	394.183685478101	245.143	361.326795478944	390.731	392.519816833775
320.452	360.333	392.976	395.17328	320.452	359.660332826314	392.976	394.051636306686	245.908	361.31416187673	391.48	392.435129845754
321.208	359.793	393.724	394.47384	321.208	359.67388159599	393.724	393.917926475707	246.674	361.301438164262	392.228	392.350099079849
321.963	359.625	394.472	393.62724	321.963	359.703439190619	394.472	393.785699406844	247.44	361.288620165035	392.976	392.264731834991
322.719	359.437	395.22	393.61496	322.719	359.732381519822	395.22	393.659742714994	248.205	361.275703703616	393.724	392.179035434216
323.474	360.153	395.968	391.78716	323.474	359.747127910749	395.968	393.542846965467	248.971	361.262684969588	394.472	392.093017229647
324.229	360.37	396.716	394.66344	324.229	359.743305255097	396.716	393.43537489798	249.736	361.249559502481	395.22	392.006684596354
324.984	359.289	397.463	391.57756	324.984	359.721590992684	397.463	393.333994106826	250.501	361.236322843696	395.968	391.920044924748
325.739	359.314	398.211	391.74428	325.739	359.690693048898	398.211	393.234945395708	251.266	361.222970535252	396.716	391.833105621325
326.494	360.183	398.958	392.70628	326.494	359.65515737998	398.958	393.138289421786	252.031	361.209498121807	397.463	391.745873961023
327.248	359.052	399.706	394.14372	327.248	359.616957813591	399.706	393.042852913016	252.796	361.195901285907	398.211	391.658357247085
328.003	359.049	400.453	394.99808	328.003	359.579187535278	400.453	392.951888922998	253.561	361.182175711881	398.958	391.570562616123
328.757	359.942	401.2	392.95064	328.757	359.544447840965	401.2	392.868981999332	254.326	361.168317085283	399.706	391.482497289811
329.512	359.558	401.947	391.97592	329.512	359.507352718367	401.947	392.793314658258	255.09	361.154321093741	400.453	391.394169614185
330.266	359.89	402.694	391.91624	330.266	359.458195693259	402.694	392.717992926285	255.855	361.140183426573	401.2	391.305587961893
331.02	358.84	403.441	393.18424	331.02	359.39001706841	403.441	392.633783315112	256.619	361.125899775034	401.947	391.216760741621
331.774	358.588	404.187	393.88912	331.774	359.302411235615	404.187	392.531654938642	257.383	361.111465831019	402.694	391.127696378507
332.528	359.999	404.934	391.61612	332.528	359.20450636301	404.934	392.407362604286	258.147	361.096877287617	403.441	391.038404049255
333.282	360.52	405.68	391.09336	333.282	359.098856245941	405.68	392.259640029367	258.912	361.082129840012	404.187	390.948893711228
334.036	358.455	406.427	392.3646	334.036	358.985707212471	406.427	392.087325709897	259.675	361.067219185607	404.934	390.859175343248
334.79	359.638	407.173	394.2664	334.79	358.864339844696	407.173	391.894361628596	260.439	361.052141024167	405.68	390.769258953539
335.543	357.22	407.919	391.89656	335.543	358.740796247257	407.919	391.688988790466	261.203	361.036891056899	406.427	390.6791552997
336.297	358.451	408.665	390.77488	336.297	358.623591872878	408.665	391.479260650779	261.967	361.021464987519	407.173	390.58887546019
337.05	359.13	409.411	390.53072	337.05	358.514532866311	409.411	391.271732399569	262.73	361.005858521255	407.919	390.498430530322
337.803	358.377	410.157	390.75068	337.803	358.415366636603	410.157	391.075560872208	263.494	360.990067365339	408.665	390.407831642186
338.557	357.851	410.903	391.49044	338.557	358.333192651385	410.903	390.897893329054	264.257	360.974087228049	409.411	390.317089941851
339.31	357.82	411.648	392.92564	339.31	358.272466834558	411.648	390.74148837854	265.02	360.957913819024	410.157	390.226216938767
340.063	358.106	412.394	389.39028	340.063	358.233487802844	412.394	390.602836494112	265.783	360.941542849207	410.903	390.135224353873
340.815	358.785	413.139	389.77792	340.815	358.21355909864	413.139	390.475703384784	266.546	360.924970032479	411.648	390.044124427332
341.568	358.972	413.885	388.67704	341.568	358.209407128541	413.885	390.353578087025	267.309	360.908191203055	412.394	389.952929412854
342.321	356.866	414.63	388.70344	342.321	358.218049597898	414.63	390.234853937162	268.072	360.891202197377	413.139	389.861651592968
343.073	359.051	415.375	390.02296	343.073	358.232137469422	415.375	390.124570463395	268.835	360.873998853754	413.885	389.770302693179
343.826	358.216	416.12	391.38964	343.826	358.244166333096	416.12	390.029352480273	269.597	360.856577011739	414.63	389.678894356097
344.578	358.451	416.865	389.52432	344.578	358.256897155542	416.865	389.952913370136	270.36	360.838932513932	415.375	389.587437142003
345.33	358.266	417.61	390.70208	345.33	358.273188400807	417.61	389.894842721013	271.122	360.821061205612	416.12	389.495940645477
346.083	357.511	418.355	390.17976	346.083	358.287336332452	418.355	389.853554141415	271.884	360.802958933857	416.865	389.404414892268
346.835	358.772	419.1	391.0774	346.835	358.294789488016	419.1	389.827671279319	272.646	360.784621547023	417.61	389.312869927061
347.587	358.629	419.844	389.32632	347.587	358.287058012153	419.844	389.812621141959	273.408	360.766044895663	418.355	389.221315913247
348.338	358.155	420.589	390.49528	348.338	358.259814954198	420.589	389.800419261333	274.17	360.747224831803	419.1	389.12976302811
349.09	357.862	421.333	388.65792	349.09	358.220246566551	421.333	389.782633996234	274.932	360.728157209501	419.844	389.038222397793
349.842	357.467	422.077	389.80696	349.842	358.176724735995	422.077	389.755791992933	275.694	360.70883788399	420.589	388.946705167914
350.593	358.683	422.821	391.27252	350.593	358.131417706329	422.821	389.72104815144	276.456	360.689262838219	421.333	388.855222769311
351.345	358.631	423.565	387.55972	351.345	358.080335249853	423.565	389.676333583258	277.217	360.669428056405	422.077	388.763786648305
352.096	358.515	424.309	388.99176	352.096	358.020062150511	424.309	389.615100018521	277.979	360.649329524204	422.821	388.672408055887
352.847	357.943	425.053	387.97724	352.847	357.948409564254	425.053	389.533980186065	278.74	360.628963228607	423.565	388.581099275791
353.598	358.125	425.797	391.8954	353.598	357.864409513058	425.797	389.432789771218	279.501	360.608325240194	424.309	388.489872617751
354.349	356.583	426.541	389.34244	354.349	357.766353105898	426.541	389.313549059508	280.262	360.587411941268	425.053	388.398739380336
355.1	357.36	427.284	389.1208	355.1	357.657312456435	427.284	389.18153582547	281.023	360.566219715107	425.797	388.307711358984
355.851	357.834	428.028	390.1702	355.851	357.540603231274	428.028	389.038826293957	281.784	360.544745499019	426.541	388.216799931846
356.602	357.709	428.771	388.19252	356.602	357.427375923364	428.771	388.892093841343	282.545	360.522986232488	427.284	388.126016512953
357.353	357.278	429.514	389.71116	357.353	357.32633548626	429.514	388.744304332793	283.306	360.500939136968	428.028	388.035373630718
358.103	358.08	430.257	388.24884	358.103	357.239529472873	430.257	388.595372593869	284.066	360.478601435128	428.771	387.944884798391
358.853	357.108	431	388.40896	358.853	357.173320376613	431	388.44308475012	284.827	360.455970350997	429.514	387.854563550567
359.604	356.769	431.743	388.13472	359.604	357.135278247412	431.743	388.28832029209	285.587	360.433043111687	430.257	387.764423667005
360.354	356.53	432.486	387.58552	360.354	357.128895745319	432.486	388.133351191761	286.347	360.40981694531	431	387.674478946024
361.104	357.157	433.229	389.30052	361.104	357.146070618583	433.229	387.979898766163	287.107	360.386289520492	431.743	387.584743665521
361.854	356.651	433.972	387.30776	361.854	357.174259697089	433.972	387.826543188492	287.868	360.362458507163	432.486	387.495232830526
362.604	357.318	434.714	387.9002	362.604	357.205878960364	434.714	387.675411260059	288.628	360.33832157744	433.229	387.405961990545
363.354	357.781	435.457	387.1286	363.354	357.237682944039	435.457	387.5296301582	289.387	360.313876405659	433.972	387.316946784469
364.104	356.766	436.199	386.67432	364.104	357.269200802053	436.199	387.395278458978	290.147	360.289121188313	434.714	387.228202870136
364.853	357.037	436.941	386.26452	364.853	357.305954562393	436.941	387.27757367547	290.907	360.264054123367	435.457	387.139745896287
365.603	358.718	437.684	387.9992	365.603	357.35079661443	437.684	387.180738519712	291.666	360.238673410169	436.199	387.051592176942
366.352	356.929	438.426	385.83572	366.352	357.399887764419	438.426	387.107350999341	292.426	360.212977250771	436.941	386.963758015086
367.101	357.207	439.168	386.09944	367.101	357.445156399219	439.168	387.053912408945	293.185	360.186963849248	437.684	386.876259340203
367.851	358.082	439.909	388.89896	367.851	357.480896506573	439.909	387.014761308699	293.944	360.160631410482	438.426	386.789111389533
368.6	357.496	440.651	387.408	368.6	357.506701791872	440.651	386.982265527846	294.703	360.133978140442	439.168	386.702330512025
369.349	357.686	441.393	389.36824	369.349	357.517368449021	441.393	386.95229417975	295.463	360.107002246308	439.909	386.615932112772
370.098	356.474	442.134	384.7962	370.098	357.509917401024	442.134	386.923263239204	296.221	360.079701937912	440.651	386.529931000006
370.846	357.635	442.876	386.40776	370.846	357.48492606387	442.876	386.893611194627	296.98	360.05207542645	441.393	386.444342004788
371.595	357.237	443.617	385.90828	371.595	357.443724430155	443.617	386.864394048592	297.739	360.024120924879	442.134	386.359180827467
372.344	357.309	444.358	388.54132	372.344	357.386896896464	444.358	386.830931635747	298.498	359.995836648311	442.876	386.274463197631
373.092	357.283	445.1	386.72716	373.092	357.317477344251	445.1	386.787602829122	299.256	359.967220813473	443.617	386.190203297519
373.841	358.442	445.841	385.22476	373.841	357.238553531547	445.841	386.72985588659	300.015	359.938271639023	444.358	386.106415441332
374.589	356.577	446.582	385.87376	374.589	357.153802628166	446.582	386.655799470881	300.773	359.908987345024	445.1	386.023113664166
375.337	357.689	447.322	389.12476	375.337	357.057922022128	447.322	386.567662431195	301.531	359.879366499915	445.841	385.940312025468
376.085	356.657	448.063	386.72956	376.085	356.942864943121	448.063	386.466186244435	302.289	359.849407672731	446.582	385.858025281691
376.833	356.765	448.804	386.48772	376.833	356.803417739946	448.804	386.354577022874	303.047	359.819109434717	447.322	385.77626748089
377.581	357.226	449.544	386.21972	377.581	356.644193045669	449.544	386.238117277082	303.805	359.788470358248	448.063	385.695052686698
378.329	355.102	450.285	384.9896	378.329	356.467780957092	450.285	386.120490365369	304.563	359.757489018167	448.804	385.614394996234
379.076	356.29	451.025	386.08964	379.076	356.276950417844	451.025	386.002334792559	305.32	359.726163990921	449.544	385.534309530778
379.824	356.766	451.766	386.53016	379.824	356.083501475068	451.766	385.880276726749	306.078	359.69449385441	450.285	385.454812276202
380.572	355.982	452.506	384.70852	380.572	355.90553473758	452.506	385.74913966239	306.836	359.662477532021	451.025	385.375919896937
381.319	355.75	453.246	385.2562	381.319	355.756221831188	453.246	385.605485584173	307.593	359.630113948154	451.766	385.29764859685
382.066	355.904	453.986	385.98024	382.066	355.634113448301	453.986	385.449619304014	308.35	359.597402028757	452.506	385.220015286393
382.813	355.455	454.726	387.44644	382.813	355.538636879497	454.726	385.284385172633	309.107	359.564340702055	453.246	385.143036888343
383.561	355.206	455.465	383.5812	383.561	355.46390778273	455.465	385.115042442628	309.864	359.530928898961	453.986	385.066729819097
384.308	353.923	456.205	385.24724	384.308	355.39950365336	456.205	384.944647897805	310.621	359.497165552399	454.726	384.991110607084
385.054	356.115	456.945	382.51072	385.054	355.334115196914	456.945	384.778430566037	311.378	359.463049597043	455.465	384.916196685106
385.801	355.041	457.684	385.4688	385.801	355.263112200869	457.684	384.619589710191	312.135	359.428580026344	456.205	384.842005510522
386.548	355.376	458.423	386.08028	386.548	355.18298393087	458.423	384.471584476657	312.892	359.393755835489	456.945	384.768553219041
387.294	355.175	459.163	384.40984	387.294	355.09245367281	459.163	384.334176076822	313.648	359.358576020629	457.684	384.695856347555
388.041	355.038	459.902	384.74696	388.041	354.989948953703	459.902	384.208148395993	314.405	359.323039579424	458.423	384.623929197703
388.787	355.633	460.641	382.19148	388.787	354.879216233736	460.641	384.089822795059	315.161	359.287145510819	459.163	384.552786836335
389.534	355.396	461.38	384.86424	389.534	354.764534232459	461.38	383.971894027064	315.917	359.250892814825	459.902	384.482444344867
390.28	354.49	462.119	384.63628	390.28	354.643002567968	462.119	383.851327690306	316.673	359.214280492439	460.641	384.412916663197
391.026	353.686	462.858	381.97764	391.026	354.514839701042	462.858	383.73229393809	317.429	359.177307827482	461.38	384.344218993092
391.772	355.354	463.596	382.9592	391.772	354.381546845464	463.596	383.617623396238	318.185	359.139974368227	462.119	384.276364337099
392.518	353.518	464.335	383.41068	392.518	354.24534278133	464.335	383.510290033858	318.941	359.102278965341	462.858	384.209366212584
393.264	353.813	465.073	383.44584	393.264	354.112967558904	465.073	383.413156012549	319.697	359.064220302681	463.596	384.14323849323
394.009	353.57	465.812	384.63092	394.009	353.994611248587	465.812	383.325823620344	320.452	359.025797065282	464.335	384.07799284331
394.755	353.872	466.55	384.80752	394.755	353.898016390125	466.55	383.248053896159	321.208	358.98700793893	465.073	384.013639754901
395.5	354.098	467.288	381.48608	395.5	353.82532514786	467.288	383.175806656269	321.963	358.947851610716	465.812	383.950189059438
396.246	353.238	468.026	382.22456	396.246	353.768413357145	468.026	383.103170244909	322.719	358.908326768541	466.55	383.887650026236
396.991	353.828	468.764	383.4104	396.991	353.719565612891	468.764	383.028878010764	323.474	358.868432100979	467.288	383.826032598531
397.736	354.22	469.502	384.27356	397.736	353.672124488897	469.502	382.957938834704	324.229	358.828166824752	468.026	383.765347630233
398.481	353.677	470.24	383.82876	398.481	353.616880713648	470.24	382.893667521209	324.984	358.787530157864	468.764	383.705603658696
399.226	353.613	470.978	381.8816	399.226	353.545419652398	470.978	382.831873457324	325.739	358.746521319862	469.502	383.646807695896
399.971	353.877	471.715	380.81928	399.971	353.456437823049	471.715	382.768085787591	326.494	358.705140031261	470.24	383.588966461558
400.716	352.687	472.453	383.58256	400.716	353.354172835036	472.453	382.698189409454	327.248	358.663386579487	470.978	383.532087295889
401.461	353.642	473.19	382.6064	401.461	353.24455376317	473.19	382.624940194976	328.003	358.621261253445	471.715	383.476177776495
402.205	353.738	473.927	382.30748	402.205	353.130873732154	473.927	382.552112755275	328.757	358.578764730262	472.453	383.421243846995
402.95	352.803	474.665	383.1496	402.95	353.012822045511	474.665	382.482030208896	329.512	358.535898114381	473.19	383.367288820684
403.694	352.719	475.402	383.03204	403.694	352.896786113806	475.402	382.418697518318	330.266	358.492662511604	473.927	383.314316170556
404.438	352.568	476.139	381.84212	404.438	352.787432045377	476.139	382.36129358556	331.02	358.449059028755	474.665	383.262328616327
405.183	352.29	476.876	383.09916	405.183	352.687821329963	476.876	382.306101581409	331.774	358.405088774059	475.402	383.211327880944
405.927	352.051	477.612	381.80832	405.927	352.603176398536	477.612	382.252885884501	332.528	358.360753246287	476.139	383.161315575753
406.671	353.147	478.349	381.51256	406.671	352.540384075481	478.349	382.201260426646	333.282	358.316054126941	476.876	383.112293134605
407.415	352.082	479.086	382.00728	407.415	352.499910807639	479.086	382.153673278278	334.036	358.270993099161	477.612	383.064260685348
408.158	352.734	479.822	381.41224	408.158	352.465971520809	479.822	382.115230739133	334.79	358.225571848288	478.349	383.017218342826
408.902	353.206	480.559	383.36752	408.902	352.422163003898	480.559	382.091306071027	335.543	358.17979224349	479.086	382.971164978504
409.646	351.923	481.295	382.75172	409.646	352.375047929608	481.295	382.086195467921	336.297	358.133656155346	479.822	382.926097974235
410.389	352.389	482.031	382.26588	410.389	352.335828371202	482.031	382.099691116666	337.05	358.0871644956	480.559	382.882013757623
411.133	352.304	482.767	380.40404	411.133	352.313807281161	482.767	382.126251621752	337.803	358.040318493025	481.295	382.838907257557
411.876	352.123	483.503	382.31328	411.876	352.313093504428	483.503	382.16004229447	338.557	357.993119377437	482.031	382.796773883574
412.619	352.49	484.239	383.1184	412.619	352.324562168548	484.239	382.19946251902	339.31	357.945568714995	482.767	382.755608958897
413.362	352.663	484.975	382.14436	413.362	352.342504086994	484.975	382.245745524059	340.063	357.897667929883	483.503	382.715407281163
414.105	352.158	485.711	381.98588	414.105	352.365549070787	485.711	382.297976542226	340.815	357.84941832084	484.239	382.676161319956
414.848	352.548	486.447	381.2312	414.848	352.386557443986	486.447	382.353353679502	341.568	357.800821394729	484.975	382.637863146755
415.591	352.024	487.182	382.51124	415.591	352.392965588688	487.182	382.409071278433	342.321	357.75187865935	485.711	382.600505270853
416.334	351.202	487.917	382.8642	416.334	352.378620867453	487.917	382.464589109151	343.073	357.702591623673	486.447	382.564079712977
417.076	351.365	488.653	380.92616	417.076	352.344275023313	488.653	382.517127970314	343.826	357.652960911675	487.182	382.528577885372
417.819	352.821	489.388	381.58376	417.819	352.29701764551	489.388	382.563439641861	344.578	357.602987148682	487.917	382.493989880735
418.561	355.677	490.123	386.74696	418.561	352.250871622213	490.123	382.604085516977	345.33	357.552671522495	488.653	382.460305774597
419.303	351.834	490.858	383.17032	419.303	352.212425732768	490.858	382.63855255519	346.083	357.502015221765	489.388	382.427516008995
420.046	352.136	491.593	382.824	420.046	352.180319257322	491.593	382.664404489329	346.835	357.451019435854	490.123	382.395609507166
420.788	351.929	492.328	382.56552	420.788	352.150384213738	492.328	382.68029970849	347.587	357.399685363102	490.858	382.364574357025
421.53	350.959	493.063	381.7392	421.53	352.113673768425	493.063	382.681914323115	348.338	357.348014203167	491.593	382.334398690003
422.272	352.298	493.797	381.72564	422.272	352.061756073407	493.797	382.667219605815	349.09	357.296007156939	492.328	382.305071435217
423.013	351.489	494.532	382.60832	423.013	351.993281282655	494.532	382.638102530162	349.842	357.243665426114	493.063	382.276582006491
423.755	350.93	495.266	383.16428	423.755	351.907946529099	495.266	382.597038094525	350.593	357.190990777815	493.797	382.248920075492
424.497	351.162	496.001	382.0292	424.497	351.807760498465	496.001	382.548376581524	351.345	357.137985202275	494.532	382.222074781878
425.238	353.079	496.735	382.83204	425.238	351.70112936342	496.735	382.498604310794	352.096	357.084650691222	495.266	382.196034747261
425.98	352.421	497.469	382.7304	425.98	351.600934065147	497.469	382.454226136861	352.847	357.030989237874	496.001	382.170788975636
426.721	352.141	498.203	382.37948	426.721	351.522212594394	498.203	382.418612501472	353.598	356.97700283688	496.735	382.146327429557
427.462	351.815	498.937	383.628	427.462	351.467793367891	498.937	382.395740517725	354.349	356.922693483804	497.469	382.122639931411
428.203	350.893	499.671	381.93892	428.203	351.420521461673	499.671	382.386581471927	355.1	356.868063175353	498.203	382.099716982434
428.944	350.733	500.405	381.34448	428.944	351.354709616233	500.405	382.387196097962	355.851	356.813113568883	498.937	382.077549685549
429.685	350.942	501.139	381.79456	429.685	351.260708390257	501.139	382.392662649871	356.602	356.757846813196	499.671	382.056129420642
430.426	351.235	501.872	382.4512	430.426	351.146566450138	501.872	382.40145300008	357.353	356.702265058112	500.405	382.035447583104
431.167	350.723	502.606	382.64928	431.167	351.010141759194	502.606	382.41280242276	358.103	356.646370454405	501.139	382.015495452289
431.907	351.387	503.339	381.23924	431.907	350.853251920004	503.339	382.421441572759	358.853	356.590165728005	501.872	381.996263623493
432.648	350.181	504.072	382.69896	432.648	350.688848670175	504.072	382.420015513861	359.604	356.53365360628	502.606	381.977742473284
433.388	350.229	504.805	382.90888	433.388	350.52983788072	504.805	382.406723009679	360.354	356.47683733391	503.339	381.959922828619
434.129	351.031	505.539	382.02236	434.129	350.386559019615	505.539	382.389385119112	361.104	356.419720390688	504.072	381.942796181278
434.869	350.957	506.272	384.24532	434.869	350.262676353302	506.272	382.372693190596	361.854	356.362306309517	504.805	381.926353309561
435.609	350.776	507.004	382.62988	435.609	350.15500634761	507.004	382.358521230494	362.604	356.304598624037	505.539	381.910585740375
436.349	349.738	507.737	381.55416	436.349	350.055369999753	507.737	382.348734283626	363.354	356.246601156292	506.272	381.895485973324
437.089	349.437	508.47	382.62292	437.089	349.961777554064	508.47	382.343150629588	364.104	356.188317729342	507.004	381.881046618671
437.829	349.508	509.203	383.64932	437.829	349.879584967866	509.203	382.339633829078	364.853	356.129752167778	507.737	381.867260310177
438.569	350.068	509.935	382.46136	438.569	349.81966316949	509.935	382.336335221131	365.603	356.070908873299	508.47	381.854120422947
439.308	348.822	510.668	380.85468	439.308	349.784414092249	510.668	382.329745553477	366.352	356.011792248509	509.203	381.841620022118
440.048	348.668	511.4	381.59784	440.048	349.765906086573	511.4	382.317446540102	367.101	355.95240669866	509.935	381.829752933938
440.787	350.553	512.132	380.88	440.787	349.752758007064	512.132	382.301373498868	367.851	355.892756629921	510.668	381.81851300273
441.527	350.82	512.864	382.6792	441.527	349.735406680434	512.864	382.285870339471	368.6	355.832846449716	511.4	381.807894698112
442.266	349.243	513.596	383.34564	442.266	349.708959020306	513.596	382.274810552187	369.349	355.772680567656	512.132	381.797891535503
443.005	349.489	514.328	383.61144	443.005	349.667538679087	514.328	382.273890414417	370.098	355.712263395017	512.864	381.788496822371
443.744	349.951	515.06	380.87648	443.744	349.60975531539	515.06	382.285253844745	370.846	355.651599344989	513.596	381.779702957469
444.483	350.619	515.792	381.2648	444.483	349.537717340474	515.792	382.309584285166	371.595	355.590692831522	514.328	381.771503221347
445.222	349.054	516.523	383.46268	445.222	349.455108776878	516.523	382.34645149202	372.344	355.529548270549	515.06	381.763890910215
445.961	349.681	517.255	382.27868	445.961	349.368485150554	517.255	382.391354921153	373.092	355.46817007965	515.792	381.75685933868
446.699	349.807	517.986	382.78908	446.699	349.288725384884	517.986	382.435551247822	373.841	355.406562678186	516.523	381.750400942815
447.438	349.476	518.718	381.79996	447.438	349.220681697633	518.718	382.4741138069	374.589	355.34473048733	517.255	381.744507671553
448.176	347.447	519.449	382.8686	448.176	349.166148996465	519.449	382.504840138179	375.337	355.282677931291	517.986	381.739171490948
448.915	348.539	520.18	383.59212	448.915	349.119316413407	520.18	382.527816809063	376.085	355.220409435513	518.718	381.734384895888
449.653	348.775	520.911	381.99272	449.653	349.075328157688	520.911	382.540922966791	376.833	355.157929427842	519.449	381.730141420667
450.391	348.611	521.642	381.82696	450.391	349.03130863589	521.642	382.545509200079	377.581	355.095242337563	520.18	381.7264346645
451.129	349.336	522.373	382.83	451.129	348.98371829898	522.373	382.544041773806	378.329	355.032352595568	520.911	381.723259353675
451.867	348.843	523.104	382.04808	451.867	348.927836898172	523.104	382.537314430165	379.076	354.969264634879	521.642	381.720610233139
452.605	349.719	523.834	384.01232	452.605	348.870048491955	523.834	382.528552362347	379.824	354.905982958095	522.373	381.718482314602
453.343	350.272	524.565	382.74004	453.343	348.821147532188	524.565	382.521294189136	380.572	354.842512069138	523.104	381.716870715064
454.081	349.116	525.295	382.27328	454.081	348.784150207855	525.295	382.516480702255	381.319	354.778856473789	523.834	381.715771651923
454.818	348.514	526.026	381.5266	454.818	348.754136364106	526.026	382.515165119038	382.066	354.715020678966	524.565	381.715181670477
455.556	349.053	526.756	383.58216	455.556	348.725783216213	526.756	382.517086682611	382.813	354.651009192562	525.295	381.71509733899
456.293	347.248	527.486	381.82048	456.293	348.695837778666	527.486	382.520154573525	383.561	354.586826523656	526.026	381.715516240336
457.03	349.007	528.216	382.80524	457.03	348.656309417597	528.216	382.523143703989	384.308	354.522477182134	526.756	381.716436509986
457.768	347.034	528.946	381.26472	457.768	348.608964346396	528.946	382.527867055784	385.054	354.457965678497	527.486	381.717856096389
458.505	348.501	529.676	381.36076	458.505	348.562069602216	529.676	382.53606355353	385.801	354.393295924373	528.216	381.719772966646
459.242	348.23	530.406	382.96072	459.242	348.525250772824	530.406	382.546688633128	386.548	354.328471833044	528.946	381.722185189461
459.979	349.369	531.136	385.62584	459.979	348.500917820545	531.136	382.559361603181	387.294	354.263497318441	529.676	381.725091908145
460.715	348.277	531.865	381.11956	460.715	348.49154382281	531.865	382.575648282136	388.041	354.198376295543	530.406	381.728491813122
461.452	349.3	532.595	382.88844	461.452	348.490371619865	532.595	382.594291321309	388.787	354.133112680239	531.136	381.732383234126
462.189	348.89	533.324	381.35124	462.189	348.481134668289	533.324	382.613270745036	389.534	354.067710389258	531.865	381.736764513214
462.925	348.888	534.054	383.81416	462.925	348.445914517114	534.054	382.630705749548	390.28	354.00217334083	532.595	381.741634031377
463.662	348.118	534.783	383.10488	463.662	348.369792638636	534.783	382.645325734167	391.026	353.936505454512	533.324	381.746989558573
464.398	348.201	535.512	381.3706	464.398	348.246924589741	535.512	382.657973437169	391.772	353.8707111372	534.054	381.752830000099
465.134	348.047	536.241	383.02908	465.134	348.089896005752	536.241	382.66451664774	392.518	353.804794545535	534.783	381.759153869458
465.87	347.347	536.97	382.39196	465.87	347.917255942675	536.97	382.662815862303	393.264	353.738759837642	535.512	381.765959700769
466.606	348.378	537.699	383.43856	466.606	347.745318959665	537.699	382.656449723288	394.009	353.672610885137	536.241	381.773246041605
467.342	347.096	538.427	384.101	467.342	347.585672628794	538.427	382.646777725142	394.755	353.606351633804	536.97	381.781011048137
468.078	347.655	539.156	380.98644	468.078	347.444229925096	539.156	382.635268606807	395.5	353.539985926917	537.699	381.78925288909
468.814	347.406	539.885	382.14988	468.814	347.32528193631	539.885	382.624202847528	396.246	353.473517873134	538.427	381.797970338031
469.549	347.378	540.613	382.21256	469.549	347.222917643786	540.613	382.61509639113	396.991	353.406952138568	539.156	381.807162185021
470.285	345.899	541.341	383.5654	470.285	347.133261650957	541.341	382.608941087551	397.736	353.340293154052	539.885	381.816827243148
471.02	346.803	542.07	382.72444	471.02	347.053867925207	542.07	382.608461520154	398.481	353.273545771043	540.613	381.826963512989
471.756	347.083	542.798	382.85812	471.756	346.98063114663	542.798	382.613474370953	399.226	353.206714841879	541.341	381.83756932484
472.491	347.66	543.526	382.173	472.491	346.914462572892	543.526	382.62289214536	399.971	353.139805621951	542.07	381.848643390738
473.226	346.657	544.254	382.29564	473.226	346.856295556791	544.254	382.633087264566	400.716	353.072823772524	542.798	381.86018444
473.961	348.322	544.982	382.16244	473.961	346.809352697839	544.982	382.641607299168	401.461	353.005774955604	543.526	381.872192068981
474.696	346.559	545.71	382.72364	474.696	346.779360153909	545.71	382.648104450112	402.205	352.938664447758	544.254	381.88466686199
475.431	346.25	546.437	382.96056	475.431	346.762943546405	546.437	382.651440894947	402.95	352.871497526188	544.982	381.897609701139
476.166	345.87	547.165	381.7952	476.166	346.754417946954	547.165	382.645088605537	403.694	352.804279468898	545.71	381.911021875402
476.901	347.075	547.892	384.04904	476.901	346.744676474314	547.892	382.626942087722	404.438	352.737015485461	546.437	381.924904935934
477.635	346.265	548.62	381.35568	477.635	346.720288737899	548.62	382.599664724346	405.183	352.669710700255	547.165	381.939261238383
478.37	346.384	549.347	384.391	478.37	346.674927377111	549.347	382.567882388956	405.927	352.602370068814	547.892	381.954094163697
479.104	347.209	550.074	383.29892	479.104	346.609943681311	550.074	382.533287777183	406.671	352.534998167339	548.62	381.9694069502
479.838	346.68	550.801	380.03944	479.838	346.531267187655	550.801	382.49314196456	407.415	352.467599021213	549.347	381.985202857169
480.572	345.791	551.528	382.96904	480.572	346.452310456074	551.528	382.445649023911	408.158	352.40017665643	550.074	382.001484536288
481.307	348.069	552.255	383.82268	481.307	346.384586884645	552.255	382.391704691843	408.902	352.332734713773	550.801	382.018254663301
482.041	345.701	552.982	381.78796	482.041	346.330588823867	552.982	382.334121540475	409.646	352.265277167512	551.528	382.035515926926
482.774	346.888	553.709	382.12884	482.774	346.286770163473	553.709	382.273932104806	410.389	352.197807992791	552.255	382.053269056854
483.508	346.779	554.436	382.54664	483.508	346.244192640698	554.436	382.209538682776	411.133	352.13033082282	552.982	382.071515706964
484.242	345.046	555.162	381.86504	484.242	346.195646686732	555.162	382.140746906715	411.876	352.06284948181	553.709	382.090257548832
484.976	346.173	555.889	382.63296	484.976	346.142306981774	555.889	382.071801634057	412.619	351.995367967465	554.436	382.109495973309
485.709	345.319	556.615	381.55392	485.709	346.099671898634	556.615	382.010614701738	413.362	351.927890337583	555.162	382.129232409448
486.442	345.352	557.341	381.64328	486.442	346.076333028743	557.341	381.960199995994	414.105	351.860421144098	555.889	382.149468719069
487.176	346.3	558.067	380.39656	487.176	346.073483098346	558.067	381.923686441264	414.848	351.792964939677	556.615	382.170206502446
487.909	346.814	558.793	381.416	487.909	346.083296543221	558.793	381.903109968039	415.591	351.725526574272	557.341	382.191447838506
488.642	345.595	559.519	383.07784	488.642	346.101261728827	559.519	381.899715128178	416.334	351.658110898587	558.067	382.213194196055
489.375	347.237	560.245	383.80212	489.375	346.123818520224	560.245	381.911914237892	417.076	351.590723061502	558.793	382.23544650121
490.108	346.051	560.971	382.3516	490.108	346.14626529541	560.971	381.937787658038	417.819	351.523367756242	559.519	382.258203881622
490.841	346.249	561.697	380.26968	490.841	346.164432251041	561.697	381.97635430648	418.561	351.456049450536	560.245	382.281464653689
491.574	346.003	562.422	381.64872	491.574	346.170743089151	562.422	382.0250445164	419.303	351.388772613408	560.971	382.305227945249
492.306	345.454	563.148	381.7454	492.306	346.157389840669	563.148	382.085256418843	420.046	351.321541718106	561.697	382.329492899347
493.039	346.541	563.873	382.12268	493.039	346.123000181515	563.873	382.156060735599	420.788	351.254361682658	562.422	382.354258704934
493.771	346.932	564.598	382.50716	493.771	346.07303072027	564.598	382.235011476515	421.53	351.187237425907	563.148	382.379522511749
494.504	346.389	565.324	381.80724	494.504	346.015205392448	565.324	382.315345367756	422.272	351.120173867372	563.873	382.405280771046
495.236	344.798	566.049	382.12772	495.236	345.963537504429	566.049	382.389555707892	423.013	351.053175698561	564.598	382.431529306299
495.968	345.993	566.774	383.70108	495.968	345.924774413335	566.774	382.456741507081	423.755	350.986247612161	565.324	382.458263661205
496.7	344.978	567.499	382.43972	496.7	345.898328523558	567.499	382.517574867189	424.497	350.919394736246	566.049	382.485479454337
497.432	346.522	568.224	383.4558	497.432	345.881409793536	568.224	382.570316114735	425.238	350.8526221427	566.774	382.513171659755
498.164	346.323	568.948	382.26536	498.164	345.871916380946	568.948	382.616190766772	425.98	350.785935145769	567.499	382.541334897336
498.896	345.483	569.673	380.94504	498.896	345.866558010184	569.673	382.659178600069	426.721	350.719339061927	568.224	382.569964962987
499.627	345.858	570.397	384.5582	499.627	345.861217258516	570.397	382.703436577454	427.462	350.652839209279	568.948	382.599057552016
500.359	345.618	571.122	382.43812	500.359	345.849938877006	571.122	382.752549622758	428.203	350.586440907357	569.673	382.628609236707
501.091	346.299	571.846	382.80452	501.091	345.832008412845	571.846	382.802249620944	428.944	350.52014947685	570.397	382.658616258984
501.822	345.087	572.571	382.24348	501.822	345.806969064473	572.571	382.845110805534	429.685	350.453970544702	571.122	382.689073194036
502.553	347.258	573.295	383.66184	502.553	345.773936174158	573.295	382.875768390987	430.426	350.387909950496	571.846	382.719974636049
503.284	344.653	574.019	383.77816	503.284	345.728911784668	574.019	382.896290267485	431.167	350.321974021353	572.571	382.751314930767
504.016	346.617	574.743	381.85688	504.016	345.66128062572	574.743	382.914119655843	431.907	350.256169085244	573.295	382.78308850763
504.747	345.294	575.467	383.6206	504.747	345.576239691868	575.467	382.935416498555	432.648	350.190501870764	574.019	382.815289293325
505.478	344.652	576.19	381.48852	505.478	345.490490644033	576.19	382.961515463946	433.388	350.124979107638	574.743	382.847912084501
506.208	346.441	576.914	381.62372	506.208	345.417665498227	576.914	382.990843849261	434.129	350.0596075161	575.467	382.880952631049
506.939	345.612	577.638	383.64424	506.939	345.362528069176	577.638	383.021600695757	434.869	349.9943939203	576.19	382.914405701739
507.67	344.485	578.361	384.71024	507.67	345.322164181331	578.361	383.050467380023	435.609	349.92934514536	576.914	382.94826679759
508.4	345.139	579.085	382.67568	508.4	345.292420409987	579.085	383.075897515764	436.349	349.864468017363	577.638	382.982530007997
509.131	345.284	579.808	382.6264	509.131	345.273782448399	579.808	383.097684510721	437.089	349.799769363241	578.361	383.017188111051
509.861	345.078	580.531	383.48832	509.861	345.269461065125	580.531	383.114823113514	437.829	349.735255883582	579.085	383.052234539938
510.591	345.366	581.254	384.41412	510.591	345.281027861689	581.254	383.130033553109	438.569	349.670933916571	579.808	383.087662744773
511.321	345.207	581.977	382.93392	511.321	345.311271487116	581.977	383.148309794392	439.308	349.606809573361	580.531	383.123465802882
512.051	345.287	582.7	382.75764	512.051	345.360096144121	582.7	383.172566973222	440.048	349.542889361778	581.254	383.159636334943
512.781	344.763	583.423	382.63404	512.781	345.41948844568	583.423	383.205817233805	440.787	349.479179005619	581.977	383.196167322837
513.511	346.977	584.146	381.8978	513.511	345.477490145154	584.146	383.250834885444	441.527	349.415683354669	582.7	383.233051760991
514.241	345.713	584.868	384.65468	514.241	345.527532691627	584.868	383.308398035797	442.266	349.352407259787	583.423	383.270282384206
514.971	344.873	585.591	385.08952	514.971	345.563869774655	585.591	383.38117688315	443.005	349.289355573236	584.146	383.307851456627
515.7	345.847	586.314	383.49428	515.7	345.586340652456	586.314	383.466442667818	443.744	349.22653303798	584.868	383.345750612517
516.43	344.646	587.036	382.34712	516.43	345.59385486598	587.036	383.5564499904	444.483	349.16394459643	585.591	383.38397009019
517.159	346.369	587.758	382.16236	517.159	345.579882879818	587.758	383.646826061426	445.222	349.101595191721	586.314	383.422500141048
517.888	345.242	588.48	383.68912	517.888	345.547639635973	588.48	383.741748482454	445.961	349.03948976844	587.036	383.46133103355
518.618	345.948	589.202	384.19532	518.618	345.501013371061	589.202	383.845333804309	446.699	348.977633223631	587.758	383.500453107215
519.347	345.868	589.924	382.96584	519.347	345.438539068459	589.924	383.956109310446	447.438	348.916030454976	588.48	383.539855598495
520.076	345.625	590.646	383.4962	520.076	345.364058095309	590.646	384.070701735269	448.176	348.854686360988	589.202	383.579526419129
520.805	345.087	591.368	385.45572	520.805	345.284762604273	591.368	384.182926052967	448.915	348.793606399589	589.924	383.619453628628
521.533	344.105	592.09	384.73696	521.533	345.207623884949	592.09	384.286295145862	449.653	348.732794622422	590.646	383.659625896138
522.262	345.598	592.811	384.02368	522.262	345.143276453038	592.811	384.37763969647	450.391	348.67225482678	591.368	383.70003124373
522.991	344.962	593.533	385.83844	522.991	345.101515053812	593.533	384.457541808818	451.129	348.611990852117	592.09	383.740657531679
523.719	346.025	594.254	384.22452	523.719	345.087637123255	594.254	384.524481644525	451.867	348.552006476695	592.811	383.781492637821
524.448	344.64	594.976	384.77708	524.448	345.101198946889	594.976	384.57641535632	452.605	348.4923054795	593.533	383.822525426329
525.176	345.067	595.697	385.44136	525.176	345.141401784997	595.697	384.615715302811	453.343	348.432891930218	594.254	383.863745001142
525.904	344.164	596.418	385.53124	525.904	345.203332486372	596.418	384.646458054511	454.081	348.373769899764	594.976	383.905140486357
526.633	345.334	597.139	383.32644	526.633	345.27845816412	597.139	384.669158502018	454.818	348.314943460893	595.697	383.946701363241
527.361	345.112	597.86	384.09224	527.361	345.354045797132	597.86	384.680418263682	455.556	348.256416687099	596.418	383.988417976279
528.089	345.022	598.581	383.98476	528.089	345.41698663938	598.581	384.676799133736	456.293	348.198193850737	597.139	384.030280684902
528.816	346.22	599.302	384.27364	528.816	345.464108054109	599.302	384.660296446946	457.03	348.140279224955	597.86	384.07227986397
529.544	345.694	600.022	386.64548	529.544	345.491751544652	600.022	384.640724101788	457.768	348.082676133661	598.581	384.114405191541
530.272	345.728	600.743	385.573	530.272	345.495366925199	600.743	384.629865599254	458.505	348.025387901627	599.302	384.156646365434
530.999	346.543	601.464	382.60404	530.999	345.472681160933	601.464	384.635650043906	459.242	347.968416805998	600.022	384.198992955117
531.727	345.484	602.184	383.77788	531.727	345.419634247124	602.184	384.660296524096	459.979	347.911765599056	600.743	384.241434645884
532.454	345.426	602.904	384.99492	532.454	345.334872189192	602.904	384.702845650776	460.715	347.855437294405	601.464	384.283961147492
533.182	344.754	603.624	384.9902	533.182	345.220831170083	603.624	384.761154013113	461.452	347.799434907106	602.184	384.326562183016
533.909	344.418	604.345	384.32448	533.909	345.083223322805	604.345	384.830774068837	462.189	347.74376187336	602.904	384.369225812407
534.636	344.99	605.065	384.9208	534.636	344.929954574379	605.065	384.904479808823	462.925	347.68842163087	603.624	384.411939552422
535.363	345.204	605.785	385.5234	535.363	344.770092361483	605.785	384.977946916769	463.662	347.633417618485	604.345	384.454691539253
536.09	343.845	606.504	384.93172	536.09	344.613391480125	606.504	385.049490177557	464.398	347.578753276254	605.065	384.497470481573
536.817	345.057	607.224	384.56636	536.817	344.474084824155	607.224	385.114931138168	465.134	347.524432528322	605.785	384.540264959144
537.543	344.874	607.944	386.31624	537.543	344.361316503987	607.944	385.167768377392	465.87	347.470459299459	606.504	384.583063970822
538.27	343.639	608.663	384.388	538.27	344.281078366748	608.663	385.204357882501	466.606	347.416838036478	607.224	384.625857488771
538.997	343.614	609.383	385.07952	538.997	344.236710087645	609.383	385.223744382964	467.342	347.363573062857	607.944	384.668635830319
539.723	344.307	610.102	385.03468	539.723	344.224217762543	610.102	385.229163642185	468.078	347.310668703033	608.663	384.711389253896
540.449	344.039	610.821	386.38244	540.449	344.234982227035	610.821	385.22596178043	468.814	347.25812901414	609.383	384.754108034406
541.176	345.135	611.541	386.71888	541.176	344.258863260457	611.541	385.218252114849	469.549	347.205958397298	610.102	384.796782126597
541.902	344.906	612.26	385.04184	541.902	344.28884234428	612.26	385.207490729954	470.285	347.15416140135	610.821	384.839401807375
542.628	342.996	612.979	385.09092	542.628	344.324557725722	612.979	385.192651197539	471.02	347.102742747009	611.541	384.881957589166
543.354	344.33	613.698	385.301	543.354	344.366871259865	613.698	385.17489589617	471.756	347.051705901081	612.26	384.924439999827
544.08	343.645	614.416	384.55896	544.08	344.413803202355	614.416	385.161861201533	472.491	347.001054030929	612.979	384.966839585582
544.806	345.16	615.135	384.60268	544.806	344.45841669622	615.135	385.161870730322	473.226	346.95079033518	613.698	385.009147008883
545.531	345.428	615.854	384.79788	545.531	344.493662632157	615.854	385.180359084693	473.961	346.900918013118	614.416	385.051353055021
546.257	344.185	616.572	385.12508	546.257	344.515396747192	616.572	385.216795459033	474.696	346.851439970533	615.135	385.093448798221
546.982	344.672	617.291	385.5252	546.982	344.521952778385	617.291	385.270635157087	475.431	346.802359114633	615.854	385.135424825238
547.708	345.014	618.009	385.54108	547.708	344.508916167712	618.009	385.343381648456	476.166	346.753678060481	616.572	385.177271236968
548.433	343.973	618.727	384.43492	548.433	344.477696799015	618.727	385.434387812469	476.901	346.705398871333	617.291	385.218977800136
549.158	343.85	619.445	384.3536	549.158	344.433767549965	619.445	385.541108549551	477.635	346.657522727648	618.009	385.260534229797
549.883	344.789	620.163	385.47332	549.883	344.378312938442	620.163	385.665089506386	478.37	346.610051179122	618.727	385.301930544167
550.608	344.567	620.881	386.50748	550.608	344.309852934086	620.881	385.807671821356	479.104	346.562985383315	619.445	385.343157039203
551.333	344.312	621.599	386.79012	551.333	344.231714557709	621.599	385.96802543231	479.838	346.516326271965	620.163	385.38420315252
552.058	344.353	622.317	386.32184	552.058	344.153987507304	622.317	386.14020504383	480.572	346.470074777456	620.881	385.425057342073
552.783	343.646	623.035	385.54848	552.783	344.090234469201	623.035	386.313063378989	481.307	346.424231995683	621.599	385.465708154041
553.508	343.909	623.752	386.73232	553.508	344.054075820056	623.752	386.471596801764	482.041	346.378798344142	622.317	385.506145206202
554.232	344.315	624.47	387.36504	554.232	344.043153296458	624.47	386.606994914198	482.774	346.333774241976	623.035	385.546358129578
554.957	343.726	625.187	386.00708	554.957	344.049930686814	625.187	386.715210928401	483.508	346.289159431209	623.752	385.586337362729
555.681	344.047	625.905	387.97764	555.681	344.067291117874	625.905	386.797902471933	484.242	346.244954207535	624.47	385.626073346317
556.405	343.64	626.622	387.88004	556.405	344.094747027227	626.622	386.859498033029	484.976	346.201159355997	625.187	385.665557655524
557.129	344.03	627.339	384.74612	557.129	344.12826853714	627.339	386.903246163026	485.709	346.157774463888	625.905	385.704781882925
557.854	344.362	628.056	388.16832	557.854	344.156003611791	628.056	386.932583679011	486.442	346.114799090364	626.622	385.743737959199
558.578	344.129	628.773	386.89208	558.578	344.172786267046	628.773	386.951257375039	487.176	346.07223195665	627.339	385.782417837755
559.301	344.185	629.49	387.09	559.301	344.175886747181	629.49	386.959901775119	487.909	346.030071021933	628.056	385.820813493365
560.025	344.573	630.207	387.52208	560.025	344.162332389124	630.207	386.95921578464	488.642	345.98831447294	628.773	385.858915874865
560.749	344.877	630.923	386.33384	560.749	344.130973443025	630.923	386.953369660608	489.375	345.946960497182	629.49	385.896715954567
561.473	343.413	631.64	387.50216	561.473	344.079926011532	631.64	386.949689542792	490.108	345.906006889248	630.207	385.934205727617
562.196	344.893	632.356	388.27176	562.196	344.010964042422	632.356	386.956149652678	490.841	345.865451445019	630.923	385.97137837051
562.92	343.2	633.073	385.16984	562.92	343.926487889811	633.073	386.977142375372	491.574	345.825292105221	631.64	386.00822707562
563.643	344.133	633.789	386.58424	563.643	343.834284226182	633.789	387.01045331098	492.306	345.785527193748	632.356	386.044745394159
564.366	344.188	634.505	385.07412	564.366	343.740414491386	634.505	387.050186989695	493.039	345.746155212024	633.073	386.080926892278
565.089	343.377	635.221	386.16128	565.089	343.649807454614	635.221	387.094853520557	493.771	345.707174330275	633.789	386.116765158399
565.812	342.439	635.937	388.24804	565.812	343.565800733757	635.937	387.146047876083	494.504	345.668582719524	634.505	386.152252878967
566.535	342.972	636.653	389.202	566.535	343.49141132796	636.653	387.20501881145	495.236	345.630378552018	635.221	386.187383203227
567.258	344.477	637.369	387.0992	567.258	343.432555300434	637.369	387.270007711317	495.968	345.592560000726	635.937	386.222148213074
567.981	342.896	638.085	386.97336	567.981	343.389922498475	638.085	387.341428182284	496.7	345.555124407068	636.653	386.25653996456
568.704	343.866	638.801	387.855	568.704	343.359522586121	638.801	387.420950056386	497.432	345.518069512506	637.369	386.290550533994
569.426	343.657	639.516	387.08964	569.426	343.336859681036	639.516	387.510115773056	498.164	345.481392481953	638.085	386.324172027141
570.149	342.255	640.232	387.7826	570.149	343.319646902394	640.232	387.60701745005	498.896	345.445090481327	638.801	386.357397350332
570.871	344.188	640.947	387.48372	570.871	343.304495945425	640.947	387.709228185884	499.627	345.409160677387	639.516	386.390220052589
571.594	343.035	641.662	387.31644	571.594	343.293779249193	641.662	387.814251057862	500.359	345.373600274764	640.232	386.422633697915
572.316	344.132	642.377	388.80244	572.316	343.289110178648	642.377	387.913960347421	501.091	345.33840692648	640.947	386.454632542734
573.038	342.893	643.092	388.94808	573.038	343.286298640115	643.092	388.004218372653	501.822	345.303578529711	641.662	386.486210857073
573.76	343.037	643.807	388.01152	573.76	343.2859124384	643.807	388.080715168409	502.553	345.269112982594	642.377	386.517363929754
574.482	342.972	644.522	387.34292	574.482	343.290250642107	644.522	388.139678120544	503.284	345.235007966905	643.092	386.548087871525
575.204	343.494	645.237	387.34028	575.204	343.305924446262	645.237	388.17854374091	504.016	345.201261166407	643.807	386.578378815988
575.925	343.643	645.952	387.49148	575.925	343.340772609332	645.952	388.202008722845	504.747	345.167869683439	644.522	386.608232920742
576.647	342.59	646.667	388.03092	576.647	343.394873354788	646.667	388.220832104861	505.478	345.134830621755	645.237	386.637646357718
577.369	343.299	647.381	389.91488	577.369	343.454514490908	647.381	388.245484010474	506.208	345.102141211112	645.952	386.666616026188
578.09	343.467	648.096	387.73752	578.09	343.508029545997	648.096	388.278976664274	506.939	345.06979819892	646.667	386.695139521031
578.812	344.41	648.81	388.62156	578.812	343.553575319753	648.81	388.320751950102	507.67	345.037798333929	647.381	386.723215253741
579.533	342.995	649.524	388.6614	579.533	343.591948199777	649.524	388.369101827287	508.4	345.006138906548	648.096	386.75084164917
580.254	344.305	650.238	390.73084	580.254	343.623127572985	650.238	388.42361375249	509.131	344.974816654939	648.81	386.778017164086
580.975	343.262	650.953	387.13124	580.975	343.646355460849	650.953	388.486513118796	509.861	344.943828449994	649.524	386.804741232069
581.696	343.688	651.666	388.51012	581.696	343.656519039442	651.666	388.557000631751	510.591	344.913171471479	650.238	386.831013305136
582.417	344.192	652.38	387.47044	582.417	343.651152183175	652.38	388.628444259665	511.321	344.882843033197	650.953	386.856832853868
583.138	344.061	653.094	388.43708	583.138	343.633104791877	653.094	388.696407958526	512.051	344.852840901326	651.666	386.882199387846
583.859	343.427	653.808	389.32988	583.859	343.608226549266	653.808	388.763456243374	512.781	344.823163165879	652.38	386.907112688315
584.579	343.278	654.522	386.94312	584.579	343.580542685078	654.522	388.833237004453	513.511	344.793808350591	653.094	386.931572552797
585.3	343.339	655.235	389.60344	585.3	343.552842480894	655.235	388.90479512068	514.241	344.764774919097	653.808	386.95557933651
586.02	342.658	655.949	388.0952	586.02	343.532150733155	655.949	388.975455912713	514.971	344.736061337212	654.522	386.979133409724
586.741	344.034	656.662	389.39412	586.741	343.52408423279	656.662	389.044157335993	515.7	344.707666071702	655.235	387.002235166456
587.461	343.61	657.375	389.19568	587.461	343.537194778447	657.375	389.117308683313	516.43	344.679587726133	655.949	387.024884965068
588.181	344.095	658.088	392.1112	588.181	343.57303563214	658.088	389.203123797038	517.159	344.651824905211	656.662	387.047083189931
588.901	342.843	658.801	388.59496	588.901	343.622137296666	658.801	389.29951590295	517.888	344.624376180088	657.375	387.068831285032
589.621	343.817	659.514	389.025	589.621	343.677169919671	659.514	389.399332427331	518.618	344.597240123633	658.088	387.090130717827
590.341	343.908	660.227	389.1858	590.341	343.730961394641	660.227	389.496267463194	519.347	344.570415309333	658.801	387.110982977039
591.061	343.019	660.94	390.22584	591.061	343.775735681023	660.94	389.589197024228	520.076	344.543900312025	659.514	387.131389601604
591.78	344.761	661.653	390.20288	591.78	343.810908950728	661.653	389.679442127942	520.805	344.517693707844	660.227	387.151352145295
592.5	343.371	662.365	388.73488	592.5	343.832817816259	662.365	389.766266758422	521.533	344.491794074008	660.94	387.170872180825
593.22	344.329	663.078	388.91636	593.22	343.837710998812	663.078	389.845697271521	522.262	344.466200556467	661.653	387.189951301249
593.939	343.737	663.79	388.9084	593.939	343.829587712624	663.79	389.915717378461	522.991	344.44091191477	662.365	387.208591130172
594.658	344.652	664.503	389.9738	594.658	343.815880889476	664.503	389.983973367572	523.719	344.415926909592	663.078	387.226793321329
595.378	342.999	665.215	392.45712	595.378	343.801763061977	665.215	390.058607657883	524.448	344.39124482218	663.79	387.244559543716
596.097	344.593	665.927	391.09692	596.097	343.789652097454	665.927	390.140954872655	525.176	344.366864935386	664.503	387.261891483228
596.816	343.559	666.639	389.03756	596.816	343.781212484707	666.639	390.227087264736	525.904	344.34278678057	665.215	387.278790842394
597.535	342.163	667.351	388.10936	597.535	343.772075115129	667.351	390.311366064607	526.633	344.319009889792	665.927	387.295259350867
598.254	344.674	668.063	391.21384	598.254	343.763061799805	668.063	390.39146298931	527.361	344.295533616505	666.639	387.31129879008
598.973	342.98	668.775	391.22324	598.973	343.755023278539	668.775	390.466419715255	528.089	344.272357315175	667.351	387.326910979483
599.691	344.295	669.487	391.33916	599.691	343.750818956438	669.487	390.533772089076	528.816	344.249480341088	668.063	387.342097755789
600.41	344.262	670.198	389.92796	600.41	343.751638148977	670.198	390.590957103782	529.544	344.226902050274	668.775	387.356861730338
601.128	343.165	670.91	387.64876	601.128	343.755622315511	670.91	390.636395913883	530.272	344.204621800738	669.487	387.371205553183
601.847	343.751	671.621	393.25008	601.847	343.757077985358	671.621	390.670635164361	530.999	344.182638951951	670.198	387.385131913044
602.565	344.216	672.332	392.049	602.565	343.747849521302	672.332	390.696790368991	531.727	344.160952864905	670.91	387.398643538321
603.283	343.813	673.044	392.11016	603.283	343.726373306679	673.044	390.721385507387	532.454	344.139562902954	671.621	387.41174318284
604.001	343.78	673.755	389.56212	604.001	343.691864180964	673.755	390.749208962912	533.182	344.118468430775	672.332	387.424433848045
604.719	343.697	674.466	389.4006	604.719	343.648468082946	674.466	390.782723194099	533.909	344.097668814332	673.044	387.43671859376
605.437	344.027	675.177	391.63432	605.437	343.602929540269	675.177	390.826501438273	534.636	344.077163420222	673.755	387.448600526057
606.155	342.905	675.888	391.2226	606.155	343.567724304186	675.888	390.884879274322	535.363	344.056951935056	674.466	387.460082797743
606.873	343.891	676.599	392.79304	606.873	343.546622528761	676.599	390.957737305283	536.09	344.037034046355	675.177	387.471168582759
607.591	342.897	677.309	387.77148	607.591	343.541688502973	677.309	391.038616593667	536.817	344.01740944279	675.888	387.481861074452
608.308	343.879	678.02	390.4374	608.308	343.554301748935	678.02	391.12118142485	537.543	343.998077621187	676.599	387.4921635078
609.026	343.587	678.73	390.04164	609.026	343.58158759819	678.73	391.199858035411	538.27	343.979038079414	677.309	387.50207915519
609.743	342.783	679.441	392.07412	609.743	343.620968128158	679.441	391.274440218229	538.997	343.960290316213	678.02	387.511611342016
610.461	343.429	680.151	392.1218	610.461	343.667909611349	680.151	391.35009388859	539.723	343.94183349063	678.73	387.520763660381
611.178	343.864	680.861	391.09152	611.178	343.720325383241	680.861	391.429961077678	540.449	343.923666415766	679.441	387.529539731643
611.895	344.133	681.572	392.1382	611.895	343.775869565998	681.572	391.511855169497	541.176	343.905788269521	680.151	387.537943202372
612.612	344.166	682.282	390.84828	612.612	343.826204149174	682.282	391.591146825207	541.902	343.888198345018	680.861	387.545977764583
613.329	344.335	682.992	392.9816	613.329	343.863951696976	682.992	391.66986945319	542.628	343.870895936604	681.572	387.553647156127
614.046	343.823	683.702	391.44688	614.046	343.882594372517	683.702	391.747409922785	543.354	343.853880339648	682.282	387.560955150313
614.762	344.414	684.411	391.85664	614.762	343.875138605653	684.411	391.819364799055	544.08	343.837149975495	682.992	387.567905566296
615.479	342.9	685.121	392.91476	615.479	343.83630227164	685.121	391.878866797551	544.806	343.820703741135	683.702	387.574502256103
616.196	343.63	685.831	393.01396	616.196	343.777610946458	685.831	391.920484433646	545.531	343.804540341599	684.411	387.580749125898
616.912	344.721	686.54	390.65272	616.912	343.721754101706	686.54	391.949372172841	546.257	343.788658483259	685.121	387.586650120569
617.629	343.869	687.25	392.765	617.629	343.684990296364	687.25	391.968641048996	546.982	343.773056874108	685.831	387.592209227763
618.345	342.859	687.959	390.567	618.345	343.675133498732	687.959	391.978536452597	547.708	343.757734618087	686.54	387.597430488409
619.061	344.012	688.668	391.5006	619.061	343.688142152346	688.668	391.973594522762	548.433	343.742690820033	687.25	387.602317997652
619.777	343.334	689.377	391.6254	619.777	343.722174747642	689.377	391.952597589512	549.158	343.727924586042	687.959	387.606875881191
620.493	343.432	690.086	393.04324	620.493	343.774515760581	690.086	391.923305186189	549.883	343.713435252285	688.668	387.611108316353
621.209	343.456	690.795	390.84024	621.209	343.838297200553	690.795	391.89615371336	550.608	343.69922227689	689.377	387.615019510064
621.925	343.807	691.504	392.24964	621.925	343.909748776396	691.504	391.877812480155	551.333	343.685285119059	690.086	387.618613708147
622.641	343.306	692.213	392.06688	622.641	343.983108875625	692.213	391.864741093714	552.058	343.671623238862	690.795	387.621895196529
623.356	344.354	692.922	391.8844	623.356	344.054160809595	692.922	391.856197695876	552.783	343.658236096996	691.504	387.624868315381
624.072	344.363	693.63	392.05568	624.072	344.124805016472	693.63	391.854395629689	553.508	343.645123154837	692.213	387.627537437062
624.788	346.526	694.339	391.44428	624.788	344.196047953521	694.339	391.863970896688	554.232	343.63228386154	692.922	387.629906980173
625.503	344.619	695.047	393.05728	625.503	344.262670723852	695.047	391.885622818316	554.957	343.619717929872	693.63	387.631981407714
626.218	343.408	695.756	389.80304	626.218	344.315121061403	695.756	391.914340261248	555.681	343.607425073282	694.339	387.633765225225
626.933	343.592	696.464	392.94452	626.933	344.340775405742	696.464	391.944314079079	556.405	343.595405111395	695.047	387.635262982486
627.649	343.452	697.172	392.89704	627.649	344.337932885324	697.172	391.969872251322	557.129	343.583658302972	695.756	387.63647926738
628.364	344.942	697.88	392.11224	628.364	344.32023774073	697.88	391.98209277066	557.854	343.572184951325	696.464	387.637418722013
629.078	344.35	698.588	391.79788	629.078	344.29898916125	698.588	391.976417965843	558.578	343.56098580566	697.172	387.638086010155
629.793	344.401	699.296	389.23272	629.793	344.284117570735	699.296	391.952768281964	559.301	343.550061615974	697.88	387.638485848647
630.508	344.794	700.004	392.76004	630.508	344.286651147363	700.004	391.913209579298	560.025	343.539413699709	698.588	387.63862300692
631.223	343.523	700.712	391.32236	631.223	344.303224067363	700.712	391.863466472229	560.749	343.529043374943	699.296	387.638502299141
631.937	344.562	701.419	393.87624	631.937	344.32214916065	701.419	391.809830038217	561.473	343.518951960787	700.004	387.638128581074
632.652	344.855	702.127	392.2846	632.652	344.351152696232	702.127	391.756494219863	562.196	343.5091407777	700.712	387.637506724421
633.366	343.764	702.834	390.98616	633.366	344.399720171009	702.834	391.702854745348	562.92	343.499611040296	701.419	387.636641652104
634.08	343.962	703.542	391.2544	634.08	344.467058066321	703.542	391.644414032196	563.643	343.490363964571	702.127	387.635538323896
634.795	344.529	704.249	391.61572	634.795	344.546689994998	704.249	391.579335991555	564.366	343.481400467211	702.834	387.634201761963
635.509	345.147	704.956	393.84528	635.509	344.630581789383	704.956	391.509042772861	565.089	343.472721465544	703.542	387.632637034963
636.223	345.204	705.663	391.169	636.223	344.718823908321	705.663	391.431879336204	565.812	343.464327877604	704.249	387.630849245074
636.937	345.154	706.37	390.61732	636.937	344.805018077339	706.37	391.343052820284	566.535	343.456220525801	704.956	387.628843530692
637.651	343.791	707.077	389.57488	637.651	344.879301377474	707.077	391.238707030814	567.258	343.448399208241	705.663	387.626625070059
638.364	345.217	707.784	390.51224	638.364	344.928424154592	707.784	391.120165708021	567.981	343.440863239295	706.37	387.624199103586
639.078	344.247	708.491	391.35016	639.078	344.942260518922	708.491	390.991917161542	568.704	343.433611934362	707.077	387.621570907103
639.791	343.731	709.197	390.99008	639.791	344.918827870123	709.197	390.859450620348	569.426	343.426644064522	707.784	387.618745786373
640.505	345.116	709.904	388.57492	640.505	344.861529309253	709.904	390.724383347007	570.149	343.419958832811	708.491	387.615729066695
641.218	348.934	710.61	394.36264	641.218	344.782883065634	710.61	390.585332446731	570.871	343.413555672391	709.197	387.612526102298
641.932	344.294	711.317	389.7894	641.932	344.702348603289	711.317	390.443495400076	571.594	343.40743285263	709.904	387.609142284759
642.645	344.272	712.023	389.68364	642.645	344.62975669838	712.023	390.302374297688	572.316	343.40158864367	710.61	387.605583039429
643.358	344.025	712.729	391.88696	643.358	344.573370547836	712.729	390.163075099956	573.038	343.396020943593	711.317	387.60185474778
644.071	343.599	713.435	390.26056	644.071	344.534538706794	713.435	390.019528119157	573.76	343.390727651211	712.023	387.597963858852
644.784	344.094	714.141	388.0298	644.784	344.501307802596	714.141	389.86034006808	574.482	343.385706162819	712.729	387.593916843562
645.497	343.658	714.847	389.92448	645.497	344.464361706896	714.847	389.681549955836	575.204	343.380953521337	713.435	387.589720193686
646.209	345.162	715.553	388.53916	646.209	344.425402769688	715.553	389.483702756746	575.925	343.376466356393	714.141	387.585380443927
646.922	343.528	716.259	390.68212	646.922	344.391001904891	716.259	389.274414630864	576.647	343.372241410549	714.847	387.580904155698
647.635	344.597	716.964	389.27928	647.635	344.370119198707	716.964	389.061981873925	577.369	343.368275692634	715.553	387.576298330389
648.347	344.364	717.67	387.8264	648.347	344.368018965263	717.67	388.851055224533	578.09	343.364565430018	716.259	387.571569992822
649.06	344.928	718.375	387.98984	649.06	344.379161966244	718.375	388.646099461335	578.812	343.361106780863	716.964	387.566727121057
649.772	345.289	719.081	390.12612	649.772	344.394926606918	719.081	388.453693917813	579.533	343.357896005666	717.67	387.561777724254
650.484	345.457	719.786	390.128	650.484	344.40272534876	719.786	388.28663498918	580.254	343.354929365972	718.375	387.556729828702
651.196	343.647	720.491	387.45116	651.196	344.386887101644	720.491	388.148899729084	580.975	343.35220276079	719.081	387.551591722666
651.908	344.466	721.196	387.58976	651.908	344.344257468932	721.196	388.036895147619	581.696	343.349712090081	719.786	387.546372123188
652.62	343.446	721.901	385.98084	652.62	344.299237900647	721.901	387.942614436217	582.417	343.347453163695	720.491	387.541079773057
653.332	343.785	722.606	388.05012	653.332	344.272274956936	722.606	387.861315011292	583.138	343.345422129429	721.196	387.535723440878
654.044	345.115	723.311	387.24408	654.044	344.267988661659	723.311	387.792999178912	583.859	343.343615135925	721.901	387.530311806234
654.755	344.613	724.016	387.77256	654.755	344.288031595592	724.016	387.733642647202	584.579	343.342028332541	722.606	387.524853602207
655.467	343.205	724.72	387.02992	655.467	344.331034785774	724.72	387.676085018651	585.3	343.340657951937	723.311	387.519356027898
656.178	344.143	725.425	385.95124	656.178	344.392517188139	725.425	387.618175654019	586.02	343.339500162808	724.016	387.513826802427
656.89	343.897	726.129	388.25232	656.89	344.465734021596	726.129	387.556153525397	586.741	343.338551132192	724.72	387.508273372385
657.601	344.315	726.834	389.80992	657.601	344.548382756772	726.834	387.49318043535	587.461	343.337806346312	725.425	387.502703440512
658.312	344.937	727.538	387.40456	658.312	344.634658954981	727.538	387.436864135698	588.181	343.337261292082	726.129	387.497124235979
659.023	345.872	728.242	388.91028	659.023	344.718902978353	728.242	387.388991772656	588.901	343.336911728339	726.834	387.491541452005
659.734	345.147	728.947	387.35844	659.734	344.793889564775	728.947	387.347399956768	589.621	343.336753414679	727.538	387.485961529454
660.445	344.987	729.651	387.05016	660.445	344.855133955385	729.651	387.312313967753	590.341	343.336781617278	728.242	387.480390932376
661.156	345.379	730.354	386.90444	661.156	344.898241909913	730.354	387.282343031615	591.061	343.33699208208	728.947	387.47483604423
661.867	345.204	731.058	387.744	661.867	344.920482393574	731.058	387.25488460063	591.78	343.337381125676	729.651	387.469303262778
662.578	343.033	731.762	387.74056	662.578	344.915813233012	731.762	387.22552933411	592.5	343.337944746982	730.354	387.463798870546
663.288	345.613	732.466	385.09544	663.288	344.882167277735	732.466	387.188692852453	593.22	343.33867894634	731.058	387.458328735111
663.999	344.685	733.169	386.94056	663.999	344.822995915607	733.169	387.141458866399	593.939	343.339579757113	731.762	387.452898170283
664.709	344.528	733.873	387.40456	664.709	344.750097000478	733.873	387.091402810538	594.658	343.340643213652	732.466	387.447512772686
665.419	344.463	734.576	387.91664	665.419	344.686037598488	734.576	387.049773307637	595.378	343.341865747336	733.169	387.442178423731
666.13	345.419	735.28	387.08428	666.13	344.650418384221	735.28	387.019112303453	596.097	343.343243790851	733.873	387.436898676276
666.84	344.803	735.983	384.37488	666.84	344.65248608283	735.983	386.996869403222	596.816	343.344773434362	734.576	387.431676586575
667.55	345.001	736.686	386.46164	667.55	344.690836173455	736.686	386.978592040829	597.535	343.346450769283	735.28	387.426515178868
668.26	344.253	737.389	387.66984	668.26	344.753209355806	737.389	386.964264179694	598.254	343.348272101043	735.983	387.421417957509
668.97	344.793	738.092	387.6912	668.97	344.822969010348	738.092	386.956637547655	598.973	343.350232552801	736.686	387.416388088039
669.679	343.601	738.795	389.53252	669.679	344.883559283474	738.795	386.955899811793	599.691	343.352327249043	737.389	387.411425719926
670.389	344.938	739.498	385.73732	670.389	344.929419438438	739.498	386.956599822201	600.41	343.354550944391	738.092	387.406530057436
671.099	345.064	740.2	386.53972	671.099	344.963208846024	740.2	386.951449553824	601.128	343.356898394413	738.795	387.401700560667
671.808	345.336	740.903	387.90668	671.808	344.997864710235	740.903	386.939412206202	601.847	343.35936435558	739.498	387.39693697154
672.518	345.862	741.606	387.5512	672.518	345.044340493895	741.606	386.924329988592	602.565	343.361943392661	740.2	387.392239053282
673.227	345.444	742.308	385.72968	673.227	345.105849094306	742.308	386.906684779315	603.283	343.364630461667	740.903	387.387604926103
673.936	345.516	743.01	386.31232	673.936	345.17442910186	743.01	386.886212169733	604.001	343.367420519463	741.606	387.383031866215
674.645	344.868	743.713	387.70776	674.645	345.243987902278	743.713	386.861687801608	604.719	343.370308970836	742.308	387.378517663717
675.354	345.439	744.415	387.14144	675.354	345.308010954141	744.415	386.83342002799	605.437	343.373291632738	743.01	387.374060275195
676.063	344.684	745.117	386.27472	676.063	345.35778236046	745.117	386.805324117804	606.155	343.376364648489	743.713	387.369656024882
676.772	344.787	745.819	388.23464	676.772	345.390405839036	745.819	386.784238250696	606.873	343.379524162059	744.415	387.365300185891
677.481	345.491	746.521	385.53152	677.481	345.411967984229	746.521	386.778744226795	607.591	343.382765846527	745.117	387.360988366058
678.19	344.749	747.223	384.4616	678.19	345.429897403735	747.223	386.792317801879	608.308	343.386085885935	745.819	387.356715951594
678.898	346.462	747.924	387.11184	678.898	345.454951970012	747.924	386.829770623666	609.026	343.389479979047	746.521	387.35247725331
679.607	345.821	748.626	387.74244	679.607	345.493102182137	748.626	386.897374175377	609.743	343.392944317046	747.223	387.348267451155
680.315	346.556	749.328	387.7416	680.315	345.543067961641	749.328	386.995451966214	610.461	343.396475288439	747.924	387.344079922336
681.023	344.354	750.029	387.78964	681.023	345.591108383032	750.029	387.115295952467	611.178	343.4000686724	748.626	387.339905186256
681.732	345.622	750.73	385.93844	681.732	345.622453275244	750.73	387.241815463774	611.895	343.403720280592	749.328	387.335733532401
682.44	345.772	751.432	386.99456	682.44	345.629368988489	751.432	387.364822058365	612.612	343.407426388147	750.029	387.331555648768
683.148	345.282	752.133	388.08064	683.148	345.614414089316	752.133	387.481597299316	613.329	343.411183270929	750.73	387.32736262516
683.856	345.984	752.834	387.73236	683.856	345.587018288748	752.834	387.594534389978	614.046	343.414987205557	751.432	387.323146004883
684.564	345.488	753.535	387.53876	684.564	345.557807624899	753.535	387.705072767899	614.762	343.418834469574	752.133	387.318895956212
685.272	346.108	754.236	386.35016	685.272	345.539060450619	754.236	387.807147516019	615.479	343.422721748131	752.834	387.314602322121
685.979	345.574	754.937	388.10424	685.979	345.540659467032	754.937	387.89903860035	616.196	343.426645727372	753.535	387.31025569971
686.687	344.999	755.638	388.82556	686.687	345.570682246788	755.638	387.986698112589	616.912	343.430602571242	754.236	387.305847099659
687.394	346.02	756.338	389.1968	687.394	345.622417259883	756.338	388.076075136017	617.629	343.434588646837	754.937	387.301367758867
688.102	344.819	757.039	389.44776	688.102	345.679490679934	757.039	388.167605711821	618.345	343.438600322544	755.638	387.296807968104
688.809	345.382	757.739	388.35956	688.809	345.721984345875	757.739	388.259237246147	619.061	343.442634400726	756.338	387.292158812983
689.516	345.111	758.44	389.55312	689.516	345.735855694059	758.44	388.353187319974	619.777	343.446687104728	757.039	387.287411394404
690.224	345.981	759.14	386.93572	690.224	345.724598909719	759.14	388.453880326335	620.493	343.450755226688	757.739	387.282556832314
690.931	346.42	759.84	388.43476	690.931	345.698541120483	759.84	388.568142218062	621.209	343.454835446171	758.44	387.277586268262
691.638	346.498	760.54	388.02076	691.638	345.668298983619	760.54	388.698637369824	621.925	343.458924424006	759.14	387.272491910033
692.345	345.871	761.24	386.5192	692.345	345.639055903331	761.24	388.839746733372	622.641	343.463018822185	759.84	387.267265988165
693.051	345.672	761.94	388.94352	693.051	345.618842010561	761.94	388.986158785186	623.356	343.467115650427	760.54	387.261900399793
693.758	346.235	762.64	389.56756	693.758	345.607694905235	762.64	389.141401748597	624.072	343.471211761592	761.24	387.256388197869
694.465	345.324	763.34	390.4514	694.465	345.597211978988	763.34	389.314016060918	624.788	343.475304009422	761.94	387.250723186619
695.171	345.481	764.04	389.82796	695.171	345.577930884929	764.04	389.509157981429	625.503	343.479389248556	762.64	387.244898440451
695.878	343.867	764.739	388.93604	695.878	345.545973557767	764.739	389.724110031199	626.218	343.48346433668	763.34	387.238907050702
696.584	344.968	765.439	388.85228	696.584	345.506225620459	765.439	389.951973220893	626.933	343.487526132622	764.04	387.232742131933
697.29	345.141	766.138	389.93088	697.29	345.463971289278	766.138	390.187555094936	627.649	343.49157141982	764.739	387.226396830833
697.997	346.041	766.838	392.90612	697.997	345.424481908544	766.838	390.431576106305	628.364	343.495597086081	765.439	387.219864320043
698.703	346.226	767.537	391.22772	698.703	345.395746309119	767.537	390.681218170087	629.078	343.49959997968	766.138	387.213137789299
699.409	345.219	768.236	390.01496	699.409	345.378763154286	768.236	390.926825776517	629.793	343.503576950341	766.838	387.206210444661
700.115	345.655	768.935	389.94876	700.115	345.366044172665	768.935	391.155560414589	630.508	343.507524848635	767.537	387.199075519369
700.821	346.124	769.634	391.53172	700.821	345.34623106156	769.634	391.360656126296	631.223	343.511440526032	768.236	387.19172630366
701.526	345.985	770.333	393.04936	701.526	345.309691776792	770.333	391.54465412975	631.937	343.515320835288	768.935	387.184156128057
702.232	343.881	771.032	392.20968	702.232	345.252058373514	771.032	391.712982635383	632.652	343.519162640709	769.634	387.176358351317
702.938	345.029	771.731	392.21656	702.938	345.170426742061	771.731	391.870355026945	633.366	343.522962807644	770.333	387.168326359843
703.643	344.945	772.429	389.85744	703.643	345.062919544766	772.429	392.022798749616	634.08	343.52671820278	771.032	387.16005358359
704.348	345.385	773.128	393.10428	704.348	344.936691146263	773.128	392.182271289881	634.795	343.530425933601	771.731	387.151533511325
705.054	344.978	773.826	394.29304	705.054	344.813020862093	773.826	392.358296652925	635.509	343.534083542436	772.429	387.142759682312
705.759	344.128	774.525	393.2642	705.759	344.715011189758	774.525	392.562316314127	636.223	343.537688572615	773.128	387.133725686464
706.464	344.831	775.223	392.03096	706.464	344.661630779876	775.223	392.796808810578	636.937	343.541238569077	773.826	387.124425140841
707.169	344.718	775.921	390.81712	707.169	344.653666928725	775.921	393.055868198888	637.651	343.544731078431	774.525	387.114851722209
707.874	344.587	776.619	392.10696	707.874	344.673699633922	776.619	393.335763095368	638.364	343.548163648897	775.223	387.10499917902
708.579	344.217	777.317	394.37288	708.579	344.703594798722	777.317	393.638663730823	639.078	343.551534074718	775.921	387.09486132122
709.284	344.895	778.015	394.64076	709.284	344.734454736925	778.015	393.967873256297	639.791	343.554840151806	776.619	387.084432008014
709.988	344.501	778.713	394.31764	709.988	344.763911291021	778.713	394.322119546067	640.505	343.558079676768	777.317	387.073705135831
710.693	344.834	779.411	393.2246	710.693	344.783031555156	779.411	394.694093364388	641.218	343.561250622195	778.015	387.062674651323
711.397	344.295	780.109	393.35148	711.397	344.782254285262	780.109	395.075272613319	641.932	343.564350962238	778.713	387.051334574137
712.102	344.805	780.806	396.74392	712.102	344.760831063989	780.806	395.461806741123	642.645	343.567378676417	779.411	387.039678999699
712.806	345.661	781.504	396.7694	712.806	344.719365121482	781.504	395.856616088199	643.358	343.570331744983	780.109	387.027702096099
713.51	345.791	782.201	397.20432	713.51	344.655364781849	782.201	396.255983079385	644.071	343.573208148893	780.806	387.015398093276
714.215	344.563	782.898	395.34452	714.215	344.57112723542	782.898	396.652999025574	644.784	343.576006323317	781.504	387.002761284406
714.919	344.806	783.596	396.9406	714.919	344.473076663687	783.596	397.039712355281	645.497	343.578724729189	782.201	386.98978605995
715.623	343.561	784.293	399.26912	715.623	344.369937662978	784.293	397.413464218947	646.209	343.581362344921	782.898	386.976466908037
716.327	342.898	784.99	399.87836	716.327	344.271353456436	784.99	397.781704195948	646.922	343.58391822812	783.596	386.96279841894
717.03	345.16	785.687	397.45148	717.03	344.182396997823	785.687	398.147039437434	647.635	343.586391437974	784.293	386.948775266613
717.734	344.451	786.384	399.23116	717.734	344.103559186162	786.384	398.505341898216	648.347	343.588780977808	784.99	386.934392224788
718.438	344.014	787.081	396.57932	718.438	344.039284889503	787.081	398.850637793553	649.06	343.591085851958	785.687	386.9196441904
719.141	342.818	787.777	398.51116	719.141	343.994354734738	787.777	399.186076839908	649.772	343.593305065537	786.384	386.904526189824
719.845	343.376	788.474	400.88112	719.845	343.970543356175	788.474	399.524268460211	650.484	343.595437624991	787.081	386.889033354756
720.548	344.494	789.171	400.66188	720.548	343.969133105767	789.171	399.875629604511	651.196	343.597482538465	787.777	386.873160940154
721.251	343.681	789.867	399.07844	721.251	343.991463865503	789.867	400.241008840949	651.908	343.599438815964	788.474	386.856904297882
721.955	344.867	790.563	399.58376	721.955	344.033579554603	790.563	400.615485957979	652.62	343.601305516962	789.171	386.840258896184
722.658	344.43	791.26	400.50872	722.658	344.078396393492	791.26	400.996947132092	653.332	343.603081701797	789.867	386.823220343544
723.361	344.135	791.956	401.56824	723.361	344.103504403836	791.956	401.390062268887	654.044	343.604766275661	790.563	386.805784386665
724.064	344.117	792.652	402.14032	724.064	344.09940104454	792.652	401.805706327926	654.755	343.606358325479	791.26	386.787946894801
724.766	344.261	793.348	401.91068	724.766	344.066712992137	793.348	402.248199528923	655.467	343.607856939688	791.956	386.769703864985
725.469	343.723	794.044	402.10188	725.469	344.011805820874	794.044	402.712774243844	656.178	343.609261207729	792.652	386.75105143146
726.172	343.001	794.74	403.8432	726.172	343.942170547077	794.74	403.19353886678	656.89	343.610569816592	793.348	386.731985876454
726.874	344.988	795.436	403.97636	726.874	343.852868798576	795.436	403.692443091973	657.601	343.611781986471	794.044	386.712503636084
727.577	343.795	796.131	405.96092	727.577	343.743175780866	796.131	404.214932720403	658.312	343.612897223702	794.74	386.692601298261
728.279	343.646	796.827	405.45384	728.279	343.632443443041	796.827	404.761897008525	659.023	343.613915035327	795.436	386.672275604784
728.982	343.554	797.522	402.84648	728.982	343.540312639818	797.522	405.321209162382	659.734	343.614834929709	796.131	386.65152346896
729.684	344.062	798.218	405.37464	729.684	343.473964161832	798.218	405.888310546556	660.445	343.615656417473	796.827	386.630341977139
730.386	342.93	798.913	407.3738	730.386	343.429908189654	798.913	406.464014061375	661.156	343.616379010773	797.522	386.608728408762
731.088	342.349	799.608	408.139	731.088	343.402642700796	799.608	407.052559664003	661.867	343.617002223134	798.218	386.586680231507
731.79	342.683	800.303	407.3432	731.79	343.382964159963	800.303	407.652419507675	662.578	343.617525569847	798.913	386.564195075428
732.492	344.335	800.999	407.05232	732.492	343.360404435738	800.999	408.25868192862	663.288	343.617948567786	799.608	386.54127075846
733.194	343.101	801.694	406.47596	733.194	343.33582024766	801.694	408.861902407707	663.999	343.618270149885	800.303	386.517905306634
733.895	343.762	802.388	409.51656	733.895	343.310941904908	802.388	409.459671173048	664.709	343.618489251075	800.999	386.494096961958
734.597	343.212	803.083	411.05916	734.597	343.286682642566	803.083	410.056232281323	665.419	343.618604807352	801.694	386.469844174695
735.298	342.343	803.778	411.65304	735.298	343.265038978579	803.778	410.650412936184	666.13	343.618615755621	802.388	386.445145600687
736	344.814	804.473	411.64428	736	343.251413766935	804.473	411.232213982027	666.84	343.618521033632	803.083	386.420000095839
736.701	344.119	805.167	409.45296	736.701	343.244774246511	805.167	411.788445531192	667.55	343.618319580937	803.778	386.394406746772
737.402	342.53	805.862	412.00204	737.402	343.231778052168	805.862	412.308461312887	668.26	343.61801033827	804.473	386.368364886494
738.104	342.434	806.556	414.23972	738.104	343.206987438988	806.556	412.78189200248	668.97	343.617592247748	805.167	386.341874100605
738.805	343.559	807.25	414.74936	738.805	343.171144111332	807.25	413.200787504439	669.679	343.617064252123	805.862	386.31493422746
739.506	343.147	807.944	413.94164	739.506	343.125512460929	807.944	413.551313242344	670.389	343.616425295323	806.556	386.287545336527
740.206	342.022	808.639	411.14048	740.206	343.080007601615	808.639	413.817587940503	671.099	343.615674305229	807.25	386.259707754144
740.907	343.095	809.333	413.3958	740.907	343.048800899382	809.333	413.984922837952	671.808	343.61481021104	807.944	386.231422086173
741.608	343.985	810.027	416.67972	741.608	343.040457946907	810.027	414.04565748603	672.518	343.613831943407	808.639	386.202689223371
742.309	342.489	810.72	414.48288	742.309	343.052043540526	810.72	414.000321254937	673.227	343.6127384347	809.333	386.173510333597
743.009	343.355	811.414	413.25164	743.009	343.075559864512	811.414	413.847121924871	673.936	343.611528619538	810.027	386.14388683409
743.71	343.284	812.108	413.93392	743.71	343.111263231712	812.108	413.578503726361	674.645	343.61020143437	810.72	386.113820414309
744.41	343.637	812.801	413.11732	744.41	343.153181969196	812.801	413.191677600551	675.354	343.608755817553	811.414	386.083313069074
745.11	342.608	813.495	414.69368	745.11	343.194899277069	813.495	412.69377777609	676.063	343.607190708696	812.108	386.052367076894
745.811	342.211	814.188	412.75576	745.811	343.228340549026	814.188	412.101570227747	676.772	343.605505049242	812.801	386.020984987963
746.511	343.842	814.882	411.27444	746.511	343.244323255397	814.882	411.424725133714	677.481	343.603697781711	813.495	385.989169631289
747.211	343.806	815.575	410.41388	747.211	343.248391856422	815.575	410.669281996824	678.19	343.601767849801	814.188	385.956924106843
747.911	342.679	816.268	408.7248	747.911	343.253164798351	816.268	409.837991134137	678.898	343.599714199101	814.882	385.924251801643
748.611	344.306	816.961	410.7442	748.611	343.263193799624	816.961	408.940912878397	679.607	343.597535776344	815.575	385.891156370694
749.31	343.083	817.654	407.96348	749.31	343.279910931635	817.654	407.994614676218	680.315	343.595231531127	816.268	385.857641722504
750.01	343.213	818.347	407.73364	750.01	343.304214228167	818.347	407.016287916524	681.023	343.59280041527	816.961	385.823712010808
750.71	342.959	819.04	405.2606	750.71	343.328174920597	819.04	406.017773420361	681.732	343.590241383554	817.654	385.789371618012
751.409	342.879	819.733	403.1848	751.409	343.337693682476	819.733	405.006485940351	682.44	343.587553391521	818.347	385.754625175729
752.109	343.995	820.425	403.83544	752.109	343.329905714356	820.425	403.994592776049	683.148	343.584735396744	819.04	385.719477537312
752.808	342.468	821.118	402.87208	752.808	343.307949852624	821.118	402.996650336657	683.856	343.581786358982	819.733	385.683933775903
753.507	343.708	821.81	402.48536	753.507	343.275164106381	821.81	402.032279458681	684.564	343.578705239689	820.425	385.647999160056
754.206	343.576	822.503	401.95232	754.206	343.239230247807	822.503	401.108148903975	685.272	343.575491002722	821.118	385.611679133334
754.905	343.118	823.195	397.89888	754.905	343.214819625262	823.195	400.22764222658	685.979	343.572142613848	821.81	385.574979321174
755.604	343.597	823.887	398.81844	755.604	343.212174667576	823.887	399.391665144077	686.687	343.568659041367	822.503	385.537905521618
756.303	343.889	824.58	398.79624	756.303	343.232661998768	824.58	398.604454913252	687.394	343.565039255578	823.195	385.500463701811
757.002	342.815	825.272	400.04804	757.002	343.269118444536	825.272	397.870965988729	688.102	343.561282228212	823.887	385.462659993043
757.701	343.126	825.964	396.90976	757.701	343.315668490409	825.964	397.185056401441	688.809	343.557386933456	824.58	385.424500650588
758.399	342.65	826.655	394.3522	758.399	343.367263603464	826.655	396.538849515958	689.516	343.553352346754	825.272	385.385992063278
759.098	342.602	827.347	394.98104	759.098	343.417849462776	827.347	395.921209169727	690.224	343.549177445372	825.964	385.347140753661
759.796	343.402	828.039	396.47384	759.796	343.470934957772	828.039	395.330818992323	690.931	343.544861208136	826.655	385.307953390909
760.495	344.494	828.731	394.87784	760.495	343.529073643366	828.731	394.765530778533	691.638	343.540402616305	827.347	385.268436759817
761.193	342.863	829.422	394.82072	761.193	343.589622158126	829.422	394.221646486595	692.345	343.535800654011	828.039	385.228597735623
761.891	344.45	830.114	393.26616	761.891	343.646031525408	830.114	393.691049005962	693.051	343.531054308343	828.731	385.188443290693
762.589	343.611	830.805	392.51808	762.589	343.689168135206	830.805	393.172292449968	693.758	343.526162568727	829.422	385.147980509843
763.287	344.753	831.496	393.6858	763.287	343.713671058502	831.496	392.669856899068	694.465	343.52112442673	830.114	385.107216574786
763.985	343.006	832.187	392.57224	763.985	343.713316237932	832.187	392.191893750831	695.171	343.515938876628	830.805	385.06615876396
764.683	344.155	832.878	393.02124	764.683	343.68434689082	832.878	391.743571797861	695.878	343.510604914498	831.496	385.024814437392
765.381	343.419	833.57	390.82424	765.381	343.627177990366	833.57	391.322429708775	696.584	343.505121538383	832.187	384.983191029631
766.079	343.436	834.26	390.94272	766.079	343.544699281398	834.26	390.923948066518	697.29	343.499488102368	832.878	384.941296061834
766.776	343.634	834.951	390.09176	766.776	343.453768313573	834.951	390.545066325848	697.997	343.493703961995	833.57	384.89913713105
767.474	343.351	835.642	390.82832	767.474	343.370830804735	835.642	390.188253450391	698.703	343.487768474452	834.26	384.856721915125
768.171	343.732	836.333	389.21944	768.171	343.30718881251	836.333	389.85473714988	699.409	343.481680999472	834.951	384.814058151157
768.869	342.755	837.023	389.5286	768.869	343.271758262386	837.023	389.542941188154	700.115	343.475440899527	835.642	384.771153637106
769.566	342.745	837.714	387.15708	769.566	343.263642044805	837.714	389.250312535826	700.821	343.469047538826	836.333	384.728016223707
770.263	343.15	838.404	388.49156	770.263	343.275681862528	838.404	388.982671348217	701.526	343.462500283757	837.023	384.684653822267
770.96	342.903	839.095	388.7836	770.96	343.311380300659	839.095	388.739576556085	702.232	343.455798503365	837.714	384.641074389008
771.657	343.643	839.785	390.02564	771.657	343.373188456333	839.785	388.519403372673	702.938	343.448941569215	838.404	384.597285928592
772.354	343.72	840.475	387.36884	772.354	343.451133537692	840.475	388.310142715725	703.643	343.44192927765	839.095	384.553296470839
773.051	343.227	841.165	388.08184	773.051	343.54793554365	841.165	388.095272354524	704.348	343.43476142659	839.785	384.509114084515
773.748	344.147	841.855	387.61732	773.748	343.677690307925	841.855	387.865536365164	705.054	343.427437815461	840.475	384.464746880686
774.444	343.696	842.545	389.49416	774.444	343.834001768587	842.545	387.620431542408	705.759	343.419958245639	841.165	384.420203025585
775.141	345.228	843.235	388.07012	775.141	344.000241433374	843.235	387.362691003161	706.464	343.412322520048	841.855	384.375490714485
775.837	342.759	843.925	387.42688	775.837	344.16154234385	843.925	387.096283840536	707.169	343.404530442323	842.545	384.330618179278
776.534	344.26	844.614	385.51064	776.534	344.303962663677	844.614	386.823569430398	707.874	343.396581817516	843.235	384.285593684272
777.23	344.582	845.304	386.48204	777.23	344.415350892717	845.304	386.546427021458	708.579	343.388476451992	843.925	384.240425545411
777.926	344.055	845.993	386.95156	777.926	344.497030601381	845.993	386.27107949083	709.284	343.380214153309	844.614	384.195122116486
778.622	344.42	846.683	387.97708	778.622	344.561113412879	846.683	386.005545198459	709.988	343.371794729851	845.304	384.149691783151
779.318	346.273	847.372	385.61328	779.318	344.620200875138	847.372	385.757745173907	710.693	343.363217991517	845.993	384.104142944217
780.014	343.871	848.061	384.96984	780.014	344.685180723594	848.061	385.528012785472	711.397	343.354483749337	846.683	384.058484021816
780.71	344.651	848.75	385.53008	780.71	344.764440683492	848.75	385.315892871303	712.102	343.345591815809	847.372	384.012723466557
781.406	346.679	849.439	386.55076	781.406	344.863741905679	849.439	385.122913809158	712.806	343.336542004375	848.061	383.966869768231
782.102	346.179	850.128	384.07492	782.102	344.981976255217	850.128	384.952879415997	713.51	343.327334129933	848.75	383.92093143264
782.797	340.789	850.817	378.91432	782.797	345.114898038122	850.817	384.807010709132	714.215	343.317968009706	849.439	383.874917958522
783.493	346.075	851.506	384.72272	783.493	345.260713877837	851.506	384.683514835776	714.919	343.308443463382	850.128	383.82883886071
784.188	345.254	852.195	383.6918	784.188	345.414798274456	852.195	384.582111669194	715.623	343.298760311892	850.817	383.782703680792
784.884	345.187	852.883	385.2644	784.884	345.568811256663	852.883	384.503827103397	716.327	343.288918377664	851.506	383.73652220398
785.579	345.436	853.572	386.62108	785.579	345.7132015892	853.572	384.45206956015	717.03	343.278917745106	852.195	383.690299395782
786.274	346.832	854.26	385.16532	786.274	345.854760094413	854.26	384.427672925245	717.734	343.268758108095	852.883	383.644041198045
786.969	346.71	854.949	384.86508	786.969	345.998665193345	854.949	384.422756599342	718.438	343.258439162394	853.572	383.5977535541
787.664	345.462	855.637	385.11276	787.664	346.150081930078	855.637	384.42576200112	719.141	343.247960604943	854.26	383.551442423481
788.359	347.319	856.325	384.14268	788.359	346.311092163775	856.325	384.427787121463	719.845	343.23732213344	854.949	383.505113795958
789.054	346.81	857.013	385.47036	789.054	346.471171940742	857.013	384.426510425895	720.548	343.226523016053	855.637	383.458773677438
789.749	346.549	857.702	383.95836	789.749	346.619760632839	857.702	384.421963908325	721.251	343.215562659488	856.325	383.412428087427
790.443	346.423	858.389	385.30208	790.443	346.755269083819	858.389	384.411877576238	721.955	343.20444047172	857.013	383.366083061974
791.138	346.754	859.077	382.63784	791.138	346.867993363685	859.077	384.389745772375	722.658	343.193156325693	857.702	383.319745360074
791.832	347.18	859.765	383.21688	791.832	346.961663107037	859.765	384.347798650293	723.361	343.181710096018	858.389	383.273421761769
792.527	346.015	860.453	384.98292	792.527	347.059488579749	860.453	384.284200607339	724.064	343.170101658539	859.077	383.227119679325
793.221	346.17	861.14	384.63816	793.221	347.179290388099	861.14	384.206755711157	724.766	343.158330890056	859.765	383.180846545298
793.915	347.303	861.828	384.34676	793.915	347.31781107225	861.828	384.12340044969	725.469	343.146397668313	860.453	383.134609208855
794.61	349.324	862.515	383.59312	794.61	347.481397545316	862.515	384.040783384695	726.172	343.134301872159	861.14	383.088414554838
795.304	347.894	863.203	383.79408	795.304	347.67063204656	863.203	383.96482226866	726.874	343.122043956468	861.828	383.04226948657
795.998	347.816	863.89	385.86512	795.998	347.881452786719	863.89	383.90306875587	727.577	343.109624242945	862.515	382.996180922872
796.692	348.011	864.577	382.29892	796.692	348.108880827398	864.577	383.854192245962	728.279	343.097043055161	863.203	382.950155795612
797.385	347.387	865.264	384.26136	797.385	348.353909132376	865.264	383.808193123094	728.982	343.084300717373	863.89	382.904201627626
798.079	348.85	865.951	381.81728	798.079	348.610340291173	865.951	383.757767262782	729.684	343.071398102245	864.577	382.858326777233
798.773	349.265	866.638	383.15528	798.773	348.859316538133	866.638	383.695702716273	730.386	343.058336551672	865.264	382.812539632365
799.466	347.761	867.325	383.71064	799.466	349.089130515748	867.325	383.618407201424	731.088	343.045117408537	865.951	382.766848027139
800.16	350.559	868.012	385.41708	800.16	349.30062280336	868.012	383.529029634495	731.79	343.031741887517	866.638	382.721259810161
800.853	349.227	868.699	384.58672	800.853	349.502486366713	868.699	383.433879284623	732.492	343.018210507869	867.325	382.675781889964
801.546	349.495	869.385	383.97528	801.546	349.705628780258	869.385	383.336332551783	733.194	343.004523440454	868.012	382.630421604762
802.24	350.183	870.072	382.40212	802.24	349.920849443126	870.072	383.235945309095	733.895	342.990680857451	868.699	382.585187317278
802.933	350.616	870.758	382.35312	802.933	350.152901337826	870.758	383.131990463338	734.597	342.97668302742	869.385	382.540087418102
803.626	349.661	871.445	382.41872	803.626	350.39357039967	871.445	383.025674322665	735.298	342.962530219692	870.072	382.495130317838
804.319	351.616	872.131	384.23792	804.319	350.62167329285	872.131	382.919236359573	736	342.948222938678	870.758	382.450324441443
805.012	350.586	872.817	384.19516	805.012	350.817168164734	872.817	382.81678581964	736.701	342.93376106988	871.445	382.405678121795
805.704	351.111	873.503	381.00488	805.704	350.977933328252	873.503	382.716378528912	737.402	342.919144500665	872.131	382.361199595536
806.397	349.638	874.189	381.22188	806.397	351.106769942357	874.189	382.614099316436	738.104	342.904373119587	872.817	382.316897112224
807.09	350.52	874.875	382.16944	807.09	351.203844936763	874.875	382.510343191488	738.805	342.889446426444	873.503	382.27277894018
807.782	351.834	875.561	383.6766	807.782	351.275889823018	875.561	382.40876173948	739.506	342.874363451129	874.189	382.228853366512
808.475	352.452	876.247	382.12368	808.475	351.326729357736	876.247	382.314878012632	740.206	342.859123224209	874.875	382.185127423103
809.167	352.152	876.932	382.2744	809.167	351.359773919085	876.932	382.228945409993	740.907	342.84372504861	875.561	382.141607144936
809.859	351.301	877.618	381.34824	809.859	351.381346222136	877.618	382.149551685922	741.608	342.828167390977	876.247	382.098298551463
810.552	351.417	878.303	382.12484	810.552	351.383991674039	878.303	382.079063868691	742.309	342.812448968974	876.932	382.055207677484
811.244	351.071	878.989	382.50132	811.244	351.36118544052	878.989	382.017698594955	743.009	342.796568501425	877.618	382.01234058293
811.936	350.909	879.674	383.22724	811.936	351.30194903074	879.674	381.963720143105	743.71	342.780524384028	878.303	381.969703544728
812.628	350.33	880.359	382.35096	812.628	351.193442978893	880.359	381.910710966053	744.41	342.764315570353	878.989	381.927302182349
813.319	350.374	881.045	379.68776	813.319	351.02863276809	881.045	381.851559680177	745.11	342.747941516943	879.674	381.885142268847
814.011	351.874	881.73	381.419	814.011	350.805108207263	881.73	381.780407431331	745.811	342.731401681213	880.359	381.843230145554
814.703	350.649	882.415	382.45456	814.703	350.527778854801	882.415	381.697718752498	746.511	342.714695380776	881.045	381.801572167224
815.395	350.01	883.1	382.28752	815.395	350.211020014816	883.1	381.609305772392	747.211	342.697821413367	881.73	381.760175191262
816.086	351.294	883.784	381.74896	816.086	349.870150662415	883.784	381.519366203678	747.911	342.680778577843	882.415	381.719043982401
816.777	349.434	884.469	382.41092	816.777	349.515590616565	884.469	381.427630714959	748.611	342.663565674173	883.1	381.678182967608
817.469	349.06	885.154	379.7726	817.469	349.14347780563	885.154	381.333648203684	749.31	342.646181500549	883.784	381.637597302013
818.16	349.921	885.838	381.35432	818.16	348.752033964224	885.838	381.240675052039	750.01	342.628624856803	884.469	381.597292743988
818.851	346.891	886.523	382.12908	818.851	348.342384281408	886.523	381.158740119355	750.71	342.61089497915	885.154	381.557275162155
819.542	347.721	887.207	381.25624	819.542	347.918883050897	887.207	381.09370366852	751.409	342.592991687597	885.838	381.517551230626
820.233	347.223	887.892	381.1214	820.233	347.488191355941	887.892	381.041910231309	752.109	342.574915149906	886.523	381.478125856685
820.924	346.673	888.576	378.36636	820.924	347.061450482746	888.576	380.998567049905	752.808	342.556665819564	887.207	381.439003786017
821.615	346.618	889.26	381.61384	821.615	346.658208228587	889.26	380.964685063869	753.507	342.538244151476	887.892	381.400190408752
822.306	346.063	889.944	382.16188	822.306	346.293801164863	889.944	380.946432719058	754.206	342.51965051197	888.576	381.361690934083
822.997	346.523	890.628	381.25044	822.997	345.973137260216	890.628	380.946468755417	754.905	342.500885268544	889.26	381.323510295201
823.687	345.599	891.312	379.63568	823.687	345.691304966797	891.312	380.963191734237	755.604	342.481948789754	889.944	381.285650459918
824.378	345.485	891.996	380.80292	824.378	345.438865440204	891.996	380.990150993069	756.303	342.462841444771	890.628	381.248113683474
825.068	345.557	892.68	380.28292	825.068	345.213673682049	892.68	381.021468956222	757.002	342.443563603882	891.312	381.210903088576
825.758	344.663	893.363	380.576	825.758	345.010578351939	893.363	381.054151697336	757.701	342.424115638798	891.996	381.174021800233
826.449	345.394	894.047	382.32552	826.449	344.819041418591	894.047	381.087426117106	758.399	342.404498292298	892.68	381.137471383984
827.139	343.832	894.73	382.31752	827.139	344.635436729319	894.73	381.119370500427	759.098	342.38471230786	893.363	381.101253037977
827.829	343.884	895.414	379.9112	827.829	344.449947751545	895.414	381.14083044999	759.796	342.36475867422	894.047	381.065367114352
828.519	344.246	896.097	381.06564	828.519	344.252908674899	896.097	381.14436868928	760.495	342.344638597183	894.73	381.029813445251
829.209	344.665	896.78	381.85272	829.209	344.044353658941	896.78	381.129285603708	761.193	342.324353283593	895.414	380.994591875418
829.899	344.617	897.464	381.59812	829.899	343.819298429137	897.464	381.099983338421	761.891	342.303903942441	896.097	380.959702262471
830.588	342.897	898.147	381.97264	830.588	343.579306349883	898.147	381.059042752818	762.589	342.283292320829	896.78	380.925143391473
831.278	343.148	898.83	378.81064	831.278	343.325581026521	898.83	381.005951269941	763.287	342.262520168002	897.464	380.890914152364
831.967	343.399	899.513	381.6154	831.967	343.062757261901	899.513	380.937057093363	763.985	342.241589234536	898.147	380.857014353384
832.657	343.288	900.195	381.90232	832.657	342.797096035825	900.195	380.85254467662	764.683	342.220501273496	898.83	380.823444502909
833.346	342.99	900.878	382.29364	833.346	342.5350865819	900.878	380.75760343268	765.381	342.19925803871	899.513	380.790206213781
834.036	342.606	901.561	380.53436	834.036	342.278354679133	901.561	380.659221401693	766.079	342.177861285942	900.195	380.757299106169
834.725	341.255	902.243	379.05256	834.725	342.028770988543	902.243	380.561052273984	766.776	342.156312772175	900.878	380.724723617182
835.414	341.867	902.926	379.98052	835.414	341.788392347334	902.926	380.460658432786	767.474	342.134614255652	901.561	380.692481317499
836.103	340.67	903.608	379.23148	836.103	341.56401269786	903.608	380.359803234848	768.171	342.112767496091	902.243	380.66057379349
836.792	340.748	904.291	380.66188	836.792	341.36462900704	904.291	380.264677743191	768.869	342.090774254429	902.926	380.629002474982
837.481	341.758	904.973	380.54608	837.481	341.201006487278	904.973	380.185010734957	769.566	342.06863629322	903.608	380.59776719987
838.17	340.615	905.655	379.97812	838.17	341.076602094406	905.655	380.12286347517	770.263	342.046355375682	904.291	380.566867164052
838.859	341.783	906.337	380.59736	838.859	340.985279285182	906.337	380.076316194172	770.96	342.023933265712	904.973	380.536300210801
839.547	340.474	907.019	378.28664	839.547	340.911493431115	907.019	380.042008785706	771.657	342.001371728309	905.655	380.506064277452
840.236	341.333	907.701	381.29144	840.236	340.844725817651	907.701	380.016182354893	772.354	341.978672529349	906.337	380.476157311023
840.924	341.004	908.383	380.91468	840.924	340.785315299119	908.383	380.000115617076	773.051	341.955837436353	907.019	380.446576735865
841.613	340.476	909.065	380.27944	841.613	340.726474302549	909.065	379.994151174614	773.748	341.932868218582	907.701	380.417320096321
842.301	340.027	909.746	378.10424	842.301	340.662282352194	909.746	379.994135311345	774.444	341.909766646567	908.383	380.388382798399
842.989	341.085	910.428	379.52796	842.989	340.587291861018	910.428	379.995022849585	775.141	341.886534493055	909.065	380.35976111348
843.677	340.615	911.109	380.639	843.677	340.501048292009	911.109	379.993649827652	775.837	341.863173532577	909.746	380.331451833985
844.365	340.749	911.791	380.4254	844.365	340.408931559648	911.791	379.989480325121	776.534	341.839685543008	910.428	380.303451672814
845.053	340.718	912.472	381.08888	845.053	340.315773695398	912.472	379.982057542668	777.23	341.816072303117	911.109	380.275755137928
845.741	340.145	913.153	380.08884	845.741	340.226223251646	913.153	379.968537973811	777.926	341.792335594093	911.791	380.248355969551
846.429	339.928	913.834	378.97568	846.429	340.140487085506	913.834	379.949469082589	778.622	341.768477199891	912.472	380.221248267521
847.117	339.363	914.515	379.1312	847.117	340.056561069291	914.515	379.928688361599	779.318	341.74449890673	913.153	380.194426306946
847.804	338.69	915.196	380.70268	847.804	339.969886292274	915.196	379.912241807237	780.014	341.72040250348	913.834	380.167885221892
848.492	340.76	915.877	381.21564	848.492	339.881279869483	915.877	379.905428032532	780.71	341.696189783537	914.515	380.141620041894
849.179	341.194	916.558	380.9952	849.179	339.793320917935	916.558	379.907224916379	781.406	341.671862542451	915.196	380.115624616205
849.867	338.925	917.239	376.86188	849.867	339.704074530746	917.239	379.912200522234	782.102	341.647422578724	915.877	380.089891793759
850.554	340.142	917.92	379.95384	850.554	339.611272981964	917.92	379.914839174743	782.797	341.622871695868	916.558	380.064415004678
851.241	338.865	918.6	380.51124	851.241	339.517850460883	918.6	379.914970828304	783.493	341.598211701923	917.239	380.039188793572
851.928	339.612	919.281	379.22764	851.928	339.426504467038	919.281	379.91581249419	784.188	341.573443571894	917.92	380.01420862653
852.615	339.735	919.961	381.1528	852.615	339.333773586914	919.961	379.921301338142	784.884	341.548568285262	918.6	379.989466824105
853.302	338.623	920.641	379.05228	853.302	339.233174823792	920.641	379.93314768576	785.579	341.523586825187	919.281	379.964955647086
853.989	339.983	921.322	379.74272	853.989	339.12376709832	921.322	379.949398296893	786.274	341.498500178469	919.961	379.940667872815
854.676	338.02	922.002	379.48188	854.676	339.007880725791	922.002	379.972279883117	786.969	341.473309335819	920.641	379.916595548694
855.363	339.784	922.682	380.58192	855.363	338.894752668845	922.682	380.005159770519	787.664	341.448015293283	921.322	379.892731922134
856.049	338.279	923.362	381.11332	856.049	338.800786463447	923.362	380.047235139238	788.359	341.422619052144	922.002	379.869069384875
856.736	338.951	924.042	380.00272	856.736	338.741011334632	924.042	380.091481341116	789.054	341.397121617696	922.682	379.845600180145
857.422	338.828	924.722	379.89904	857.422	338.716750481645	924.722	380.128694400038	789.749	341.371524001133	923.362	379.822316167853
858.109	337.522	925.402	379.64368	858.109	338.717268637173	925.402	380.153429755213	790.443	341.345827219058	924.042	379.799209936868
858.795	339.381	926.081	380.42368	858.795	338.721104178922	926.081	380.167487557042	791.138	341.320032293255	924.722	379.776274088965
859.481	338.723	926.761	380.4658	859.481	338.718180585591	926.761	380.177058538982	791.832	341.294140250584	925.402	379.753501427397
860.167	338.426	927.44	380.58904	860.167	338.708917027547	927.44	380.183450853945	792.527	341.268152123336	926.081	379.730884876955
860.853	338.398	928.12	378.30508	860.853	338.690193623398	928.12	380.181844375043	793.221	341.242068949692	926.761	379.708417253707
861.539	338.778	928.799	379.88372	861.539	338.662029690972	928.799	380.167045379197	793.915	341.215891772578	927.44	379.686092059585
862.225	339.089	929.478	381.46288	862.225	338.622252810563	929.478	380.141830346835	794.61	341.189621639847	928.12	379.663903546333
862.911	338.723	930.157	381.12528	862.911	338.574674670403	930.157	380.115075363868	795.304	341.16325960544	928.799	379.641846859613
863.597	339.456	930.837	380.51588	863.597	338.525926849702	930.837	380.090922113611	795.998	341.136806731433	929.478	379.619915799851
864.282	338.868	931.516	379.94904	864.282	338.484280753458	931.516	380.063469216727	796.692	341.110264086631	930.157	379.598104406927
864.968	338.704	932.195	379.09668	864.968	338.455123051553	932.195	380.028825607149	797.385	341.08363274652	930.837	379.576406739152
865.653	336.837	932.873	379.80864	865.653	338.431633146025	932.873	379.989698734552	798.079	341.056913793485	931.516	379.554816870108
866.339	338.525	933.552	380.52832	866.339	338.409210851579	933.552	379.951328831936	798.773	341.030108316216	932.195	379.533329803456
867.024	337.27	934.231	379.97524	867.024	338.38375702127	934.231	379.922185693671	799.466	341.003217411195	932.873	379.511940933137
867.709	338.536	934.909	378.99572	867.709	338.353394436479	934.909	379.905653927397	800.16	340.976242183138	933.552	379.490645220811
868.394	338.637	935.588	379.3984	868.394	338.319408526221	935.588	379.899772264334	800.853	340.949183743522	934.231	379.469437921867
869.079	338.043	936.266	379.36968	869.079	338.28638689325	936.266	379.901726841524	801.546	340.922043213404	934.909	379.448315318993
869.764	338.665	936.945	381.4534	869.764	338.261178271854	936.945	379.912436699832	802.24	340.894821722119	935.588	379.427274195623
870.449	338.225	937.623	381.57704	870.449	338.247654001044	937.623	379.934693013626	802.933	340.867520407574	936.266	379.406310887117
871.134	339.347	938.301	379.2068	871.134	338.244323329753	938.301	379.968677121127	803.626	340.840140416967	936.945	379.385421700254
871.819	338.317	938.979	377.88208	871.819	338.244461285628	938.979	380.008754794836	804.319	340.812682907242	937.623	379.364602905544
872.503	338.957	939.657	379.34964	872.503	338.236692166969	939.657	380.049088874718	805.012	340.785149044164	938.301	379.343850794181
873.188	337.293	940.335	380.4646	873.188	338.21010166709	940.335	380.087879962	805.704	340.7575400043	938.979	379.32316167948
873.872	337.184	941.013	381.51592	873.872	338.16190808281	941.013	380.127039591201	806.397	340.729856974021	939.657	379.302531739077
874.557	338.168	941.691	380.3214	874.557	338.099219313802	941.691	380.166490781955	807.09	340.702101150048	940.335	379.281955723939
875.241	337.91	942.369	378.3582	875.241	338.035477011331	942.369	380.200904538374	807.782	340.674273738012	941.013	379.261428431666
875.925	337.854	943.046	379.62328	875.925	337.983352995715	943.046	380.222242947898	808.475	340.646375953361	941.691	379.240945830679
876.609	338.194	943.724	381.69964	876.609	337.945808579875	943.724	380.227771636459	809.167	340.618409022704	942.369	379.220503911942
877.293	338.889	944.401	382.62772	877.293	337.925119862462	944.401	380.219631168406	809.859	340.590374184452	943.046	379.20009973607
877.977	337.129	945.079	380.14084	877.977	337.919086110588	945.079	380.201979499289	810.552	340.562272688554	943.724	379.179729509997
878.661	338.097	945.756	380.4774	878.661	337.920851198801	945.756	380.178522265287	811.244	340.534105795667	944.401	379.159389859604
879.345	338.105	946.433	378.79796	879.345	337.925009039988	946.433	380.151627938882	811.936	340.505874777303	945.079	379.139077435972
880.029	337.709	947.11	379.23568	880.029	337.922801708685	947.11	380.123033511206	812.628	340.477580915511	945.756	379.118788924867
880.712	337.514	947.787	380.76964	880.712	337.905414112869	947.787	380.095451402656	813.319	340.449225502743	946.433	379.098522003797
881.396	337.826	948.464	380.84456	881.396	337.866474097283	948.464	380.072859132254	814.011	340.420809841303	947.11	379.078274363858
882.079	338.564	949.141	379.46692	882.079	337.811302087795	949.141	380.056416637006	814.703	340.392335243421	947.787	379.058043398589
882.763	337.516	949.818	379.50712	882.763	337.744953909283	949.818	380.042621860627	815.395	340.363803032778	948.464	379.03782665736
883.446	337.834	950.495	378.47284	883.446	337.677923582799	950.495	380.028566813129	816.086	340.335214543313	949.141	379.017621706658
884.129	337.709	951.171	381.27576	884.129	337.615600292592	951.171	380.015677843756	816.777	340.306571118612	949.818	378.997426131038
884.813	337.358	951.848	380.70456	884.813	337.552773173195	951.848	380.008742290036	817.469	340.277874113218	950.495	378.977237959858
885.496	337.506	952.524	380.40408	885.496	337.488637397207	952.524	380.00768584362	818.16	340.249124890801	951.171	378.957055727074
886.179	337.712	953.201	378.49496	886.179	337.419245510711	953.201	380.007046704415	818.851	340.220324823815	951.848	378.936877467289
886.861	336.502	953.877	379.19692	886.861	337.344977271435	953.877	380.000067036146	819.542	340.191475294384	952.524	378.916701238291
887.544	337.921	954.553	378.2954	887.544	337.269693449455	954.553	379.982147646387	820.233	340.162577691305	953.201	378.896525115546
888.227	336.96	955.229	382.0424	888.227	337.202990885078	955.229	379.954686995451	820.924	340.133633410901	953.877	378.876347189394
888.91	337.101	955.905	381.31652	888.91	337.14559446404	955.905	379.919781271604	821.615	340.104643856559	954.553	378.856165152626
889.592	336.933	956.581	380.44004	889.592	337.100027979789	956.581	379.875853539325	822.306	340.075610438201	955.229	378.835977015398
890.275	337.682	957.257	380.09044	890.275	337.07178000818	957.257	379.822643196621	822.997	340.046534572266	955.905	378.81578023271
890.957	336.267	957.933	379.77752	890.957	337.056938289372	957.933	379.763377030492	823.687	340.01741768118	956.581	378.795572291627
891.639	337.708	958.609	379.49228	891.639	337.043810289485	958.609	379.700301779783	824.378	339.988261193843	957.257	378.77535070422
892.322	337.168	959.284	380.34928	892.322	337.027344708163	959.284	379.634071516993	825.068	339.95906654474	957.933	378.755112999006
893.004	335.762	959.96	380.42796	893.004	337.015791968146	959.96	379.566161905678	825.758	339.92983517385	958.609	378.73485671765
893.686	338.089	960.636	378.15648	893.686	337.0127418091	960.636	379.494057586976	826.449	339.90056852675	959.284	378.714580414004
894.368	336.158	961.311	377.49308	894.368	337.017935385358	961.311	379.419778986845	827.139	339.87126805375	959.96	378.694283391768
895.05	338.033	961.986	379.85684	895.05	337.027450850772	961.986	379.350956428068	827.829	339.841935210655	960.636	378.673964970986
895.731	336.576	962.662	379.17972	895.731	337.038777244053	962.662	379.297453138886	828.519	339.812571457229	961.311	378.653624489043
896.413	337.502	963.337	380.38772	896.413	337.052303983109	963.337	379.266894086751	829.209	339.783178257279	961.986	378.633260771011
897.095	336.462	964.012	377.93068	897.095	337.06614921983	964.012	379.260230402094	829.899	339.753757079044	962.662	378.612871493025
897.776	337.357	964.687	378.4454	897.776	337.073402954382	964.687	379.271207033835	830.588	339.724309395646	963.337	378.592454343453
898.458	337.351	965.362	378.57816	898.458	337.073136765668	965.362	379.293918702232	831.278	339.694836685071	964.012	378.572007571845
899.139	335.989	966.037	380.0488	899.139	337.066350833355	966.037	379.32598056509	831.967	339.665340428475	964.687	378.551529445704
899.821	337.058	966.711	381.55496	899.821	337.054903921539	966.711	379.36748817929	832.657	339.635822110471	965.362	378.531017597618
900.502	337.885	967.386	379.568	900.502	337.041651159297	967.386	379.412984005755	833.346	339.606283219402	966.037	378.510469555107
901.183	338.197	968.061	378.32716	901.183	337.028420607946	968.061	379.45561728294	834.036	339.576725247265	966.711	378.48988289236
901.864	335.881	968.735	378.97392	901.864	337.011933531601	968.735	379.488297417679	834.725	339.547149689441	967.386	378.469255198953
902.545	336.744	969.41	378.80112	902.545	336.990929244003	969.41	379.508936058145	835.414	339.517558044339	968.061	378.448584095112
903.226	336.803	970.084	379.00412	903.226	336.962263885889	970.084	379.51638371978	836.103	339.487951812077	968.735	378.427868288817
903.907	337.346	970.758	381.03632	903.907	336.921121992468	970.758	379.510592643237	836.792	339.458332495121	969.41	378.407106367843
904.588	337.006	971.432	380.7154	904.588	336.872275217851	971.432	379.491816305563	837.481	339.428701597121	970.084	378.386297460553
905.268	336.302	972.106	378.4432	905.268	336.819124681943	972.106	379.458986748221	838.17	339.399060623015	970.758	378.365441085384
905.949	336.783	972.78	382.08872	905.949	336.774387921467	972.78	379.412111115067	838.859	339.369411080072	971.432	378.344537372417
906.629	337.195	973.454	379.21496	906.629	336.747474246743	973.454	379.355196274039	839.547	339.339754476775	972.106	378.323586478443
907.31	337.051	974.128	379.26804	907.31	336.742789715236	974.128	379.294287103066	840.236	339.310092324021	972.78	378.302588583961
907.99	336.716	974.802	378.20348	907.99	336.757105732827	974.802	379.231089499319	840.924	339.280426133843	973.454	378.281543987886
908.67	336.483	975.476	376.93192	908.67	336.780462764697	975.476	379.165123192594	841.613	339.250757420294	974.128	378.260453026997
909.351	336.239	976.149	377.30764	909.351	336.805406714127	976.149	379.096468274067	842.301	339.221087699153	974.802	378.239316962151
910.031	336.595	976.823	379.84932	910.031	336.82460268126	976.823	379.025783216357	842.989	339.191418487423	975.476	378.21813805172
910.711	336.643	977.496	380.90656	910.711	336.832060972512	977.496	378.956514738389	843.677	339.161751302913	976.149	378.196918518595
911.391	336.71	978.17	380.27652	911.391	336.82856289035	978.17	378.888622339655	844.365	339.132087665326	976.823	378.175659312312
912.07	337.323	978.843	377.02804	912.07	336.821979909297	978.843	378.820373106151	845.053	339.102429095817	977.496	378.154360502019
912.75	337.476	979.516	379.69604	912.75	336.811988601476	979.516	378.748935289457	845.741	339.072777117161	978.17	378.133022173604
913.43	336.745	980.189	377.89684	913.43	336.794690827697	980.189	378.674775780596	846.429	339.043133253745	978.843	378.111644440476
914.11	337.827	980.863	378.26932	914.11	336.764552734786	980.863	378.604668203759	847.117	339.013499031029	979.516	378.090227437477
914.789	336.167	981.535	378.90232	914.789	336.721433119033	981.535	378.543490237303	847.804	338.98387597536	980.189	378.068770226684
915.468	336.155	982.208	378.98424	915.468	336.664292293059	982.208	378.49090890602	848.492	338.954265962233	980.863	378.047271886229
916.148	336.507	982.881	378.17708	916.148	336.594512812126	982.881	378.44336729215	849.179	338.924670573565	981.535	378.025731324035
916.827	335.682	983.554	377.9562	916.827	336.518986730979	983.554	378.394682737442	849.867	338.895091393074	982.208	378.004147667852
917.506	337.476	984.227	378.9906	917.506	336.4490860865	984.227	378.339379003577	850.554	338.865530006751	982.881	377.982520913253
918.185	336.818	984.899	378.9912	918.185	336.39543585531	984.899	378.277576472529	851.241	338.835988030465	983.554	377.960852026102
918.864	335.386	985.572	378.95064	918.864	336.361788098356	985.572	378.211892360054	851.928	338.806467081361	984.227	377.939142164876
919.543	336.141	986.244	376.91072	919.543	336.347881503528	986.244	378.146127345596	852.615	338.776968805566	984.899	377.917392483447
920.222	336.978	986.916	377.59492	920.222	336.351297297199	986.916	378.086715456097	853.302	338.747494850014	985.572	377.895605176631
920.901	335.867	987.589	376.99768	920.901	336.363782981798	987.589	378.036728584648	853.989	338.718046862597	986.244	377.873783502312
921.58	336.122	988.261	378.68752	921.58	336.370410568567	988.261	377.997171147952	854.676	338.688626366837	986.916	377.85193176286
922.258	335.906	988.933	378.66144	922.258	336.357005940635	988.933	377.967787008337	855.363	338.65923488752	987.589	377.830053307208
922.937	337.146	989.605	377.55276	922.937	336.32084201817	989.605	377.945546284431	856.049	338.629873281475	988.261	377.808151229852
923.615	336.257	990.277	377.18508	923.615	336.268138205346	990.277	377.927022722433	856.736	338.600542406655	988.933	377.786227801237
924.294	337.192	990.949	377.54184	924.294	336.208159747831	990.949	377.911701908006	857.422	338.571242770493	989.605	377.764286162381
924.972	336.265	991.62	378.12372	924.972	336.149707158582	991.62	377.901649412303	858.109	338.541975230526	990.277	377.742330320765
925.65	336.083	992.292	380.06484	925.65	336.091885232952	992.292	377.898067801952	858.795	338.512740900796	990.949	377.720364074457
926.328	335.713	992.964	377.14404	926.328	336.037045630019	992.964	377.8996323743	859.481	338.483539876385	991.62	377.698390669849
927.006	335.568	993.635	377.55144	927.006	335.987944225022	993.635	377.903676075587	860.167	338.454372253245	992.292	377.676413176594
927.684	336.051	994.307	377.38296	927.684	335.939740888783	994.307	377.903614845496	860.853	338.42523836655	992.964	377.654435085419
928.362	335.809	994.978	377.84748	928.362	335.895137032375	994.978	377.894954078771	861.539	338.396138523129	993.635	377.632459910937
929.04	335.038	995.649	377.97528	929.04	335.859165256517	995.649	377.877795640334	862.225	338.367073002599	994.307	377.610490662471
929.718	335.424	996.321	378.51076	929.718	335.832314008745	996.321	377.852955453776	862.911	338.338042466059	994.978	377.588530269131
930.396	336.039	996.992	377.90272	930.396	335.819330604337	996.992	377.822338731874	863.597	338.309047575326	995.649	377.566581434775
931.073	336.779	997.663	377.43156	931.073	335.828354358294	997.663	377.784119950651	864.282	338.280089376795	996.321	377.544647119619
931.751	335.935	998.334	376.92316	931.751	335.853983827886	998.334	377.740320262688	864.968	338.251168918003	996.992	377.522730688491
932.428	336.019	999.005	378.35232	932.428	335.884066213106	999.005	377.696002871705	865.653	338.222287833812	997.663	377.500836462671
933.105	335.365	999.675	378.08048	933.105	335.906534569977	999.675	377.6560421912	866.339	338.193448211461	998.334	377.478969139627
933.783	335.842	1000.35	379.26648	933.783	335.918226318296	1000.35	377.621033987189	867.024	338.164650754289	999.005	377.457133348246
934.46	337.169	1001.02	376.85624	934.46	335.917832167247	1001.02	377.591251650158	867.709	338.135896496851	999.675	377.435333167161
935.137	335.495	1001.69	376.66852	935.137	335.906230570355	1001.69	377.565267250106	868.394	338.10718557995	1000.35	377.413573561241
935.814	334.719	1002.36	376.64456	935.814	335.880962208221	1002.36	377.542804728409	869.079	338.07851854409	1001.02	377.39186013405
936.491	336.339	1003.03	377.81116	936.491	335.847887883888	1003.03	377.525772326802	869.764	338.049896459061	1001.69	377.370198507682
937.168	336.059	1003.7	377.79284	937.168	335.818108270375	1003.7	377.513021909576	870.449	338.021320359168	1002.36	377.348593773964
937.844	335.916	1004.37	377.55204	937.844	335.797237218821	1004.37	377.497555008169	871.134	337.992791279334	1003.03	377.327050330066
938.521	335.881	1005.04	376.20584	938.521	335.78948008829	1005.04	377.475101606726	871.819	337.964310457955	1003.7	377.305571876159
939.198	335.819	1005.71	377.38024	939.198	335.79964068844	1005.71	377.448495581391	872.503	337.935879134784	1004.37	377.284162591688
939.874	334.625	1006.38	378.8406	939.874	335.820185068427	1006.38	377.425889422889	873.188	337.907498901908	1005.04	377.262827138488
940.55	336.361	1007.05	378.12744	940.55	335.837747426641	1007.05	377.410667439088	873.872	337.879171352438	1005.71	377.241570443597
941.227	335.921	1007.72	376.53832	941.227	335.84520800795	1007.72	377.402461392126	874.557	337.850897465599	1006.38	377.220396387633
941.903	336.369	1008.39	378.396	941.903	335.841671455074	1008.39	377.399570475327	875.241	337.82267752614	1007.05	377.199308988498
942.579	335.225	1009.06	375.05776	942.579	335.825930806889	1009.06	377.401707401842	875.925	337.794512135598	1007.72	377.178312280296
943.255	335.692	1009.73	379.59092	943.255	335.795863303943	1009.73	377.410686143466	876.609	337.766401982741	1008.39	377.157411215979
943.931	335.49	1010.4	377.456	943.931	335.751744992845	1010.4	377.43032123563	877.293	337.73834781577	1009.06	377.13661011491
944.607	337.23	1011.07	377.41204	944.607	335.700009622817	1011.07	377.459612358636	877.977	337.710350810052	1009.73	377.115913308833
945.283	335.841	1011.74	377.132	945.283	335.651746533888	1011.74	377.493240109736	878.661	337.682412142109	1010.4	377.095323071436
945.959	334.774	1012.41	377.41444	945.959	335.603508077325	1012.41	377.523129039801	879.345	337.65453240769	1011.07	377.074841701151
946.635	335.591	1013.07	377.17436	946.635	335.544853564955	1013.07	377.548370797595	880.029	337.62671261672	1011.74	377.054471853486
947.31	336.2	1013.74	376.81212	947.31	335.47369335139	1013.74	377.573221035753	880.712	337.598954229139	1012.41	377.034216517771
947.986	334.212	1014.41	378.43012	947.986	335.395429103942	1014.41	377.604568679798	881.396	337.571258787093	1013.07	377.014078760092
948.661	334.992	1015.08	376.40456	948.661	335.319245004771	1015.08	377.641948439904	882.079	337.54362774786	1013.74	376.994062022952
949.337	335.63	1015.75	376.26076	949.337	335.258173612339	1015.75	377.679449432126	882.763	337.516062823201	1014.41	376.974169907537
950.012	335.136	1016.42	379.93136	950.012	335.219254570198	1016.42	377.712599295918	883.446	337.488565725902	1015.08	376.954405834909
950.687	335.304	1017.09	378.56236	950.687	335.199589573143	1017.09	377.739909022801	884.129	337.461138168682	1015.75	376.934773240687
951.362	335.29	1017.76	377.8392	951.362	335.19779715747	1017.76	377.758970558817	884.813	337.433782209353	1016.42	376.915275016146
952.037	335.77	1018.43	376.71684	952.037	335.211055003624	1018.43	377.764046783632	885.496	337.406500153338	1017.09	376.895913385286
952.712	335.084	1019.09	377.8328	952.712	335.238809329719	1019.09	377.748512507807	886.179	337.379294230355	1017.76	376.87669060227
953.387	334.942	1019.76	378.30236	953.387	335.27149702128	1019.76	377.710522999024	886.861	337.352166769524	1018.43	376.857608937922
954.062	334.263	1020.43	378.4808	954.062	335.294498064098	1020.43	377.652521839384	887.544	337.325120432336	1019.09	376.838671615953
954.737	335.677	1021.1	377.95568	954.737	335.298382163407	1021.1	377.584700785465	888.227	337.298157030966	1019.76	376.819881720711
955.412	335.459	1021.77	377.7682	955.412	335.287744618418	1021.77	377.51648055748	888.91	337.271278378186	1020.43	376.801243320733
956.086	335.924	1022.44	375.77472	956.086	335.268902882324	1022.44	377.45344402502	889.592	337.244485948946	1021.1	376.782760499379
956.761	335.379	1023.1	377.80932	956.761	335.247725359194	1023.1	377.395616563352	890.275	337.217781048092	1021.77	376.764437356805
957.435	335.801	1023.77	376.94504	957.435	335.226644594738	1023.77	377.338765087153	890.957	337.191164669292	1022.44	376.746279154358
958.109	334.612	1024.44	379.58004	958.109	335.210647185973	1024.44	377.283109096919	891.639	337.16463826997	1023.1	376.728292147109
958.784	335.035	1025.11	376.76932	958.784	335.197749607538	1025.11	377.227616052822	892.322	337.13820238431	1023.77	376.710481628287
959.458	335.236	1025.77	376.74056	959.458	335.183654390408	1025.77	377.174856661123	893.004	337.111858089315	1024.44	376.692853961336
960.132	334.739	1026.44	374.79276	960.132	335.166147402998	1026.44	377.126149758231	893.686	337.085606491752	1025.11	376.675415741916
960.806	335.795	1027.11	376.49488	960.806	335.14229913426	1027.11	377.085977276509	894.368	337.059447349885	1025.77	376.658173594556
961.48	334.272	1027.78	378.38244	961.48	335.110737480267	1027.78	377.059319144755	895.05	337.033380422978	1026.44	376.641134236752
962.154	334.738	1028.44	376.24004	962.154	335.072991373817	1028.44	377.04936831751	895.731	337.00740456975	1027.11	376.624304467562
962.827	335.371	1029.11	376.50532	962.827	335.035472922289	1029.11	377.055675265351	896.413	336.981518649919	1027.78	376.607689256154
963.501	335.537	1029.78	377.136	963.501	335.005152834651	1029.78	377.078672336707	897.095	336.95572109223	1028.44	376.591293443564
964.175	334.999	1030.45	377.71868	964.175	334.986991706334	1030.45	377.119734095928	897.776	336.930010845392	1029.11	376.575121888578
964.848	335.753	1031.11	378.07228	964.848	334.979944130286	1031.11	377.174151147606	898.458	336.904386364882	1029.78	376.559179102237
965.522	333.699	1031.78	379.0184	965.522	334.981243773996	1031.78	377.235034290098	899.139	336.878846532742	1030.45	376.543469526484
966.195	335.763	1032.45	378.9176	966.195	334.983635628369	1032.45	377.295589921316	899.821	336.853390677181	1031.11	376.527998174308
966.868	334.98	1033.11	375.73888	966.868	334.980349319291	1033.11	377.349494053926	900.502	336.82801723745	1031.78	376.512771222163
967.542	334.443	1033.78	375.4088	967.542	334.961774557662	1033.78	377.395651542035	901.183	336.802724857206	1032.45	376.497794861941
968.215	334.77	1034.45	375.39916	968.215	334.924348325909	1034.45	377.429595689613	901.864	336.777512181161	1033.11	376.483075310592
968.888	334.684	1035.11	376.9536	968.888	334.869055960099	1035.11	377.446641399187	902.545	336.752377855424	1033.78	376.468618809266
969.561	334.754	1035.78	378.90504	969.561	334.800756316938	1035.78	377.445677273794	903.226	336.727319630486	1034.45	376.454430862357
970.234	334.823	1036.45	377.84192	970.234	334.730536059967	1036.45	377.421311141663	903.907	336.702335248469	1035.11	376.440515925039
970.907	335.044	1037.11	378.46616	970.907	334.668466618414	1037.11	377.373363506035	904.588	336.6774225271	1035.78	376.42687740777
971.579	335.281	1037.78	377.32984	971.579	334.624930951794	1037.78	377.30349970086	905.268	336.652579284751	1036.45	376.413519228959
972.252	335.199	1038.45	378.00508	972.252	334.596218465697	1038.45	377.221449831304	905.949	336.62780366804	1037.11	376.400445331796
972.924	334.422	1039.11	377.67472	972.924	334.570474413008	1039.11	377.136621258875	906.629	336.603093473359	1037.78	376.387659673759
973.597	334.026	1039.78	376.5648	973.597	334.539192043616	1039.78	377.052624097943	907.31	336.578446652139	1038.45	376.37516623298
974.269	333.564	1040.44	377.92428	974.269	334.502630284473	1040.44	376.972575219056	907.99	336.553861156405	1039.11	376.362969920351
974.942	334.23	1041.11	375.91464	974.942	334.463498684625	1041.11	376.894294624026	908.67	336.529335410261	1039.78	376.351075663062
975.614	333.723	1041.78	376.03816	975.614	334.424838683509	1041.78	376.816943629689	909.351	336.504867999788	1040.44	376.339488401423
976.286	335.081	1042.44	375.85076	976.286	334.388553739864	1042.44	376.737620084608	910.031	336.48045746478	1041.11	376.328213287328
976.958	335.049	1043.11	378.04668	976.958	334.360822765968	1043.11	376.65506888613	910.711	336.456102079425	1041.78	376.317255488521
977.63	334.311	1043.77	377.79736	977.63	334.34730329408	1043.77	376.575701030996	911.391	336.431800232342	1042.44	376.306619763306
978.302	335.148	1044.44	374.76692	978.302	334.351668241155	1044.44	376.500839133909	912.07	336.40755049886	1043.11	376.296310593685
978.974	334.027	1045.1	376.8172	978.974	334.373561087585	1045.1	376.440744050926	912.75	336.383351732228	1043.77	376.286332010358
979.646	334.571	1045.77	374.67872	979.646	334.407911633265	1045.77	376.402297763539	913.43	336.359202786615	1044.44	376.276688061527
980.318	333.501	1046.43	376.77292	980.318	334.445753846361	1046.43	376.39360274653	914.11	336.335102517277	1045.1	376.267382810506
980.989	334.111	1047.1	376.7022	980.989	334.473097914523	1047.1	376.413978990692	914.789	336.311050164886	1045.77	376.258418825937
981.661	334.698	1047.76	375.48116	981.661	334.478468465333	1047.76	376.453356495996	915.468	336.287044971603	1046.43	376.249799220784
982.332	334.919	1048.43	376.43872	982.332	334.458125815254	1048.43	376.499247603476	916.148	336.263086035685	1047.1	376.241525544106
983.004	334.149	1049.09	377.38236	983.004	334.414785182301	1049.09	376.542228625141	916.827	336.239172323475	1047.76	376.233599862853
983.675	333.899	1049.76	377.02084	983.675	334.355882217098	1049.76	376.580871218618	917.506	336.215303044985	1048.43	376.226024700043
984.346	335.109	1050.42	377.38376	984.346	334.288460941345	1050.42	376.609316427044	918.185	336.191476853615	1049.09	376.218801833778
985.017	333.945	1051.09	375.77112	985.017	334.22078939182	1051.09	376.628089410358	918.864	336.167692404022	1049.76	376.211933252727
985.688	334.677	1051.75	376.79232	985.688	334.158171837271	1051.75	376.637045435875	919.543	336.143948351492	1050.42	376.205422097484
986.359	334.911	1052.42	375.32268	986.359	334.095482545945	1052.42	376.637362693686	920.222	336.1202425704	1051.09	376.19927230946
987.03	333.801	1053.08	377.62332	987.03	334.02728521533	1053.08	376.630107012302	920.901	336.096572932175	1051.75	376.19348899662
987.701	333.929	1053.75	377.8626	987.701	333.95510941637	1053.75	376.616669217457	921.58	336.072937309103	1052.42	376.188076843058
988.372	333.563	1054.41	378.29708	988.372	333.881570526332	1054.41	376.598832359333	922.258	336.049333344128	1053.08	376.183041125711
989.042	332.802	1055.07	375.486	989.042	333.81095919209	1055.07	376.57459022154	922.937	336.025758729208	1053.75	376.178386264775
989.713	333.333	1055.74	375.72968	989.713	333.745175796339	1055.74	376.536569027691	923.615	336.00221101311	1054.41	376.174116694844
990.383	333.666	1056.4	376.48508	990.383	333.691224525224	1056.4	376.482770011173	924.294	335.978687745722	1055.07	376.17023686736
991.054	333.575	1057.07	376.19428	991.054	333.651496471617	1057.07	376.416515612211	924.972	335.955186731466	1055.74	376.166751254992
991.724	334.47	1057.73	376.41784	991.724	333.630486488198	1057.73	376.348013962164	925.65	335.931705775977	1056.4	376.163663653014
992.394	333.822	1058.39	375.97044	992.394	333.634714523183	1058.39	376.281665916347	926.328	335.908242994395	1057.07	376.160977424001
993.065	334.466	1059.06	374.69944	993.065	333.66287148497	1059.06	376.221471270298	927.006	335.884796653001	1057.73	376.15869624873
993.735	333.436	1059.72	376.49764	993.735	333.701901005602	1059.72	376.170447539531	927.684	335.861364823029	1058.39	376.156823840946
994.405	332.75	1060.39	377.69576	994.405	333.734633252379	1060.39	376.127690341306	928.362	335.837945259234	1059.06	376.155364170947
995.075	333.601	1061.05	375.79316	995.075	333.754101337255	1061.05	376.096904986704	929.04	335.814535905814	1059.72	376.154321024512
995.745	334.552	1061.71	375.45896	995.745	333.756331742453	1061.71	376.079243503202	929.718	335.791134678054	1060.39	376.153696746054
996.414	333.23	1062.38	377.79304	996.414	333.745572948847	1062.38	376.075523585675	930.396	335.767738715479	1061.05	376.153494019871
997.084	333.463	1063.04	375.54268	997.084	333.732297496096	1063.04	376.085991435508	931.073	335.744344790843	1061.71	376.153715545683
997.754	333.631	1063.7	375.3426	997.754	333.716379485778	1063.7	376.109662688626	931.751	335.720949947895	1062.38	376.154363666478
998.423	334.722	1064.37	376.92788	998.423	333.697439888896	1064.37	376.145712461696	932.428	335.697551231415	1063.04	376.155440037437
999.093	333.376	1065.03	375.44348	999.093	333.676676607674	1065.03	376.187400810461	933.105	335.674145900021	1063.7	376.156946330127
999.762	334.098	1065.69	375.8282	999.762	333.652179940813	1065.69	376.228490680205	933.783	335.650731533458	1064.37	376.158883609484
1000.43	333.462	1066.35	375.9778	1000.43	333.617160104158	1066.35	376.263909783368	934.46	335.627305402634	1065.03	376.161252134239
1001.1	332.664	1067.02	374.51784	1001.1	333.569374310681	1067.02	376.293115878184	935.137	335.603864969533	1065.69	376.164052924432
1001.77	333.421	1067.68	378.20452	1001.77	333.512526325538	1067.68	376.317662100621	935.814	335.580407697683	1066.35	376.167286289505
1002.44	333.709	1068.34	377.02056	1002.44	333.450776792418	1068.34	376.343493161061	936.491	335.556930941855	1067.02	376.170952206409
1003.11	334.445	1069	376.92208	1003.11	333.389989184479	1069	376.372967026857	937.168	335.533431196273	1067.68	376.175050464501
1003.78	333.185	1069.67	375.97364	1003.78	333.334778140033	1069.67	376.406458508578	937.844	335.509904955944	1068.34	376.179579216558
1004.45	333.27	1070.33	376.09356	1004.45	333.286212795317	1070.33	376.441410082555	938.521	335.486349240918	1069	376.184536635651
1005.11	333.236	1070.99	376.2082	1005.11	333.240027783966	1070.99	376.474548354069	939.198	335.462761476934	1069.67	376.189921727422
1005.78	331.329	1071.65	376.49544	1005.78	333.191200752638	1071.65	376.502675452505	939.874	335.439139483988	1070.33	376.19573422768
1006.45	333.825	1072.32	378.0178	1006.45	333.140579967514	1072.32	376.525014556699	940.55	335.415481437958	1070.99	376.201973658117
1007.12	333.484	1072.98	376.58908	1007.12	333.090536791657	1072.98	376.537309106075	941.227	335.391784701396	1071.65	376.208639439272
1007.79	333.37	1073.64	374.88824	1007.79	333.040996311769	1073.64	376.536524826904	941.903	335.368046637799	1072.32	376.215730997847
1008.46	332.442	1074.3	376.54192	1008.46	332.993133828326	1074.3	376.519679046413	942.579	335.344265139353	1072.98	376.223248044477
1009.13	333.917	1074.96	376.84832	1009.13	332.951122117672	1074.96	376.48577601624	943.255	335.320438099243	1073.64	376.231190307818
1009.79	333.28	1075.63	376.70136	1009.79	332.91605777284	1075.63	376.435437104199	943.931	335.296563291508	1074.3	376.239557878699
1010.46	331.692	1076.29	375.69316	1010.46	332.884100124411	1076.29	376.375334730172	944.607	335.272638861377	1074.96	376.248349518429
1011.13	333.339	1076.95	376.80748	1011.13	332.846968452579	1076.95	376.307864897067	945.283	335.248663147324	1075.63	376.257564287655
1011.8	332.109	1077.61	376.85104	1011.8	332.792588773937	1077.61	376.234813933613	945.959	335.224634489779	1076.29	376.267201840993
1012.47	333.288	1078.27	375.6974	1012.47	332.715277065037	1078.27	376.160013428143	946.635	335.200551229764	1076.95	376.27726227242
1013.13	332.316	1078.93	376.51608	1013.13	332.623000068204	1078.93	376.087189489858	947.31	335.176411258119	1077.61	376.287745107608
1013.8	332.534	1079.6	377.14168	1013.8	332.52774701127	1079.6	376.019294645362	947.986	335.15221285574	1078.27	376.298650397148
1014.47	332.627	1080.26	375.52216	1014.47	332.449018372605	1080.26	375.960864452415	948.661	335.127954304548	1078.93	376.309978749291
1015.14	333.407	1080.92	375.05492	1015.14	332.399286636949	1080.92	375.911823406986	949.337	335.103632947191	1079.6	376.321730177049
1015.8	331.963	1081.58	375.495	1015.8	332.375503796747	1081.58	375.874907303315	950.012	335.079245990499	1080.26	376.333904897477
1016.47	332.349	1082.24	375.9408	1016.47	332.360215152339	1082.24	375.851661782805	950.687	335.054791167142	1080.92	376.346503939377
1017.14	331.929	1082.9	376.61968	1017.14	332.344278579952	1082.9	375.843217189348	951.362	335.030266266488	1081.58	376.359527527925
1017.81	332.012	1083.56	376.54852	1017.81	332.331290116031	1083.56	375.8499752069	952.037	335.005669326866	1082.24	376.372974609629
1018.47	331.718	1084.22	374.04456	1018.47	332.326389083128	1084.22	375.871929265832	952.712	334.980998646076	1082.9	376.386843275114
1019.14	332.221	1084.88	374.623	1019.14	332.330837259722	1084.88	375.907505598521	953.387	334.956252522684	1083.56	376.401131187153
1019.81	332.553	1085.54	376.14884	1019.81	332.347099517708	1085.54	375.954850015114	954.062	334.931429358154	1084.22	376.415836239026
1020.47	332.769	1086.2	377.1144	1020.47	332.373676996232	1086.2	376.015469048673	954.737	334.906527539713	1084.88	376.430956469929
1021.14	333.066	1086.86	375.66288	1021.14	332.407519947585	1086.86	376.088663338049	955.412	334.881544786824	1085.54	376.446487571494
1021.81	332.439	1087.53	375.95128	1021.81	332.44513783627	1087.53	376.169510161635	956.086	334.856478819723	1086.2	376.462423445475
1022.47	332.937	1088.19	375.92108	1022.47	332.479031884448	1088.19	376.249935591556	956.761	334.831327935524	1086.86	376.478757698957
1023.14	331.763	1088.85	376.44664	1023.14	332.503609287969	1088.85	376.326330213661	957.435	334.806090432405	1087.53	376.495484584479
1023.81	331.618	1089.51	377.44536	1023.81	332.514033584322	1089.51	376.394676929945	958.109	334.780765155673	1088.19	376.512597546864
1024.47	332.578	1090.17	377.4186	1024.47	332.503758280961	1090.17	376.457598840027	958.784	334.755350951626	1088.85	376.53008949217
1025.14	333.019	1090.83	376.70668	1025.14	332.469336941384	1090.83	376.51964473418	959.458	334.729846497967	1089.51	376.547952740853
1025.81	333.629	1091.49	376.59012	1025.81	332.414403652542	1091.49	376.58362793141	960.132	334.704250751769	1090.17	376.566179530755
1026.47	331.945	1092.15	376.12296	1026.47	332.350312681662	1092.15	376.650141010827	960.806	334.678563175753	1090.83	376.58476298815
1027.14	331.825	1092.81	375.98392	1027.14	332.28700156612	1092.81	376.718579785321	961.48	334.652783267351	1091.49	376.603697083209
1027.81	331.806	1093.47	377.52424	1027.81	332.235140909162	1093.47	376.790727138377	962.154	334.626910525115	1092.15	376.622975906801
1028.47	332.381	1094.12	377.4664	1028.47	332.197683367532	1094.12	376.868809538242	962.827	334.600944067194	1092.81	376.642593536353
1029.14	332.658	1094.78	377.02	1029.14	332.165357207289	1094.78	376.954148312929	963.501	334.574883122713	1093.47	376.662543554277
1029.8	331.85	1095.44	376.50724	1029.8	332.128479317528	1095.44	377.044137039912	964.175	334.548726921571	1094.12	376.682818890897
1030.47	331.914	1096.1	375.96396	1030.47	332.081792514564	1096.1	377.139645227142	964.848	334.522474694625	1094.78	376.703413329618
1031.13	331.967	1096.76	376.5328	1031.13	332.027347361532	1096.76	377.245610729944	965.522	334.496126122558	1095.44	376.724321429589
1031.8	332.295	1097.42	378.0584	1031.8	331.970117230745	1097.42	377.361941284734	966.195	334.469680887281	1096.1	376.74553806338
1032.47	331.055	1098.08	376.82712	1032.47	331.918003018972	1098.08	377.481936749074	966.868	334.443137874376	1096.76	376.76705788865
1033.13	331.995	1098.74	376.25312	1033.13	331.876925428667	1098.74	377.597649611048	967.542	334.416495970721	1097.42	376.788874789296
1033.8	331.833	1099.4	378.1182	1033.8	331.844574438877	1099.4	377.703673127006	968.215	334.389754599517	1098.08	376.810982417302
1034.46	333.225	1100.06	378.19896	1034.46	331.812435842574	1100.06	377.79570703587	968.888	334.362913210443	1098.74	376.833374437343
1035.13	331.573	1100.72	379.36372	1035.13	331.775060797425	1100.72	377.871967606431	969.561	334.335971633043	1099.4	376.856044530074
1035.79	331.607	1101.38	380.02604	1035.79	331.732109847005	1101.38	377.932060690881	970.234	334.308930017628	1100.06	376.878985801695
1036.46	331.194	1102.03	376.6168	1036.46	331.686023178629	1102.03	377.971556645683	970.907	334.28178893212	1100.72	376.902191371032
1037.12	330.997	1102.69	377.5826	1037.12	331.638202278677	1102.69	377.994066031138	971.579	334.254549457995	1101.38	376.925654370106
1037.79	331.592	1103.35	378.37408	1037.79	331.585296599526	1103.35	378.001997878704	972.252	334.227212677492	1102.03	376.949367955557
1038.45	332.233	1104.01	377.70468	1038.45	331.52411772687	1104.01	377.99923539814	972.924	334.199779673877	1102.69	376.973325315027
1039.12	331.217	1104.67	379.62244	1039.12	331.450253257952	1104.67	377.98777215377	973.597	334.172251531387	1103.35	376.997519306915
1039.78	331.574	1105.33	378.89172	1039.78	331.372571833862	1105.33	377.969472653337	974.269	334.144629556258	1104.01	377.021943392804
1040.45	331.478	1105.98	375.91096	1040.45	331.299849821161	1105.98	377.942591789303	974.942	334.116914908619	1104.67	377.046591048042
1041.11	331.119	1106.64	378.05944	1041.11	331.238860574568	1106.64	377.904896765519	975.614	334.089108168552	1105.33	377.071456423884
1041.78	331.658	1107.3	378.2976	1041.78	331.189392063936	1107.3	377.860914389784	976.286	334.06121002911	1105.98	377.096533697348
1042.44	330.431	1107.96	377.19512	1042.44	331.157225181808	1107.96	377.817470649266	976.958	334.033220817605	1106.64	377.121817063649
1043.1	331.743	1108.62	376.45968	1043.1	331.135730784089	1108.62	377.784610475282	977.63	334.005140862368	1107.3	377.14729954429
1043.77	330.341	1109.27	376.9272	1043.77	331.114924109914	1109.27	377.76978177207	978.302	333.976970492745	1107.96	377.172975089016
1044.43	331.273	1109.93	377.73388	1044.43	331.088659324311	1109.93	377.774225721009	978.974	333.948710343637	1108.62	377.198838786372
1045.1	330.967	1110.59	377.81012	1045.1	331.059378509865	1110.59	377.800522452884	979.646	333.920361051114	1109.27	377.224885746825
1045.76	331.049	1111.25	378.08536	1045.76	331.03516717911	1111.25	377.845176504082	980.318	333.891923329458	1109.93	377.251110349075
1046.42	330.358	1111.91	379.99436	1046.42	331.019203351794	1111.91	377.903113167003	980.989	333.863397893603	1110.59	377.277506677112
1047.09	331.109	1112.56	377.22296	1047.09	331.010610432446	1112.56	377.967097714562	981.661	333.834785067948	1111.25	377.304069292871
1047.75	332.019	1113.22	377.7832	1047.75	331.006101388177	1113.22	378.034875746418	982.332	333.80608542425	1111.91	377.33079328557
1048.42	331.538	1113.88	378.6682	1048.42	331.000247748526	1113.88	378.100947115148	983.004	333.777299535126	1112.56	377.357674517907
1049.08	330.09	1114.53	378.21764	1049.08	330.988571340481	1114.53	378.162433167182	983.675	333.748427974307	1113.22	377.384708879216
1049.74	331.109	1115.19	377.53552	1049.74	330.965679219772	1115.19	378.223068715258	984.346	333.719471686853	1113.88	377.411892125462
1050.41	331.839	1115.85	378.66616	1050.41	330.932641467349	1115.85	378.28025568431	985.017	333.690431768245	1114.53	377.439220407118
1051.07	329.962	1116.51	377.8842	1051.07	330.892486614619	1116.51	378.33111703374	985.688	333.661309315355	1115.19	377.466689887219
1051.73	330.36	1117.16	377.56	1051.73	330.84760632864	1117.16	378.373473349476	986.359	333.632105679365	1115.85	377.494297499437
1052.4	330.99	1117.82	379.21796	1052.4	330.80080758735	1117.82	378.405070647361	987.03	333.602822212477	1116.51	377.522040245584
1053.06	330.881	1118.48	379.26824	1053.06	330.755356938375	1118.48	378.425165638633	987.701	333.573460268169	1117.16	377.549916287618
1053.72	331.565	1119.13	378.73756	1053.72	330.719671878464	1119.13	378.437387949708	988.372	333.544021397899	1117.82	377.577924146033
1054.39	330.163	1119.79	379.23468	1054.39	330.704543014077	1119.79	378.445351000099	989.042	333.514507508311	1118.48	377.606062351307
1055.05	330.804	1120.45	377.49544	1055.05	330.714653332492	1120.45	378.453653711986	989.713	333.484920525007	1119.13	377.634329450318
1055.71	330.573	1121.1	377.4816	1055.71	330.749167431402	1121.1	378.466398731704	990.383	333.455261661794	1119.79	377.662724006567
1056.37	330.312	1121.76	378.18004	1056.37	330.80047481165	1121.76	378.481308468216	991.054	333.425531980711	1120.45	377.691245675752
1057.04	330.567	1122.42	377.9604	1057.04	330.854410400325	1122.42	378.4941621111	991.724	333.395732754325	1121.1	377.719894129291
1057.7	331.211	1123.07	379.85868	1057.7	330.897757281289	1123.07	378.505547575704	992.394	333.365865404522	1121.76	377.748668844754
1058.36	331.344	1123.73	378.80276	1058.36	330.931139549792	1123.73	378.519390107872	993.065	333.33593135426	1122.42	377.7775690638
1059.02	330.358	1124.38	377.81032	1059.02	330.955426340555	1124.38	378.538225694065	993.735	333.305932482178	1123.07	377.806594455145
1059.69	331.255	1125.04	378.22616	1059.69	330.967537217694	1125.04	378.562572714154	994.405	333.275870668044	1123.73	377.835744868509
1060.35	330.757	1125.7	379.2768	1060.35	330.967505401204	1125.7	378.592495951429	995.075	333.245747921564	1124.38	377.865020174131
1061.01	331.323	1126.35	380.43888	1061.01	330.958267491396	1126.35	378.623894375465	995.745	333.215565727098	1125.04	377.894421199596
1061.67	331.818	1127.01	377.47728	1061.67	330.934202367997	1127.01	378.657042422959	996.414	333.185325923905	1125.7	377.923948718336
1062.34	331.418	1127.66	378.10848	1062.34	330.890447393696	1127.66	378.692618620906	997.084	333.155030352578	1126.35	377.953603832203
1063	330.007	1128.32	377.79204	1063	330.830421032343	1128.32	378.730722029359	997.754	333.124680898341	1127.01	377.983387656579
1063.66	330.524	1128.97	377.85552	1063.66	330.761996963999	1128.97	378.769467020978	998.423	333.09427975408	1127.66	378.013301331699
1064.32	330.701	1129.63	379.97092	1064.32	330.69653047805	1129.63	378.811073814108	999.093	333.063829618492	1128.32	378.043345496751
1064.98	330.167	1130.29	380.41096	1064.98	330.639106560013	1130.29	378.856036375631	999.762	333.033333191903	1128.97	378.073520885148
1065.64	330.588	1130.94	378.47864	1065.64	330.590943484554	1130.94	378.906394841086	1000.43	333.002793486497	1129.63	378.103827981514
1066.31	331.014	1131.6	377.87036	1066.31	330.555043987396	1131.6	378.963773229117	1001.1	332.972213515522	1130.29	378.13426705465
1066.97	330.232	1132.25	379.09228	1066.97	330.531720476977	1132.25	379.026163655926	1001.77	332.941596750975	1130.94	378.164838392028
1067.63	330.525	1132.91	378.25092	1067.63	330.520644936882	1132.91	379.09022961472	1002.44	332.910946356945	1131.6	378.195542303888
1068.29	329.994	1133.56	380.96164	1068.29	330.524893121602	1133.56	379.153663824611	1003.11	332.880265976447	1132.25	378.226379411132
1068.95	330.773	1134.22	380.69736	1068.95	330.543417230665	1134.22	379.218139192481	1003.78	332.849559253294	1132.91	378.257350012734
1069.61	330.158	1134.87	378.10268	1069.61	330.564245704107	1134.87	379.27982048271	1004.45	332.818829832862	1133.56	378.288455264907
1070.27	331.461	1135.53	378.3312	1070.27	330.576373725214	1135.53	379.337341233823	1005.11	332.788081695634	1134.22	378.319696317499
1070.93	330.72	1136.18	377.6984	1070.93	330.573821570475	1136.18	379.388183099924	1005.78	332.757319272811	1134.87	378.351074347089
1071.6	330.857	1136.84	379.97256	1071.6	330.554122757473	1136.84	379.436909019449	1006.45	332.726547443065	1135.53	378.382590554035
1072.26	330.201	1137.49	379.93256	1072.26	330.524673051936	1137.49	379.482258964559	1007.12	332.695769658178	1136.18	378.414245892782
1072.92	330.102	1138.14	380.70984	1072.92	330.490392447126	1138.14	379.526904659363	1007.79	332.66498937103	1136.84	378.4460412669
1073.58	330.279	1138.8	379.59444	1073.58	330.448794865531	1138.8	379.573580217545	1008.46	332.634210035288	1137.49	378.477976871271
1074.24	331.113	1139.45	378.78232	1074.24	330.396609448366	1139.45	379.619994758566	1009.13	332.603435105324	1138.14	378.510052916041
1074.9	330.153	1140.11	381.17732	1074.9	330.333100977851	1140.11	379.663539917862	1009.79	332.572667843494	1138.8	378.542269625904
1075.56	330.169	1140.76	379.7922	1075.56	330.253423280922	1140.76	379.698205557696	1010.46	332.541911513465	1139.45	378.574627247551
1076.22	330.445	1141.42	379.782	1076.22	330.160403275611	1141.42	379.721912447829	1011.13	332.511169379614	1140.11	378.607127069321
1076.88	329.483	1142.07	379.46452	1076.88	330.066914663734	1142.07	379.730287595969	1011.8	332.480443857253	1140.76	378.639770585169
1077.54	329.477	1142.72	376.85168	1077.54	329.981926253768	1142.72	379.721086943511	1012.47	332.449737362524	1141.42	378.672559314752
1078.2	330.634	1143.38	380.2174	1078.2	329.909223050611	1143.38	379.694650001743	1013.13	332.419051940496	1142.07	378.705495918631
1078.86	330.418	1144.03	379.23232	1078.86	329.850089356447	1144.03	379.654695304379	1013.8	332.388389637077	1142.72	378.738584155714
1079.52	329.398	1144.68	382.2912	1079.52	329.804312770609	1144.68	379.607494429413	1014.47	332.357752395225	1143.38	378.771828536344
1080.18	330.056	1145.34	380.11564	1080.18	329.762639438647	1145.34	379.559293361945	1015.14	332.327142303363	1144.03	378.805231702826
1080.84	329.307	1145.99	378.85468	1080.84	329.717792832082	1145.99	379.516546371272	1015.8	332.296561718893	1144.68	378.838796311924
1081.5	329.167	1146.65	379.3144	1081.5	329.665038751515	1146.65	379.482444084003	1016.47	332.266013000296	1145.34	378.872525443217
1082.16	329.416	1147.3	380.56796	1082.16	329.600816694205	1147.3	379.467601678699	1017.14	332.235498172825	1145.99	378.906422210808
1082.82	329.788	1147.95	379.60284	1082.82	329.52455644279	1147.95	379.475680450467	1017.81	332.205019344638	1146.65	378.940489741235
1083.48	328.95	1148.61	378.49524	1083.48	329.440326977569	1148.61	379.505061175011	1018.47	332.1745783177	1147.3	378.974731109806
1084.14	330.393	1149.26	380.58404	1084.14	329.356189659628	1149.26	379.548689147879	1019.14	332.144176701151	1147.95	379.009149762004
1084.8	330.156	1149.91	377.6524	1084.8	329.282596791483	1149.91	379.59597021481	1019.81	332.113815648008	1148.61	379.043749159243
1085.46	328.798	1150.56	376.86664	1085.46	329.224302847246	1150.56	379.63668831208	1020.47	332.083496388036	1149.26	379.078533350691
1086.12	329.189	1151.22	380.23768	1086.12	329.185512497887	1151.22	379.66394450168	1021.14	332.053220589746	1149.91	379.113505842489
1086.78	329.478	1151.87	381.38112	1086.78	329.169079852596	1151.87	379.675956544394	1021.81	332.02298992233	1150.56	379.148670155838
1087.44	328.903	1152.52	379.47684	1087.44	329.170606837967	1152.52	379.675655657372	1022.47	331.992806055998	1151.22	379.18402836544
1088.1	327.796	1153.18	379.04128	1088.1	329.184588766602	1153.18	379.666250751443	1023.14	331.962671076552	1151.87	379.21958028679
1088.75	328.953	1153.83	379.32024	1088.75	329.211233690332	1153.83	379.655600279268	1023.81	331.932587070736	1152.52	379.255326778496
1089.41	329.335	1154.48	379.92164	1089.41	329.251330180741	1154.48	379.649644493298	1024.47	331.902555925827	1153.18	379.291268720783
1090.07	329.074	1155.13	381.97176	1090.07	329.304371757919	1155.13	379.653673632939	1025.14	331.872579214826	1153.83	379.327407213173
1090.73	330.051	1155.79	381.74688	1090.73	329.373579611323	1155.79	379.671635375616	1025.81	331.842658511411	1154.48	379.3637431077
1091.39	329.913	1156.44	379.48864	1091.39	329.455451697821	1156.44	379.698472820731	1026.47	331.812795390407	1155.13	379.4002772493
1092.05	329.511	1157.09	378.57944	1092.05	329.539542782683	1157.09	379.73120145548	1027.14	331.782991428425	1155.79	379.43701103523
1092.71	329.511	1157.74	380.08852	1092.71	329.616544320817	1157.74	379.763666814036	1027.81	331.753248334147	1156.44	379.47394588846
1093.36	329.582	1158.4	379.97976	1093.36	329.680066870296	1158.4	379.792594798118	1028.47	331.723567858222	1157.09	379.51108325506
1094.02	330.389	1159.05	378.12136	1094.02	329.723784557962	1159.05	379.817400648847	1029.14	331.693951804	1157.74	379.548424595646
1094.68	329.667	1159.7	379.99412	1094.68	329.744718610464	1159.7	379.837343598798	1029.8	331.664401975487	1158.4	379.585970448507
1095.34	329.683	1160.35	378.8158	1095.34	329.743077660703	1160.35	379.85359143656	1030.47	331.634920177652	1159.05	379.623721886627
1096	329.672	1161	377.70796	1096	329.719763544144	1161	379.868105003523	1031.13	331.60550840088	1159.7	379.661680372842
1096.66	329.785	1161.66	379.84644	1096.66	329.681336236109	1161.66	379.883826593863	1031.8	331.576168914353	1160.35	379.699845882649
1097.31	328.526	1162.31	380.5384	1097.31	329.63570586626	1162.31	379.905203515766	1032.47	331.546904348387	1161	379.738218720659
1097.97	330.458	1162.96	381.24268	1097.97	329.58751983852	1162.96	379.93581137769	1033.13	331.517717334014	1161.66	379.776798316279
1098.63	329.468	1163.61	380.86612	1098.63	329.539358734713	1163.61	379.977613463613	1033.8	331.488610010855	1162.31	379.815582088959
1099.29	329.022	1164.26	379.31864	1099.29	329.490070433495	1164.26	380.029342798188	1034.46	331.459584995337	1162.96	379.854567527096
1099.95	329.523	1164.91	381.10076	1099.95	329.436534861715	1164.91	380.091670664556	1035.13	331.430645247932	1163.61	379.893752834673
1100.6	330.05	1165.56	380.44288	1100.6	329.380270752136	1165.56	380.165121171596	1035.79	331.401793730877	1164.26	379.933136229557
1101.26	329.659	1166.22	381.58508	1101.26	329.324927675698	1166.22	380.250087699852	1036.46	331.373033548623	1164.91	379.972716892259
1101.92	329.04	1166.87	380.92004	1101.92	329.280460502513	1166.87	380.338608057623	1037.12	331.34436801062	1165.56	380.012493394937
1102.58	328.829	1167.52	378.98292	1102.58	329.251315303634	1167.52	380.425271971292	1037.79	331.315800247466	1166.22	380.052465426512
1103.23	329.254	1168.17	379.82072	1103.23	329.236637780675	1168.17	380.503175176949	1038.45	331.287333042736	1166.87	380.092633101987
1103.89	329.387	1168.82	379.25144	1103.89	329.234361092027	1168.82	380.568986524136	1039.12	331.25896945593	1167.52	380.132996551693
1104.55	329.231	1169.47	380.93344	1104.55	329.246181319041	1169.47	380.622582672006	1039.78	331.230712547494	1168.17	380.173556725092
1105.2	328.496	1170.12	382.61204	1105.2	329.269799399919	1170.12	380.666315994563	1040.45	331.202565335947	1168.82	380.214313433071
1105.86	329.616	1170.77	378.37784	1105.86	329.301729916533	1170.77	380.705312450138	1041.11	331.17453118275	1169.47	380.255266137208
1106.52	329.473	1171.42	380.46888	1106.52	329.3369513999	1171.42	380.748447763376	1041.78	331.146613724525	1170.12	380.296413345836
1107.17	328.727	1172.07	379.75048	1107.17	329.372917219232	1172.07	380.802565348124	1042.44	331.11881654242	1170.77	380.337754238681
1107.83	329.195	1172.72	382.03156	1107.83	329.402047053472	1172.72	380.867735580092	1043.1	331.091143728455	1171.42	380.379288018625
1108.49	330.381	1173.37	381.46432	1108.49	329.421971290735	1173.37	380.944651686979	1043.77	331.063598687523	1172.07	380.421011948234
1109.14	329.498	1174.02	381.01336	1109.14	329.434485012046	1174.02	381.031978636902	1044.43	331.036184825169	1172.72	380.462923378769
1109.8	330.177	1174.67	383.26336	1109.8	329.440994270948	1174.67	381.123499384468	1045.1	331.008904825062	1173.37	380.505018997669
1110.46	329.318	1175.32	379.74656	1110.46	329.444512352301	1175.32	381.210191353736	1045.76	330.981761607449	1174.02	380.547295508053
1111.11	329.264	1175.97	381.44376	1111.11	329.446501331616	1175.97	381.282703936809	1046.42	330.954758050714	1174.67	380.589750562752
1111.77	329.472	1176.62	381.75416	1111.77	329.445295029243	1176.62	381.334900297783	1047.09	330.927897100412	1175.32	380.632382276
1112.43	329.336	1177.27	382.69924	1112.43	329.440057577298	1177.27	381.365442896591	1047.75	330.901181105937	1175.97	380.675188788767
1113.08	329.008	1177.92	380.23336	1113.08	329.431011861847	1177.92	381.376003748031	1048.42	330.874612597606	1176.62	380.718167365058
1113.74	328.939	1178.57	379.99328	1113.74	329.417817994479	1178.57	381.373784364913	1049.08	330.848194106852	1177.27	380.761316029765
1114.39	329.338	1179.22	380.68708	1114.39	329.406135226762	1179.22	381.366747568358	1049.74	330.821928165773	1177.92	380.804633833411
1115.05	329.896	1179.87	381.49104	1115.05	329.401185466894	1179.87	381.363257016622	1050.41	330.795816549029	1178.57	380.848119845899
1115.71	328.647	1180.52	382.76532	1115.71	329.405804491229	1180.52	381.369841567484	1051.07	330.769861318066	1179.22	380.891772571571
1116.36	330.083	1181.17	382.8056	1116.36	329.426301142423	1181.17	381.389343124074	1051.73	330.744064535373	1179.87	380.935589668477
1117.02	330.116	1181.82	381.32084	1117.02	329.466596540959	1181.82	381.424219848503	1052.4	330.718427456387	1180.52	380.979568592021
1117.67	329.956	1182.47	381.09596	1117.67	329.519883233952	1182.47	381.473425898181	1053.06	330.692950952862	1181.17	381.023707347503
1118.33	329.021	1183.12	380.30796	1118.33	329.579103156262	1183.12	381.534161897053	1053.72	330.667636167855	1181.82	381.068003958081
1118.98	328.992	1183.77	380.58412	1118.98	329.635753966934	1183.77	381.60223590327	1054.39	330.642484432283	1182.47	381.112456464731
1119.64	329.525	1184.42	383.03016	1119.64	329.681408040263	1184.42	381.670439168932	1055.05	330.617497077961	1183.12	381.157063158737
1120.3	330.069	1185.07	381.44776	1120.3	329.708018883142	1185.07	381.733279983028	1055.71	330.592674957699	1183.77	381.20182231505
1120.95	329.632	1185.72	379.96612	1120.95	329.711023679718	1185.72	381.786837718278	1056.37	330.568019110621	1184.42	381.246731368012
1121.61	328.977	1186.37	380.58772	1121.61	329.690925264095	1186.37	381.829642378743	1057.04	330.5435305562	1185.07	381.291787140437
1122.26	330.465	1187.02	382.29444	1122.26	329.656718020041	1187.02	381.861421486539	1057.7	330.519210058142	1185.72	381.336986472973
1122.92	329.527	1187.66	383.60904	1122.92	329.617630414097	1187.66	381.885431242429	1058.36	330.495058403603	1186.37	381.382326360684
1123.57	330.082	1188.31	383.98804	1123.57	329.583071888428	1188.31	381.910093347771	1059.02	330.471076380427	1187.02	381.427802441472
1124.23	330.023	1188.96	382.3792	1124.23	329.55274835467	1188.96	381.938868583146	1059.69	330.447264777309	1187.66	381.473409566583
1124.88	329.519	1189.61	382.2984	1124.88	329.526692220785	1189.61	381.974564351397	1060.35	330.42362426998	1188.31	381.519143445231
1125.54	329.431	1190.26	381.42932	1125.54	329.497604996469	1190.26	382.018467133287	1061.01	330.400155534979	1188.96	381.564999807989
1126.19	329.288	1190.91	381.31168	1126.19	329.457031428126	1190.91	382.06863243561	1061.67	330.376859581886	1189.61	381.610974410115
1126.84	328.846	1191.55	383.23792	1126.84	329.402076477572	1191.55	382.118278968495	1062.34	330.353737421205	1190.26	381.65706381293
1127.5	328.606	1192.2	381.76904	1127.5	329.339409777611	1192.2	382.165170649627	1063	330.330790064882	1190.91	381.703265258303
1128.15	329.288	1192.85	381.85172	1128.15	329.282587162873	1192.85	382.204684629103	1063.66	330.308018525925	1191.55	381.749575762635
1128.81	329.457	1193.5	380.4808	1128.81	329.241212656934	1193.5	382.237700364808	1064.32	330.285423493876	1192.2	381.795991954662
1129.46	329.652	1194.15	380.23012	1129.46	329.223294175475	1194.15	382.268578592162	1064.98	330.263005874044	1192.85	381.842510478
1130.12	329.827	1194.8	384.24064	1130.12	329.231802676768	1194.8	382.303982819388	1065.64	330.240766986897	1193.5	381.889127949583
1130.77	329.33	1195.44	382.64104	1130.77	329.266297605729	1195.44	382.348189104144	1066.31	330.218708056995	1194.15	381.935840995462
1131.42	329.374	1196.09	382.30012	1131.42	329.323500435678	1196.09	382.407254007643	1066.97	330.196830655784	1194.8	381.982644847445
1132.08	328.857	1196.74	382.80264	1132.08	329.394851110585	1196.74	382.481730636338	1067.63	330.175136355502	1195.44	382.029533048675
1132.73	329.316	1197.39	381.8664	1132.73	329.469391917519	1197.39	382.570407681753	1068.29	330.153626763525	1196.09	382.076499164874
1133.39	328.736	1198.03	383.48132	1133.39	329.53786636296	1198.03	382.670348603424	1068.95	330.132303836741	1196.74	382.123537367158
1134.04	329.768	1198.68	383.94936	1134.04	329.591520432203	1198.68	382.759272769453	1069.61	330.111169372571	1197.39	382.170642048025
1134.69	329.505	1199.33	383.22168	1134.69	329.633959479295	1199.33	382.840965014923	1070.27	330.090225169078	1198.03	382.217808272287
1135.35	330.193	1199.98	382.19992	1135.35	329.671463816348	1199.98	382.920481915496	1070.93	330.069473071107	1198.68	382.265030803555
1136	330.029	1200.62	382.30936	1136	329.705774322873	1200.62	382.998524856566	1071.6	330.048914924875	1199.33	382.312304418074
1136.65	330.113	1201.27	382.70292	1136.65	329.71446332997	1201.27	383.078198765653	1072.26	330.028552577249	1199.98	382.359623908933
1137.31	329.803	1201.92	383.21496	1137.31	329.704955807384	1201.92	383.15852363326	1072.92	330.008387875905	1200.62	382.406984969504
1137.96	329.427	1202.56	384.50296	1137.96	329.6981841214	1202.56	383.23829076328	1073.58	329.988422840793	1201.27	382.45438313505
1138.61	329.827	1203.21	384.36424	1138.61	329.697638471696	1203.21	383.319896815548	1074.24	329.96865958538	1201.92	382.501813844187
1139.27	330.37	1203.86	382.1112	1139.27	329.702906632227	1203.86	383.401862510257	1074.9	329.949100513424	1202.56	382.549272781581
1139.92	329.184	1204.51	383.7718	1139.92	329.712659083184	1204.51	383.483927875495	1075.56	329.929748029822	1203.21	382.596756337913
1140.57	329.574	1205.15	383.167	1140.57	329.725829052098	1205.15	383.564690109922	1076.22	329.910604743171	1203.86	382.644260923402
1141.23	329.16	1205.8	383.51016	1141.23	329.741997896162	1205.8	383.646582782799	1076.88	329.891673501078	1204.51	382.691782965941
1141.88	329.87	1206.45	384.25204	1141.88	329.760360573337	1206.45	383.728304296747	1077.54	329.872957685011	1205.15	382.739318365692
1142.53	329.889	1207.09	383.87576	1142.53	329.781146776422	1207.09	383.808594742367	1078.2	329.854460268176	1205.8	382.786864092034
1143.19	329.501	1207.74	382.62	1143.19	329.804915118919	1207.74	383.889958399541	1078.86	329.836183828214	1206.45	382.834417537754
1143.84	328.857	1208.38	383.54628	1143.84	329.831267630613	1208.38	383.969917645204	1079.52	329.818130943548	1207.09	382.881976811697
1144.49	329.76	1209.03	384.33464	1144.49	329.86105891994	1209.03	384.051094327538	1080.18	329.800304773834	1207.74	382.929540036887
1145.14	329.76	1209.68	385.42656	1145.14	329.895069571671	1209.68	384.132428335263	1080.84	329.782708059018	1208.38	382.977106320194
1145.8	331.069	1210.32	383.72532	1145.8	329.934891266016	1210.32	384.212829750384	1081.5	329.765343794485	1209.03	383.024674462041
								1082.16	329.748214500388	1209.68	383.072243826333
								1082.82	329.731322099135	1210.32	383.119813790076
								1083.48	329.71466818125		
								1084.14	329.698254393881		
								1084.8	329.682081620271		
								1085.46	329.666150744357		
								1086.12	329.65046312352		
								1086.78	329.635019247862		
								1087.44	329.61981914648		
								1088.1	329.604862691609		
								1088.75	329.590149039384		
								1089.41	329.575675538884		
								1090.07	329.561438902677		
								1090.73	329.547435602895		
								1091.39	329.533661624721		
								1092.05	329.520113456397		
								1092.71	329.506787965126		
								1093.36	329.493682009003		
								1094.02	329.480792450336		
								1094.68	329.46811623966		
								1095.34	329.455650328417		
								1096	329.443391866737		
								1096.66	329.43133823187		
								1097.31	329.419487029447		
								1097.97	329.407836218406		
								1098.63	329.396382865093		
								1099.29	329.385124036902		
								1099.95	329.374056872775		
								1100.6	329.363178148891		
								1101.26	329.352484790225		
								1101.92	329.341973722438		
								1102.58	329.331642177398		
								1103.23	329.321487085304		
								1103.89	329.311504874214		
								1104.55	329.301691904766		
								1105.2	329.29204461302		
								1105.86	329.282559364411		
								1106.52	329.273231729129		
								1107.17	329.26405761047		
								1107.83	329.255033111299		
								1108.49	329.246153797959		
								1109.14	329.237415176822		
								1109.8	329.228812755395		
								1110.46	329.220342301508		
								1111.11	329.211999583939		
								1111.77	329.203780469027		
								1112.43	329.19568087506		
								1113.08	329.187696988278		
								1113.74	329.179825135098		
								1114.39	329.17206146242		
								1115.05	329.164401876561		
								1115.71	329.156842449609		
								1116.36	329.149379254385		
								1117.02	329.142007854378		
								1117.67	329.134723814008		
								1118.33	329.127522698672		
								1118.98	329.120400074587		
								1119.64	329.113351401554		
								1120.3	329.106372011101		
								1120.95	329.099457645996		
								1121.61	329.092604049967		
								1122.26	329.085807498753		
								1122.92	329.079064152605		
								1123.57	329.072370173153		
								1124.23	329.065722169515		
								1124.88	329.059116751817		
								1125.54	329.052550531145		
								1126.19	329.046020578007		
								1126.84	329.039524340983		
								1127.5	329.033059510389		
								1128.15	329.026623583211		
								1128.81	329.020213629803		
								1129.46	329.013826981635		
								1130.12	329.007461406525		
								1130.77	329.001114672928		
								1131.42	328.994784550121		
								1132.08	328.988469135936		
								1132.73	328.982166907043		
								1133.39	328.975876208771		
								1134.04	328.969595719952		
								1134.69	328.96332387978		
								1135.35	328.957059128248		
								1136	328.950800446484		
								1136.65	328.944546816849		
								1137.31	328.938297222785		
								1137.96	328.932050648903		
								1138.61	328.925806080675		
								1139.27	328.919562998032		
								1139.92	328.913320881802		
								1140.57	328.907079214267		
								1141.23	328.900837748115		
								1141.88	328.894596236701		
								1142.53	328.888354692284		
								1143.19	328.882113128098		
								1143.84	328.875871558379		
								1144.49	328.869629997978		
								1145.14	328.863388442898		
								1145.8	328.85714689003		


==> Data/Fig3a-b_numerical-data_chi-squared_BIC.txt <==
Loess   Chi**2  BIC
10.0	0.000422123713798225	-10557.561476887191
13.75	0.00030653590070080466	-10895.610101305176
17.5	0.0002407220265187088	-11124.391679286971
21.25	0.0001981899731724998	-11287.17706531722
25.0	0.00016843355374536337	-11405.664410792946
28.75	0.0001464477736345722	-11492.305872509294
32.5	0.00012953787303161078	-11554.968403347742
36.25	0.00011613022250377748	-11598.876439570908
40.0	0.00010523652248747079	-11627.764398451991
43.75	9.621185371432699e-05	-11644.306252224802
47.5	8.861343686632793e-05	-11650.533373857921
51.25	8.212702303089138e-05	-11648.031765195175
55.0	7.652511850846394e-05	-11638.035985884822
58.75	7.16382964977858e-05	-11621.536463961413
62.5	6.73389611449092e-05	-11599.315542793382
66.25	6.352636341154832e-05	-11572.059505600308
70.0	6.0121274305598176e-05	-11540.346369658066
73.75	5.706332408052936e-05	-11504.600091781547
77.5	5.430219549598762e-05	-11465.216927362275
81.25	5.1795118600297844e-05	-11422.583607442302
85.0	4.9509295869806116e-05	-11376.972218167617
88.75	4.741664421937575e-05	-11328.640966276043
92.5	4.549434783210376e-05	-11277.794233789555
96.25	4.372114419199302e-05	-11224.673479754434
100.0	4.208088691808319e-05	-11169.433496948652


==> Data/Fig3c_numerical-data_Smoothed_Baseline_Raw.txt <==
Rel_wavenumber	Smoothed_CCD	Baseline_CCD	Raw_Wavenumber	Raw_CCD
209.012	313.78315704753834	313.3067523431273	209.012	313.985
209.791	313.7211250631228	313.3040917431953	209.791	313.59
210.57	313.68933901115247	313.3014311813756	210.57	313.805
211.349	313.6501508828789	313.29877072914326	211.349	313.67
212.127	313.61231251265934	313.2961104890059	212.127	313.6
212.906	313.5840890241464	313.2934505915815	212.906	313.725
213.684	313.54986277134407	313.29079119278424	213.684	313.7
214.462	313.51468766140795	313.2881324717791	214.462	313.425
215.24	313.48337789683984	313.285474628457	215.24	313.26
216.018	313.4618324405438	313.2828178808332	216.018	313.32
216.796	313.44729685220653	313.28016246275524	216.796	313.465
217.574	313.43427218676055	313.27750862239157	217.574	313.61
218.352	313.41491185101563	313.27485662128146	218.352	312.9
219.129	313.4082481665129	313.2722067335048	219.129	313.125
219.907	313.40752432049675	313.26955924434634	219.907	313.645
220.684	313.40132767914713	313.26691444997385	220.684	313.81
221.461	313.3867278869506	313.26427265759213	221.461	313.605
222.238	313.3666874465218	313.26163418515887	222.238	313.205
223.015	313.3485944072045	313.25899936042794	223.015	313.53
223.792	313.3291287546374	313.2563685195574	223.792	313.535
224.569	313.3073678319311	313.2537420058728	224.569	313.37
225.346	313.2851056182612	313.2511201685206	225.346	313.26
226.122	313.26375943093086	313.24850336093675	226.122	313.065
226.899	313.2446753444878	313.24589193927653	226.899	313.18
227.675	313.2289858266098	313.24328626091534	227.675	313.195
228.451	313.2148912032419	313.24068667116023	228.451	313.025
229.227	313.20414125622386	313.23809337345796	229.227	312.89
230.003	313.1979272286023	313.23550631536466	230.003	313.095
230.779	313.1947429363155	313.2329251076314	230.779	313.62
231.555	313.18823585144327	313.2303489882249	231.555	313.345
232.331	313.1800571243385	313.2277768163449	232.331	313.11
233.106	313.17646760949646	313.2252070334292	233.106	313.22
233.882	313.17555042774313	313.2226376075363	233.882	313.05
234.657	313.1819254337687	313.2200660232296	234.657	313.45
235.432	313.1860224186493	313.2174892979679	235.432	313.155
236.207	313.1948970274448	313.2149040708554	236.207	313.37
236.982	313.203337807676	313.212306668845	236.982	312.945
237.757	313.2212122921549	313.20969322041947	237.757	313.07
238.532	313.24644965424534	313.2070597650907	238.532	313.29
239.307	313.27321069091425	313.204402343292	239.307	313.435
240.081	313.2985121966301	313.20171699860754	240.081	312.975
240.856	313.33204314274246	313.1989997801264	240.856	313.21
241.63	313.36712804741603	313.19624674468116	241.63	313.385
242.404	313.4005942196661	313.1934539597475	242.404	313.525
243.178	313.43027413260035	313.19061750647177	243.178	313.57
243.952	313.45598584461555	313.1877334825714	243.952	313.31
244.726	313.48440267602797	313.1847980049364	244.726	313.29
245.5	313.5143927732924	313.181807211917	245.5	313.775
246.274	313.5373472376101	313.1787572658317	246.274	313.735
247.047	313.55435341150366	313.1756443556058	247.047	313.635
247.821	313.5671190823856	313.17246469885174	247.821	313.61
248.594	313.57718520138667	313.16921454347835	248.594	313.265
249.367	313.59258192917457	313.16589016896677	249.367	313.905
250.14	313.59969649202344	313.16248788743576	250.14	313.65
250.913	313.6050116483449	313.1590040451393	250.913	313.575
251.686	313.608696610544	313.15543502330786	251.686	313.47
252.459	313.61261624873185	313.1517772388527	252.459	313.72
253.232	313.61340723020095	313.14802714494544	253.232	313.625
254.004	313.6142345191187	313.14418123162534	254.004	313.145
254.777	313.6251155024665	313.14023602616186	254.777	313.685
255.549	313.6339874934822	313.1361880934283	255.549	313.54
256.321	313.64531492332753	313.1320340370887	256.321	313.905
257.093	313.6501276484832	313.1277705006306	257.093	313.72
257.865	313.65507282361335	313.12339416860414	257.865	313.71
258.637	313.659298228013	313.1189017673475	258.637	313.31
259.409	313.67235136725526	313.1142900657337	259.409	313.575
260.181	313.6873612128152	313.10955587586704	260.181	314.01
260.952	313.694616384973	313.1046960544969	260.952	313.83
261.724	313.69759832052495	313.0997075045966	261.724	313.785
262.495	313.69828579985375	313.09458717633294	262.495	313.42
263.266	313.7035311335779	313.08933206770377	263.266	313.685
264.037	313.7081547602594	313.08393922500284	264.037	313.905
264.808	313.7077835931939	313.0784057436597	264.808	313.715
265.579	313.7060291144854	313.0727287690409	265.579	313.54
266.35	313.7068843688472	313.06690549686346	266.35	313.81
267.121	313.70408961925045	313.0609331735082	267.121	313.715
267.891	313.6995967131064	313.05480909655415	267.891	313.835
268.662	313.69231841408674	313.04853061503286	268.662	313.705
269.432	313.6833851835377	313.0420951295587	269.432	313.425
270.203	313.679974415929	313.03550009224887	270.203	313.535
270.973	313.68073811813593	313.0287430065239	270.973	313.795
271.743	313.679138433148	313.02182142736206	271.743	313.67
272.513	313.6786174231263	313.01473296190136	272.513	313.865
273.282	313.67388957065475	313.0074752698651	273.282	313.565
274.052	313.6731757796146	313.00004606408714	274.052	313.545
274.822	313.67608356091733	312.9924431107145	274.822	313.98
275.591	313.67522146318277	312.9846642297444	275.591	313.685
276.361	313.6756744536302	312.9767072958655	276.361	313.595
277.13	313.6763512557043	312.9685702390108	277.13	313.53
277.899	313.6815832207421	312.9602510450308	277.899	313.715
278.668	313.6850518413266	312.9517477563982	278.668	313.52
279.437	313.69263776415835	312.9430584732921	279.437	313.785
280.206	313.6982769540154	312.934181354556	280.206	313.72
280.975	313.7031112210952	312.92511461899966	280.975	313.715
281.743	313.70539119500916	312.9158565465604	281.743	313.865
282.512	313.7025505827024	312.906405479415	282.512	313.825
283.28	313.69661520252663	312.896759822903	283.28	313.51
284.048	313.6948904518871	312.8869180460554	284.048	313.49
284.816	313.6964822586586	312.8768786818918	284.816	313.685
285.585	313.6969639384959	312.86664032806937	285.585	313.79
286.352	313.69433082227147	312.85620164781346	286.352	313.875
287.12	313.6873197247532	312.84556137077544	287.12	313.64
287.888	313.6806464248389	312.8347182936569	287.888	313.565
288.656	313.6736947446901	312.8236712805	288.656	313.69
289.423	313.66370282747425	312.81241926302096	289.423	313.86
290.191	313.64888333945294	312.80096124093797	290.191	313.895
290.958	313.62772532241866	312.78929628207175	290.958	313.28
291.725	313.6129281825567	312.77742352207684	291.725	313.445
292.492	313.5991061287871	312.76534216368185	292.492	313.655
293.259	313.5819506822039	312.75305147645565	293.259	313.875
294.026	313.55639188822084	312.7405507966681	294.026	313.46
294.793	313.53182034604174	312.72783952690105	294.793	313.115
295.559	313.5147260259906	312.71491713500325	295.559	313.535
296.326	313.4959536448695	312.70178315314195	296.326	313.425
297.092	313.47717644364906	312.6884371774689	297.092	313.775
297.859	313.4527580487375	312.67487886766975	297.859	313.565
298.625	313.423830438938	312.6611079465289	298.625	313.285
299.391	313.3966709615791	312.647124199061	299.391	313.72
300.157	313.3616663662014	312.63292747129856	300.157	313.29
300.923	313.3283276866624	312.61851766923775	300.923	313.335
301.689	313.2942338028842	312.603894757174	301.689	313.33
302.454	313.2597376979218	312.5890587561872	302.454	313.22
303.22	313.2273985142959	312.5740097425848	303.22	313.15
303.985	313.19838583631844	312.5587478463283	303.985	313.195
304.751	313.1712812435492	312.54327324965027	304.751	313.02
305.516	313.148072436269	312.52758618595425	305.516	313.235
306.281	313.1231365635964	312.511686938884	306.281	312.815
307.046	313.1050820679655	312.4955758417224	307.046	313.145
307.811	313.08659537875167	312.4792532766683	307.811	313.13
308.576	313.0679442396405	312.46271967468084	308.576	313.12
309.341	313.0496460365528	312.44597551530666	309.341	313.29
310.105	313.02523033974904	312.42902132651005	310.105	312.975
310.87	313.00109292254047	312.4118576845487	310.87	312.63
311.634	312.984004474894	312.39448521337715	311.634	313.255
312.398	312.96052442168707	312.37690458408866	312.398	313.0
313.162	312.9355694345361	312.35911651493785	313.162	313.0
313.926	312.9062029803986	312.3411217708689	313.926	312.865
314.69	312.8757802686137	312.3229211629418	314.69	312.995
315.454	312.8420895299841	312.30451554742314	315.454	312.7
316.218	312.8111235514976	312.2859058248081	316.218	312.995
316.982	312.7745108827493	312.26709293859767	316.982	312.52
317.745	312.7406908548557	312.24807787430996	317.745	312.785
318.508	312.70602605395914	312.22886165805653	318.508	312.78
319.272	312.66858029077275	312.20944535535784	319.272	313.03
320.035	312.6230149815902	312.18983006990754	320.035	312.335
320.798	312.58306968650106	312.17001694212956	320.798	312.45
321.561	312.54461734304857	312.1500071471027	321.561	312.52
322.324	312.509491324273	312.1298018929498	322.324	312.52
323.087	312.47492597214637	312.1094024193623	323.087	312.425
323.849	312.4410341967681	312.0888099964068	323.849	312.295
324.612	312.4117671932082	312.06802592339136	324.612	312.515
325.374	312.38033657057565	312.04705152780207	325.374	312.61
326.137	312.3443876249053	312.025888164624	326.137	312.52
326.899	312.30471849226063	312.0045372155049	326.899	312.035
327.661	312.2696151316092	311.9830000875724	327.661	312.08
328.423	312.2372935119742	311.9612782119686	328.423	312.185
329.185	312.20324959403047	311.9393730427647	329.185	312.15
329.947	312.1693022010646	311.9172860561132	329.947	312.21
330.708	312.13298295332936	311.89501874927646	330.708	312.405
331.47	312.08850144394734	311.87257263967825	331.47	312.01
332.231	312.04646601113285	311.8499492637792	332.231	312.2
332.993	312.0007092887876	311.8271501753143	332.993	312.11
333.754	311.950887223728	311.8041769437396	333.754	312.055
334.515	311.8991109541894	311.781031152396	334.515	311.835
335.276	311.8486257930223	311.75771439636105	335.276	311.655
336.037	311.8035135361792	311.73422828015873	336.037	311.8
336.798	311.7602612927337	311.71057441558565	336.798	311.94
337.559	311.71656215454215	311.6867544199814	337.559	311.655
338.319	311.67594670436813	311.6627699146605	338.319	311.45
339.08	311.643006061205	311.6386225233219	339.08	311.435
339.84	311.6156416706491	311.6143138707188	339.84	311.89
340.6	311.5848436916681	311.58984558195493	340.6	311.745
341.361	311.5528475319841	311.5652192822402	341.361	311.485
342.121	311.5253073633368	311.5404365471659	342.121	311.32
342.881	311.50290266071994	311.5154988295958	342.881	311.14
343.641	311.4900799675211	311.4904074323122	343.641	311.735
344.4	311.47371703853895	311.4651635331436	344.4	311.6
345.16	311.45448519225226	311.43976830666986	345.16	311.14
345.92	311.44126687402627	311.4142229281554	345.92	311.64
346.679	311.4224200142896	311.3885285740417	346.679	311.385
347.438	311.40414643604663	311.36268642293356	347.438	311.675
348.198	311.3797295811963	311.3366976561472	348.198	311.605
348.957	311.3494757536886	311.31056345831524	348.957	311.48
349.716	311.31388440210446	311.28428501751296	349.716	311.195
350.475	311.2800796521297	311.2578635249285	350.475	311.135
351.233	311.2493702497252	311.2313001741179	351.233	311.35
351.992	311.21623675559135	311.2045961604147	351.992	311.21
352.751	311.1838943715413	311.17775268059796	352.751	310.865
353.509	311.16013196363417	311.15077093237767	353.509	311.3
354.268	311.13473713463605	311.1236521139552	354.268	311.22
355.026	311.10938975589613	311.0963974242808	355.026	311.2
355.784	311.08543703509343	311.06900806319146	355.784	311.02
356.542	311.0663484989428	311.04148523156357	356.542	310.825
357.3	311.0547797092721	311.01383013158784	357.3	310.89
358.058	311.049534595577	310.9860439674438	358.058	311.02
358.816	311.04820929071576	310.9581279465868	358.816	311.29
359.573	311.04487045157424	310.93008328155145	359.573	311.09
360.331	311.04230035163806	310.90191119207867	360.331	311.02
361.088	311.04138913781577	310.87361290709225	361.088	310.95
361.845	311.0435809943089	310.84518966674705	361.845	311.16
362.603	311.04608485993816	310.8166427246199	362.603	311.135
363.36	311.0487844176476	310.7879733501588	363.36	310.9
364.117	311.0550616134307	310.7591828311667	364.117	310.845
364.874	311.06555114768895	310.7302724763119	364.874	311.175
365.63	311.07192130335386	310.7012436179327	365.63	311.36
366.387	311.0704085237446	310.67209761518956	366.387	311.015
367.144	311.0676796198449	310.64283585689714	367.144	310.97
367.9	311.0622532742515	310.6134597637349	367.9	311.04
368.657	311.0538915352068	310.58397079036996	368.657	311.27
369.413	311.03726043608185	310.5543704273728	369.413	311.175
370.169	311.0150671898684	310.5246602029074	370.169	310.855
370.925	310.99351958452803	310.4948416837688	370.925	310.665
371.681	310.976701771948	310.4649164759845	371.681	310.99
372.437	310.9575465046396	310.434886225476	372.437	311.035
373.193	310.9347304175638	310.4047526191075	373.193	310.94
373.948	310.9097705593488	310.37451738555586	373.948	310.995
374.704	310.88042223487633	310.34418229589625	374.704	310.84
375.459	310.8484934059548	310.313749164024	375.459	310.965
376.214	310.8136468075825	310.2832198467336	376.214	310.705
376.97	310.7815534730642	310.25259624359927	376.97	310.955
377.725	310.7462402258564	310.2218802966293	377.725	310.84
378.48	310.7075784584981	310.19107399014837	378.48	310.515
379.235	310.67111464496486	310.16017935042976	379.235	310.735
379.989	310.63257386147035	310.1291984450671	379.989	310.79
380.744	310.59015935871577	310.098133382529	380.744	310.575
381.499	310.54813343927304	310.06698631155376	381.499	310.315
382.253	310.5120171365155	310.035759420242	382.253	310.31
383.007	310.48033009518974	310.0044549351857	383.007	310.415
383.762	310.4507817007661	309.97307512107767	383.762	310.505
384.516	310.4210934400927	309.9416222806803	384.516	310.45
385.27	310.39038108910677	309.9100987549725	385.27	310.265
386.024	310.36083310503477	309.87850692329084	386.024	310.43
386.778	310.32800976919793	309.8468492033942	386.778	310.64
387.531	310.28814761554554	309.8151280516279	387.531	310.345
388.285	310.24761102838164	309.7833459628297	388.285	310.27
389.039	310.20567284542733	309.75150546967905	389.039	310.15
389.792	310.1630581816205	309.71960914199644	389.792	310.07
390.545	310.12137899672706	309.68765958593576	390.545	310.235
391.299	310.0776729858368	309.6556594431265	391.299	310.155
392.052	310.03315983909243	309.6236113898958	392.052	309.88
392.805	309.9910671120736	309.59151813633144	392.805	309.8
393.558	309.94996865263204	309.5593824252852	393.558	310.02
394.31	309.90605016508334	309.5272070315725	394.31	310.14
395.063	309.8568882689549	309.49499476125544	395.063	309.835
395.816	309.8088143778185	309.46274845070354	395.816	309.6
396.568	309.76556061337993	309.43047096523776	396.568	309.48
397.32	309.72867593774833	309.39816519786416	397.32	309.755
398.073	309.6917457015178	309.36583406839605	398.073	309.97
398.825	309.6484430053116	309.3334805230876	398.825	309.96
399.577	309.5995107132387	309.3011075342655	399.577	309.51
400.329	309.55333142327993	309.26871809945345	400.329	309.365
401.081	309.5101358291579	309.236315240047	401.081	309.595
401.833	309.46535779882174	309.20390200021075	401.833	309.55
402.584	309.4206846444185	309.17148144601475	402.584	309.215
403.336	309.3813984302033	309.13905666444555	403.336	309.405
404.087	309.3418766869607	309.1066307624255	404.087	309.175
404.838	309.3043797285902	309.0742068662645	404.838	309.49
405.59	309.2634277439322	309.041788121092	405.59	309.47
406.341	309.219024281533	309.00937769045134	406.341	309.1
407.092	309.1776628344133	308.97697875561687	407.092	308.975
407.843	309.14053615989013	308.9445945146347	407.843	309.04
408.594	309.10527825097415	308.9122281816054	408.594	309.19
409.344	309.07020539973547	308.87988298630495	409.344	309.24
410.095	309.03231835181697	308.84756217395295	410.095	309.12
410.845	308.99342074888636	308.8152690049952	410.845	308.84
411.596	308.95795577671277	308.7830067546578	411.596	308.935
412.346	308.9231954531567	308.7507787124189	412.346	309.05
413.096	308.887837633137	308.71858818175247	413.096	309.14
413.846	308.8494049489704	308.6864384799261	413.846	308.96
414.596	308.8089971700415	308.65433293774686	414.596	308.49
415.346	308.7760778783369	308.62227489905933	415.346	308.52
416.096	308.75127557751404	308.59026772008093	416.096	308.645
416.846	308.73233732798343	308.55831476933315	416.846	308.87
417.595	308.71175632803914	308.52641942821805	417.595	308.64
418.345	308.69202970132017	308.4945850920596	418.345	308.72
419.094	308.6710593195215	308.4628151710085	419.094	308.685
419.843	308.6486098123073	308.4311130910112	419.843	308.66
420.592	308.62624159316215	308.39948229467336	420.592	308.805
421.341	308.6007836148743	308.36792624200046	421.341	308.735
422.09	308.57072654657117	308.3364484111384	422.09	308.42
422.839	308.54204608352563	308.3050522988616	422.839	308.42
423.588	308.51610376413413	308.27374142068663	423.588	308.65
424.337	308.4865927294025	308.24251931108927	424.337	308.51
425.085	308.45409122379147	308.21138952393414	425.085	308.545
425.834	308.41863598882145	308.1803556326116	425.834	308.02
426.582	308.39015918291494	308.1494212299282	426.582	308.475
427.33	308.3594266954864	308.11858992775257	427.33	308.505
428.078	308.32597544211615	308.0878653572126	428.078	308.38
428.826	308.29127065303646	308.0572511687029	428.826	308.38
429.574	308.25291766531205	308.0267510316669	429.574	308.115
430.322	308.21585860764634	307.9963686342694	430.322	308.38
431.07	308.1761765774793	307.96610768276884	431.07	308.25
431.817	308.13611410310693	307.9359719009827	431.817	308.18
432.565	308.09688560193695	307.9059650295338	432.565	307.95
433.312	308.06175892604864	307.8760908250563	433.312	307.855
434.059	308.03336608283723	307.84635305945795	434.059	308.105
434.807	308.0065044615978	307.8167555194999	434.807	308.145
435.554	307.9811218268823	307.7873020069044	435.554	307.735
436.301	307.9640843609799	307.7579963385735	436.301	307.73
437.048	307.9534449279442	307.7288423469147	437.048	308.03
437.794	307.9419760504574	307.69984388082247	437.794	308.23
438.541	307.9250923693311	307.67100480715936	438.541	307.97
439.288	307.90797447227163	307.6423290121584	439.288	307.725
440.034	307.89485588742804	307.6138204023795	440.034	308.025
440.78	307.87797295419	307.58548290563357	440.78	307.765
441.527	307.8620663926311	307.5573204722147	441.527	307.94
442.273	307.84435923313	307.52933707581604	442.273	307.99
443.019	307.82258747659415	307.50153671451017	443.019	307.645
443.765	307.8040590659276	307.4739234115714	443.765	307.68
444.511	307.78570216524173	307.44650121595794	444.511	308.015
445.256	307.75971724477444	307.4192742030388	445.256	307.82
446.002	307.7310141879752	307.3922464753188	446.002	307.56
446.748	307.70349765344594	307.3654221625382	446.748	307.71
447.493	307.6734365923162	307.33880542153827	447.493	307.69
448.238	307.6385844048639	307.31240043620625	448.238	307.63
448.984	307.6015870684922	307.28621141719987	448.984	307.69
449.729	307.5609750703002	307.2602426012713	449.729	307.83
450.474	307.5133776676577	307.23449825040257	450.474	307.445
451.219	307.46514946848293	307.20898265063437	451.219	307.19
451.964	307.4211210579356	307.1837001103174	451.964	307.545
452.708	307.37444314622627	307.15865495829576	452.708	307.32
453.453	307.3290315264038	307.1338515424072	453.453	307.315
454.197	307.2848885031515	307.10929422775246	454.197	307.1
454.942	307.244818032243	307.08498739504637	454.942	307.24
455.686	307.2045670119993	307.0609354390514	455.686	307.245
456.43	307.1650834481927	307.0371427673162	456.43	307.405
457.175	307.12226737550964	307.01361379888	457.175	307.05
457.919	307.0814114741065	306.9903529630172	457.919	307.035
458.662	307.0412246709444	306.96736469769434	458.662	307.035
459.406	307.00219007417843	306.9446534481625	459.406	307.12
460.15	306.9634647942848	306.9222236655814	460.15	306.945
460.894	306.92877140842444	306.9000798057136	460.894	307.035
461.637	306.89313118714335	306.87822632762067	461.637	306.745
462.38	306.86286480065655	306.85666769265964	462.38	306.6
463.124	306.8387625523952	306.83540836337966	463.124	307.05
463.867	306.812220694404	306.8144528028254	463.867	306.745
464.61	306.78845886986176	306.7938054743097	464.61	306.86
465.353	306.7632086854095	306.77347081900314	465.353	306.68
466.096	306.7389721763536	306.75345322503784	466.096	306.705
466.839	306.71676061743966	306.7337569787458	466.839	306.89
467.581	306.6923105827289	306.71438622280687	467.581	306.695
468.324	306.6677040178637	306.6953449312973	468.324	306.57
469.066	306.64624499350106	306.67663685930324	469.066	306.515
469.809	306.6279762562162	306.65826548771315	469.809	306.67
470.551	306.6094930173186	306.6402339959281	470.551	306.68
471.293	306.5899134372519	306.62254526288	471.293	306.87
472.035	306.56562487338743	306.6052018625505	472.035	306.41
472.777	306.54530075831275	306.5882060452135	472.777	306.54
473.519	306.5252942706353	306.57155966853946	473.519	306.56
474.261	306.50598129448383	306.55526416457815	474.261	306.49
475.003	306.4892049318219	306.5393205064269	475.003	306.555
475.744	306.4717600376085	306.52372917829683	475.744	306.435
476.486	306.4560501594227	306.5084901672528	476.486	306.315
477.227	306.44464382875196	306.49360294482574	477.227	306.555
477.968	306.4329986948427	306.47906646234196	477.968	306.48
478.709	306.4228793153195	306.4648791854531	478.709	306.39
479.451	306.41450305196986	306.451039122819	479.451	306.185
480.192	306.4117141265443	306.43754386646077	480.192	306.195
480.932	306.41436850364704	306.42439064596186	480.932	306.31
481.673	306.4195190672865	306.4115764346749	481.673	306.765
482.414	306.4177587898487	306.39909810653273	482.414	306.51
483.154	306.41496271120644	306.3869525361038	483.154	306.505
483.895	306.4105011510123	306.3751365994494	483.895	306.31
484.635	306.4068115773355	306.3636471748712	484.635	306.64
485.375	306.39853150448266	306.3524811434999	485.375	306.4
486.116	306.38993149425653	306.3416353899191	486.116	306.395
486.856	306.38181974183726	306.3311068023964	486.856	306.15
487.596	306.37767008090816	306.32089227306307	487.596	306.29
488.335	306.37531707298854	306.31098869810705	488.335	306.46
489.075	306.3720640410522	306.30139297825843	489.075	306.315
489.815	306.3711763426121	306.2921020193933	489.815	306.505
490.554	306.3679388186196	306.2831127330415	490.554	306.36
491.294	306.363978309583	306.2744220370587	491.294	306.51
492.033	306.35605329915415	306.26602685608646	492.033	306.36
492.772	306.34907860775525	306.2579241219312	492.772	306.265
493.512	306.3455181345641	306.2501107736009	493.512	306.215
494.251	306.3451104518519	306.24258375739623	494.251	306.3
494.99	306.345764475458	306.2353400272501	494.99	306.205
495.728	306.34951685503603	306.2283765452979	495.728	306.575
496.467	306.3489042399742	306.2216902825087	496.467	306.13
497.206	306.3541974008215	306.2152782195428	497.206	306.35
497.944	306.3601258550123	306.2091373472373	497.944	306.305
498.683	306.36689500664613	306.20326466754284	498.683	306.58
499.421	306.36959812678515	306.1976571944892	499.421	306.535
500.159	306.3691601455203	306.19231195519643	500.159	306.445
500.897	306.36740220344274	306.1872259905401	500.897	306.35
501.636	306.3658562119395	306.1823963555435	501.636	306.405
502.373	306.3619734144937	306.177820119644	502.373	306.135
503.111	306.36115140118136	306.1734943669556	503.111	306.345
503.849	306.3617066984601	306.16941619632456	503.849	306.36
504.587	306.3628124719912	306.16558272160955	504.587	306.505
505.324	306.3611944702545	306.16199107205244	505.324	306.305
506.062	306.3602581096904	306.1586383926733	506.062	306.345
506.799	306.36107996871397	306.1555218444283	506.799	306.37
507.536	306.36341734172476	306.1526386044032	507.536	306.47
508.273	306.36462716626704	306.1499858661285	508.273	306.11
509.01	306.37199539075624	306.14756083999663	509.01	306.27
509.747	306.3820446356093	306.1453607535716	509.747	306.3
510.484	306.3934496683014	306.1433828523719	510.484	306.535
511.221	306.40067259449984	306.1416244008506	511.221	306.62
511.958	306.4036441962384	306.1400826834661	511.958	306.38
512.694	306.40592946249143	306.1387550054004	512.694	306.175
513.431	306.41394435417124	306.13763869292063	513.431	306.6
514.167	306.4177917592933	306.1367310936675	514.167	306.485
514.903	306.4196246057556	306.13602957738647	514.903	306.55
515.639	306.4188495027591	306.1355315363076	515.639	306.37
516.375	306.4182365726289	306.135234385349	516.375	306.25
517.111	306.42071531992946	306.13513556209375	517.111	306.37
517.847	306.4250822903442	306.1352325267651	517.847	306.48
518.583	306.4277251547096	306.1355227624326	518.583	306.445
519.318	306.4296801303504	306.1360037753538	519.318	306.39
520.054	306.43215191358587	306.13667309516245	520.054	306.425
520.789	306.4356017236149	306.13752827498627	520.789	306.435
521.525	306.43982041590726	306.13856689159104	521.525	306.48
522.26	306.4443422259578	306.1397865455887	522.26	306.66
522.995	306.44521808327767	306.1411848616912	522.995	306.43
523.73	306.4463487481578	306.1427594889749	523.73	306.235
524.465	306.45170051191695	306.14450810083883	524.465	306.475
525.2	306.4569063454867	306.14642839496906	525.2	306.5
525.935	306.46173901868434	306.1485180936268	525.935	306.395
526.669	306.46886014782393	306.1507749439114	526.669	306.26
527.404	306.47965844914694	306.15319671797994	527.404	306.345
528.138	306.4923178816686	306.15578121343606	528.138	306.6
528.873	306.5020043445919	306.1585262540003	528.873	306.485
529.607	306.511928318912	306.1614296903161	529.607	306.715
530.341	306.51616711216116	306.1644894005048	530.341	306.775
531.075	306.51369967215413	306.1677032907276	531.075	306.465
531.809	306.5086739185426	306.17106929528	531.809	306.41
532.543	306.50536414465853	306.174585376137	532.543	306.685
533.277	306.49856841041634	306.17824952228165	533.277	306.305
534.01	306.496836447601	306.18205974915924	534.01	306.6
534.744	306.49197984010846	306.18601409784037	534.744	306.455
535.477	306.4883544800205	306.19011063457776	535.477	306.385
536.211	306.48747510920214	306.1943474501012	536.211	306.69
536.944	306.4837122690182	306.1987226589999	536.944	306.305
537.677	306.48374814593365	306.2032343993131	537.677	306.465
538.41	306.4844235069566	306.207880831879	538.41	306.42
539.143	306.48481679629316	306.2126601399768	539.143	306.495
539.876	306.484795960544	306.2175705290087	539.876	306.405
540.609	306.4870305974673	306.2226102261494	540.609	306.46
541.341	306.4899134592567	306.22777747995156	541.341	306.5
542.074	306.4932719671744	306.23307056012123	542.074	306.435
542.806	306.4980589855835	306.2384877573353	542.806	306.605
543.539	306.502450558266	306.2440273830866	543.539	306.715
544.271	306.50386513867255	306.2496877696336	544.271	306.325
545.003	306.51130601249815	306.25546726990854	545.003	306.495
545.735	306.51878159320177	306.2613642571777	545.735	306.57
546.467	306.5251934640312	306.2673771251743	546.467	306.705
547.199	306.5282674973237	306.2735042882247	547.199	306.715
547.931	306.5281682518973	306.27974418128065	547.931	306.465
548.663	306.53010804699574	306.28609525967477	548.663	306.365
549.394	306.53475882401733	306.29255599861335	549.394	306.45
550.126	306.54156980923915	306.29912489282367	550.126	306.505
550.857	306.5488739633007	306.3058004564092	550.857	306.66
551.588	306.55479049077076	306.31258122286874	551.588	306.765
552.32	306.5570699816338	306.3194657451468	552.32	306.0
553.051	306.57120441352066	306.3264525955643	553.051	306.465
553.782	306.5874059728301	306.3335403654507	553.782	306.46
554.512	306.60676436024426	306.340727665715	554.512	306.815
555.243	306.62078528199487	306.34801312757565	555.243	306.67
555.974	306.6335946746076	306.35539540353386	555.974	306.645
556.705	306.64515414390195	306.3628731679124	556.705	306.73
557.435	306.6527515440394	306.37044511729005	557.435	306.95
558.165	306.653160841387	306.37810997082784	558.165	306.71
558.896	306.65100166081356	306.3858664702714	558.896	307.005
559.626	306.64049709847325	306.3937133793703	559.626	306.365
560.356	306.63590027437726	306.40164948308484	560.356	306.49
561.086	306.6352300154436	306.4096735861179	561.086	306.625
561.816	306.635136691675	306.41778451191243	561.816	306.495
562.546	306.637953134401	306.42598110195576	562.546	306.6
563.275	306.6422282766541	306.43426221512334	563.275	306.395
564.005	306.65130418882546	306.44262672724847	564.005	306.85
564.735	306.6558638736188	306.4510735308015	564.735	306.575
565.464	306.662665206707	306.45960153494724	565.464	306.965
566.193	306.66199153520887	306.4682096652334	566.193	306.605
566.923	306.66205411200525	306.47689686345296	566.923	306.475
567.652	306.66582077999016	306.48566208690124	567.652	306.51
568.381	306.6739253552569	306.4945043076858	568.381	306.695
569.11	306.68302216962536	306.50342251232706	569.11	306.945
569.838	306.6871649617098	306.5124157016989	569.838	306.605
570.567	306.69336505049796	306.5214828910431	570.567	306.71
571.296	306.69900450639625	306.53062310958137	571.296	306.7
572.024	306.70426953208107	306.53983540028605	572.024	306.875
572.753	306.7065686376951	306.5491188195997	572.753	306.705
573.481	306.71151220649523	306.5584724371195	573.481	306.63
574.209	306.7148844927747	306.56789533503843	574.209	306.72
574.938	306.7175248943658	306.5773866077927	574.938	306.67
575.666	306.71915929680813	306.5869453615773	575.666	306.79
576.394	306.719947012984	306.5965707137983	576.394	306.825
577.121	306.7188485112862	306.606261792439	577.121	306.795
577.849	306.7160408110599	306.61601773535244	577.849	306.59
578.577	306.71628929160545	306.6258376893986	578.577	306.535
579.304	306.72192671983436	306.63572080943925	579.304	306.64
580.032	306.72997776876326	306.6456662575719	580.032	306.585
580.759	306.7447408605909	306.6556732027905	580.759	306.72
581.486	306.7613341798048	306.66574082083366	581.486	306.86
582.214	306.775910446793	306.6758682945652	582.214	306.895
582.941	306.7876739348722	306.68605481449634	582.941	306.765
583.668	306.8001950798589	306.69629957914145	583.668	307.005
584.395	306.8088239462749	306.7066017951445	584.395	306.855
585.121	306.8152444532187	306.7169606774605	585.121	306.805
585.848	306.8215463623272	306.72737544922256	585.848	306.835
586.575	306.82691565502375	306.7378453414262	586.575	306.81
587.301	306.8341940531226	306.7483695926005	587.301	306.785
588.028	306.8426491356854	306.75894744840014	588.028	306.68
588.754	306.85423859225904	306.7695781613458	588.754	306.81
589.48	306.86483829779684	306.7802609906539	589.48	306.855
590.206	306.87427527736	306.79099520231387	590.206	306.895
590.932	306.8831279778461	306.8017800690813	590.932	306.985
591.658	306.88874318967055	306.812614870374	591.658	306.87
592.384	306.8930400818174	306.8234988921174	592.384	306.8
593.11	306.8982202997527	306.8344314263272	593.11	306.915
593.835	306.9027360001351	306.845411770582	593.835	307.365
594.561	306.89697256485965	306.85643922756367	594.561	306.58
595.286	306.89766937687875	306.86751310453985	595.286	306.975
596.012	306.896955350659	306.87863271202104	596.012	306.63
596.737	306.90242516833865	306.8897973629299	596.737	306.985
597.462	306.9075277180517	306.90100637165494	597.462	307.05
598.187	306.91073651946573	306.91225905359465	598.187	306.955
598.912	306.91601417313433	306.92355472466886	598.912	306.93
599.637	306.92280684367756	306.93489268569397	599.637	306.875
600.361	306.93141916807275	306.9462721626843	600.361	306.685
601.086	306.9462850858288	306.95769226176253	601.086	307.075
601.811	306.95948463507904	306.96915194170975	601.811	307.18
602.535	306.96937577381647	306.9806500481477	602.535	306.93
603.259	306.9829747063725	306.99218533079863	603.259	306.715
603.984	307.0042428133396	307.0037564275441	603.984	307.025
604.708	307.0258568035338	307.01536188489615	604.708	307.155
605.432	307.04694067367643	307.0270002494058	605.432	307.06
606.156	307.069552770667	307.03867006846343	606.156	306.855
606.88	307.097937782926	307.0503698910548	606.88	306.995
607.604	307.12895121243565	307.06209826863596	607.604	307.215
608.327	307.15809267953705	307.07385375646834	608.327	307.195
609.051	307.1850316339192	307.0856349151616	609.051	307.39
609.774	307.20575934000664	307.0974403120646	609.774	307.125
610.498	307.22614978855034	307.1092685224778	610.498	307.195
611.221	307.24512920521033	307.1211181303672	611.221	307.29
611.944	307.2607750838458	307.1329877290492	611.944	307.425
612.667	307.2713742044262	307.144875921761	612.667	307.165
613.39	307.2823084901671	307.1567813219629	613.39	307.295
614.113	307.2919485097751	307.16870255323477	614.113	307.275
614.836	307.300843913925	307.1806382491984	614.836	307.33
615.559	307.3096565007204	307.19258705333516	615.559	307.31
616.282	307.3180071902897	307.2045476187427	616.282	307.3
617.004	307.3277385585947	307.21651860788427	617.004	307.315
617.727	307.3368090264429	307.2284986922996	617.727	307.41
618.449	307.34537053333503	307.240486552426	618.449	307.165
619.171	307.3589858290604	307.2524808773653	619.171	307.59
619.893	307.36914130553845	307.26448036461016	619.893	307.48
620.615	307.3785327291473	307.27648372017313	620.615	307.27
621.337	307.39178686889545	307.2884896584398	621.337	307.165
622.059	307.41138589657834	307.3004969019594	622.059	307.295
622.781	307.4348405793133	307.3125041815447	622.781	307.335
623.503	307.4625301862245	307.3245102368796	623.503	307.68
624.224	307.4879545956182	307.33651381743465	624.224	307.455
624.946	307.51398255095813	307.3485136837224	624.946	307.34
625.667	307.54344333399195	307.3605086083702	625.667	307.55
626.388	307.5726498679194	307.372497377243	626.388	307.67
627.11	307.59843436197167	307.3844787908405	627.11	307.715
627.831	307.6211090972221	307.3964516656744	627.831	307.67
628.552	307.6412435293902	307.4084148353731	628.552	307.79
629.273	307.65652092353423	307.42036715153716	629.273	307.58
629.993	307.6707195783491	307.4323074843937	629.993	307.755
630.714	307.6822390009812	307.444234723062	630.714	307.68
631.435	307.6923053054174	307.4561477757339	631.435	307.72
632.155	307.7015956252822	307.4680455696415	632.155	307.605
632.876	307.7120092790986	307.47992705090945	632.876	307.685
633.596	307.72327946387	307.49179118434614	633.596	307.57
634.316	307.73687041032724	307.50363695332646	634.316	307.89
635.036	307.7477564495815	307.5154633597441	635.036	307.77
635.756	307.75754447066595	307.52726942415154	635.756	307.515
636.476	307.77335242783727	307.5390541856847	636.476	307.855
637.196	307.7874218587417	307.5508167019014	637.196	307.91
637.916	307.799148944978	307.56255604910314	637.916	307.7
638.636	307.813351255079	307.57427132251956	638.636	307.905
639.355	307.826774305655	307.5859616363076	639.355	307.76
640.075	307.8416131773255	307.5976261237507	640.075	307.845
640.794	307.8574929078413	307.6092639373969	640.794	307.83
641.513	307.874696518747	307.62087424931354	641.513	307.795
642.233	307.89502277416756	307.6324562514259	642.233	308.08
642.952	307.91157921747015	307.6440091559649	642.952	307.765
643.671	307.932121287794	307.65553219616714	643.671	307.795
644.39	307.95520268287265	307.66702462667456	644.39	308.27
645.108	307.9710628214391	307.6784857242562	645.108	308.08
645.827	307.9844112055543	307.6899147887352	645.827	307.935
646.546	307.99762545236297	307.7013111433409	646.546	307.925
647.264	308.011028047366	307.7126741348622	647.264	307.68
647.983	308.03025798413427	307.7240031337931	647.983	308.285
648.701	308.04338801405885	307.7352975344958	648.701	308.225
649.419	308.0520207374899	307.74655675583324	649.419	308.115
650.138	308.05939871672365	307.75778024131523	650.138	307.8
650.856	308.07296800215096	307.76896745888877	650.856	307.97
651.574	308.0885402353871	307.78011790063005	651.574	307.985
652.291	308.10574541045804	307.79123108293516	652.291	308.355
653.009	308.11892534981973	307.8023065468739	653.009	308.06
653.727	308.1346858321448	307.813343858677	653.727	308.19
654.444	308.1500531860727	307.8243426099046	654.444	308.035
655.162	308.1676496193172	307.8353024178241	655.162	308.375
655.879	308.1817615842435	307.8462229257598	655.879	308.045
656.597	308.1998280849336	307.8571038036234	656.597	308.35
657.314	308.214900105429	307.86794474816975	657.314	308.165
658.031	308.2322997827243	307.8787454835714	658.031	308.23
658.748	308.24939406170046	307.88950576175733	658.748	308.21
659.465	308.26652451843415	307.90022536294106	659.465	308.35
660.182	308.28226903299816	307.91090409612684	660.182	308.305
660.898	308.2984965340058	307.921541799623	660.898	308.18
661.615	308.31761176198347	307.93213834144683	661.615	307.995
662.332	308.3443023921673	307.9426936197719	662.332	308.365
663.048	308.37065501032123	307.9532075636096	663.048	308.34
663.764	308.39769285112493	307.9636801341003	663.764	308.635
664.481	308.4184509936321	307.9741113257795	664.481	308.54
665.197	308.43477918587683	307.98450116790394	665.197	308.28
665.913	308.4544965639188	307.99484972527733	665.913	308.6
666.629	308.46916957459723	308.0051570987256	666.629	308.62
667.345	308.4799293434856	308.01542342584617	667.345	308.495
668.061	308.4892833079654	308.0256488813572	668.061	308.37
668.776	308.49761212469406	308.03583367713736	668.776	308.49
669.492	308.5062600604257	308.045978062156	669.492	308.5
670.207	308.515640639688	308.05608232232476	670.207	308.455
670.923	308.5272601303148	308.0661467803775	670.923	308.795
671.638	308.5339116840313	308.07617179581274	671.638	308.375
672.353	308.545125996269	308.086157765018	672.353	308.17
673.069	308.5638173561213	308.09610512100005	673.069	308.57
673.784	308.5822413609828	308.1060143334829	673.784	308.765
674.499	308.5969809061945	308.1158859096075	674.499	308.66
675.213	308.60947604017343	308.12572039461304	675.213	308.535
675.928	308.62201914858576	308.13551837222576	675.928	308.565
676.643	308.6354706908224	308.1452804648725	676.643	308.64
677.357	308.64660275068564	308.15500733389996	677.357	308.84
678.072	308.6524307741375	308.16469967987	678.072	308.975
678.786	308.64984669616564	308.174358242672	678.786	308.45
679.501	308.65133178704656	308.18398380121357	679.501	308.41
680.215	308.6565964468652	308.19357717244156	680.215	308.455
680.929	308.6648006462699	308.2031392106905	680.929	308.77
681.643	308.6702322068364	308.21267080733617	681.643	308.56
682.357	308.6769656976971	308.22217289068766	682.357	308.74
683.071	308.68020829920204	308.23164642565905	683.071	308.86
683.784	308.6780757776722	308.2410924135475	683.784	308.69
684.498	308.6730622425571	308.2505118915353	684.498	308.79
685.212	308.6663287021835	308.25990593176334	685.212	308.795
685.925	308.6579407905974	308.2692756401762	685.925	308.895
686.638	308.646255671179	308.27862215523226	686.638	308.4
687.352	308.6410757133949	308.2879466464829	687.352	308.8
688.065	308.633895213001	308.2972503128901	688.065	308.71
688.778	308.62730155343985	308.3065343816659	688.778	308.205
689.491	308.63233778448955	308.3158001069539	689.491	308.46
690.204	308.6433852750286	308.3250487685586	690.204	308.425
690.917	308.6608235756346	308.3342816716076	690.917	308.455
691.629	308.68277392105006	308.3435001466952	691.629	308.825
692.342	308.7028501070643	308.35270555053904	692.342	309.015
693.054	308.71622661610076	308.36189926699853	693.054	308.73
693.767	308.72820017176696	308.37108270794454	693.767	308.53
694.479	308.7449812941848	308.3802573135941	694.479	309.02
695.191	308.7539165341888	308.38942455273354	695.191	308.74
695.903	308.7616601826776	308.39858592332706	695.903	308.79
696.616	308.7673816276735	308.4077429524982	696.616	308.87
697.327	308.76964425528456	308.4168971964166	697.327	308.725
698.039	308.7715209274605	308.4260502400226	698.039	308.72
698.751	308.7732642043695	308.4352036964765	698.751	308.765
699.463	308.77600901650356	308.4443592065759	699.463	309.07
700.174	308.77084392815146	308.4535184381634	700.174	308.8
700.886	308.76353672594325	308.46268308561355	700.886	308.57
701.597	308.75848007196043	308.4718548686866	701.597	308.775
702.309	308.752052116845	308.48103553121115	702.309	308.765
703.02	308.7435799121001	308.49022683994565	703.02	308.795
703.731	308.73413174210583	308.4994305833295	703.731	308.68
704.442	308.7281105374017	308.50864857007036	704.442	308.23
705.153	308.7336785962666	308.51788262765155	705.153	308.66
705.864	308.7418289678689	308.52713460111335	705.864	308.69
706.574	308.7504858359829	308.53640635275985	706.574	309.205
707.285	308.7510886826537	308.5456997620707	707.285	308.755
707.996	308.7523602069721	308.55501672565197	707.996	308.585
708.706	308.7592023568044	308.5643591565406	708.706	308.755
709.417	308.76733512958594	308.5737289835611	709.417	308.99
710.127	308.76962661903724	308.58312815112527	710.127	308.945
710.837	308.7680716885326	308.5925586191332	710.837	308.9
711.547	308.7638623522782	308.6020223624048	711.547	308.605
712.257	308.76236583865693	308.6115213698011	712.257	308.545
712.967	308.76510986615745	308.6210576431302	712.967	308.665
713.677	308.7705259188691	308.6306331962674	713.677	308.805
714.387	308.7756792185442	308.64025005461235	714.387	309.235
715.096	308.77068538010167	308.6499102547559	715.096	308.47
715.806	308.7734864024316	308.6596158441232	715.806	308.575
716.515	308.7800378201142	308.66936887980137	716.515	308.735
717.225	308.78637332596605	308.679171427987	717.225	308.875
717.934	308.79087088575	308.6890255637301	717.934	308.87
718.643	308.79356268906866	308.6989333706569	718.643	308.655
719.352	308.7991875545	308.70889694054085	719.352	308.955
720.061	308.8005653053302	308.7189183727261	720.061	308.78
720.77	308.80253698573154	308.7289997737798	720.77	308.9
721.479	308.80239949879206	308.73914325680073	721.479	308.815
722.188	308.8013098273417	308.7493509407708	722.188	308.685
722.896	308.80366628318245	308.75962494973214	722.896	308.53
723.605	308.812854777216	308.7699674118837	723.605	308.755
724.313	308.8245020178343	308.78038045894766	724.313	309.195
725.022	308.8270543905101	308.7908662260771	725.022	309.025
725.73	308.823270802186	308.8014268519548	725.73	309.01
726.438	308.81493802148304	308.8120644781584	726.438	308.43
727.146	308.8147455010266	308.8227812480131	727.146	308.75
727.854	308.8168288239887	308.833579305074	727.854	308.95
728.562	308.8164831992102	308.84446071318143	728.562	308.93
729.27	308.81345860316475	308.85542737001106	729.27	308.725
729.978	308.8142064246527	308.8664808957018	729.978	308.62
730.685	308.8207769943958	308.8776224940625	730.685	308.74
731.393	308.83194377019214	308.88885285033933	731.393	309.0
732.1	308.84127869066674	308.90017208587125	732.1	308.94
732.807	308.8497087799605	308.9115797574591	732.807	308.705
733.515	308.86304241245045	308.9230748376815	733.515	308.65
734.222	308.8813451187309	308.93465568535726	734.222	308.885
734.929	308.90123286891384	308.94632006378345	734.929	309.075
735.636	308.9204205814171	308.9580652074164	735.636	309.145
736.343	308.9339709105997	308.96988790344767	736.343	308.945
737.05	308.9469783985455	308.9817845656343	737.05	308.695
737.756	308.9647129669763	308.9937512514367	737.756	308.915
738.463	308.98463304388673	309.0057836730382	738.463	309.055
739.169	309.0028915336152	309.0178772545622	739.169	309.21
739.876	309.01595555214544	309.03002721031794	739.876	309.035
740.582	309.0298130311145	309.0422286059565	740.582	308.9
741.288	309.0460584232415	309.0544763675383	741.288	308.94
741.995	309.0650836466315	309.0667652979614	741.995	308.92
742.701	309.08555723895506	309.0790901166179	742.701	309.175
743.407	309.10196935242357	309.09144552621785	743.407	309.23
744.112	309.1130731414741	309.10382622998907	744.112	309.385
744.818	309.1177183111626	309.1162269320009	744.818	308.86
745.524	309.12877356139984	309.12864233706273	745.524	309.09
746.23	309.1407026049264	309.14106715010297	746.23	309.215
746.935	309.1515745358623	309.15349607606055	746.935	309.35
747.64	309.15704357700815	309.1659238162582	747.64	308.985
748.346	309.16765770724055	309.17834505295707	748.346	309.085
749.051	309.1830855674548	309.19075438032655	749.051	309.005
749.756	309.20429119487386	309.2031462865176	749.756	309.455
750.461	309.2201447777447	309.215515183607	750.461	309.125
751.166	309.2387625381665	309.22785548376294	751.166	309.415
751.871	309.2550218321419	309.24016159952384	751.871	309.09
752.576	309.27770298369484	309.2524279443006	752.576	309.15
753.281	309.3046989741876	309.264648932693	753.281	309.505
753.985	309.32699795320514	309.2768189813224	753.985	309.17
754.69	309.3526016309679	309.2889325100141	754.69	309.515
755.394	309.37540005608145	309.30098394260756	755.394	309.52
756.098	309.3967146352983	309.3129677080356	756.098	309.23
756.803	309.4235191412831	309.3248782411845	756.803	309.39
757.507	309.4502413517503	309.3367099836399	757.507	309.19
758.211	309.4810574236075	309.3484573848788	758.211	309.615
758.915	309.5086151931957	309.3601149034606	758.915	309.36
759.619	309.5392410778375	309.37167700855275	759.619	309.47
760.323	309.57010782011577	309.3831381812024	760.323	309.855
761.026	309.59354361512476	309.39449291586186	761.026	309.695
761.73	309.6127540805858	309.40573572194126	761.73	309.945
762.433	309.6223007581931	309.4168611247743	762.433	309.475
763.137	309.633240847837	309.42786366625626	763.137	309.42
763.84	309.6478255541826	309.43873790471747	763.84	309.495
764.543	309.6657873387105	309.44947841491813	764.543	309.92
765.247	309.6794521156686	309.46007978834535	765.247	309.88
765.95	309.6901338198871	309.470536633791	765.95	309.62
766.653	309.70445670374954	309.4808435775967	766.653	309.505
767.355	309.72568858341384	309.4909952636716	767.355	309.445
768.058	309.7558523615216	309.5009863538139	768.058	309.835
768.761	309.78641197698073	309.51081152859706	768.761	310.16
769.464	309.8110717211133	309.5204654889838	769.464	309.905
770.166	309.836639645282	309.5299429579849	770.166	309.5
770.868	309.87460821680276	309.53923868185905	770.868	309.76
771.571	309.9192324339389	309.5483474314009	771.571	309.955
772.273	309.9655834927229	309.55726400423447	772.273	310.22
772.975	310.00868612587715	309.5659832276542	772.975	309.995
773.677	310.05587929392647	309.5744999616202	773.677	309.73
774.379	310.11244962465094	309.58280910150864	774.379	309.97
775.081	310.1739399597049	309.59090558120613	775.081	310.175
775.783	310.2366678730725	309.59878437697046	775.783	310.42
776.485	310.2959352225695	309.60644051170203	776.485	310.57
777.186	310.3501343907243	309.6138690593318	777.186	310.105
777.888	310.41086860677024	309.6210651489503	777.888	310.255
778.589	310.47285786823636	309.628023968549	778.589	310.62
779.291	310.5303064914588	309.63474076930345	779.291	310.84
779.992	310.5783029005585	309.6412108699761	779.992	310.5
780.693	310.6255264996342	309.64742966097435	780.693	310.71
781.394	310.67015486048007	309.6533926076731	781.394	310.725
782.095	310.7121192918652	309.6590952536946	782.095	310.595
782.796	310.75597709056757	309.6645332240023	782.796	310.78
783.497	310.7966070278011	309.6697022278013	783.497	310.69
784.197	310.8372759142926	309.6745980616121	784.197	310.745
784.898	310.87854117033226	309.6792166121075	784.898	310.63
785.599	310.9240015765943	309.6835538589746	785.599	311.105
786.299	310.9661569384969	309.6876058778464	786.299	311.16
786.999	311.0037379065602	309.69136884359165	786.999	311.155
787.7	311.03915062034616	309.6948390333628	787.7	310.93
788.4	311.07674824159767	309.69801282930194	788.4	310.99
789.1	311.1181490355636	309.7008867210959	789.1	310.875
789.8	311.1672117077868	309.7034573087305	789.8	311.195
790.5	311.21705579876715	309.7057213055722	790.5	311.405
791.2	311.2639897976116	309.70767554208794	791.2	311.62
791.899	311.30452265394933	309.70931696965135	791.899	310.965
792.599	311.35507210160614	309.7106426641409	792.599	311.175
793.299	311.4105443160573	309.71164982905157	793.299	311.83
793.998	311.4573502771545	309.71233579943265	793.998	311.275
794.697	311.5079409858899	309.71269804624484	794.697	311.65
795.397	311.55505808443036	309.7127341800497	795.397	311.375
796.096	311.60625732450205	309.71244195502834	796.096	311.16
796.795	311.6665591156469	309.71181927274756	796.795	311.72
797.494	311.725716994626	309.7108641862795	797.494	312.02
798.193	311.77486071617534	309.7095749050753	798.193	311.73
798.892	311.8211361713172	309.7079497997744	798.892	311.71
799.591	311.86736419249985	309.7059874062386	799.591	311.79
800.289	311.9121639201743	309.70368642938485	800.289	311.965
800.988	311.9512367802032	309.70104574704015	800.988	312.18
801.686	311.98058649178574	309.69806441370974	801.686	312.2
802.385	312.0010984142957	309.6947416639139	802.385	312.12
803.083	312.015179454117	309.6910769147748	803.083	311.865
803.781	312.0287397819227	309.6870697679228	803.781	312.025
804.479	312.03776718697327	309.6827200109166	804.479	312.22
805.177	312.0371109125317	309.67802761864834	805.177	311.74
805.875	312.03709316418804	309.672992754414	805.875	311.995
806.573	312.0349226527	309.6676157702362	806.573	311.75
807.271	312.0358595150883	309.6618972072652	807.271	312.2
807.969	312.03021956174985	309.6558377960358	807.969	312.03
808.666	312.0194417524783	309.64943845699946	808.666	312.26
809.364	312.0003116989566	309.642700300558	809.364	311.95
810.061	311.97860702754537	309.63562462671337	810.061	311.67
810.758	311.9597208805777	309.62821292407614	810.758	312.02
811.456	311.9360898230964	309.62046686869564	811.456	312.0
812.153	311.9086476220158	309.6123883231415	812.153	312.335
812.85	311.86677589004154	309.60397933523313	812.85	311.645
813.547	311.8258534096139	309.5952421364908	813.547	311.58
814.244	311.79003683718634	309.5861791394583	814.244	311.785
814.94	311.7499276407085	309.57679293512825	814.94	311.685
815.637	311.7079118802204	309.5670862908014	815.637	311.925
816.334	311.6571414854879	309.55706214762915	816.334	311.645
817.03	311.602429959457	309.546723618029	817.03	311.765
817.727	311.5408334532074	309.53607398242457	817.727	311.395
818.423	311.47977855592524	309.5251166856961	818.423	311.415
819.119	311.41626133899285	309.5138553331045	819.119	311.64
819.815	311.34371067223583	309.50229368628334	819.815	311.31
820.512	311.26937291223174	309.49043565905845	820.512	311.22
821.208	311.19411996680475	309.478285312569	821.208	310.975
821.903	311.12090205039055	309.46584685026914	821.903	311.02
822.599	311.0494232873409	309.45312461287944	822.599	311.255
823.295	310.97293227091353	309.4401230735248	823.295	311.15
823.991	310.89211091041454	309.42684683303366	823.991	311.02
824.686	310.8094544903573	309.41330061485945	824.686	310.565
825.382	310.73289494023714	309.39948925967656	825.382	310.565
826.077	310.66023116102997	309.38541771985166	826.077	310.795
826.772	310.5843519313324	309.37109105442374	826.772	310.655
827.467	310.50632930912764	309.3565144244168	827.467	310.55
828.163	310.4294854752654	309.3416930879155	828.163	310.025
828.858	310.36275963856303	309.3266323949897	828.858	310.445
829.553	310.29723481472695	309.3113377827323	829.553	310.55
830.247	310.226771350875	309.2958147711263	830.247	310.305
830.942	310.15536159479336	309.28006895902615	830.942	310.17
831.637	310.08523316461884	309.26410601976283	831.637	310.025
832.331	310.01939784438935	309.2479316966907	832.331	309.77
833.026	309.9631831500026	309.2315517988542	833.026	309.975
833.72	309.9093408981663	309.2149721970146	833.72	310.35
834.415	309.84663201742535	309.19819882046386	834.415	309.72
835.109	309.7898249873318	309.18123765404323	835.109	309.595
835.803	309.74096461956765	309.16409473446845	835.803	309.545
836.497	309.7002353457334	309.14677614714236	836.497	309.89
837.191	309.65673588575186	309.12928802361733	837.191	309.82
837.885	309.6128258379215	309.1116365397222	837.885	309.625
838.579	309.56872088325815	309.09382791348173	838.579	309.455
839.272	309.52812519027447	309.07586840301565	839.272	309.285
839.966	309.49383796061323	309.0577643044352	839.966	309.695
840.659	309.4552766897574	309.03952195003166	840.659	309.66
841.353	309.41236347941856	309.02114770698256	841.353	309.035
842.046	309.37644292344197	309.0026479757255	842.046	309.405
842.739	309.3398717809489	308.98402918799536	842.739	309.21
843.433	309.3060693446623	308.9652978054304	843.433	309.355
844.126	309.27090710922977	308.9464603181362	844.126	309.535
844.819	309.22930805877235	308.92752324347975	844.819	309.215
845.512	309.18562528064405	308.90849312478394	845.512	309.39
846.204	309.13667835523296	308.8893765295144	846.204	308.955
846.897	309.0927634860071	308.87018004730714	846.897	308.995
847.59	309.0509270602175	308.85091028758256	847.59	309.265
848.282	309.00379143223734	308.83157387756734	848.282	309.07
848.975	308.95336919008776	308.81217746048935	848.975	309.21
849.667	308.89833848116643	308.7927276933539	849.667	308.61
850.359	308.85215356951716	308.77323124446144	850.359	308.885
851.052	308.8072982102734	308.753694790561	851.052	308.635
851.744	308.7682380536933	308.7341250147152	851.744	308.83
852.436	308.72944055023186	308.71452860427485	852.436	308.65
853.128	308.6938867492773	308.69491224931994	853.128	308.685
853.82	308.6615278991171	308.6752826411232	853.82	308.205
854.511	308.64428322126383	308.65564646078457	854.511	308.55
855.203	308.6316967059898	308.636010252957	855.203	308.92
855.895	308.6129524143851	308.61638044957016	855.895	308.88
856.586	308.58911384232005	308.5967634397632	856.586	308.47
857.278	308.5696070178188	308.5771655786697	857.278	308.865
857.969	308.54626812573997	308.5575931455392	857.969	308.405
858.66	308.52835513924873	308.5380523446408	858.66	308.67
859.351	308.50682659241164	308.5185492678993	859.351	308.45
860.042	308.48494303774675	308.49908991104326	860.042	308.355
860.733	308.4671900969968	308.4796801535125	860.733	308.425
861.424	308.4512766389122	308.46032573440976	861.424	308.285
862.115	308.43776006407404	308.4410322689366	862.115	308.675
862.806	308.4179109171512	308.4218052825276	862.806	308.525
863.496	308.3941505114895	308.402650268157	863.496	308.415
864.187	308.36906197514617	308.3835726801674	864.187	308.25
864.877	308.3475907255681	308.36457788858354	864.877	308.04
865.568	308.3326030130075	308.34567111948434	865.568	308.36
866.258	308.3171067648137	308.32685743043595	866.258	308.69
866.948	308.2921561746822	308.30814174936904	866.948	308.4
867.638	308.263974413104	308.2895289074878	867.638	308.06
868.328	308.241744950377	308.27102357741956	868.328	308.095
869.018	308.2236404285602	308.2526301782913	869.018	308.265
869.708	308.206070139619	308.2343528387861	869.708	308.4
870.398	308.18386394750246	308.2161954000085	870.398	308.245
871.088	308.1612920159868	308.1981614224988	871.088	308.125
871.777	308.14058952200804	308.1802541460695	871.777	307.905
872.467	308.12629033845593	308.16247644478835	872.467	307.995
873.156	308.1151974700873	308.14483079925014	873.156	308.165
873.845	308.10225014790416	308.12731933108364	873.845	308.315
874.535	308.0832956210647	308.1099438679553	874.535	308.255
875.224	308.0600061741716	308.09270598884535	875.224	307.73
875.913	308.0447850726663	308.07560700838354	875.913	307.975
876.602	308.03260458961853	308.05864791681773	876.602	307.955
877.291	308.02174694258616	308.0418293986421	877.291	308.175
877.98	308.0083095180087	308.0251518800011	877.98	308.435
878.668	307.98488942071293	308.0086155878215	878.668	307.865
879.357	307.96523761781754	307.9922205819536	879.357	307.715
880.046	307.9523006012754	307.97596668688425	880.046	308.085
880.734	307.9364901016607	307.95985345942955	880.734	307.92
881.422	307.9205253501909	307.94388022163787	881.422	308.035
882.111	307.9010142201559	307.9280460637933	882.111	307.745
882.799	307.8861397248106	307.9123498444996	882.799	307.775
883.487	307.87573082799383	307.8967901542049	883.487	307.79
884.175	307.8686026570596	307.8813653233531	884.175	308.02
884.863	307.858086530481	307.86607347347973	884.863	307.985
885.551	307.8439894160517	307.8509125995146	885.551	307.785
886.239	307.8328444852541	307.83588061715693	886.239	307.69
886.926	307.82780331230543	307.82097537342827	886.926	307.71
887.614	307.82681208181674	307.8061946852317	887.614	308.005
888.301	307.8211302713902	307.7915363700164	888.301	307.94
888.989	307.81241615647366	307.7769982468811	888.989	307.765
889.676	307.80449509053096	307.76257813729194	889.676	307.705
890.363	307.7995623919627	307.74827386554847	890.363	307.74
891.051	307.79703177157097	307.7340832593035	891.051	308.0
891.738	307.7905511275769	307.7200041503129	891.738	307.925
892.425	307.7797260499688	307.7060343753686	892.425	307.825
893.112	307.7660280587584	307.6921717769059	893.112	307.395
893.798	307.7598839532712	307.6784142032556	893.798	307.725
894.485	307.7563839978217	307.66475950865663	894.485	307.74
895.172	307.75373024095484	307.6512055538655	895.172	307.78
895.858	307.74855538235767	307.63775020696846	895.858	307.89
896.545	307.73857937677354	307.6243913442535	896.545	307.81
897.231	307.7267798608998	307.6111268508726	897.231	307.67
897.918	307.71673576602393	307.59795462111276	897.918	307.57
898.604	307.7123078350342	307.58487255851327	898.604	307.76
899.29	307.70669973675405	307.57187857611575	899.29	307.995
899.976	307.69409726328183	307.5589705971563	899.976	307.805
900.662	307.67956688967706	307.5461465556567	900.662	307.575
901.348	307.66692305873227	307.53340439644865	901.348	307.455
902.034	307.6583105686318	307.52074207503745	902.034	307.54
902.719	307.65187576762486	307.5081575576098	902.719	307.78
903.405	307.6413843373774	307.4956488213577	903.405	307.69
904.09	307.6292151088423	307.48321385497013	904.09	307.375
904.776	307.62289128988857	307.47085065879514	904.776	307.36
905.461	307.6234845503908	307.4585572448608	905.461	307.815
906.147	307.6190632070834	307.4463316373581	906.147	307.895
906.832	307.6066246365966	307.4341718736724	906.832	307.755
907.517	307.58841586627346	307.42207600500734	907.517	307.455
908.202	307.57329074367965	307.41004209636276	908.202	307.585
908.887	307.5581952511848	307.3980682260455	908.887	307.465
909.572	307.54486566851995	307.3861524854224	909.572	307.52
910.256	307.530750461415	307.37429297867004	910.256	307.72
910.941	307.51101793221596	307.3624878226622	910.941	307.71
911.626	307.48726564043244	307.35073514678913	911.626	307.475
912.31	307.46527296565876	307.3390330923234	912.31	307.215
912.995	307.45126719090433	307.32737981146016	912.995	307.305
913.679	307.43947231566244	307.3157734664932	913.679	307.78
914.363	307.4210780419284	307.30421222962764	914.363	307.42
915.047	307.40443124387554	307.2926942829639	915.047	307.235
915.732	307.39412456319144	307.2812178179517	915.732	307.015
916.415	307.39433496537674	307.2697810349796	916.415	307.39
917.099	307.3962826369668	307.25838214346874	917.099	307.405
917.783	307.3987274633283	307.24701936280405	917.783	307.585
918.467	307.39732561014864	307.2356909234026	918.467	307.41
919.151	307.3964171638722	307.22439506781814	919.151	307.52
919.834	307.39434041712275	307.21313005153485	919.834	307.565
920.518	307.3895406210806	307.2018941437988	920.518	307.455
921.201	307.38342397161006	307.19068562835304	921.201	307.155
921.884	307.38186539677616	307.1795028039518	921.884	307.41
922.568	307.37821093120516	307.1683439847685	922.568	307.16
923.251	307.38002029354067	307.1572075011656	923.251	307.32
923.934	307.38292973849724	307.1460917002946	923.934	307.365
924.617	307.3833923213532	307.13499494713244	924.617	307.695
925.3	307.3740275237147	307.1239156256028	925.3	307.45
925.983	307.361570404046	307.11285213950123	925.983	307.28
926.665	307.350303753442	307.1018029126322	926.665	307.08
927.348	307.3445126256791	307.09076638869755	927.348	307.465
928.03	307.33478191235446	307.079741031279	928.03	307.495
928.713	307.31922374259875	307.06872532425785	928.713	307.525
929.395	307.2970714313043	307.05771777191853	929.395	307.29
930.078	307.2740551183376	307.0467168985854	930.078	307.11
930.76	307.25545193048526	307.0357212477311	930.76	307.1
931.442	307.24091519325685	307.0247293810153	931.442	307.225
932.124	307.2273451227404	307.01373987767573	932.124	307.515
932.806	307.2078707594845	307.0027513342449	932.806	306.935
933.488	307.1948986648533	306.991762364344	933.488	307.01
934.17	307.18939689013763	306.9807715980037	934.17	307.175
934.851	307.18563513955326	306.96977768150526	934.851	307.435
935.533	307.17662207499734	306.9587792778201	935.533	307.26
936.214	307.1641247309239	306.9477750671879	936.214	307.155
936.896	307.15276999522655	306.93676374727556	936.896	307.06
937.577	307.14513559356664	306.925744033058	937.577	307.115
938.259	307.13999273038235	306.91471465679047	938.259	307.205
938.94	307.13437416099805	306.9036743682796	938.94	307.165
939.621	307.12931516531097	306.8926219353543	939.621	307.125
940.302	307.12537967184954	306.88155614429957	940.302	307.095
940.983	307.1231702484982	306.87047580033527	940.983	307.185
941.664	307.12046713973837	306.85937972818743	941.664	306.875
942.344	307.1244431607487	306.84826677279733	942.344	307.3
943.025	307.12440460765345	306.83713579999323	943.025	307.245
943.706	307.1220257495926	306.82598569769726	943.706	306.95
944.386	307.12274537821446	306.81481537681276	944.386	307.045
945.067	307.12662758934965	306.8036237719263	945.067	307.11
945.747	307.13174970100545	306.7924098422587	945.747	307.15
946.427	307.1354295622874	306.78117257287096	946.427	307.28
947.107	307.1340008688202	306.76991097597136	947.107	307.37
947.788	307.1258659800838	306.75862409210856	947.788	306.955
948.468	307.12034920426515	306.74731099095834	948.468	306.965
949.148	307.1188403269394	306.7359707715757	949.148	307.095
949.827	307.11787166248865	306.72460256285865	949.827	307.265
950.507	307.11177406865244	306.71320552433446	950.507	307.01
951.187	307.10576053552035	306.7017788469918	951.187	306.99
951.866	307.1010759112683	306.6903217537048	951.866	307.1
952.546	307.0969526033681	306.67883349966587	952.546	307.12
953.225	307.0902999145907	306.6673133729277	953.225	307.41
953.905	307.073415391251	306.65576069499235	953.905	307.155
954.584	307.05133340855855	306.6441748212008	954.584	306.97
955.263	307.03096930403916	306.6325551403064	955.263	306.65
955.942	307.01924264661915	306.62090107363514	955.942	306.985
956.621	307.0083326184242	306.60921207438594	956.621	307.23
957.3	306.99146105593087	306.597487627625	957.3	307.14
957.979	306.9695926996817	306.585727250348	957.979	307.06
958.658	306.9451752483791	306.57393049106815	958.658	307.01
959.336	306.9218406987501	306.56209692900785	959.336	306.765
960.015	306.90422855341245	306.5502261730888	960.015	306.695
960.694	306.8924789712781	306.53831786101216	960.694	306.915
961.372	306.88109050526975	306.52637165879923	961.372	306.9
962.05	306.86914147373517	306.51438726080397	962.05	306.805
962.729	306.86020591389484	306.50236438975776	962.729	306.915
963.407	306.8519523628192	306.4903027967723	963.407	306.695
964.085	306.848275623095	306.4782022615865	964.085	306.925
964.763	306.84199867743433	306.4660625928713	964.763	307.05
965.441	306.82978777999193	306.4538836289036	965.441	306.795
966.119	306.8170654969473	306.44166523803494	966.119	306.88
966.796	306.8027745462014	306.4294073186892	966.796	306.64
967.474	306.7929269842152	306.417109799322	967.474	306.575
968.152	306.786362391959	306.4047726382584	968.152	306.885
968.829	306.7758567521198	306.39239582388865	968.829	306.965
969.506	306.75880053309373	306.37997937513006	969.506	306.65
970.184	306.74251511068167	306.3675233415768	970.184	306.62
970.861	306.7268109577137	306.3550278031287	970.861	306.78
971.538	306.70775887176643	306.3424928696845	971.538	306.97
972.215	306.67967022739765	306.32991868088567	972.215	306.925
972.892	306.6434099621161	306.3173054055949	972.892	306.595
973.569	306.60811196275665	306.30465324065494	973.569	306.215
974.246	306.5809424993737	306.29196240899677	974.246	306.61
974.923	306.5531803195328	306.2792331578281	974.923	306.76
975.599	306.51939851720186	306.2664657574748	975.599	306.76
976.276	306.479320307299	306.2536605001782	976.276	306.49
976.952	306.44081016818416	306.2408176984144	976.952	306.065
977.629	306.41284554833766	306.2279376827119	977.629	305.93
978.305	306.39813912114954	306.2150207995983	978.305	306.62
978.981	306.3818773364442	306.2020674103938	978.981	306.67
979.658	306.361776108816	306.18907789106777	979.658	306.465
980.334	306.3405850127907	306.1760526319743	980.334	306.17
981.01	306.3259066701422	306.1629920372834	981.01	306.185
981.686	306.31643950901156	306.1498965243276	981.686	306.27
982.361	306.3101131187235	306.13676652347255	982.361	306.37
983.037	306.3039211520517	306.12360247840735	983.037	306.695
983.713	306.2895400024822	306.11040484668865	983.713	306.26
984.388	306.27697356201764	306.09717410029856	984.388	306.1
985.064	306.27070909602793	306.0839107255499	985.064	306.085
985.739	306.2695947760709	306.0706152231395	985.739	306.2
986.415	306.27115189962575	306.0572881087077	986.415	306.425
987.09	306.26936847018374	306.0439299138134	987.09	306.275
987.765	306.2653441779162	306.030541187124	987.765	306.345
988.44	306.25968712023206	306.0171224953424	988.44	306.16
989.115	306.25653671147086	306.00367442395543	989.115	306.215
989.79	306.25275163185444	305.9901975778552	989.79	306.345
990.465	306.24453493474886	305.9766925821625	990.465	306.51
991.14	306.22778303377163	305.9631600830024	991.14	306.105
991.814	306.21219307237413	305.94960074792726	991.814	306.05
992.489	306.1993796869046	305.9360152656593	992.489	306.255
993.164	306.18513679826646	305.9224043459281	993.164	306.155
993.838	306.16876301551326	305.9087687195323	993.838	306.305
994.512	306.14777181205085	305.89510913828906	994.512	306.19
995.187	306.12501012045794	305.8814263748148	995.187	305.885
995.861	306.1091548793691	305.86772122193895	995.861	306.1
996.535	306.0941836706715	305.8539944919776	996.535	306.1
997.209	306.07777501638685	305.84024701656125	997.209	306.065
997.883	306.0593943145608	305.8264796465355	997.883	306.13
998.557	306.0395348687423	305.8126932517481	998.557	306.16
999.23	306.0181434568023	305.7988887206797	999.23	305.885
999.904	306.00120767642676	305.7850669599582	999.904	306.135
1000.58	305.981835274592	305.77122889375175	1000.58	305.965
1001.25	305.9625022480309	305.75737546351957	1001.25	306.11
1001.92	305.93918031298637	305.74350762756933	1001.92	305.88
1002.6	305.91742684360236	305.72962636061897	1002.6	305.77
1003.27	305.9015220674859	305.71573265304005	1003.27	305.77
1003.94	305.88892135870464	305.70182751022804	1003.94	305.945
1004.62	305.874970845286	305.6879119524415	1004.62	305.845
1005.29	305.860658526653	305.6739870149062	1005.29	305.845
1005.96	305.84609422187714	305.6600537478124	1005.96	305.895
1006.64	305.83089256607565	305.6461132162842	1006.64	305.53
1007.31	305.8222999058934	305.6321665003286	1007.31	305.925
1007.98	305.81118890917645	305.6182146947349	1007.98	306.02
1008.65	305.79469369474623	305.6042589095031	1008.65	305.95
1009.33	305.77302962201196	305.5903002700709	1009.33	305.905
1010.0	305.74770903279847	305.5763399171108	1010.0	305.655
1010.67	305.7251945658663	305.56237900591333	1010.67	305.615
1011.34	305.70414321237314	305.5484187054785	1011.34	305.59
1012.02	305.68458561754494	305.53446019783166	1012.02	305.93
1012.69	305.6590723112994	305.5205046774557	1012.69	305.67
1013.36	305.633352400324	305.5065533508438	1013.36	305.555
1014.03	305.60991783886845	305.4926074355741	1014.03	305.35
1014.7	305.592058779128	305.4786681593688	1014.7	305.765
1015.38	305.5690740431893	305.46473675933464	1015.38	305.615
1016.05	305.5450179569202	305.45081448164984	1016.05	305.46
1016.72	305.5224577040395	305.43690258083956	1016.72	305.465
1017.39	305.5010587337267	305.42300231896513	1017.39	305.405
1018.06	305.4828855538539	305.4091149649324	1018.06	305.4
1018.73	305.4675304185954	305.3952417938915	1018.73	305.615
1019.4	305.44951678587745	305.381384086894	1019.4	305.66
1020.08	305.42765285928675	305.3675431307741	1020.08	305.46
1020.75	305.40548007117707	305.35372021781666	1020.75	305.25
1021.42	305.388091691045	305.3399166451152	1021.42	305.445
1022.09	305.3705287035995	305.32613371390414	1022.09	305.515
1022.76	305.3498704062762	305.31237272927183	1022.76	305.295
1023.43	305.33121851126174	305.2986349998581	1023.43	305.395
1024.1	305.31192627578383	305.2849218373025	1024.1	305.095
1024.77	305.2972897234533	305.271234555851	1024.77	305.19
1025.44	305.28487031365444	305.2575744719097	1025.44	305.335
1026.11	305.2722322553866	305.2439429039691	1026.11	305.3
1026.78	305.257481221103	305.23034117270333	1026.78	305.24
1027.45	305.24333258313277	305.21677060104935	1027.45	305.345
1028.12	305.22783528214217	305.20323251411537	1028.12	305.185
1028.79	305.21441610171746	305.1897282391345	1028.79	305.1
1029.46	305.20507019571056	305.1762591053083	1029.46	305.305
1030.13	305.1941247763356	305.16282644381306	1030.13	305.145
1030.8	305.18335397320476	305.1494315881299	1030.8	305.32
1031.47	305.16847086803426	305.13607587424383	1031.47	305.01
1032.14	305.1571638625527	305.12276064085324	1032.14	305.31
1032.81	305.1427761897296	305.1094872292482	1032.81	305.28
1033.48	305.1262998176939	305.0962569834711	1033.48	305.105
1034.15	305.1090732150514	305.0830712502275	1034.15	305.095
1034.82	305.0923287397407	305.06993137862617	1034.82	305.04
1035.49	305.07717296274967	305.0568387198563	1035.49	304.935
1036.16	305.065465081547	305.0437946268984	1036.16	304.915
1036.83	305.0578955962121	305.0308004543595	1036.83	305.125
1037.5	305.048321699402	305.01785755858043	1037.5	305.015
1038.17	305.03769887102374	305.00496729806935	1038.17	305.185
1038.84	305.02348729443673	304.99213103377144	1038.84	305.085
1039.51	305.0084436757889	304.9793501292504	1039.51	304.9
1040.17	304.9956034927733	304.96662595057853	1040.17	304.99
1040.84	304.9824167267763	304.9539598661554	1040.84	305.06
1041.51	304.9668953657294	304.9413532466986	1041.51	304.885
1042.18	304.9539274986141	304.9288074652021	1042.18	305.165
1042.85	304.9362179314804	304.91632389670326	1042.85	305.015
1043.52	304.91791271223605	304.90390391824894	1043.52	304.845
1044.19	304.9002326956746	304.89154890847726	1044.19	304.76
1044.85	304.88622194676486	304.8792602471468	1044.85	304.94
1045.52	304.8715712716778	304.86703931471095	1045.52	304.7
1046.19	304.86168234599114	304.8548874921797	1046.19	304.815
1046.86	304.85264523088176	304.8428061609256	1046.86	304.815
1047.53	304.8443465829342	304.8307967028643	1047.53	304.87
1048.19	304.8353578736367	304.818860500699	1048.19	305.01
1048.86	304.82180124679724	304.8069989382165	1048.86	305.045
1049.53	304.8020948914709	304.7952134005236	1049.53	304.77
1050.2	304.7828545670852	304.7835052739109	1050.2	304.7
1050.86	304.7669297444695	304.77187594521956	1050.86	304.575
1051.53	304.75528659648097	304.7603267948358	1051.53	304.675
1052.2	304.7466318705425	304.7488591540797	1052.2	304.98
1052.87	304.7332171887057	304.73747430427267	1052.87	304.695
1053.53	304.7222118847552	304.7261735046415	1053.53	304.575
1054.2	304.715043894494	304.71495797218256	1054.2	304.63
1054.87	304.7105568392338	304.70382888459295	1054.87	304.725
1055.53	304.705955268321	304.6927874195766	1055.53	304.99
1056.2	304.6938508454254	304.6818347553756	1056.2	304.815
1056.87	304.67924680260415	304.67097207128563	1056.87	304.53
1057.53	304.6670034624292	304.6602005475636	1057.53	304.61
1058.2	304.6560636267131	304.64952136512807	1058.2	304.705
1058.87	304.6437327434198	304.6389357054418	1058.87	304.535
1059.53	304.63244483210093	304.6284447504909	1059.53	304.775
1060.2	304.6179409291561	304.6180496826453	1060.2	304.445
1060.87	304.60737648438794	304.60775168459463	1060.87	304.645
1061.53	304.59639034131584	304.59755193794996	1061.53	304.5
1062.2	304.5880884758906	304.5874516206003	1062.2	304.69
1062.86	304.5783048963367	304.57745189891165	1062.86	304.36
1063.53	304.57294090548663	304.56755393930086	1063.53	304.655
1064.2	304.5659750412379	304.557758908253	1064.2	304.63
1064.86	304.5575385404513	304.548067972684	1064.86	304.815
1065.53	304.54278490261476	304.53848230016683	1065.53	304.605
1066.19	304.52736852525305	304.5290030590323	1066.19	304.49
1066.86	304.5124538390099	304.51963141795505	1066.86	304.55
1067.52	304.49649992432427	304.5103685293958	1067.52	304.625
1068.19	304.4779999796713	304.50121547461316	1068.19	304.1
1068.86	304.46975850096493	304.4921731972893	1068.86	304.34
1069.52	304.4656506315958	304.48324241080854	1069.52	304.505
1070.19	304.4605680381584	304.4744236062017	1070.19	304.54
1070.85	304.4541542474271	304.4657170999891	1070.85	304.535
1071.52	304.4464798634624	304.45712307124415	1071.52	304.15
1072.18	304.44698829660774	304.4486415843368	1072.18	304.545
1072.85	304.4459035757179	304.4402725980563	1072.85	304.415
1073.51	304.44530051890564	304.43201605479135	1073.51	304.535
1074.17	304.44192605409495	304.42387189738105	1074.17	304.58
1074.84	304.4344903901048	304.4158400697272	1074.84	304.375
1075.5	304.4292319706603	304.4079205171757	1075.5	304.59
1076.17	304.42090487741257	304.40011318656434	1076.17	304.38
1076.83	304.4134545457196	304.3924180264355	1076.83	304.515
1077.5	304.40186804147527	304.38483498699486	1077.5	304.375
1078.16	304.39064024497844	304.377364020131	1078.16	304.135
1078.83	304.38296994818114	304.3700050790947	1078.83	304.4
1079.49	304.37523560563955	304.36275811819917	1079.49	304.325
1080.15	304.36820668200204	304.35562309279453	1080.15	304.505
1080.82	304.3579865027061	304.3485999592288	1080.82	304.355
1081.48	304.34714148298923	304.34168867485647	1081.48	304.325
1082.14	304.3371859903313	304.3348891977829	1082.14	304.235
1082.81	304.3276443341739	304.32820148654963	1082.81	304.455
1083.47	304.31554659271285	304.3216254998816	1083.47	304.175
1084.13	304.3071651392571	304.3151611909769	1084.13	304.275
1084.8	304.3007667662563	304.30880845273094	1084.8	304.545
1085.46	304.29041018902836	304.30256709871855	1085.46	304.425
1086.12	304.2785933820829	304.2964368627411	1086.12	304.255
1086.79	304.26911173699875	304.2904173580034	1086.79	304.135
1087.45	304.2652513554657	304.28450802070324	1087.45	304.35
1088.11	304.2605109825146	304.2787080756865	1088.11	304.31
1088.78	304.25554736243873	304.2730165567731	1088.78	303.985
1089.44	304.2582388613674	304.2674323172679	1089.44	304.185
1090.1	304.2648289022925	304.2619540371815	1090.1	304.26
1090.77	304.27238631440883	304.25658030532577	1090.77	304.28
1091.43	304.2790131716588	304.25130971074196	1091.43	304.295
1092.09	304.28586951077574	304.2461408437362	1092.09	304.32
1092.75	304.29141732924495	304.2410722968305	1092.75	304.255
1093.41	304.2966739704037	304.23610266572524	1093.41	304.18
1094.08	304.3047825475652	304.2312305501483	1094.08	304.375
1094.74	304.31045860259917	304.2264545546732	1094.74	304.435
1095.4	304.31369000552206	304.2217732897576	1095.4	304.65
1096.06	304.30901085982174	304.21718537257937	1096.06	304.16
1096.73	304.3078611234518	304.2126894276696	1096.73	304.39
1097.39	304.30539721423764	304.20828408690545	1097.39	304.06
1098.05	304.30673462364683	304.2039679897777	1098.05	304.245
1098.71	304.3090279713899	304.19973978354614	1098.71	304.43
1099.37	304.30775945748263	304.19559812369175	1099.37	304.36
1100.03	304.3047112411951	304.19154167443844	1100.03	304.295
1100.7	304.30101251647096	304.18756910898315	1100.7	304.405
1101.36	304.2954438499647	304.18367910957613	1101.36	304.12
1102.02	304.29345565856534	304.1798703675433	1102.02	304.235
1102.68	304.29264427282544	304.1761415831515	1102.68	304.355
1103.34	304.29054011141744	304.1724914657546	1103.34	304.24
1104.0	304.288993149482	304.16891873402665	1104.0	304.22
1104.66	304.2901487967097	304.1654221160853	1104.66	304.3
1105.32	304.2927059236956	304.1620003496544	1105.32	304.275
1105.98	304.29631688624835	304.1586521824357	1105.98	304.27
1106.65	304.30068828250364	304.1553763725874	1106.65	304.38
1107.31	304.30244055863056	304.15217168928064	1107.31	304.22
1107.97	304.30651607419617	304.14903691331114	1107.97	304.36
1108.63	304.30813019311626	304.1459708374962	1108.63	304.575
1109.29	304.303731734511	304.1429722672513	1109.29	304.235
1109.95	304.2999741549178	304.14004002096453	1109.95	304.28
1110.61	304.2955430226816	304.13717292988485	1110.61	304.405
1111.27	304.2874477118379	304.13436983805576	1111.27	304.305
1111.93	304.2782152436139	304.1316296021905	1111.93	304.02
1112.59	304.2738983007591	304.1289510912485	1112.59	304.275
1113.25	304.2683458796353	304.12633318591566	1113.25	304.18
1113.91	304.2641422321584	304.12377477847366	1113.91	304.285
1114.57	304.260352833642	304.12127477256496	1114.57	304.21
1115.23	304.2591203610071	304.1188320830614	1115.23	304.275
1115.89	304.25809587895725	304.11644563596104	1115.89	304.47
1116.55	304.253908335333	304.11411436848493	1116.55	304.25
1117.21	304.2492733422119	304.11183722918605	1117.21	304.35
1117.87	304.2423343566676	304.10961317780107	1117.87	304.305
1118.53	304.2347259597981	304.1074411850616	1118.53	304.125
1119.18	304.2308571883894	304.10532023231684	1119.18	304.035
1119.84	304.2323407093441	304.1032493110988	1119.84	304.34
1120.5	304.23303510372705	304.10122742298216	1120.5	304.295
1121.16	304.23238894958473	304.09925357986884	1121.16	304.04
1121.82	304.23607953700673	304.09732680420507	1121.82	304.31
1122.48	304.2389114905229	304.09544612908786	1122.48	304.08
1123.14	304.2460107956981	304.0936105987142	1123.14	304.2
1123.8	304.2543729155847	304.091819268758	1123.8	304.375
1124.46	304.2595403692766	304.0900712070854	1124.46	304.33
1125.11	304.26231016572456	304.0883654945666	1125.11	304.475
1125.77	304.2589521033625	304.0867012256293	1125.77	303.93
1126.43	304.2613644124289	304.0850775086166	1126.43	304.31
1127.09	304.26106579174996	304.08349346565166	1127.09	304.225
1127.75	304.2611018623033	304.0819482329605	1127.75	304.49
1128.41	304.25618956383926	304.0804409609749	1128.41	304.36
1129.06	304.2479176795307	304.0789708144589	1129.06	304.295
1129.72	304.2377397180763	304.07753697223626	1129.72	304.165
1130.38	304.22884215866685	304.07613862664635	1130.38	304.185
1131.04	304.22175768654046	304.0747749828444	1131.04	304.205
1131.7	304.21477611046294	304.0734452582019	1131.7	304.12
1132.35	304.20947562747955	304.0721486818489	1132.35	304.03
1133.01	304.20683457532937	304.0708844942217	1133.01	304.28
1133.67	304.20237858523893	304.0696519467426	1133.67	304.115
1134.33	304.1992093482672	304.06845030171013	1134.33	304.29
1134.98	304.1947210370718	304.0672788320405	1134.98	304.35
1135.64	304.18725790054145	304.06613682111055	1135.64	304.19
1136.3	304.1797035530572	304.0650235624926	1136.3	304.14
1136.95	304.1730811548484	304.06393835944874	1136.95	304.085
1137.61	304.1695581024198	304.0628805244153	1137.61	304.225
1138.27	304.1645130261255	304.06184937856	1138.27	304.225
1138.93	304.15878264157243	304.0608442515847	1138.93	304.215
1139.58	304.15302505142296	304.0598644814041	1139.58	304.08
1140.24	304.1496084707573	304.0589094137682	1140.24	304.03
1140.9	304.14907190077486	304.05797840187967	1140.9	304.055
1141.55	304.15260398439864	304.05707080619675	1141.55	304.265
1142.21	304.1535894586783	304.05618599446535	1142.21	304.335
1142.87	304.15135965125035	304.0553233420738	1142.87	304.175
1143.52	304.14864732917835	304.05448223220264	1143.52	304.21
1144.18	304.14497031923145	304.05366205571517	1144.18	304.08
1144.83	304.14454823461125	304.0528622110078	1144.83	303.99
1145.49	304.14828955063683	304.0520821037815	1145.49	304.015
1146.15	304.15575059217286	304.0513211470721	1146.15	304.29
1146.8	304.15954085388125	304.0505787616117	1146.8	304.185
1147.46	304.1627634985758	304.04985437648673	1147.46	304.12
1148.11	304.16684959496155	304.04914742950075	1148.11	304.115
1148.77	304.17179550451226	304.0484573674897	1148.77	303.99
1149.43	304.18129402891344	304.0477836467056	1149.43	304.31
1150.08	304.1873276482254	304.04712573326753	1150.08	304.415
1150.74	304.1878033184085	304.046483103975	1150.74	304.17
1151.39	304.187226880114	304.0458552468437	1151.39	304.045
1152.05	304.1882818547841	304.04524166119484	1152.05	304.16
1152.7	304.18915613835736	304.04464185765926	1152.7	304.13
1153.36	304.1902057283781	304.04405535831097	1153.36	304.46
1154.01	304.18439227022054	304.0434816967849	1154.01	304.26
1154.67	304.17704871383097	304.04292041840796	1154.67	304.235
1155.32	304.16840973288686	304.0423710797798	1155.32	304.01
1155.98	304.16183034885785	304.0418332482304	1155.98	304.27
1156.63	304.15303164483606	304.0413065011723	1156.63	303.925
1157.29	304.1483573693224	304.04079042561796	1157.29	304.29
1157.94	304.14140837953096	304.04028461751767	1157.94	304.135
1158.6	304.1354285537445	304.0397886814268	1158.6	303.975
1159.25	304.1337443873861	304.03930222999065	1159.25	304.015
1159.91	304.13577072011253	304.03882488350564	1159.91	304.32
1160.56	304.1343795518744	304.03835626982357	1160.56	304.075
1161.21	304.13509113979563	304.03789602455174	1161.21	304.295
1161.87	304.133700218362	304.0374437909792	1161.87	303.945
1162.52	304.1367311320951	304.03699922017046	1162.52	303.93
1163.18	304.1450277502789	304.0365619708904	1163.18	304.085
1163.83	304.15580726526935	304.03613170988217	1163.83	304.475
1164.48	304.15992591653895	304.0357081125661	1164.48	304.415
1165.14	304.15757952396643	304.0352908639365	1165.14	304.165
1165.79	304.15500325081183	304.0348796589249	1165.79	304.05
1166.45	304.15476583105504	304.03447420224614	1166.45	304.07
1167.1	304.156148609467	304.03407420822475	1167.1	303.945
1167.75	304.1612417931475	304.0336794008083	1167.75	304.395
1168.41	304.1596737534972	304.0332895137103	1168.41	304.145
1169.06	304.15725348535193	304.03290429084916	1169.06	304.15
1169.71	304.1546699286322	304.03252348625387	1169.71	304.025
1170.37	304.1544578807441	304.0321468639011	1170.37	304.145
1171.02	304.15316982075433	304.0317741975392	1171.02	304.13
1171.67	304.151337362498	304.0314052707011	1171.67	304.245
1172.32	304.1460054034279	304.03103987663127	1172.32	304.085
1172.98	304.14229963256975	304.03067781816895	1172.98	304.265
1173.63	304.13564089930156	304.03031890735053	1173.63	304.335
1174.28	304.12486548474055	304.02996296514215	1174.28	303.945
1174.94	304.1175414672212	304.0296098209356	1174.94	304.315
1175.59	304.1067699153865	304.0292593117149	1175.59	303.855
1176.24	304.1012808427893	304.0289112814983	1176.24	304.07
1176.89	304.0970326358419	304.0285655805052	1176.89	304.015
1177.55	304.09470681111935	304.0282220647443	1177.55	304.015
1178.2	304.09360292094243	304.0278805957016	1178.2	304.265
1178.85	304.0894817555517	304.027541040182	1178.85	304.205
1179.5	304.0846019891163	304.02720327024764	1179.5	304.1
1180.15	304.08006761592355	304.0268671629163	1180.15	304.13
1180.81	304.075422342821	304.02653259979735	1180.81	303.895
1181.46	304.07473875538295	304.0261994667563	1181.46	303.89
1182.11	304.077862762112	304.02586765356955	1182.11	304.185
1182.76	304.0784451955196	304.02553705389676	1182.76	304.235
1183.41	304.0768140559504	304.0252075655571	1183.41	304.02
1184.06	304.07789627553103	304.0248790906023	1184.06	304.02
1184.72	304.08120005993544	304.0245515352126	1184.72	304.115
1185.37	304.08392298281564	304.0242248098092	1185.37	304.17
1186.02	304.08445345648806	304.02389882934546	1186.02	304.095
1186.67	304.0838944471467	304.02357351355033	1186.67	304.135
1187.32	304.08269326610207	304.023248786997	1187.32	303.985
1187.97	304.0839108764956	304.02292457908413	1187.97	303.97
1188.62	304.0882386483075	304.022600823966	1188.62	304.145
1189.27	304.0902740824293	304.02227746067535	1189.27	304.085
1189.93	304.0917104655388	304.0219544334961	1189.93	304.085
1190.58	304.0924784126248	304.02163169215174	1190.58	304.04
1191.23	304.0942117115655	304.0213091919461	1191.23	304.18
1191.88	304.0914454941699	304.02098689385053	1191.88	304.04
1192.53	304.0898019565165	304.0206647646684	1192.53	304.105
1193.18	304.08803461629344	304.02034277683964	1193.18	304.14
1193.83	304.08003860443404	304.0200209083349	1193.83	304.12
1194.48	304.07198473863974	304.01969914254016	1194.48	304.205
1195.13	304.05363503675	304.01937746764287	1195.13	304.025
1195.78	304.03767958618175	304.0190558760132	1195.78	303.915
1196.43	304.0165662328275	304.0187343627621	1196.43	303.78
1197.08	304.08003860443404	304.01841292448984	1197.08	304.11
1197.73	304.08003860443404	304.0180915362893	1197.73	304.15
1198.38	304.08003860443404	304.01777017818335	1198.38	304.095
1199.03	304.08003860443404	304.0174488351504	1199.03	303.88
1199.68	304.08003860443404	304.01712749715034	1199.68	303.905


==> Data/Fig4a_Baseline-subtracted-CCD_rel-wavenumber.txt <==
Rel_wavenumber	Baseline_subtracted_CCD
209.012	0.6016022832346266
209.791	0.5659109839386929
210.57	0.4890908760789898
211.349	0.4216096234862903
212.127	0.3783107601508391
212.906	0.33492084955196333
213.684	0.2928662487278757
214.462	0.2470599826073112
215.24	0.20983125504807276
216.018	0.17075367709816192
216.796	0.1371102654997003
217.574	0.10457220215340612
218.352	0.07633313559108501
219.129	0.047639101886943536
219.907	0.027789373476878154
220.684	0.015119320797907676
221.461	0.010980821801524598
222.238	0.012695230575275218
223.015	0.01552268590279482
223.792	0.022029945568760922
224.569	0.023517146518713616
225.346	0.026088792816779005
226.122	0.031308042015325555
226.899	0.03677576565877416
227.675	0.04587963106087045
228.451	0.0546222987005649
229.227	0.06593516432411661
230.003	0.07589816927242055
230.779	0.0862019185640861
231.555	0.09202082500462438
232.331	0.0928476178372648
233.106	0.08819449956803282
233.882	0.08583405439742364
234.657	0.08090849279312806
235.432	0.07575416977789473
236.207	0.06869255486304837
236.982	0.06334514631288357
237.757	0.06127170976395746
238.532	0.06603190905531164
239.307	0.06918565340055238
240.081	0.0648964023470171
240.856	0.06801880881312172
241.63	0.07837826751125476
242.404	0.09129682075428036
243.178	0.1065365697356242
243.952	0.12284139406705208
244.726	0.1423662551283087
245.5	0.16918261850855743
246.274	0.19472874370131876
247.047	0.22026580776883975
247.821	0.24617505452874866
248.594	0.26947689598085844
249.367	0.29834548464697264
250.14	0.32812831141507104
250.913	0.35291236247599045
251.686	0.3787651743523952
252.459	0.40345888083743375
253.232	0.4290904166586529
254.004	0.4572632203502849
254.777	0.4852290075605197
255.549	0.5136557237327111
256.321	0.5398036613227077
257.093	0.5688381296642433
257.865	0.5927246702636921
258.637	0.6203785131565382
259.409	0.6423886047115275
260.181	0.6639368207917755
260.952	0.6795442114818115
261.724	0.6965221319144916
262.495	0.7149739506235733
263.266	0.7300673618817655
264.037	0.7439761796770199
264.808	0.753519318591259
265.579	0.7614137200954474
266.35	0.7679946520536305
267.121	0.776529980024975
267.891	0.7799965096089068
268.662	0.7757208137556972
269.432	0.765962513603597
270.203	0.7494722691713491
270.973	0.7317945289874501
271.743	0.7047391236590101
272.513	0.6762615372159644
273.282	0.6471020483263032
274.052	0.6156402871878299
274.822	0.586076574690253
275.591	0.5596617582755243
276.361	0.5272910469502108
277.13	0.500349234003238
277.899	0.4754075432011291
278.668	0.45002643674143883
279.437	0.4276340832675487
280.206	0.4041012169445821
280.975	0.38426415914779
281.743	0.37558736412876215
282.512	0.37426731677476255
283.28	0.37215610635070107
284.048	0.37081658664686756
284.816	0.376206639003442
285.585	0.38002240961992584
286.352	0.3866869145762166
287.12	0.393714206402592
287.888	0.40486674675827317
288.656	0.4150195355522328
289.423	0.42413430243169614
290.191	0.4299716153833515
290.958	0.4337634268143802
291.725	0.4347999093470776
292.492	0.4362809885016645
293.259	0.438144594000903
294.026	0.43707000875616586
294.793	0.43659812315269164
295.559	0.4343209366843439
296.326	0.4289957883355555
297.092	0.41976691583641923
297.859	0.4056479960999013
298.625	0.39423549440169836
299.391	0.38472543280602167
300.157	0.37229620069632574
300.923	0.357260354802861
301.689	0.34008695668478595
302.454	0.3281704509774954
303.22	0.31870956601596845
303.985	0.30971413298783546
304.751	0.30229435494089785
305.516	0.29823583140773735
306.281	0.2924276990383987
307.046	0.2914549099130568
307.811	0.28528750954865245
308.576	0.2766719313871704
309.341	0.26776148706284175
310.105	0.2566015767632166
310.87	0.24556077461397763
311.634	0.23359975766021535
312.398	0.22239846917346995
313.162	0.2128855579664446
313.926	0.20729983901412652
314.69	0.20208869413863795
315.454	0.19419161679803665
316.218	0.18986406776485865
316.982	0.18857421062864432
317.745	0.19180053314948964
318.508	0.19615519220781152
319.272	0.19882933414800164
320.035	0.2009542880851427
320.798	0.20772214395447008
321.561	0.2143229519238048
322.324	0.2172897874159503
323.087	0.2236252375183767
323.849	0.2348894795321712
324.612	0.24618002696763597
325.374	0.252866018385987
326.137	0.255172024825697
326.899	0.2554064070449158
327.661	0.24923491949215304
328.423	0.24496956681986148
329.185	0.24011022479589883
329.947	0.2315067187491877
330.708	0.22262274609551014
331.47	0.2151587069931793
332.231	0.20110686547587875
332.993	0.18791739930884432
333.754	0.1757541291735265
334.515	0.15889646697365833
335.276	0.14367710841673897
336.037	0.13348861437492587
336.798	0.11927978733314148
337.559	0.10504065817764285
338.319	0.0845126042912625
339.08	0.07107087301812953
339.84	0.06402982494779508
340.6	0.05815830038426384
341.361	0.04863101840811623
342.121	0.04586397006937659
342.881	0.04605784964775239
343.641	0.05145348916551029
344.4	0.05458000409834085
345.16	0.05537410219943695
345.92	0.05748680535918993
346.679	0.05976966922827387
347.438	0.0630688504728596
348.198	0.06819616690751218
348.957	0.07116645848719827
349.716	0.07665266680010063
350.475	0.07683564336991822
351.233	0.07519302169504272
351.992	0.06857442898711952
352.751	0.05855880245019307
353.509	0.04857006498525607
354.268	0.04103685052604078
355.026	0.03419685632991332
355.784	0.026526261350340974
356.542	0.025200581484796203
357.3	0.027679316831608958
358.058	0.030627040335332367
358.816	0.036865977980596654
359.573	0.05096913582684692
360.331	0.07460426984061996
361.088	0.09908833164422504
361.845	0.12681534757422241
362.603	0.16331912875267562
363.36	0.19818346156057487
364.117	0.2350039383001672
364.874	0.2686822117616998
365.63	0.2992544786911253
366.387	0.32972621662901247
367.144	0.35727224125326984
367.9	0.37706889195379745
368.657	0.39248466459304154
369.413	0.4021578521538913
370.169	0.40216350751683194
370.925	0.39569804503651085
371.681	0.3865469685275116
372.437	0.37711522037108125
373.193	0.3624253202312957
373.948	0.34606305489541
374.704	0.32948091900527743
375.459	0.31603943119159794
376.214	0.30025333532904597
376.97	0.2849117275682147
377.725	0.2710293477655341
378.48	0.26183936823343856
379.235	0.25814853331200993
379.989	0.25365708359896644
380.744	0.24963398420840122
381.499	0.24671141275962327
382.253	0.24774943566774255
383.007	0.24853071304238483
383.762	0.24585465432238607
384.516	0.238705160730035
385.27	0.23107895447515148
386.024	0.22901790637371278
386.778	0.22474518120111497
387.531	0.21628523023832713
388.285	0.21134347052037583
389.039	0.20455685184703043
389.792	0.2019634691184251
390.545	0.19699779036676546
391.299	0.18824865520463163
392.052	0.1757631792852976
392.805	0.16138422689095933
393.558	0.14902171914980045
394.31	0.13874315017460503
395.063	0.13209005035110977
395.816	0.12372195566149458
396.568	0.11849660355073866
397.32	0.10894706092562956
398.073	0.09935578516382293
398.825	0.0903830021968588
399.577	0.07932276187153775
400.329	0.0733118769255725
401.081	0.06845035796681032
401.833	0.0620337090515477
402.584	0.053649656703100845
403.336	0.049329365458675056
404.087	0.04709890774569203
404.838	0.04874218138462538
405.59	0.048658204084460976
406.341	0.049004431315779584
407.092	0.05013857649066722
407.843	0.055201409166215853
408.594	0.05841463014951387
409.344	0.06493462057312627
410.095	0.07037322746788277
410.845	0.07786644517295827
411.596	0.08647758053666621
412.346	0.08944787176028512
413.096	0.09563009745380668
413.846	0.09868037449865596
414.596	0.10274754262451324
415.346	0.11443899014284398
416.096	0.12217290704921879
416.846	0.1377525389836478
417.595	0.15630539531423437
418.345	0.1728467380618781
419.094	0.18855118114743163
419.843	0.20622179838221655
420.592	0.21929813903750528
421.341	0.23579789554429453
422.09	0.2541265544173257
422.839	0.26702253458415726
423.588	0.2766507124270561
424.337	0.2800449913671059
425.085	0.27970510339997645
425.834	0.27981014465314047
426.582	0.2692982573059908
427.33	0.2574769376753352
428.078	0.2426988315063454
428.826	0.22570136520715778
429.574	0.20677468854586323
430.322	0.18921137358984197
431.07	0.17051270898360826
431.817	0.15232347523539147
432.565	0.13016488895425482
433.312	0.11334382270570131
434.059	0.09860364864420035
434.807	0.08969978894799624
435.554	0.08368723063455263
436.301	0.08196631957616773
437.048	0.0837028059921181
437.794	0.08506658005444478
438.541	0.08729048035604592
439.288	0.08335741994574164
440.034	0.07943384294168254
440.78	0.08645953097430947
441.527	0.09538660028101731
442.273	0.10797700703153623
443.019	0.1181561561626836
443.765	0.12904425200105152
444.511	0.1448032693910477
445.256	0.1601150632112649
446.002	0.17169447248414826
446.748	0.177667173099735
447.493	0.1819801675987378
448.238	0.19038557803264666
448.984	0.1950411604145188
449.729	0.1993814123906077
450.474	0.20004119441097146
451.219	0.2007706619828582
451.964	0.2030418097316442
452.708	0.19984397433410095
453.453	0.1975514808662524
454.197	0.1958852746176376
454.942	0.1938904217394679
455.686	0.1973957766415424
456.43	0.19718752343482038
457.175	0.18836941210946634
457.919	0.1758594270223739
458.662	0.16146633967832713
459.406	0.14881676501522634
460.15	0.13310256048163183
460.894	0.11571779921985126
461.637	0.099360181550594
462.38	0.08180430235438507
463.124	0.06841446527624839
463.867	0.05561715937454892
464.61	0.043884856039881015
465.353	0.03317676329470487
466.096	0.023921795816988833
466.839	0.018656247488365807
467.581	0.017011042440685742
468.324	0.016162721372609212
469.066	0.015474062054806836
469.809	0.018234047765531614
470.551	0.02255942133001554
471.293	0.022056088334238666
472.035	0.027022682889366934
472.777	0.03429268849288292
473.519	0.03733182347400543
474.261	0.04220599039138051
475.003	0.04294597086965268
475.744	0.044317681014604204
476.486	0.04850793160289868
477.227	0.048748215656985394
477.968	0.045145445542971174
478.709	0.041093376680294114
479.451	0.031037868388750667
480.192	0.024418778839731203
480.932	0.020111442148277092
481.673	0.018466444817306638
482.414	0.01843895629730241
483.154	0.021894982693765996
483.895	0.030347069317997466
484.635	0.037178373712322355
485.375	0.04469707595450245
486.116	0.051193766005667385
486.856	0.06174940056871492
487.596	0.07933939037593518
488.335	0.09939205277078145
489.075	0.12076028504282021
489.815	0.13697154859352167
490.554	0.15309395050394414
491.294	0.16054251147096466
492.033	0.1671447332045659
492.772	0.17306847931996572
493.512	0.17335645426175006
494.251	0.17311228099623577
494.99	0.1726055834672593
495.728	0.169520015729006
496.467	0.1641434570524325
497.206	0.15432263137211066
497.944	0.1409798745687567
498.683	0.12783640200422042
499.421	0.12021123411835788
500.159	0.10899524253926529
500.897	0.09990240959183438
501.636	0.0947733127485435
502.373	0.09424313253214223
503.111	0.09572874454539715
503.849	0.09394998921936804
504.587	0.09135900004923769
505.324	0.08931784804957488
506.062	0.08798341011754474
506.799	0.09101862392702742
507.536	0.09236690995948038
508.273	0.09306165118107401
509.01	0.09277189848097578
509.747	0.09363458844637762
510.484	0.09500300263658801
511.221	0.09670479402842602
511.958	0.09379177120212034
512.694	0.09628045296932441
513.431	0.09576795428949936
514.167	0.09199745324514197
514.903	0.08590987851397358
515.639	0.07683946509496309
516.375	0.06916739744707456
517.111	0.06585043452378159
517.847	0.06682483205446488
518.583	0.07197039024373453
519.318	0.07772074297827203
520.054	0.08999255682658713
520.789	0.10457339010065425
521.525	0.11765219762355628
522.26	0.12952485939035796
522.995	0.13757138978013472
523.73	0.148091226601764
524.465	0.15363004328645502
525.2	0.15921206626501316
525.935	0.16238027474315686
526.669	0.16361920525707774
527.404	0.1673688471140622
528.138	0.1687302353944915
528.873	0.17028249132317796
529.607	0.17189234268789733
530.341	0.17372013817390553
531.075	0.17662671082803172
531.809	0.1822380248864306
532.543	0.18475546171447377
533.277	0.18548239656144005
534.01	0.17742170596255846
534.744	0.17245959270729827
535.477	0.16878904084524038
536.211	0.16697143751764543
536.944	0.16724326214745133
537.677	0.1666104074988084
538.41	0.1685191809775688
539.143	0.1727346585653322
539.876	0.17563786157330696
540.609	0.1746829223004056
541.341	0.1750763704830547
542.074	0.17404899163403798
542.806	0.18117011646324954
543.539	0.1889973362051478
544.271	0.19313538372995254
545.003	0.19413738068533348
545.735	0.19574899683652802
546.467	0.19299538489053703
547.199	0.18990019120622037
547.931	0.18762683795910107
548.663	0.18257696401957446
549.394	0.17981556649198183
550.126	0.17925545986804536
550.857	0.17522194820418235
551.588	0.16886721841007102
552.32	0.16173847230231786
553.051	0.15226434628362995
553.782	0.1387975127722143
554.512	0.13002671410328048
555.243	0.12468006867254644
555.974	0.1239287919262324
556.705	0.12471203733917946
557.435	0.12567308839413727
558.165	0.12438782989329411
558.896	0.12329627737022975
559.626	0.11955776831382536
560.356	0.11343510591422046
561.086	0.10776012548711833
561.816	0.10562191723704473
562.546	0.10512119146477517
563.275	0.10782982915787898
564.005	0.10757186722889855
564.735	0.10908959526329909
565.464	0.112222453692425
566.193	0.11321517717846064
566.923	0.11184839868263907
567.652	0.11081719402648105
568.381	0.106928933487211
569.11	0.10125761919795195
569.838	0.09850354365693192
570.567	0.09403173050037594
571.296	0.08944428857677167
572.024	0.08289350022698727
572.753	0.07808872806054978
573.481	0.0736267671750852
574.209	0.07284081264162978
574.938	0.07442169818409639
575.666	0.0758109875994819
576.394	0.07314158376567548
577.121	0.06851183890546508
577.849	0.06326724652785742
578.577	0.05942745080471923
579.304	0.05825689669501344
580.032	0.057537565139170965
580.759	0.05795973894646522
581.486	0.05970492158638763
582.214	0.06584887456580191
582.941	0.07248856212333976
583.668	0.0754874741832623
584.395	0.0765853953663509
585.121	0.0786657354595377
585.848	0.07975014330702379
586.575	0.08259445140708976
587.301	0.08135966430097596
588.028	0.07917905009310289
588.754	0.07870214246531759
589.48	0.07954999921412309
590.206	0.07136251878540634
590.932	0.06493486085400946
591.658	0.057733283979473526
592.384	0.049786610421790556
593.11	0.04723274997132876
593.835	0.04701839955004061
594.561	0.04030085308920661
595.286	0.03258993500287488
596.012	0.0280984923805363
596.737	0.02571080816255744
597.462	0.02514661665099993
598.187	0.025471304713619247
598.912	0.024065313492201312
599.637	0.028097190843993758
600.361	0.039090043359067295
601.086	0.046321640579151335
601.811	0.04929886965970809
602.535	0.05149630565432517
603.259	0.054203296462958406
603.984	0.05200081620904484
604.708	0.05038645977072065
605.432	0.04701478009036464
606.156	0.04127430103625329
606.88	0.04248139390324468
607.604	0.043399166608651285
608.327	0.0459646467654693
609.051	0.047252878512153984
609.774	0.04469455499105379
610.498	0.04433598408502348
611.221	0.050212408826098454
611.944	0.0571571754718434
612.667	0.06328943935943698
613.39	0.06846156323041441
614.113	0.07200471870368119
614.836	0.07381138625805761
615.559	0.07777945979944434
616.282	0.0756844786155284
617.004	0.0746193530632695
617.727	0.07427749725536614
618.449	0.07726583491955807
619.171	0.08458675299760898
619.893	0.0963787874881632
620.615	0.11002002224711305
621.337	0.12338253136709909
622.059	0.1405133664150071
622.781	0.1588621178377707
623.503	0.18045217387310686
624.224	0.19780434853561246
624.946	0.21765954170717805
625.667	0.2391298532443784
626.388	0.26146319241547644
627.11	0.2846743139389787
627.831	0.30576264293546274
628.552	0.3315574738370515
629.273	0.35808058101230245
629.993	0.38268862035306483
630.714	0.4050355883592829
631.435	0.4181105329941488
632.155	0.4102442880333683
632.876	0.3959166807421184
633.596	0.37924249525832465
634.316	0.36453092372801166
635.036	0.34259976389540725
635.756	0.32775765791745926
636.476	0.31675282102474966
637.196	0.3090272639802265
637.916	0.30481322409536915
638.636	0.30682922726111883
639.355	0.31127970010658146
640.075	0.320796782724301
640.794	0.3325467493591532
641.513	0.3418765767096943
642.233	0.3471029714774545
642.952	0.3552668589458108
643.671	0.365291848770255
644.39	0.36779314093365656
645.108	0.3688990575946036
645.827	0.37110436219660414
646.546	0.3785194611940028
647.264	0.3848671214906858
647.983	0.39387151270528875
648.701	0.40439729881563835
649.419	0.4092531132052386
650.138	0.40874103261802475
650.856	0.4076182196039895
651.574	0.4055582107114333
652.291	0.3993649879780605
653.009	0.3975239542660347
653.727	0.3965438463177975
654.444	0.40120518789882453
655.162	0.4058883027024649
655.879	0.4105573943488139
656.597	0.4098433955969085
657.314	0.41298452551910714
658.031	0.42321021160358896
658.748	0.4338654971023743
659.465	0.4394269681735068
660.182	0.44616497832896584
660.898	0.45231207442742516
661.615	0.45838691144092536
662.332	0.46646048917608596
663.048	0.4707869282690922
663.764	0.47181867898876817
664.481	0.47371016452422054
665.197	0.4832565698541771
665.913	0.49699949954862177
666.629	0.5064833386204555
667.345	0.5125370518621253
668.061	0.517444985194345
668.776	0.5238469709324249
669.492	0.5247138074524287
670.207	0.5300177930433847
670.923	0.5359273221121157
671.638	0.550135258282296
672.353	0.5671510715051227
673.069	0.5875521552334249
673.784	0.6038497453614013
674.499	0.618110770445071
675.213	0.6263302738677794
675.928	0.6396976322251362
676.643	0.6550544534664482
677.357	0.6666214027593469
678.072	0.6757213746439561
678.786	0.6831185943472633
679.501	0.689182628077333
680.215	0.6914150269411152
680.929	0.687369877451772
681.643	0.6789671497341487
682.357	0.6653183713472686
683.071	0.6508376049102935
683.784	0.63800479228928
684.498	0.6268011184981788
685.212	0.6125224633686344
685.925	0.5917691435969346
686.638	0.5707475398438078
687.352	0.5519411694395444
688.065	0.5361192994507178
688.778	0.5248665923660383
689.491	0.5149658454571977
690.204	0.5100865392223
690.917	0.5114806901437419
691.629	0.5126223223669513
692.342	0.5121271469393491
693.054	0.5123390731783388
693.767	0.5157555029501282
694.479	0.5228963024064228
695.191	0.5302171739471078
695.903	0.5412581928609939
696.616	0.5518789115207596
697.327	0.5609657935420955
698.039	0.5708245451110656
698.751	0.5795179270528479
699.463	0.5822695309453252
700.174	0.5788292141383522
700.886	0.5749575002000711
701.597	0.5693736830298235
702.309	0.5619735903528635
703.02	0.552633984571969
703.731	0.5389647382027647
704.442	0.5301569215114341
705.153	0.5188054140714939
705.864	0.5127012434692801
706.574	0.5035300046326938
707.285	0.48828055121219904
707.996	0.4755799155772138
708.706	0.468233187043154
709.417	0.46004291486389093
710.127	0.44876023053870995
710.837	0.43509515886285044
711.547	0.41986793961996227
712.257	0.40299403942054823
712.967	0.3886186465214223
713.677	0.3773468364634027
714.387	0.3665645695351145
715.096	0.35367776199484524
715.806	0.34501935773766945
716.515	0.3343324801846279
717.225	0.32381509124377317
717.934	0.3101840519410075
718.643	0.29203291498805584
719.352	0.27418648848521343
720.061	0.25630601171553735
720.77	0.23762292211222302
721.479	0.21647748665679956
722.188	0.19755348724464739
722.896	0.18119437190364351
723.605	0.16907118039540592
724.313	0.16442776350731947
725.022	0.1544127031224889
725.73	0.14631896268087985
726.438	0.13681634477467242
727.146	0.1268847114527034
727.854	0.1170531089297242
728.562	0.10006564388243078
729.27	0.08330874776675046
729.978	0.06737105169753477
730.685	0.05631671979313069
731.393	0.04700731683584536
732.1	0.03521443539585789
732.807	0.02245506184937085
733.515	0.011940936337964558
734.222	0.0029454620166688983
734.929	0.0
735.636	0.0023419573877845323
736.343	0.0019559175528343076
737.05	0.0038389618653695834
737.756	0.008890809942386113
738.463	0.014398344627920778
739.169	0.020160741341840094
739.876	0.02358316838223118
740.582	0.02833737299488348
741.288	0.035959501473996625
741.995	0.04418491214914866
742.701	0.05462595432851458
743.407	0.06145018836161853
744.112	0.06386501156544
744.818	0.06122458099520145
745.524	0.06168148898098025
746.23	0.06234406376023571
746.935	0.05824591961584247
747.64	0.047445171921026486
748.346	0.04574259660461166
749.051	0.04282761183992534
749.756	0.03796827263255409
750.461	0.03546759576556724
751.166	0.028140376451176508
751.871	0.021148907068038625
752.576	0.016961978489291596
753.281	0.017145230140044987
753.985	0.014440736741107685
754.69	0.01224223070920516
755.394	0.013881253143097183
756.098	0.019423028289338617
756.803	0.02747396708934957
757.507	0.03352057384353202
758.211	0.04197065473437078
758.915	0.05531850477558464
759.619	0.07572041625775228
760.323	0.09586849998777325
761.026	0.11699749305569185
761.73	0.13835913463509542
762.433	0.1644954308048341
763.137	0.1919349604174272
763.84	0.21875402714340453
764.543	0.24420875965734012
765.247	0.2681405906375858
765.95	0.29049413164426596
766.653	0.31225677329052814
767.355	0.33359411116674664
768.058	0.35599018031172136
768.761	0.3725708858399912
769.464	0.3914266168502536
770.166	0.41190306499578355
770.868	0.43488759919887343
771.571	0.4590090065127015
772.273	0.4846718766224285
772.975	0.5117368742138524
773.677	0.5371286697606479
774.379	0.5653569508616556
775.081	0.5934221147513199
775.783	0.6208382611060301
776.485	0.6508673782494157
777.186	0.6842090873970506
777.888	0.7270490114185577
778.589	0.7761001156046632
779.291	0.822580839061402
779.992	0.8648808556383187
780.693	0.9073791590528231
781.394	0.9534229562840437
782.095	1.0012469805925548
782.796	1.0474356139667975
783.497	1.0953941894342165
784.197	1.1436057831273843
784.898	1.1962699054558925
785.599	1.252876383134378
786.299	1.3121337747016923
786.999	1.369392020045666
787.7	1.420588458373686
788.4	1.4707068745431684
789.1	1.5270076955224
789.8	1.583301924226987
790.5	1.6370037809947462
791.2	1.6922091216372905
791.899	1.753399263839583
792.599	1.8217578132469612
793.299	1.8967883544324877
793.998	1.9683449970859783
794.697	2.039540212204713
795.397	2.116211464176615
796.096	2.1997406954001235
796.795	2.2887814743752415
797.494	2.3803498528873206
798.193	2.4688737091174744
798.892	2.558596285037254
799.591	2.6609822188319754
800.289	2.7660619007223772
800.988	2.875652666741132
801.686	2.9849968804114724
802.385	3.093554907498117
803.083	3.2067219101061823
803.781	3.318347093821899
804.479	3.4206094339533024
805.177	3.507647764518424
805.875	3.5822581191013114
806.573	3.64696261792659
807.271	3.6964052035939403
807.969	3.7400615788948244
808.666	3.762783718243611
809.364	3.768346795782577
810.061	3.7607637491412333
810.758	3.742575222567666
811.456	3.7096733232368706
812.153	3.658263343732415
812.85	3.5894424769341526
813.547	3.5009371862784633
814.244	3.404790819249456
814.94	3.3019119754277995
815.637	3.185401065508529
816.334	3.0544521516507075
817.03	2.9155654549057886
817.727	2.775468246547291
818.423	2.6405815767683976
819.119	2.5086982160355547
819.815	2.366156504621415
820.512	2.232167524088595
821.208	2.1029450104513217
821.903	1.9794563985389573
822.599	1.8619098561087526
823.295	1.743864960265796
823.991	1.6224753321815797
824.686	1.5133910852291592
825.382	1.4109621891069537
826.077	1.3149975782364436
826.772	1.2183913738130059
827.467	1.1266649981258183
828.163	1.0400577058496197
828.858	0.9653873754225515
829.553	0.8977424165666434
830.247	0.8340266976177872
830.942	0.7718903913815325
831.637	0.7173439298799167
832.331	0.6741242543856174
833.026	0.6368901089540486
833.72	0.60457711524856
834.415	0.5691718981628924
835.109	0.5333785953964707
835.803	0.5066040883681922
836.497	0.48730683105787875
837.191	0.4654680940069511
837.885	0.445306061544386
838.579	0.42188485574718015
839.272	0.40289097724797784
839.966	0.3912364331510503
840.659	0.37430789845751633
841.353	0.3568302015169138
842.046	0.3393442016257495
842.739	0.3202848359078416
843.433	0.307739254773594
844.126	0.2981399653879748
844.819	0.28249234400044543
845.512	0.2654708838579154
846.204	0.24513749267924823
846.897	0.229670499561621
847.59	0.21415472818637227
848.282	0.19512320872854616
848.975	0.17563920786511744
849.667	0.15563435914299362
850.359	0.14165710631357342
851.052	0.1314344694861802
851.744	0.11770987795677001
852.436	0.10120752943390698
853.128	0.08728268221602775
853.82	0.07071582385270858
854.511	0.061589914810440405
855.203	0.05668704771244393
855.895	0.045087386930731554
856.586	0.0329135897295032
857.278	0.02663248390604167
857.969	0.025185173082377332
858.66	0.028629797969699666
859.351	0.03144957861400144
860.042	0.035011970005598414
860.733	0.03941673085853381
861.424	0.04298532622630091
862.115	0.04949653753385519
862.806	0.05001723836051042
863.496	0.04454241226716249
864.187	0.03589136218039357
864.877	0.029286617241382373
865.568	0.023922951514919077
866.258	0.018573138113708865
866.948	0.013072286745398287
867.638	0.01193191878843436
868.328	0.007457307142146874
869.018	0.007733294136187396
869.708	0.011692392323823242
870.398	0.009862595198796953
871.088	0.006444926564313391
871.777	0.003720583805829847
872.467	0.005823440257188395
873.156	0.010243824910048716
873.845	0.013267058819906197
874.535	0.019271669978820682
875.224	0.027514623435251906
875.913	0.040233794136497636
876.602	0.05767623796538146
877.291	0.07502856160971305
877.98	0.08301844237223577
878.668	0.08595769567301659
879.357	0.09636276398026666
880.046	0.10643676371898891
880.734	0.11447403918919008
881.422	0.1192696039670409
882.111	0.1202307574264978
882.799	0.1192776801948412
883.487	0.11332595997077988
884.175	0.10914857185736082
884.863	0.10330508022201457
885.551	0.09533177374112256
886.239	0.09204706677644481
886.926	0.09239241999284786
887.614	0.09285900203371966
888.301	0.09187517562054381
888.989	0.08277578514497463
889.676	0.07534354842550783
890.363	0.0709621824252622
891.051	0.07234351013465812
891.738	0.07169112471075323
892.425	0.06984788020429278
893.112	0.0692034856454029
893.798	0.07378316359501014
894.485	0.08626240776919758
895.172	0.09379656255305235
895.858	0.09404859761366424
896.545	0.09124567188359833
897.231	0.09105944297976976
897.918	0.1001053821174196
898.604	0.11420704618990385
899.29	0.1264616706698689
899.976	0.13640225183468146
900.662	0.14838073677350394
901.348	0.1596691609626646
902.034	0.17171165558590928
902.719	0.18123548753465002
903.405	0.19014945849909282
904.09	0.1972115927561049
904.776	0.20221904796687795
905.461	0.21055076302428688
906.147	0.21533420484695398
906.832	0.21294907851358857
907.517	0.2051610263087582
908.202	0.1999455469531881
908.887	0.1997125936340467
909.572	0.198241556391622
910.256	0.19548845121403247
910.941	0.19289919595212268
911.626	0.19193984165212896
912.31	0.19080902466856742
912.995	0.18909979528564236
913.679	0.18835020460284113
914.363	0.1835490460447886
915.047	0.18355685252464582
915.732	0.18620311601279127
916.415	0.19327677715148184
917.099	0.199929484807285
917.783	0.20391233379706364
918.467	0.20243276626825946
919.151	0.20616483756026582
919.834	0.22136314069740592
920.518	0.2362117122480072
921.201	0.24915409404985667
921.884	0.25245399014033865
922.568	0.25868330526537875
923.251	0.25983941882753925
923.934	0.25933105313384885
924.617	0.2567614519521726
925.3	0.2495313785983626
925.983	0.23982167394910903
926.665	0.2273368405598717
927.348	0.2170128377895253
928.03	0.19993089163517652
928.713	0.18019550479942836
929.395	0.1648472722696397
930.078	0.15014403121944042
930.76	0.13900126893855713
931.442	0.13023782110224147
932.124	0.11973249428064037
932.806	0.110104486151954
933.488	0.1112702666582095
934.17	0.11841349204553353
934.851	0.12671911551171888
935.533	0.1373596882591528
936.214	0.14950446360711567
936.896	0.16794029782141706
937.577	0.18899532720280376
938.259	0.21190387003252908
938.94	0.2358625104665748
939.621	0.24978768551187613
940.302	0.26052016812661805
940.983	0.27569510967447286
941.664	0.29195533581901145
942.344	0.3022062574837605
943.025	0.31271599345052437
943.706	0.3157376852190623
944.386	0.3157011880531968
945.067	0.3142668187584263
945.747	0.3145102845874703
946.427	0.308982305282143
947.107	0.2953642373934713
947.788	0.28072853269731013
948.468	0.26789464251510253
949.148	0.25485221755616294
949.827	0.24410348061240938
950.507	0.2284383876828997
951.187	0.21292601867384064
951.866	0.2035427269779575
952.546	0.20788651311175954
953.225	0.2089878007450352
953.905	0.2066052665060738
954.584	0.20040177142777793
955.263	0.19884970070546615
955.942	0.20305367166622545
956.621	0.20777985702613933
957.3	0.20994940831917575
957.979	0.20729594437062815
958.658	0.20320584892124316
959.336	0.20631167399210426
960.015	0.21422972417161645
960.694	0.220555641706369
961.372	0.2245068501169385
962.05	0.22665382270582768
962.729	0.23117169006684435
963.407	0.23501559122303206
964.085	0.24605417839677557
964.763	0.2527324574217573
965.441	0.2522676453198187
966.119	0.24989817503467293
966.796	0.246298598988119
967.474	0.24645565771334077
968.152	0.24095987858765966
968.829	0.234444804232794
969.506	0.23054809200993986
970.184	0.22580512544203657
970.861	0.2254316470175013
971.538	0.22590992771750962
972.215	0.21721496541380247
972.892	0.20427852336291608
973.569	0.19062347102033073
974.246	0.18006441551983698
974.923	0.16855461680853523
975.599	0.15238167224435983
976.276	0.1371807888345984
976.952	0.12154790261746484
977.629	0.11115905011666882
978.305	0.1136321245593308
978.981	0.11553891095087465
979.658	0.11678152842063128
980.334	0.11621540679436748
981.01	0.1189106364458894
981.686	0.12251110346659289
982.361	0.12390867873085654
983.037	0.1207507906812566
983.713	0.111703383931399
984.388	0.10326848665755506
985.064	0.09579119259353774
985.739	0.09184497805603087
986.415	0.09248299026052109
987.09	0.09327435932675598
987.765	0.1003892533926205
988.44	0.10452337908213849
989.115	0.11150059191231776
989.79	0.11982792261164832
990.465	0.1262619373309235
991.14	0.12889477423732387
991.814	0.1311025928139884
992.489	0.13460581181698217
993.164	0.14188316698204062
993.838	0.14296459389657912
994.512	0.1427305243275896
995.187	0.1455212505069312
995.861	0.15088399335945724
996.535	0.15633316097080296
997.209	0.16067567037242725
997.883	0.16396965305710864
998.557	0.16139497582088325
999.23	0.1635535003326254
999.904	0.16768393314453078
1000.58	0.1674597561031419
1001.25	0.16316571642585131
1001.92	0.15208677878496246
1002.6	0.1421439418504633
1003.27	0.1395118338156749
1003.94	0.14058924244761783
1004.62	0.14224648940944462
1005.29	0.14394755525887604
1005.96	0.14085203609369046
1006.64	0.1359844332067155
1007.31	0.13261514846328737
1007.98	0.13428721017709222
1008.65	0.13153871538452222
1009.33	0.12685986131401705
1010.0	0.12364629264305904
1010.67	0.12459274647835628
1011.34	0.12556116331489875
1012.02	0.12611536623990105
1012.69	0.12813872707522478
1013.36	0.13443888755176658
1014.03	0.1468700361024844
1014.7	0.15632063193714885
1015.38	0.16296281154063763
1016.05	0.16311803775874978
1016.72	0.1567979458670834
1017.39	0.1521947871670477
1018.06	0.15261809182590014
1018.73	0.1515556011662511
1019.4	0.14668246806695606
1020.08	0.14369431210144512
1020.75	0.14285328059037283
1021.42	0.14657914236607894
1022.09	0.15139127903330518
1022.76	0.1539040372476279
1023.43	0.14987280222493382
1024.1	0.1425849673359494
1024.77	0.1351096043666189
1025.44	0.1297157728939169
1026.11	0.12740898986902494
1026.78	0.11859430909396451
1027.45	0.10439717744594645
1028.12	0.09406474683135002
1028.79	0.08554032616012819
1029.46	0.07804174803123942
1030.13	0.07079106518233402
1030.8	0.06780441140870153
1031.47	0.06694917680675871
1032.14	0.06908988696721963
1032.81	0.07328766164425815
1033.48	0.07707667731222045
1034.15	0.07947012583883861
1034.82	0.08132830081876818
1035.49	0.08504292288932902
1036.16	0.09287108366072516
1036.83	0.10422822725962533
1037.5	0.11538382435082895
1038.17	0.1265824276133003
1038.84	0.131509500113566
1039.51	0.13835392340735098
1040.17	0.14637879414107147
1040.84	0.15417889487747516
1041.51	0.1529572277776765
1042.18	0.14991913134713286
1042.85	0.14840552471736146
1043.52	0.1475366914286269
1044.19	0.14642713072629476
1044.85	0.13822621439089744
1045.52	0.13103906690253098
1046.19	0.1218543003115542
1046.86	0.11947046846415788
1047.53	0.11228803777112262
1048.19	0.1040167854188212
1048.86	0.09230137114423087
1049.53	0.08027973148904266
1050.2	0.06750734701182637
1050.86	0.05648471953304579
1051.53	0.044486107436966904
1052.2	0.031889975045601204
1052.87	0.025994174452819152
1053.53	0.02635024705637079
1054.2	0.030556432882974605
1054.87	0.03588325586412111
1055.53	0.04705112672075984
1056.2	0.05620683673561189
1056.87	0.06087724346724599
1057.53	0.06814023748472664
1058.2	0.07889712751978095
1058.87	0.08341403712950068
1059.53	0.0842843413320793
1060.2	0.0866538648824644
1060.87	0.0886764537418685
1061.53	0.09300274505466177
1062.2	0.09914530153486112
1062.86	0.10135780659487637
1063.53	0.10524093160722714
1064.2	0.10779334793517137
1064.86	0.11336074071675739
1065.53	0.11717326667803718
1066.19	0.1143225607796694
1066.86	0.1082770326815421
1067.52	0.10095261874556627
1068.19	0.09296615019644605
1068.86	0.08673760468667524
1069.52	0.07908105798259157
1070.19	0.06942527786839037
1070.85	0.0645932989932021
1071.52	0.06095065024459245
1072.18	0.05312422049098586
1072.85	0.04939814496327699
1073.51	0.04747307282860902
1074.17	0.04629364431741578
1074.84	0.042661868358379706
1075.5	0.03611099149725305
1076.17	0.03254955456003472
1076.83	0.029701103947616048
1077.5	0.02516822358813897
1078.16	0.020975205340221237
1078.83	0.020490459047152854
1079.49	0.021726277664924964
1080.15	0.022303899403596006
1080.82	0.0243070518927766
1081.48	0.026131819090494446
1082.14	0.027604870115339963
1082.81	0.03303029948284575
1083.47	0.04168130357453492
1084.13	0.04665822752531312
1084.8	0.04646112882284115
1085.46	0.045989809010961835
1086.12	0.04494382390652163
1086.79	0.04985348292683511
1087.45	0.06107181400909667
1088.11	0.06866949496685493
1088.78	0.07445771668193402
1089.44	0.0793334402541177
1090.1	0.0822539724233593
1090.77	0.0875527333035393
1091.43	0.0971089857570746
1092.09	0.10185391978018288
1092.75	0.10483172189316292
1093.41	0.10350057041000582
1094.08	0.10519393267975374
1094.74	0.1095477183983462
1095.4	0.11204004652773847
1096.06	0.11396159961788044
1096.73	0.11275425096789604
1097.39	0.10920153436131841
1098.05	0.11231726551790189
1098.71	0.11448750695876697
1099.37	0.11528892677603153
1100.03	0.11132362584015709
1100.7	0.10608845564263447
1101.36	0.0999747222394376
1102.02	0.09639453975933066
1102.68	0.09275744267057462
1103.34	0.08924285257540987
1104.0	0.08509789648826427
1104.66	0.0856408516736451
1105.32	0.08847684217272445
1105.98	0.09371978330403863
1106.65	0.0935032221716483
1107.31	0.0959818642389223
1107.97	0.0956671597837726
1108.63	0.09783785188227512
1109.29	0.10087553743358058
1109.95	0.10168172914819706
1110.61	0.10089050071923111
1111.27	0.10209283103421285
1111.93	0.10548399617829318
1112.59	0.1122736992111868
1113.25	0.11817859109822848
1113.91	0.12242464776454653
1114.57	0.12373840840768935
1115.23	0.12569595389078358
1115.89	0.12733341101682072
1116.55	0.1274326818066811
1117.21	0.1215073657638186
1117.87	0.11316586871055279
1118.53	0.1071360012151672
1119.18	0.10490322487760295
1119.84	0.10429970040911485
1120.5	0.10422357619052036
1121.16	0.100150060831254
1121.82	0.09249967806306358
1122.48	0.08911311320946425
1123.14	0.08907361885763976
1123.8	0.09244264896108234
1124.46	0.09682156949924092
1125.11	0.09522621811845511
1125.77	0.09259506270416296
1126.43	0.09332884741684211
1127.09	0.09673545922396443
1127.75	0.10326852108067897
1128.41	0.10645195033691834
1129.06	0.11108237266245169
1129.72	0.11347420337176573
1130.38	0.11718857109178771
1131.04	0.12371141615778924
1131.7	0.12741005495911395
1132.35	0.12548038659434724
1133.01	0.12374705638757177
1133.67	0.12239248918473322
1134.33	0.1180536718887879
1134.98	0.11421375108739085
1135.64	0.10867262083991136
1136.3	0.10201164079245473
1136.95	0.0993452744876322
1137.61	0.09709974196874782
1138.27	0.09560410204392156
1138.93	0.09744745550113976
1139.58	0.09813960736045146
1140.24	0.0944829668835041
1140.9	0.09447128012197936
1141.55	0.09581360660700966
1142.21	0.09512497807247655
1142.87	0.09496596869115592
1143.52	0.09050576374784214
1144.18	0.08427584521081144
1144.83	0.08235760071261211
1145.49	0.07774573458186751
1146.15	0.07426749867960325
1146.8	0.06945601499046461
1147.46	0.06392071095712026
1148.11	0.06136305741523529
1148.77	0.06095337683387925
1149.43	0.06435934560397527
1150.08	0.06505468927338143
1150.74	0.06409023915676926
1151.39	0.06374292397373438
1152.05	0.06591845803649221
1152.7	0.07054630512868698
1153.36	0.07691494036293989
1154.01	0.08421390312361154
1154.67	0.0908356569816533
1155.32	0.09538666901028137
1155.98	0.1041051815906826
1156.63	0.11080251862921386
1157.29	0.11664062418071808
1157.94	0.12122129076840338
1158.6	0.11944999084067831
1159.25	0.11914170057139017
1159.91	0.11942192109881944
1160.56	0.11508865371729371
1161.21	0.10431776641416945
1161.87	0.09005937563972566
1162.52	0.07947774954089937
1163.18	0.07445447280451845
1163.83	0.06766726666910472
1164.48	0.06213988367261436
1165.14	0.0555047804671176
1165.79	0.053390283616977285
1166.45	0.052193309870745
1167.1	0.05214805831741387
1167.75	0.04985652887330616
1168.41	0.04818735745300273
1169.06	0.05295761598426907
1169.71	0.06021621280274303
1170.37	0.0753038134832309
1171.02	0.09300356877309923
1171.67	0.10416444366779842
1172.32	0.111821985887957
1172.98	0.11580810058552515
1173.63	0.12123776742231485
1174.28	0.12963623828397886
1174.94	0.135036609518977
1175.59	0.1408072081464411
1176.24	0.1438176918234717
1176.89	0.14335756389431253
1177.55	0.14690047718897858
1178.2	0.15224494570884417
1178.85	0.15471476098184667
1179.5	0.1528590714449365
1180.15	0.14965863066134943
1180.81	0.1462986120985761
1181.46	0.14693024474496497
1182.11	0.1482902736342453
1182.76	0.14864680092023264
1183.41	0.1416862249181463
1184.06	0.13345956648879564
1184.72	0.12914317121607155
1185.37	0.13047311012689988
1186.02	0.13030039590967135
1186.67	0.12458470534102162
1187.32	0.11558177614978149
1187.97	0.10550003925141027
1188.62	0.10147500156534761
1189.27	0.09751788873217038
1189.93	0.09204024784639842
1190.58	0.08358625808631359
1191.23	0.07325722326885398
1191.88	0.05841975297414592
1192.53	0.049719671110551644
1193.18	0.048526720429435954
1193.83	0.048433579457196174
1194.48	0.040252690783120215
1195.13	0.03409063588190975
1195.78	0.031002590029174826
1196.43	0.02424598250388499
1197.08	0.04215586724524201
1197.73	0.04090049292642561
1198.38	0.03964511566323381
1199.03	0.03838973699055259
1199.68	0.03713435786892205


==> Data/Fig4a_gaussian-peaks-info.txt <==
[[Variables]]
    g1_sigma:      15.5364582 +/- 0.34998130 (2.25%) (init = 21.35)
    g1_center:     640.706976 +/- 0.54374222 (0.08%) (init = 651.294)
    g1_amplitude:  14.2930314 +/- 0.46331820 (3.24%) (init = 93.4)
    g1_fwhm:       36.5855624 +/- 0.82414298 (2.25%) == '2.3548200*g1_sigma'
    g1_height:     0.36701382 +/- 0.00492993 (1.34%) == '0.3989423*g1_amplitude/max(1.e-15, g1_sigma)'
    g2_sigma:      11.6888754 +/- 0.24808730 (2.12%) (init = 19.874)
    g2_center:     707.028610 +/- 0.48177905 (0.07%) (init = 712.425)
    g2_amplitude:  13.0144338 +/- 0.63008460 (4.84%) (init = 103.06)
    g2_fwhm:       27.5251975 +/- 0.58420094 (2.12%) == '2.3548200*g2_sigma'
    g2_height:     0.44418372 +/- 0.01323046 (2.98%) == '0.3989423*g2_amplitude/max(1.e-15, g2_sigma)'
    g3_sigma:      13.7342887 +/- 0.48877968 (3.56%) (init = 18.09)
    g3_center:     677.922988 +/- 0.31560465 (0.05%) (init = 659.685)
    g3_amplitude:  20.5984929 +/- 0.98867257 (4.80%) (init = 94.04)
    g3_fwhm:       32.3417777 +/- 1.15098817 (3.56%) == '2.3548200*g3_sigma'
    g3_height:     0.59832805 +/- 0.00827088 (1.38%) == '0.3989423*g3_amplitude/max(1.e-15, g3_sigma)'


==> Data/Fig4b_AIC_BIC_peaks.txt <==
Number_Peaks_BIC	BIC_statistic	Number_Peaks_AIC	AIC_statistic
1	-10004.95870610388	1	-10020.682804953847
2	-11130.95916188571	2	-11162.407359585644
3	-12249.224235943273	3	-12296.396532493174
4	-12200.624455137433	4	-12263.520850537301


==> Data/Full_Spectra.dat <==
209.012	0.229141818255548	100.329	2.36861710446048	100.329	0.0930648092084543	100.329	0.381437568660045
209.791	0.169177556134257	101.119	2.13257216717874	101.119	0.0725136670360315	101.119	0.341835991343444
210.57	0.125253300468999	101.909	2.02708959698674	101.909	0.0597824273076107	101.909	0.311581508869616
211.349	0.0871641268995542	102.699	1.90847114279043	102.699	0.0498249046799869	102.699	0.284842970320271
212.127	0.0535791663530266	103.489	1.79421871382172	103.489	0.0430130542821541	103.489	0.262306186536954
212.906	0.0249702873516069	104.279	1.63807620971094	104.279	0.039874303984424	104.279	0.244112576182614
213.684	0.00195245546494141	105.069	1.51580769290637	105.069	0.0405792169762999	105.069	0.230076857968742
214.462	-0.015654246013429	105.858	1.42088149316136	105.858	0.0433941538864148	105.858	0.219295846040998
215.24	-0.0289858116090148	106.648	1.29826929396426	106.648	0.0490078932039907	106.648	0.211896353919266
216.018	-0.0381168613346866	107.437	1.1719307377176	107.437	0.057485420655699	107.437	0.207872791183549
216.796	-0.0431640034630756	108.226	1.10011420059257	108.226	0.0684308132687983	108.226	0.206958171420844
217.574	-0.0444246216530358	109.015	1.01750920041056	109.015	0.0808007882697223	109.015	0.208293345461442
218.352	-0.0426318030691815	109.804	0.939481152232337	109.804	0.0945565412329138	109.804	0.211328061249552
219.129	-0.0379299147824053	110.593	0.872751911543698	110.593	0.109462740354631	110.593	0.216076157175422
219.907	-0.0314543769051096	111.382	0.796714707778262	111.382	0.125026369089782	111.382	0.222070888609159
220.684	-0.0240082298534834	112.171	0.726403410331456	112.171	0.140829330488669	112.171	0.228700416308406
221.461	-0.0153823223058524	112.959	0.670580347261416	112.959	0.156618779765094	112.959	0.235643380975743
222.238	-0.00570263630833723	113.748	0.627925444144657	113.748	0.171956365493075	113.748	0.242749125180429
223.015	0.00466307910147211	114.536	0.603022620779415	114.536	0.186842067629064	114.536	0.250025395036841
223.792	0.0158064987428592	115.324	0.602355500616287	115.324	0.201389930072071	115.324	0.257428460669657
224.569	0.0275141666753244	116.112	0.60423754862629	116.112	0.215477631265699	116.112	0.26468545058214
225.346	0.0396951762530688	116.9	0.607233073562415	116.9	0.228893134848347	116.9	0.271543896306773
226.122	0.0520606697754389	117.688	0.626522863462215	117.688	0.241285444833104	117.688	0.277852426612497
226.899	0.0644826420964322	118.476	0.655518400279503	118.476	0.252805257811117	118.476	0.283651289274752
227.675	0.0767928735546006	119.264	0.67530928255846	119.264	0.26318476392233	119.264	0.288846051015754
228.451	0.0888615186353841	120.051	0.694156007018185	120.051	0.27226792342943	120.051	0.29305771096601
229.227	0.100547577598904	120.839	0.710795531666527	120.839	0.279881064638902	120.839	0.296187252570004
230.003	0.111810658754515	121.626	0.733879352181574	121.626	0.286424479907407	121.626	0.298353527652165
230.779	0.122562257940789	122.413	0.761693044868066	122.413	0.291925087024418	122.413	0.29968494936454
231.555	0.132815669052483	123.2	0.795171284576993	123.2	0.296203957820113	123.2	0.300025288083336
232.331	0.142607416840218	123.987	0.828116800748679	123.987	0.299307798188288	123.987	0.299216311071011
233.106	0.151838975528202	124.774	0.859531548288703	124.774	0.301243958064108	124.774	0.297242563155339
233.882	0.16068534321352	125.561	0.890438229943378	125.561	0.302138682504784	125.561	0.294349247232083
234.657	0.168950029918077	126.347	0.915775270210537	126.347	0.302096313339584	126.347	0.290685356850653
235.432	0.17657703141369	127.134	0.944741956882942	127.134	0.300965564357085	127.134	0.286056344588729
236.207	0.183706809751453	127.92	0.970133451664507	127.92	0.298766958844756	127.92	0.280578791125015
236.982	0.190412116779927	128.707	0.994806206676901	128.707	0.295651485774127	128.707	0.274370948266593
237.757	0.19657555226712	129.493	1.01608713988908	129.493	0.291945849422563	129.493	0.267657877089958
238.532	0.202398945815877	130.279	1.03725256685669	130.279	0.287564337117443	130.279	0.260466081770793
239.307	0.207952969775694	131.065	1.05339868507311	131.065	0.282547798197218	131.065	0.25269965836598
240.081	0.213103915292372	131.851	1.07064545533046	131.851	0.276781259960661	131.851	0.244294503154681
240.856	0.214266787234227	132.636	1.08613928604662	132.636	0.270437280516394	132.636	0.235442294883374
241.63	0.214909687345767	133.422	1.0946292775031	133.422	0.26350459861424	133.422	0.226224914098374
242.404	0.21495804859008	134.207	1.0984464034504	134.207	0.255946326245048	134.207	0.216561302815892
243.178	0.214709525847749	134.993	1.09547643979275	134.993	0.247802966059946	134.993	0.206380047694004
243.952	0.21415687713082	135.778	1.08651776960936	135.778	0.239099895887919	135.778	0.195769665635079
244.726	0.213719028369698	136.563	1.07148897905224	136.563	0.230044715378774	136.563	0.184997519816034
245.5	0.21356536577982	137.348	1.05305994174469	137.348	0.220647471917022	137.348	0.174183628418958
246.274	0.213848325202678	138.133	1.02911576433882	138.133	0.21093665854658	138.133	0.163298355945498
247.047	0.214634804011841	138.918	1.00249073017438	138.918	0.200882304558418	138.918	0.152324143729294
247.821	0.216204453062781	139.703	0.975022150823733	139.703	0.190694989116614	139.703	0.141439877811305
248.594	0.218231446607696	140.487	0.945776947155903	140.487	0.180518052398046	140.487	0.130802907599394
249.367	0.220616808870177	141.272	0.915026077490724	141.272	0.170311381651396	141.272	0.120326838771602
250.14	0.223473907133488	142.056	0.883412067811136	142.056	0.159980809362496	142.056	0.109951457720556
250.913	0.226288279941559	142.84	0.853165086002058	142.84	0.149616893009904	142.84	0.0996375784451793
251.686	0.229572634578535	143.625	0.821446988067519	143.625	0.139406807866585	143.625	0.0896244380326725
252.459	0.233344463780038	144.409	0.786585446777987	144.409	0.129401304684517	144.409	0.0800234061079421
253.232	0.237437175113331	145.193	0.75019172711192	145.193	0.119593114308928	145.193	0.0707616866931149
254.004	0.241850997887972	145.976	0.716596870878371	145.976	0.110004700495813	145.976	0.0618203722498274
254.777	0.24678811434699	146.76	0.680911370769507	146.76	0.100694250842226	146.76	0.053358673580103
255.549	0.251952211691788	147.544	0.645975201484872	147.544	0.0917635684392914	147.544	0.0455372731886556
256.321	0.257507735452819	148.327	0.593910630480088	148.327	0.0832462404999339	148.327	0.0384033735962228
257.093	0.26331398919087	149.11	0.549480311027032	149.11	0.0751718127840139	149.11	0.0318853209895491
257.865	0.269247186050966	149.894	0.503713859299224	149.894	0.0675109079080335	149.894	0.025995905880333
258.637	0.275189052790772	150.677	0.458209707610367	150.677	0.0603702913615303	150.677	0.0207906704740815
259.409	0.280919444036863	151.46	0.417491360093014	151.46	0.0536947211375059	151.46	0.0163218231864573
260.181	0.286279575708915	152.243	0.381242992739439	152.243	0.0474761425722176	152.243	0.0125554513325479
260.952	0.29131103356726	153.026	0.341294276433354	153.026	0.0416335091897343	153.026	0.00939472935994834
261.724	0.296033035009332	153.808	0.300649882123802	153.808	0.0362167449826678	153.808	0.0068690671555427
262.495	0.300368210539384	154.591	0.26226050840846	154.591	0.0312711039548686	154.591	0.0050231037167594
263.266	0.304053596835623	155.373	0.232884202244097	155.373	0.0267818240208735	155.373	0.00386154294048713
264.037	0.306917713347208	156.156	0.200009134408686	156.156	0.0226103503132752	156.156	0.0032528489345196
264.808	0.308727334660733	156.938	0.170411409222597	156.938	0.0187330310970809	156.938	0.00311899035857222
265.579	0.30953637216727	157.72	0.144305826808581	157.72	0.0152034785414636	157.72	0.00350196157174087
266.35	0.309574191342056	158.502	0.119461320821372	158.502	0.012025761416948	158.502	0.00448649124752443
267.121	0.30872032155022	159.284	0.102951542569273	159.284	0.00914610743671647	159.284	0.00602705881427146
267.891	0.306937881354164	160.066	0.0907350720886744	160.066	0.00653109913070585	160.066	0.00799610745453427
268.662	0.304141786952544	160.847	0.0834086469820152	160.847	0.00566572628396989	160.847	0.0116876461497644
269.432	0.300747752634515	161.629	0.0781111539147923	161.629	0.00551469454714873	161.629	0.0164373315465309
270.203	0.296556970434504	162.41	0.080436185585855	162.41	0.00616461497486298	162.41	0.0222384810272629
270.973	0.291784176384459	163.192	0.075976154188209	163.192	0.00747428462043232	163.192	0.0290090979995283
271.743	0.286522567162125	163.973	0.0745092096659874	163.973	0.00947321120587269	163.973	0.0365700462094802
272.513	0.28077640535211	164.754	0.078485279943856	164.754	0.0121841493269577	164.754	0.0448709609484086
273.282	0.274723771310504	165.535	0.0765360089376795	165.535	0.0155622455330675	165.535	0.0539633512766096
274.052	0.268576244879726	166.316	0.0688599621393144	166.316	0.0196954152622715	166.316	0.0638778828717261
274.822	0.262348635873667	167.097	0.0715119684578138	167.097	0.0243884982237282	167.097	0.0743746925051756
275.591	0.256218491196899	167.878	0.073250200383298	167.878	0.0293194685468461	167.878	0.0852631732647471
276.361	0.250185231859847	168.658	0.0772773792020357	168.658	0.0346182485985623	168.658	0.0965639985521028
277.13	0.24413331294884	169.439	0.0752586305044768	169.439	0.040259566720706	169.439	0.108379084937519
277.899	0.238334187715963	170.219	0.0701516467784647	170.219	0.046082553280538	170.219	0.12062285494995
278.668	0.232989869377471	170.999	0.0618978032166174	170.999	0.0520797547986363	170.999	0.133040287446383
279.437	0.227974188196213	171.779	0.0472256574096642	171.779	0.0581878207370249	171.779	0.145542645311147
280.206	0.223597074745858	172.559	0.03174500743071	172.559	0.0644470592501405	172.559	0.158256827947399
280.975	0.219574544701384	173.339	0.0228603292158758	173.339	0.070856080002405	173.339	0.171191250921725
281.743	0.215861201080026	174.119	0.021930457505578	174.119	0.0773489647500863	174.119	0.184137924273294
282.512	0.212535014580941	174.899	0.0248402242457827	174.899	0.0839041623227199	174.899	0.196883590688345
283.28	0.209436735229562	175.678	0.0309282777174605	175.678	0.0904917484646251	175.678	0.209413436246316
284.048	0.206643142958323	176.458	0.0373124115448071	176.458	0.097090063168356	176.458	0.221816755306103
284.816	0.203944312806797	177.237	0.0475158017439182	177.237	0.103719762004484	177.237	0.234057365839899
285.585	0.201282762785237	178.016	0.0581539620671546	178.016	0.110313847831088	178.016	0.245934167300645
286.352	0.198734682373743	178.795	0.0721122568852709	178.795	0.116753207217288	178.795	0.257305196355671
287.12	0.196333322298783	179.574	0.0766156703252022	179.574	0.123103928724975	179.574	0.26818712701813
287.888	0.194076498472877	180.353	0.0768064072375679	180.353	0.129431587883992	180.353	0.278763450594657
288.656	0.191818111542749	181.132	0.0777535240798847	181.132	0.13582082911219	181.132	0.288974569810263
289.423	0.189637443484771	181.911	0.0759466276021707	181.911	0.142080701227182	181.911	0.298590948893478
290.191	0.187302335754068	182.689	0.0654719930230354	182.689	0.14806193226167	182.689	0.307493666742173
290.958	0.184750650588533	183.468	0.0586705549183769	183.468	0.154007500221996	183.468	0.315892334289955
291.725	0.182129206769687	184.246	0.0511162606423203	184.246	0.159956303921288	184.246	0.3239260446253
292.492	0.179431036561844	185.024	0.0418533473004344	185.024	0.165696653953537	185.024	0.331445764249637
293.259	0.176521206768077	185.802	0.0330372386892002	185.802	0.171169451117875	185.802	0.338275520244692
294.026	0.173031191148288	186.58	0.0234973642938473	186.58	0.176343396714327	186.58	0.344347143339297
294.793	0.169119665887866	187.358	0.0201015956801963	187.358	0.181298483565767	187.358	0.349904938157326
295.559	0.164912299247403	188.136	0.017048919404129	188.136	0.186154360478314	188.136	0.355013120615494
296.326	0.16028764911973	188.914	0.017415476985235	188.914	0.190756874589968	188.914	0.359441847089204
297.092	0.155391068724256	189.691	0.0217673109825134	189.691	0.194965932520914	189.691	0.36306272067281
297.859	0.150032290892183	190.469	0.0316034525385754	190.469	0.198817932742734	190.469	0.365976685986181
298.625	0.144417437086789	191.246	0.0417557832128875	191.246	0.20238516741621	191.246	0.368351313271263
299.391	0.138653814626948	192.023	0.05243381535059	192.023	0.205813834758338	192.023	0.370177701674589
300.157	0.132731353839032	192.801	0.0669691439557437	192.801	0.208898794041141	192.801	0.371295588808274
300.923	0.126750897958536	193.578	0.0832774541681016	193.578	0.211711452779235	193.578	0.371662798291511
301.689	0.120591383743976	194.355	0.105554482792896	194.355	0.214418274293487	194.355	0.37142824267526
302.454	0.114220868697302	195.131	0.128629597707315	195.131	0.21692076467572	195.131	0.3706752904573
303.22	0.107622203202925	195.908	0.15335893848418	195.908	0.219249647136693	195.908	0.369284056441718
303.985	0.101082784310952	196.685	0.180410077033752	196.685	0.221257382369907	196.685	0.367052064811946
304.751	0.094544915620726	197.461	0.200693990678778	197.461	0.222977390419022	197.461	0.364004136698746
305.516	0.0879958917599025	198.237	0.216412279598504	198.237	0.224445797951121	198.237	0.360388488332936
306.281	0.0817079986123391	199.014	0.238127131856171	199.014	0.22587632094947	199.014	0.356298778273058
307.046	0.0757185440143032	199.79	0.262470592438095	199.79	0.226850535698157	199.79	0.351594164903111
307.811	0.0700883643237804	200.566	0.287104329272757	200.566	0.227344260522508	200.566	0.346074663428368
308.576	0.0648501711549187	201.342	0.31323271345151	201.342	0.227251429909699	201.342	0.339939448148275
309.341	0.0599572196681507	202.118	0.343771824983228	202.118	0.226803370814302	202.118	0.333368122819607
310.105	0.055099326565552	202.893	0.379969861827393	202.893	0.225987566913349	202.893	0.326378332415165
310.87	0.0503705761434481	203.669	0.421244410709268	203.669	0.224767010906753	203.669	0.318751750601856
311.634	0.0454052485643942	204.444	0.456953865148442	204.444	0.222972123666268	204.444	0.310452105974067
312.398	0.0405722770465011	205.22	0.498341897083412	205.22	0.220885387721909	205.22	0.301666301121803
313.162	0.035768526171887	205.995	0.545359591036352	205.995	0.218593385876915	205.995	0.292602391539714
313.926	0.0310679264278309	206.77	0.589814153137498	206.77	0.216157147769001	206.77	0.28321855482961
314.69	0.0265972777183969	207.545	0.633273405802482	207.545	0.213313185503169	207.545	0.273312739259745
315.454	0.0223632054665089	208.32	0.672675132040796	208.32	0.210161686525124	208.32	0.262989113022697
316.218	0.0183289794815142	209.095	0.712330112325548	209.095	0.206800267566447	209.095	0.252493521211804
316.982	0.014605339791429	209.87	0.749822432525219	209.87	0.203324912966389	209.87	0.241911226937984
317.745	0.0112282519753151	210.644	0.781338970928809	210.644	0.199623006013052	210.644	0.23118471927501
318.508	0.00816418777550253	211.419	0.80972040876459	211.419	0.195621931532525	211.419	0.220232316943241
319.272	0.00543568322862782	212.193	0.83905376179591	212.193	0.191476341030316	212.193	0.209204370305832
320.035	0.00311732510400826	212.967	0.861482092907895	212.967	0.187279027515106	212.967	0.19836819566221
320.798	9.74879858495037E-4	213.742	0.881783607265709	213.742	0.183038903527008	213.742	0.187599929005907
321.561	-9.60281787521784E-4	214.516	0.896170020534275	214.516	0.178528643220571	214.516	0.17675171563225
322.324	-0.00256943294608498	215.29	0.916434256455016	215.29	0.173748997253789	215.29	0.165799171439452
323.087	-0.00405857205434287	216.063	0.933211910148507	216.063	0.168916341152455	216.063	0.154999413936199
323.849	-0.00545866738193175	216.837	0.950131894725854	216.837	0.164096722729472	216.837	0.144485764184346
324.612	-0.00657098544496456	217.611	0.961966138898011	217.611	0.159259924814486	217.611	0.134248197310259
325.374	-0.00741100004655033	218.384	0.972610174133321	218.384	0.154431666530195	218.384	0.124135014387987
326.137	-0.00800250515625019	219.158	0.987407908349772	219.158	0.149653490684687	219.158	0.114187165097818
326.899	-0.0082410420637143	219.931	0.996340522532091	219.931	0.145132353427669	219.931	0.1046535164549
327.661	-0.00832909802988929	220.704	1.00380758515522	220.704	0.140989842794906	220.704	0.0955846564940179
328.423	-0.00834306821440062	221.477	1.00876633671915	221.477	0.137181874554716	221.477	0.0868558824803098
329.185	-0.00818301198924802	222.25	1.00689101692905	222.25	0.133548825941481	222.25	0.0784134081536552
329.947	-0.00795059817634928	223.023	1.00010145395202	223.023	0.13030416874346	223.023	0.0704006060515954
330.708	-0.00786303895992081	223.796	0.999446346368446	223.796	0.127543526375528	223.796	0.0630133766111389
331.47	-0.00789217079814331	224.568	0.992311483280249	224.568	0.125126607612429	224.568	0.0563577003847069
332.231	-0.00803299142528245	225.341	0.982259111539412	225.341	0.123119473242399	225.341	0.0502680303905929
332.993	-0.00840529114607966	226.113	0.972724711447602	226.113	0.121243588528743	226.113	0.0446502694766464
333.754	-0.00888213057404491	226.886	0.968005837230752	226.886	0.119696005816285	226.886	0.0397675933514665
334.515	-0.00946274356853252	227.658	0.964954872367896	227.658	0.118719140070253	227.658	0.0358517687007358
335.276	-0.0100481476418145	228.43	0.958519742094961	228.43	0.118311588240164	228.43	0.0328967878510755
336.037	-0.0106873652529874	229.202	0.955371041045573	229.202	0.118377679258783	229.202	0.0307039229480057
336.798	-0.0112154350064174	229.974	0.945135417839049	229.974	0.11900697894345	229.974	0.0293166562974942
337.559	-0.01170842831947	230.745	0.936511539066719	230.745	0.12033550579861	230.745	0.0289784158715389
338.319	-0.0121483566610242	231.517	0.931331473588048	231.517	0.122470069718128	231.517	0.0298224893449166
339.08	-0.012515315240092	232.289	0.922655720906821	232.289	0.125236451927671	232.289	0.0317422990736325
339.84	-0.0128317248615468	233.06	0.908921114989466	233.06	0.128678387460541	233.06	0.0345519513245143
340.6	-0.0132244724371382	233.831	0.891405819083144	233.831	0.132871484890393	233.831	0.038328992425763
341.361	-0.013507414997717	234.603	0.876929763961181	234.603	0.13784171034178	234.603	0.0432855396856182
342.121	-0.0137060474274922	235.374	0.86718096519709	235.374	0.143596297752786	235.374	0.0494561090396581
342.881	-0.0135869233117944	236.145	0.863844679949866	236.145	0.150022205859398	236.145	0.0567020245363372
343.641	-0.0132867647925618	236.916	0.866701812908074	236.916	0.157039061359305	236.916	0.0649167028743314
344.4	-0.0129988250841452	237.686	0.865052305675709	237.686	0.16470229109316	237.686	0.0741333783986671
345.16	-0.0127789022286968	238.457	0.868998321494138	238.457	0.173006993851573	238.457	0.0845087074469675
345.92	-0.012556836275125	239.228	0.881319167054371	239.228	0.181931170680422	239.228	0.0959790864036973
346.679	-0.0125356311252141	239.998	0.896124411221995	239.998	0.191314016730113	239.998	0.108222843360885
347.438	-0.0123020509269964	240.768	0.913653367749622	240.768	0.201165413672151	240.768	0.121219218589873
348.198	-0.0119385012364646	241.539	0.930894016620438	241.539	0.21152713681671	241.539	0.135085570013621
348.957	-0.0116364147671062	242.309	0.954081039373649	242.309	0.222453842726134	242.309	0.149878661774402
349.716	-0.0110808638364705	243.079	0.97965366572381	243.079	0.23388523327387	243.079	0.165470208941698
350.475	-0.010073067496415	243.849	1.0121709351339	243.849	0.245693143929386	243.849	0.181630703538757
351.233	-0.00844441953842955	244.619	1.05820401279125	244.619	0.257948662294296	244.619	0.198348889328489
351.992	-0.00627964826672404	245.388	1.11651242856952	245.388	0.270712248521862	245.388	0.215743226176436
352.751	-0.00346562269939787	246.158	1.17486666194454	246.158	0.283995305008917	246.158	0.233870240834772
353.509	-3.28629613255693E-5	246.927	1.24139752928781	246.927	0.297618664254991	246.927	0.252441544602683
354.268	0.00401746056732602	247.697	1.31826188320826	247.697	0.311538086984442	247.697	0.271278424610779
355.026	0.00861285796608445	248.466	1.39382947866504	248.466	0.325649844399893	248.466	0.290360453642004
355.784	0.0137008740999158	249.235	1.46948228363877	249.235	0.340029037582808	249.235	0.309805919376772
356.542	0.0195633407141437	250.004	1.54100093905374	250.004	0.354657151931054	250.004	0.329528412088085
357.3	0.0259333122634758	250.773	1.61445581325142	250.773	0.369372666705334	250.773	0.349266288985242
358.058	0.0328764658128696	251.542	1.69583399389586	251.542	0.384113045152369	251.542	0.368916332260483
358.816	0.0403847815590552	252.311	1.77527627438617	252.311	0.398903635216863	252.311	0.388524464868099
359.573	0.0485166732403116	253.079	1.86063039396236	253.079	0.413693649694311	253.079	0.408132473610617
360.331	0.0569333579442056	253.848	1.93979526682478	253.848	0.428418953574708	253.848	0.427620915376487
361.088	0.0657220329620535	254.616	2.01317561509765	254.616	0.442757045784173	254.616	0.446725917801229
361.845	0.0749296234921773	255.385	2.08083590945182	255.385	0.456820002551123	255.385	0.465393437709843
362.603	0.0845733590980131	256.153	2.13848259513846	256.153	0.470553265634187	256.153	0.483685704047631
363.36	0.0944322723725484	256.921	2.1932060287292	256.921	0.483914186980099	256.921	0.501699812292771
364.117	0.10452391835309	257.689	2.24613141917575	257.689	0.496880765663555	257.689	0.51913066518584
364.874	0.114753860264668	258.457	2.29058981322766	258.457	0.509296212098482	258.457	0.535773370382442
365.63	0.124881097612707	259.224	2.33128725997416	259.224	0.521238743899507	259.224	0.551667995180158
366.387	0.13477177436408	259.992	2.36764251513947	259.992	0.53278850484288	259.992	0.566997042399531
367.144	0.144457362075492	260.76	2.3973462964739	260.76	0.543997957858622	260.76	0.581622161196893
367.9	0.153738357515802	261.527	2.42401577518122	261.527	0.554593256197234	261.527	0.595333617527749
368.657	0.16254245705204	262.294	2.44154871742618	262.294	0.564468632198207	262.294	0.607937010213967
369.413	0.170443788127622	263.062	2.44989367369852	263.062	0.573622431569291	263.062	0.619425214407811
370.169	0.177446974973875	263.829	2.45378741990129	263.829	0.582167147595806	263.829	0.629914824169186
370.925	0.183482661701781	264.596	2.44693563561873	264.596	0.589969880025183	264.596	0.639359035448188
371.681	0.188726295663455	265.363	2.43541648355998	265.363	0.59683278277711	265.363	0.647494821370169
372.437	0.192666630556393	266.129	2.40792868630845	266.129	0.602575388490161	266.129	0.654166759479915
373.193	0.195253768075401	266.896	2.37141784105572	266.896	0.607321166442611	266.896	0.659564720831338
373.948	0.196687777288484	267.663	2.3237217437945	267.663	0.611093226977108	267.663	0.663751466015878
374.704	0.196935669891625	268.429	2.26146071530848	268.429	0.613902292311769	268.429	0.666676844867585
375.459	0.196201392024537	269.196	2.20459379229292	269.196	0.615617030983099	269.196	0.668144413795785
376.214	0.194420303875778	269.962	2.14740636505473	269.962	0.616095864671386	269.962	0.668169837171655
376.97	0.191863418877803	270.728	2.07998650393172	270.728	0.615605279796001	270.728	0.666994827341404
377.725	0.188517008036855	271.494	2.00633743023735	271.494	0.614206798906364	271.494	0.664586247413659
378.48	0.184066845296463	272.26	1.92138979556077	272.26	0.611550306326047	272.26	0.660671970948254
379.235	0.178921508624682	273.026	1.83663048133332	273.026	0.607881825905328	273.026	0.655399462465142
379.989	0.173388084501956	273.791	1.74349010830961	273.791	0.603354445087068	273.791	0.64896985937909
380.744	0.167371520038746	274.557	1.65315262233479	274.557	0.598042963749627	274.557	0.641715487794646
381.499	0.160804689332537	275.323	1.56034856605053	275.323	0.591963506295176	275.323	0.633640740747807
382.253	0.153747084543273	276.088	1.46172728251333	276.088	0.585177489371989	276.088	0.624753477055669
383.007	0.14641713203386	276.853	1.36720635456871	276.853	0.577741893064634	276.853	0.615088635167951
383.762	0.138750518373633	277.618	1.27113046127448	277.618	0.569966670672696	277.618	0.604942591395564
384.516	0.131093691992823	278.384	1.17818628826305	278.384	0.561977650382902	278.384	0.594543922525103
385.27	0.123639105222039	279.148	1.08788146038371	279.148	0.553871998004044	279.148	0.584047569306296
386.024	0.116512292733123	279.913	1.00742649482745	279.913	0.545484337663875	279.913	0.573435235132489
386.778	0.109707307890051	280.678	0.930098498219001	280.678	0.536840026068223	280.678	0.562811834969056
387.531	0.10305806772012	281.443	0.855435028045188	281.443	0.528102156094156	281.443	0.552375084844431
388.285	0.0964675669023666	282.207	0.791157203283055	282.207	0.51924301334636	282.207	0.542286328779815
389.039	0.089832666978254	282.972	0.732095248893452	282.972	0.510254983613726	282.972	0.532485732262894
389.792	0.0833199334095326	283.736	0.677136373200129	283.736	0.501163317000673	283.736	0.522911984596375
390.545	0.0769605803113387	284.5	0.63835485803136	284.5	0.491988937138512	284.5	0.513670850183738
391.299	0.0708235297018805	285.264	0.60735117348454	285.264	0.483004322202975	285.264	0.504996792086715
392.052	0.0650268651953547	286.028	0.578581870531115	286.028	0.474305993310763	286.028	0.496949990874159
392.805	0.0594358221563722	286.792	0.550888693879899	286.792	0.465758269681122	286.792	0.489416222163641
393.558	0.0539523430089624	287.556	0.53275065079834	287.556	0.457263284317922	287.556	0.482220089486203
394.31	0.0484405411222066	288.32	0.521978894361657	288.32	0.448829267531499	288.32	0.475522318222217
395.063	0.0430240288342865	289.083	0.516663516982465	289.083	0.440670893307207	289.083	0.469553244351097
395.816	0.0377771767187061	289.847	0.512478179231419	289.847	0.432588160094246	289.847	0.464199714283436
396.568	0.032750870592262	290.61	0.51184665154293	290.61	0.424586947404852	290.61	0.459306840923363
397.32	0.027934413763827	291.374	0.509519624172152	291.374	0.416664456865211	291.374	0.454817173234247
398.073	0.0232650219772189	292.137	0.509267408246667	292.137	0.408911367037343	292.137	0.45091572882377
398.825	0.0188851515660838	292.9	0.510891178705947	292.9	0.40128680042952	292.9	0.447599676403331
399.577	0.0145000368781278	293.663	0.507716358751908	293.663	0.393715073943959	293.663	0.444767384034417
400.329	0.0102797956824441	294.426	0.505859924713543	294.426	0.386056451426571	294.426	0.442243103326064
401.081	0.00645349971463845	295.188	0.501364553106007	295.188	0.37851002536472	295.188	0.440090502615073
401.833	0.00319058094456528	295.951	0.491891749340172	295.951	0.371111654872058	295.951	0.43836299736656
402.584	2.66191751405166E-4	296.713	0.481171829545265	296.713	0.36398597706386	296.713	0.437117143508121
403.336	-0.00208106304647167	297.476	0.467958400001768	297.476	0.357082807491573	297.476	0.436208705564199
404.087	-0.00382960949146193	298.238	0.459537056948911	298.238	0.350245379402367	298.238	0.435469018521888
404.838	-0.00514150376076242	299	0.44886715482516	299	0.343536847042602	299	0.434870152367145
405.59	-0.00606614465918174	299.762	0.434642894797013	299.762	0.336899924160957	299.762	0.434546610578579
406.341	-0.00658479346345409	300.524	0.426882647166981	300.524	0.330417074154393	300.524	0.434475206261459
407.092	-0.00639975676277864	301.286	0.417362922181012	301.286	0.324025606207838	301.286	0.43450335526366
407.843	-0.00551393648533668	302.048	0.404765613220528	302.048	0.317661421723435	302.048	0.434455641101889
408.594	-0.00388653774611703	302.81	0.397161706273849	302.81	0.311432372845731	302.81	0.434393948732624
409.344	-0.00176422040235283	303.571	0.387779120426144	303.571	0.305489502731272	303.571	0.434412131618408
410.095	9.53955931297931E-4	304.333	0.382940843024414	304.333	0.299606802461146	304.333	0.434388634483424
410.845	0.00422268017355268	305.094	0.379246401576588	305.094	0.293817178792496	305.094	0.434199939884921
411.596	0.00791686472975239	305.855	0.373743953120864	305.855	0.288005292373121	305.855	0.433738222554308
412.346	0.0117217266782838	306.617	0.366413906446037	306.617	0.282140136636454	306.617	0.433042451342999
413.096	0.0159121879995914	307.378	0.362866069173278	307.378	0.276355756202273	307.378	0.432232107160455
413.846	0.0203646263944958	308.139	0.365336302871106	308.139	0.270551806665501	308.139	0.43119735164363
414.596	0.0250424818660329	308.899	0.36685901445868	308.899	0.264717283424966	308.899	0.429773966503525
415.346	0.0297412370699576	309.66	0.373461014131115	309.66	0.258811336669139	309.66	0.427919006961563
416.096	0.0345211370593177	310.421	0.384979047127105	310.421	0.252952324356905	310.421	0.425776662527314
416.846	0.0393073941990226	311.181	0.402561470708114	311.181	0.247225522462335	311.181	0.423348771664921
417.595	0.0439074152917552	311.942	0.424712588539437	311.942	0.241569919315057	311.942	0.420495889366084
418.345	0.0483527351542769	312.702	0.45508416477188	312.702	0.23595243398042	312.702	0.41716139540738
419.094	0.05252645543159	313.462	0.48471330936007	313.462	0.230353407458671	313.462	0.41336096483976
419.843	0.0563493579319418	314.222	0.515246449332318	314.222	0.22481175651225	314.222	0.409197943629351
420.592	0.0597227713342414	314.982	0.546712770910703	314.982	0.219335327001716	314.982	0.404650146857684
421.341	0.0626856052743038	315.742	0.577290802910274	315.742	0.213830137214068	315.742	0.399547387024773
422.09	0.0652193655225603	316.502	0.604152908703547	316.502	0.208177181654401	316.502	0.393838841079141
422.839	0.0670155292689979	317.262	0.633479332048716	317.262	0.202265038020288	317.262	0.387530614056776
423.588	0.0676613322004899	318.021	0.664876649867325	318.021	0.195985619356099	318.021	0.380549360060349
424.337	0.0670841586527248	318.781	0.697909985015288	318.781	0.189183312907709	318.781	0.37281064693628
425.085	0.0657311807174936	319.54	0.730277324661732	319.54	0.181920670203475	319.54	0.364353866094661
425.834	0.0637593227593376	320.299	0.760539985987531	320.299	0.174509765423734	320.299	0.35521879207599
426.582	0.0613006806729394	321.058	0.782320755062913	321.058	0.167079714618845	321.058	0.345558762045637
427.33	0.0583794172574894	321.817	0.801823735620261	321.817	0.159711496783273	321.817	0.335483400851407
428.078	0.0551828971289041	322.576	0.821712462802357	322.576	0.152301032756629	322.576	0.324969439296606
428.826	0.0518395633079199	323.335	0.834325478098324	323.335	0.144823703177873	323.335	0.313944268660987
429.574	0.0485072466626333	324.094	0.843722956290569	324.094	0.137275533174857	324.094	0.30246197669839
430.322	0.0452753650972061	324.852	0.854499889581848	324.852	0.129720897435737	324.852	0.290702936653999
431.07	0.0423473560881931	325.611	0.866271353222987	325.611	0.122289830544884	325.611	0.278729153974809
431.817	0.0398995563801857	326.369	0.875340336230967	326.369	0.115026261867593	326.369	0.266595256575953
432.565	0.0376790804767013	327.128	0.880777817649424	327.128	0.107795871395321	327.128	0.254124560194156
433.312	0.035978940980764	327.886	0.884165818268187	327.886	0.100738138911666	327.886	0.241490695581358
434.059	0.034519763182562	328.644	0.886161259625411	328.644	0.0939783816810941	328.644	0.228861202580198
434.807	0.0336047280197672	329.402	0.886093495170893	329.402	0.0874759905711222	329.402	0.216342774946721
435.554	0.0333199717566871	330.16	0.887512472706342	330.16	0.0811922149023741	330.16	0.203889577017674
436.301	0.0337095326583909	330.918	0.87969999219219	330.918	0.0751832182748392	330.918	0.191540734928682
437.048	0.0346560306509846	331.675	0.863429773508021	331.675	0.0694669191924512	331.675	0.179331776714841
437.794	0.0361890605758643	332.433	0.840986219198671	332.433	0.064053987835707	332.433	0.167411510299509
438.541	0.0378814219673711	333.19	0.813640421315509	333.19	0.0589726594068504	333.19	0.155757814062579
439.288	0.039782476804908	333.948	0.780797401916431	333.948	0.0540838725728393	333.948	0.14428457031604
440.034	0.0419279068108408	334.705	0.740371196160501	334.705	0.0494229200506232	334.705	0.133065202208027
440.78	0.0442656714019448	335.462	0.700081986989029	335.462	0.0450136250585922	335.462	0.122210427359838
441.527	0.0466394551506547	336.219	0.654445616915218	336.219	0.0408249144040737	336.219	0.111752426624834
442.273	0.0490615788833045	336.976	0.610859730926597	336.976	0.0368305761319541	336.976	0.101698968447362
443.019	0.0516208032865224	337.733	0.565238688029358	337.733	0.0330908836049845	337.733	0.0919831913810359
443.765	0.0541518464115128	338.49	0.519091069129925	338.49	0.0295778208522839	338.49	0.0826194112085361
444.511	0.0565268581691268	339.246	0.475659472128304	339.246	0.0263453276998284	339.246	0.0737011926222841
445.256	0.0586188591968105	340.003	0.428810827145894	340.003	0.0233546232393293	340.003	0.0652414350982494
446.002	0.0604069533391947	340.759	0.375701092379421	340.759	0.020574612436804	340.759	0.0572760445023343
446.748	0.0618839206881923	341.516	0.324338877541623	341.516	0.0180052191762019	341.516	0.0497325763195052
447.493	0.0628859451810593	342.272	0.274164189086701	342.272	0.0156228019516649	342.272	0.0426220310736977
448.238	0.0634520688787276	343.028	0.231868473178538	343.028	0.0134536073858688	343.028	0.036085762591916
448.984	0.0634999146566688	343.784	0.195993325278448	343.784	0.0116237337956435	343.784	0.0301656539331185
449.729	0.0632165703773485	344.54	0.164977943682351	344.54	0.0100154205308801	344.54	0.0247453873388805
450.474	0.0625370165030667	345.296	0.136254291395641	345.296	0.00860931484219827	345.296	0.0198125287427976
451.219	0.0616110263580036	346.051	0.104962217205975	346.051	0.00746796537502626	346.051	0.015513174489323
451.964	0.0604094125253936	346.807	0.0779993797237019	346.807	0.00656632722978143	346.807	0.0118841980074954
452.708	0.0588741309356171	347.562	0.0568920762386986	347.562	0.00584832181728396	347.562	0.0088894023750864
453.453	0.0570265422947708	348.318	0.041120428994173	348.318	0.00547448122301212	348.318	0.00645505492343823
454.197	0.0548819658574976	349.073	0.0284373422125481	349.073	0.00537510290950816	349.073	0.00456604390552573
454.942	0.0528223908168716	349.828	0.0209108427463622	349.828	0.00556862473658174	349.828	0.00332805976880679
455.686	0.0506295716086812	350.583	0.0151297004946481	350.583	0.00614112913828535	350.583	0.00275775869043526
456.43	0.048355491832204	351.338	0.0144737580270603	351.338	0.00697712897555345	351.338	0.00278340661709542
457.175	0.0459684639094603	352.093	0.0194361407375737	352.093	0.00799121941808695	352.093	0.00332170374888241
457.919	0.0434696968586464	352.848	0.031388722015059	352.848	0.00920635587157676	352.848	0.00437935454926386
458.662	0.0409487738455727	353.602	0.0472477031998672	353.602	0.0105868687459367	353.602	0.00600304580829858
459.406	0.0382496654249628	354.357	0.0655883499096394	354.357	0.0121555786378093	354.357	0.00818455892035652
460.15	0.035477232367375	355.111	0.0844817741720381	355.111	0.0139057477054191	355.111	0.0108999945469652
460.894	0.0326846157063055	355.866	0.104664995955682	355.866	0.0158127367772267	355.866	0.0140150225889776
461.637	0.0299458204718347	356.62	0.127927238906831	356.62	0.017739055784718	356.62	0.0175819440564763
462.38	0.0270410457444135	357.374	0.154091032661094	357.374	0.0197031926038889	357.374	0.0215760051719753
463.124	0.0241487401173308	358.128	0.180527462174283	358.128	0.0216336089657794	358.128	0.0260170606325504
463.867	0.020782929191759	358.882	0.210586227210292	358.882	0.0234908670429828	358.882	0.0307284003355675
464.61	0.0173711154413627	359.636	0.239419032845186	359.636	0.0253399302207988	359.636	0.0357174967561744
465.353	0.0140454652983724	360.39	0.265093211879612	360.39	0.0272480671961052	360.39	0.0410415538880914
466.096	0.0108830004884301	361.143	0.297710634037277	361.143	0.029272809693856	361.143	0.0467709174791413
466.839	0.00770440240495886	361.897	0.33597387572034	361.897	0.0313813450132054	361.897	0.0529131722254538
467.581	0.00473279686220375	362.65	0.379646277476305	362.65	0.0336421815779737	362.65	0.0594010516186749
468.324	0.00184711350843979	363.404	0.417142049559181	363.404	0.03593590919877	363.404	0.0661249692322595
469.066	-7.14542791581462E-4	364.157	0.450751774293767	364.157	0.0383550406054517	364.157	0.0731168510375089
469.809	-0.00328412986302019	364.91	0.485168710323244	364.91	0.040874667447749	364.91	0.080417364477413
470.551	-0.00567794241036615	365.663	0.515633472228984	365.663	0.043370212938343	365.663	0.0879855153572212
471.293	-0.00791766845606115	366.416	0.541480992711722	366.416	0.0458116882987455	366.416	0.0957220066512774
472.035	-0.00992167032034999	367.168	0.566370715704456	367.168	0.0481709168055001	367.168	0.103565760283317
472.777	-0.0114654502583887	367.921	0.589124734160916	367.921	0.0504944981962041	367.921	0.111541471609168
473.519	-0.0128043682498418	368.674	0.603649013305444	368.674	0.0528622713894474	368.674	0.119637274296737
474.261	-0.014006571690826	369.426	0.62189996285002	369.426	0.0552779052671563	369.426	0.127774688038797
475.003	-0.014948486613996	370.179	0.641643329060806	370.179	0.0576663092736086	370.179	0.135875949602805
475.744	-0.0156522446221988	370.931	0.656490217591921	370.931	0.0599646080925556	370.931	0.143831391344533
476.486	-0.0161303052976271	371.683	0.669173378382347	371.683	0.0621608352523198	371.683	0.151645901307525
477.227	-0.0165616785597524	372.435	0.68150966809779	372.435	0.0641929577401151	372.435	0.159252389848068
477.968	-0.016899444415125	373.187	0.690547519404414	373.187	0.0660488895623456	373.187	0.16666952318729
478.709	-0.017023259593161	373.939	0.699097279724641	373.939	0.0676793956145502	373.939	0.173749641607004
479.451	-0.0169692242462675	374.691	0.705786869039417	374.691	0.0690695318775371	374.691	0.180449988072399
480.192	-0.0168109817353457	375.442	0.710154752854886	375.442	0.0703910992254466	375.442	0.186836025624225
480.932	-0.0162548064565762	376.194	0.707851335517612	376.194	0.0716233561364099	376.194	0.192955231199044
481.673	-0.0155026548692147	376.945	0.700135753657924	376.945	0.0727743260750947	376.945	0.198688460803935
482.414	-0.0145538646744123	377.697	0.684013975570598	377.697	0.0738016065472347	377.697	0.203917278289272
483.154	-0.0135543140780674	378.448	0.66547884703474	378.448	0.0746087802286754	378.448	0.208606297243838
483.895	-0.012347067295034	379.199	0.653245137375668	379.199	0.0752708708657389	379.199	0.212845237836461
484.635	-0.0108819418646069	379.95	0.642427511273736	379.95	0.0758397264997946	379.95	0.216648432700006
485.375	-0.00944949899996563	380.701	0.628896707984175	380.701	0.0762403250405619	380.701	0.219914357490206
486.116	-0.00785722642436249	381.452	0.613114206234222	381.452	0.0765222806902195	381.452	0.222607898560995
486.856	-0.00600965144728014	382.203	0.601099141604404	382.203	0.0767631047624054	382.203	0.224785528254
487.596	-0.00413275236366389	382.953	0.58465085380961	382.953	0.0769547625735148	382.953	0.226457706909505
488.335	-0.0020485143566914	383.704	0.567854381238176	383.704	0.0771513470421842	383.704	0.227689643280461
489.075	2.2592240231184E-5	384.454	0.555712037002981	384.454	0.07716846618335	384.454	0.228327445067091
489.815	0.00214828389309257	385.205	0.541512558968008	385.205	0.0770787779115182	385.205	0.228362252234329
490.554	0.00444353147497455	385.955	0.526915299140314	385.955	0.0768337684236492	385.955	0.227846309976176
491.294	0.00673594967619064	386.705	0.514020300834959	386.705	0.0765922292937473	386.705	0.226835282296349
492.033	0.0090209906639694	387.455	0.509842804164407	387.455	0.0762951817412347	387.455	0.225327318826804
492.772	0.0115556220646722	388.205	0.504863440908278	388.205	0.0759050849489873	388.205	0.223254580565235
493.512	0.0143863109199931	388.955	0.495986444049388	388.955	0.0753282313850014	388.955	0.220631899405639
494.251	0.0174959889705108	389.704	0.485268201099061	389.704	0.0745788003225291	389.704	0.217576596024179
494.99	0.0209059493188596	390.454	0.476855016341491	390.454	0.0736533713978698	390.454	0.214100835043719
495.728	0.0245699753529145	391.203	0.470182176576212	391.203	0.0726498992051611	391.203	0.210299620032825
496.467	0.0282887702242719	391.953	0.465276154776018	391.953	0.0715730489185614	391.953	0.206089084716136
497.206	0.0321907292546507	392.702	0.462718332983029	392.702	0.0704593117698746	392.702	0.201511712145068
497.944	0.0361518826073265	393.451	0.457920816339344	393.451	0.0693640721786122	393.451	0.196662979689071
498.683	0.0403046595446653	394.2	0.445493310390171	394.2	0.0684081386237249	394.2	0.191666470776573
499.421	0.044515153861083	394.949	0.428182082553222	394.949	0.0674872742738077	394.949	0.186471936650719
500.159	0.0486131601967741	395.698	0.413984298485281	395.698	0.066534666515091	395.698	0.181063046561764
500.897	0.0524514602127677	396.447	0.400486196272031	396.447	0.0654902251844855	396.447	0.175455226340299
501.636	0.0561976396729173	397.196	0.390232766804702	397.196	0.0643826364485963	397.196	0.169795330080416
502.373	0.0598374366578404	397.944	0.379361561760882	397.944	0.063319709812284	397.944	0.164134508923779
503.111	0.0631905717782517	398.693	0.370266112062499	398.693	0.0622851003671615	398.693	0.158494350142803
503.849	0.0662687029964573	399.441	0.363568545219229	399.441	0.0612540772060736	399.441	0.152825191241901
504.587	0.0691372302469652	400.189	0.360978448871926	400.189	0.0602516555553816	400.189	0.147217832560921
505.324	0.0718197912736181	400.938	0.365464851373903	400.938	0.059356997048486	400.938	0.141729277733411
506.062	0.074470166867055	401.686	0.371163932536089	401.686	0.0586048733906212	401.686	0.136458669817389
506.799	0.0770308465576505	402.434	0.380675551386924	402.434	0.0579366574444508	402.434	0.131407531375113
507.536	0.0794989911491092	403.181	0.393599767614344	403.181	0.0573502630486506	403.181	0.126599985309965
508.273	0.0817358383571725	403.929	0.415291059049766	403.929	0.0568113038428133	403.929	0.122084385213366
509.01	0.0839041837158683	404.677	0.438749162791182	404.677	0.0564304925018021	404.677	0.117955939920706
509.747	0.0860155418507358	405.424	0.466866449730762	405.424	0.0562599302956992	405.424	0.114235210897458
510.484	0.0881343859548169	406.172	0.498756844296252	406.172	0.0561805014968712	406.172	0.110865341409716
511.221	0.0900546193229663	406.919	0.531632308447463	406.919	0.0561412215795325	406.919	0.107851452829264
511.958	0.0917006637557537	407.667	0.559402632168033	407.667	0.056104624686812	407.667	0.105178310852747
512.694	0.0929541261287947	408.414	0.586178903345737	408.414	0.0561161452561278	408.414	0.102906647986715
513.431	0.093940688443715	409.161	0.61071254711998	409.161	0.056129513914034	409.161	0.101108439520822
514.167	0.0945371248877383	409.908	0.630894405282365	409.908	0.056158626319365	409.908	0.0997397675903956
514.903	0.0946959172236814	410.655	0.651331132388582	410.655	0.0561835282679317	410.655	0.0987505007955071
515.639	0.0944836748662383	411.401	0.665320011122947	411.401	0.0562876635873777	411.401	0.0981900177368635
516.375	0.0938934703139415	412.148	0.677281148587309	412.148	0.056485575136775	412.148	0.0981374319622817
517.111	0.0927873982230445	412.894	0.695413623067216	412.894	0.056751373469773	412.894	0.0986084573155805
517.847	0.0915243915136027	413.641	0.71321932638225	413.641	0.0570705708651527	413.641	0.0995198245498411
518.583	0.0899878586006171	414.387	0.734268295954215	414.387	0.0573815682487867	414.387	0.100815842336145
519.318	0.088387616525712	415.133	0.752778689279939	415.133	0.0578470440479231	415.133	0.102556674614346
520.054	0.0868360343087725	415.88	0.774091783136501	415.88	0.0585009076021246	415.88	0.104802457706891
520.789	0.0852654463862797	416.626	0.795339128725055	416.626	0.0593294141381248	416.626	0.107530268767744
521.525	0.0838140703783085	417.372	0.812232010231407	417.372	0.0603269799584119	417.372	0.110652114936869
522.26	0.0825260062545318	418.117	0.8197420664137	418.117	0.0614431174157039	418.117	0.114171207095946
522.995	0.0813093999763618	418.863	0.829879015063998	418.863	0.0626828619342228	418.863	0.118092599750647
523.73	0.0801910010890933	419.609	0.830870681932134	419.609	0.0641036715356624	419.609	0.122479125059917
524.465	0.0792835481936244	420.354	0.819736816959697	420.354	0.0656269370074393	420.354	0.127237849229127
525.2	0.0785035907842079	421.1	0.808205232858587	421.1	0.0671759871798218	421.1	0.132287431120882
525.935	0.0779780694805449	421.845	0.797372751601572	421.845	0.0687062724088241	421.845	0.137594796890777
526.669	0.0776759031611061	422.59	0.787715564761772	422.59	0.0702848019850728	422.59	0.143172029641037
527.404	0.0776156327571603	423.335	0.781147937816444	423.335	0.0720120081566529	423.335	0.149040475205845
528.138	0.0777594738309559	424.08	0.775877021931594	424.08	0.0738108819544561	424.08	0.155088087273387
528.873	0.0779734926579209	424.825	0.770651173996032	424.825	0.075606590331861	424.825	0.161223471711316
529.607	0.0782647529235291	425.57	0.769870214156197	425.57	0.0774110294909304	425.57	0.167387810135649
530.341	0.0786056622449878	426.315	0.7726836091334	426.315	0.0792604251876481	426.315	0.173599739109106
531.075	0.0794192133770929	427.06	0.780547112982795	427.06	0.081058699277918	427.06	0.179856731131465
531.809	0.0803316253545905	427.804	0.787295177733091	427.804	0.0827380510907197	427.804	0.18606103076149
532.543	0.0812513821861766	428.548	0.798175997662741	428.548	0.0843139075472665	428.548	0.192126412835597
533.277	0.08213667607808	429.293	0.807305903700087	429.293	0.0857403831329799	429.293	0.198010411804104
534.01	0.0829973142306001	430.037	0.813210719209365	430.037	0.0871163968338254	430.037	0.203761612227645
534.744	0.0840230038784535	430.781	0.817923644607784	430.781	0.0884129303459203	430.781	0.209333724097199
535.477	0.0849524989132152	431.525	0.817766590589182	431.525	0.0896177122759541	431.525	0.214649502439306
536.211	0.085817511661733	432.269	0.812299044826107	432.269	0.0906357119500169	432.269	0.219593969783808
536.944	0.0864475580273294	433.013	0.799161108381881	433.013	0.0915157590917079	433.013	0.224150065196137
537.677	0.0867987844891643	433.757	0.783359349932437	433.757	0.092361123580811	433.757	0.22835733637331
538.41	0.0870937448077603	434.5	0.770163872241275	434.5	0.09316729763235	434.5	0.23224697682312
539.143	0.0874249811577786	435.244	0.755619198760345	435.244	0.0939054481425396	435.244	0.23575897909148
539.876	0.0876396961549907	435.987	0.743423749087624	435.987	0.0945727679779697	435.987	0.238830534613636
540.609	0.0877074502594765	436.73	0.72941543656354	436.73	0.095187707392874	436.73	0.241440864768492
541.341	0.087637993242876	437.474	0.712136394490515	437.474	0.0957790305082337	437.474	0.243647748430776
542.074	0.0874404547976094	438.217	0.69136888739118	438.217	0.0963390084016182	438.217	0.245463443608647
542.806	0.0870884907305177	438.96	0.670602773221348	438.96	0.0967765089697807	438.96	0.246777566150279
543.539	0.0865352042184816	439.703	0.653123004736993	439.703	0.0970268856574895	439.703	0.247479137408471
544.271	0.0859669623844644	440.445	0.640721791619946	440.445	0.0971632849525	440.445	0.24766129246041
545.003	0.0848051544061332	441.188	0.632529198415374	441.188	0.0971771909504603	441.188	0.247314936130507
545.735	0.0834854774457109	441.931	0.623148471551926	441.931	0.0971777636761838	441.931	0.246499587504702
546.467	0.0820454166547236	442.673	0.612664776874331	442.673	0.0970002611077684	442.673	0.245132739796517
547.199	0.0807178821375354	443.416	0.603429066972199	443.416	0.096715220867098	443.416	0.243242037531386
547.931	0.0792923681686446	444.158	0.590411092284809	444.158	0.0962734579158806	444.158	0.240854440116507
548.663	0.0779744135804595	444.9	0.575339546536075	444.9	0.0957577602499982	444.9	0.238046776738862
549.394	0.0767796934355393	445.642	0.563096042673943	445.642	0.095149406185279	445.642	0.234847676224127
550.126	0.0755909643794773	446.384	0.548021598139388	446.384	0.0944307499244435	446.384	0.231171614092001
550.857	0.0744573816224691	447.126	0.537916284146996	447.126	0.0935881464847883	447.126	0.226984556763144
551.588	0.0734538466736308	447.868	0.524855529292927	447.868	0.0926568280009722	447.868	0.222366243184278
552.32	0.0724410695957535	448.61	0.508564169420063	448.61	0.0916551962398161	448.61	0.217371081193603
553.051	0.0713939404387902	449.351	0.491077200563291	449.351	0.0905914596601382	449.351	0.211997014148805
553.782	0.0702000817127927	450.093	0.469515762080668	450.093	0.0893859219019017	450.093	0.206142152234437
554.512	0.0687592706241065	450.834	0.445865982086792	450.834	0.0879805606686647	450.834	0.199771061738718
555.243	0.0673543589654754	451.576	0.421900939095182	451.576	0.0864851867796542	451.576	0.192993758179547
555.974	0.0658792904746947	452.317	0.396008969771791	452.317	0.0849500504928647	452.317	0.185940157949904
556.705	0.0644369355201149	453.058	0.3723506594394	453.058	0.0832799142565836	453.058	0.178626164458858
557.435	0.0629359984965434	453.799	0.350231141890059	453.799	0.0814973574055153	453.799	0.171021919001689
558.165	0.0613717654168817	454.54	0.333502098405363	454.54	0.0795650176860802	454.54	0.16310084821849
558.896	0.0597798791411717	455.281	0.320903826925415	455.281	0.0776065669135112	455.281	0.155007142190312
559.626	0.0581656818741141	456.021	0.308456410078058	456.021	0.0756212025491202	456.021	0.146815475477351
560.356	0.0566510826646915	456.762	0.294278036691096	456.762	0.0737026292860017	456.762	0.138568365981009
561.086	0.0551159920186281	457.502	0.275254268157151	457.502	0.0717594999534529	457.502	0.130218584761902
561.816	0.053530241726519	458.243	0.259613838170041	458.243	0.0698161110729336	458.243	0.121795638645316
562.546	0.0519487930934949	458.983	0.240702487507528	458.983	0.0679236681122701	458.983	0.113426821450511
563.275	0.0505503026530414	459.723	0.22147856257129	459.723	0.0662315126729347	459.723	0.105196651112643
564.005	0.0493004706947695	460.463	0.19869601419766	460.463	0.0646366873939561	460.463	0.0970952573333246
564.735	0.0480150747127041	461.203	0.170777192028124	461.203	0.0631328183616897	461.203	0.0891201383971971
565.464	0.046567599795403	461.943	0.138997440848944	461.943	0.0616068087396099	461.943	0.0812506947686894
566.193	0.0449378427344435	462.683	0.11175179412935	462.683	0.060168188967459	462.683	0.0736055750694855
566.923	0.0432592083552555	463.423	0.091528393764578	463.423	0.0588502223004712	463.423	0.0662826265472717
567.652	0.0415497817720607	464.163	0.072183492766939	464.163	0.057662131126587	464.163	0.059276880232894
568.381	0.0397515412570897	464.902	0.052551419932569	464.902	0.0565533422429594	464.902	0.0525790058970079
569.11	0.0380202046031694	465.641	0.04218052342979	465.641	0.0554879435856954	465.641	0.0462054175466186
569.838	0.0364815598182428	466.381	0.0324623762344002	466.381	0.0545696697657661	466.381	0.0402243172608471
570.567	0.0349862388113449	467.12	0.0245938775246374	467.12	0.0538216466826118	467.12	0.0346985041097191
571.296	0.0336962963189148	467.859	0.0222411539942121	467.859	0.0532257733383203	467.859	0.0296210580631388
572.024	0.0323609955766641	468.598	0.0241352866340556	468.598	0.0527092583722632	468.598	0.0249489594398118
572.753	0.0309846436342307	469.337	0.0285783277226358	469.337	0.0522776654157696	469.337	0.0207120437761489
573.481	0.0295558603879926	470.076	0.0409555731317305	470.076	0.0520156522318904	470.076	0.0169582917520861
574.209	0.0280528995022418	470.815	0.0558652978346693	470.815	0.05198674684008	470.815	0.0137232253756859
574.938	0.0265576009847109	471.553	0.0697236146452035	471.553	0.05216997787044	471.553	0.0109661923640354
575.666	0.0252158187527335	472.292	0.0863102086997469	472.292	0.052499258626524	472.292	0.00867492797553471
576.394	0.0239824102130891	473.03	0.106347455755553	473.03	0.0530054180393586	473.03	0.00684986883518779
577.121	0.0227630748681849	473.768	0.124769251767753	473.768	0.0537111520379084	473.768	0.0054950554737222
577.849	0.0215613728948685	474.507	0.146081933739184	474.507	0.0546364650265753	474.507	0.00462680686197481
578.577	0.0202265148903069	475.245	0.167715616189002	475.245	0.0557320416049651	475.245	0.00416667709963292
579.304	0.0186622069101669	475.983	0.190938377266426	475.983	0.0568920648550523	475.983	0.00401877190410194
580.032	0.0170366605756859	476.721	0.215896432221695	476.721	0.0580975186251314	476.721	0.00419055170641958
580.759	0.0153920295282578	477.459	0.241287188526417	477.459	0.0595068794581248	477.459	0.00474471252416375
581.486	0.0138466997699766	478.196	0.270163773847866	478.196	0.0610874046930429	478.196	0.00569513759728191
582.214	0.012397153026924	478.934	0.299054832060879	478.934	0.0627813418920922	478.934	0.0069788051953078
582.941	0.0110403109377485	479.671	0.329284251191265	479.671	0.0645626902533463	479.671	0.0085231482415532
583.668	0.00978236000930901	480.409	0.362232494465448	480.409	0.0665082904038712	480.409	0.0103425211187901
584.395	0.00884309530881515	481.146	0.397156899661795	481.146	0.068676595902978	481.146	0.0124782679059516
585.121	0.0080247417670762	481.883	0.4351896713728	481.883	0.0710190181955442	481.883	0.0149174571888195
585.848	0.00735614940508498	482.621	0.478125902112046	482.621	0.0733968446938147	482.621	0.0175854490004251
586.575	0.00670674870762245	483.358	0.521292660088016	483.358	0.0757811720096465	483.358	0.0203946831455056
587.301	0.00614709943136753	484.094	0.571580236897514	484.094	0.0781965309158257	484.094	0.0233435925754203
588.028	0.00569154591135751	484.831	0.623775792204273	484.831	0.0806826492753638	484.831	0.0264613774605964
588.754	0.00511301995087331	485.568	0.673740177878214	485.568	0.0832287639989418	485.568	0.0297349559922858
589.48	0.0046277477672412	486.305	0.720537932585572	486.305	0.0857765413792364	486.305	0.0331127230216393
590.206	0.00412007688565269	487.041	0.766556288083762	487.041	0.0882763750812404	487.041	0.0365212651927563
590.932	0.00365416556303719	487.778	0.808467117431245	487.778	0.0908585926330362	487.778	0.0400160751202735
591.658	0.00314172867616581	488.514	0.84692868053252	488.514	0.0934478411970325	488.514	0.0435979969247515
592.384	0.00249321542431662	489.25	0.880589319621909	489.25	0.0960178045370123	489.25	0.0472366775135316
593.11	0.00162246416792697	489.986	0.91069921576225	489.986	0.0985282404483271	489.986	0.0508440871785898
593.835	7.3893514074377E-4	490.722	0.932450652782873	490.722	0.10098011360559	490.722	0.0544650746367226
594.561	-7.78413257792009E-5	491.458	0.948453570315144	491.458	0.103361279173593	491.458	0.0580636600498758
595.286	-8.34318462020429E-4	492.194	0.958375894732437	492.194	0.105756213141837	492.194	0.0616911372995047
596.012	-0.00142269400079117	492.93	0.970723402122466	492.93	0.10809517750383	492.93	0.0653339145472336
596.737	-0.0017924300057747	493.666	0.979262573353712	493.666	0.110396562899933	493.666	0.0689384483173429
597.462	-0.00176732499082608	494.401	0.984713275416294	494.401	0.112571517794818	494.401	0.0724548040892731
598.187	-0.00149153228429347	495.137	0.988361823096434	495.137	0.114697655909575	495.137	0.0759086617309337
598.912	-8.49216011353664E-4	495.872	0.994340649157378	495.872	0.116847152666738	495.872	0.0793522139028608
599.637	-6.30111070888881E-5	496.607	0.996003579648354	496.607	0.119003525957443	496.607	0.082793530538489
600.361	7.92510163819222E-4	497.342	0.994262474745729	497.342	0.121086001339966	497.342	0.0860796535169893
601.086	0.00160040933001356	498.078	0.985909308445791	498.078	0.123107496426767	498.078	0.0892555234625534
601.811	0.00246396369559034	498.812	0.97260998694144	498.812	0.125074062406612	498.812	0.0923143317637363
602.535	0.00344917742631509	499.547	0.955023686273589	499.547	0.127088947643072	499.547	0.0953280532266152
603.259	0.00436506570340859	500.282	0.934947317225238	500.282	0.129040712575594	500.282	0.0982407698996987
603.984	0.00504800263038194	501.017	0.909942104695938	501.017	0.130929707594134	501.017	0.100992012810316
604.708	0.00563956593540464	501.751	0.880417289643711	501.751	0.132695147179551	501.751	0.103576139857757
605.432	0.00634836445069165	502.486	0.855001766233412	502.486	0.13435544412524	502.486	0.106031648478869
606.156	0.00702735146424744	503.22	0.822880063088596	503.22	0.135962021949387	503.22	0.108411720593438
606.88	0.00797345304644028	503.954	0.785640286756797	503.954	0.137538029319296	503.954	0.110717585854571
607.604	0.00913503618919641	504.689	0.750000461767201	504.689	0.139023729251838	504.689	0.112872378499317
608.327	0.0106992588587657	505.423	0.713892114168658	505.423	0.140467886408162	505.423	0.114923976885356
609.051	0.0125943710108101	506.157	0.677051248417111	506.157	0.141937774124712	506.157	0.116881630345487
609.774	0.0148056410385875	506.891	0.641865533707425	506.891	0.143444502402262	506.891	0.118780093715999
610.498	0.0174018186685444	507.624	0.603645501967368	507.624	0.14500375678024	507.624	0.120644339514476
611.221	0.020338188476925	508.358	0.564535112102169	508.358	0.146539976223387	508.358	0.122419316121801
611.944	0.02351110051905	509.092	0.524101796254081	509.092	0.147979957838024	509.092	0.124098934716067
612.667	0.0268404305567755	509.825	0.483179276639082	509.825	0.149330974030995	509.825	0.125686766417676
613.39	0.0300640499957067	510.559	0.441029438945506	510.559	0.150603749804138	510.559	0.127193733568343
614.113	0.0332928942847214	511.292	0.404182038935328	511.292	0.151818208092324	511.292	0.128650369427455
614.836	0.0366874171443591	512.025	0.367999795263557	512.025	0.152910225173017	512.025	0.130008073484575
615.559	0.0401860383747626	512.758	0.32951413538668	512.758	0.153995898615191	512.758	0.131247557773655
616.282	0.0437854673298535	513.491	0.292162758589675	513.491	0.154968690184244	513.491	0.132422891793982
617.004	0.0473896357793661	514.224	0.256258741302277	514.224	0.155916614518144	514.224	0.13357898815863
617.727	0.0509375555803918	514.957	0.218108997053308	514.957	0.156763548096563	514.957	0.13462943227863
618.449	0.0545500180813476	515.69	0.182563618378419	515.69	0.157494702287078	515.69	0.135564397122269
619.171	0.0581968404896168	516.422	0.151496341436046	516.422	0.158083721438693	516.422	0.136353703488563
619.893	0.0619253199655152	517.155	0.119274992865101	517.155	0.158543285513652	517.155	0.137053268045483
620.615	0.0656276580948723	517.887	0.0886606677080259	517.887	0.158854905245621	517.887	0.137617964411753
621.337	0.0692141269214936	518.62	0.0650644764613508	518.62	0.158997650226965	518.62	0.138051847732983
622.059	0.0727270801318301	519.352	0.0502181283466199	519.352	0.158921024858347	519.352	0.138325455660363
622.781	0.076275648123369	520.084	0.0381636834396767	520.084	0.158653299051578	520.084	0.138457357201342
623.503	0.0799291043278439	520.816	0.0300803878918213	520.816	0.15821827784901	520.816	0.138486845681767
624.224	0.0835418869570691	521.548	0.027458503506296	521.548	0.157711194868913	521.548	0.138439100615371
624.946	0.0872161552939507	522.28	0.0292814525718044	522.28	0.157111927370988	522.28	0.13830566997281
625.667	0.0910154490254477	523.011	0.0402648983216786	523.011	0.156439930642866	523.011	0.138082819789077
626.388	0.0948312818778485	523.743	0.0611191661874275	523.743	0.15565075772315	523.743	0.137764558540803
627.11	0.098682715613158	524.475	0.0871902261327156	524.475	0.154834965532198	524.475	0.13740379520376
627.831	0.102663707296467	525.206	0.113595834131414	525.206	0.154078723790412	525.206	0.137048455394352
628.552	0.10658042599259	525.937	0.140001452328222	525.937	0.153377378841926	525.937	0.136636953526385
629.273	0.110503857697998	526.669	0.170029322798803	526.669	0.152612382410927	526.669	0.136118368168047
629.993	0.114260384363823	527.4	0.197999960330983	527.4	0.151819986781829	527.4	0.135489471119747
630.714	0.11785914045034	528.131	0.227427940224327	528.131	0.150993736690194	528.131	0.134785327412023
631.435	0.121163118832994	528.862	0.254929084983159	528.862	0.150175826503957	528.862	0.134004944093739
632.155	0.123921104333394	529.593	0.2819857820151	529.593	0.149243134900589	529.593	0.133069315612739
632.876	0.126312969041036	530.323	0.306151086521165	530.323	0.14814210146422	530.323	0.131926936601414
633.596	0.12858630448229	531.054	0.331281417396138	531.054	0.146888921211769	531.054	0.130644922515108
634.316	0.130758907433889	531.785	0.355551403127534	531.785	0.145492737552867	531.785	0.129287389447643
635.036	0.132650085358367	532.515	0.381879951826296	532.515	0.144068804513973	532.515	0.127879430726205
635.756	0.134527896773497	533.246	0.410472866255744	533.246	0.142573103838003	533.246	0.126345295133167
636.476	0.135950014477543	533.976	0.434297144460931	533.976	0.140944295350608	533.976	0.124710260508026
637.196	0.137078417935794	534.706	0.453620649492128	534.706	0.139290431317388	534.706	0.122990105332062
637.916	0.137994157196324	535.436	0.471269704472063	535.436	0.137688325575041	535.436	0.121285930313275
638.636	0.138674925167101	536.166	0.486612506900205	536.166	0.136155768996933	536.166	0.119627961768739
639.355	0.139117146353714	536.896	0.502418141945511	536.896	0.134623112254633	536.896	0.117965050240053
640.075	0.139365072994255	537.626	0.506374961994844	537.626	0.133086651597755	537.626	0.11626447457148
640.794	0.13922094902108	538.356	0.510988374564751	538.356	0.131536903924963	538.356	0.114509585910084
641.513	0.138706115633351	539.085	0.51306007143326	539.085	0.130008494109516	539.085	0.112758617487961
642.233	0.137797230064889	539.815	0.512750666491438	539.815	0.128598687007863	539.815	0.111060906673904
642.952	0.136592488633571	540.544	0.513819134085703	540.544	0.127258335488996	540.544	0.109361299680997
643.671	0.135211046577275	541.273	0.511422174945469	541.273	0.125887110821369	541.273	0.107622372657689
644.39	0.133656819374412	542.003	0.506760930656292	542.003	0.124496923415574	542.003	0.105868275799439
645.108	0.13194054729853	542.732	0.49369264386809	542.732	0.12323201134289	542.732	0.104155489995165
645.827	0.130111994041174	543.461	0.475692724963278	543.461	0.122017057544835	543.461	0.102483312877424
646.546	0.128517757321007	544.19	0.454802606905437	544.19	0.120768161360562	544.19	0.100797624849785
647.264	0.126886259080642	544.919	0.433403167200757	544.919	0.119494516806361	544.919	0.0990619379857993
647.983	0.125328122044526	545.647	0.415761234196282	545.647	0.118163308548414	545.647	0.0973032739339981
648.701	0.123792782610413	546.376	0.403619373872079	546.376	0.11679785158736	546.376	0.0955578662068368
649.419	0.122369714846132	547.104	0.391225464800175	547.104	0.115418934930315	547.104	0.0938080663563319
650.138	0.1212853143516	547.833	0.376157710151211	547.833	0.114026105269018	547.833	0.0920836541917266
650.856	0.120540436416092	548.561	0.359691153582057	548.561	0.112607084526461	548.561	0.0903528085798967
651.574	0.120328890505096	549.29	0.343039663862727	549.29	0.111231546370257	549.29	0.0886562714119974
652.291	0.120801782688759	550.018	0.327486511972321	550.018	0.109938454502828	550.018	0.0870432355612603
653.009	0.121756520315791	550.746	0.314264230401223	550.746	0.10881621111718	550.746	0.0855400390375638
653.727	0.123256299728695	551.474	0.300529367366789	551.474	0.107764297521803	551.474	0.0840763610543945
654.444	0.125290130674737	552.202	0.285436816584015	552.202	0.106657725162742	552.202	0.082625947556159
655.162	0.127726368131711	552.929	0.269572424319533	552.929	0.105580079343704	552.929	0.0811961506474248
655.879	0.130716539894693	553.657	0.252909635981368	553.657	0.104608454892787	553.657	0.0798444015434864
656.597	0.134150687332606	554.385	0.233214947240398	554.385	0.103732842908123	554.385	0.0785899199331321
657.314	0.137879155350695	555.112	0.209562541979785	555.112	0.10287931809733	555.112	0.0773786368402128
658.031	0.141904122974076	555.84	0.185223805514143	555.84	0.101975522501992	555.84	0.0761414433799101
658.748	0.146104081872255	556.567	0.159669039917452	556.567	0.101077690574237	556.567	0.0748874435206879
659.465	0.150557306639724	557.294	0.130153181094121	557.294	0.100230332386612	557.294	0.0736900067820455
660.182	0.155171381271582	558.021	0.102308227378342	558.021	0.0994775338514161	558.021	0.0725530566447842
660.898	0.159978776315347	558.748	0.0777405186687864	558.748	0.0987641705734114	558.748	0.071401910718898
661.615	0.165205763412417	559.475	0.05838077200068	559.475	0.0980791528952505	559.475	0.070236684195196
662.332	0.170854238422135	560.202	0.0431374755489381	560.202	0.0974291571631011	560.202	0.0690671454360343
663.048	0.176688649768136	560.929	0.0284709948466326	560.929	0.096810565338191	560.929	0.0679705916799469
663.764	0.18279053250286	561.655	0.023664760080264	561.655	0.0962084041660605	561.655	0.0668856418060649
664.481	0.188885416521078	562.382	0.0211681566727548	562.382	0.0956130294466393	562.382	0.0657765702991692
665.197	0.194700333431424	563.108	0.0219879465317587	563.108	0.0949305085527741	563.108	0.0646133838229209
665.913	0.200343756216024	563.835	0.0201157817490341	563.835	0.0941834785596211	563.835	0.0634191816549119
666.629	0.205686069701338	564.561	0.0252777189361703	564.561	0.0932926826017205	564.561	0.0622094481169181
667.345	0.210569225908766	565.287	0.0364895561854494	565.287	0.092383453795257	565.287	0.0609420476626684
668.061	0.214934531772842	566.013	0.0517323766747925	566.013	0.0913732755182556	566.013	0.0596050065695486
668.776	0.218902166986584	566.739	0.0674150925467255	566.739	0.0902731633033526	566.739	0.0581694860368182
669.492	0.222156284449037	567.465	0.0803542275938555	567.465	0.0890849692057591	567.465	0.056647203984295
670.207	0.225051906742482	568.191	0.0915533642747078	568.191	0.0878597081728086	568.191	0.055118975508788
670.923	0.227519173481795	568.916	0.0998885281442496	568.916	0.0865781963911635	568.916	0.0535701117438534
671.638	0.229500520863781	569.642	0.109665592561912	569.642	0.0852202044285523	569.642	0.0519297462699794
672.353	0.230759589770782	570.367	0.12167076450251	570.367	0.0836120198471138	570.367	0.0501054650459351
673.069	0.231552711826615	571.093	0.129595902111766	571.093	0.0819094826976716	571.093	0.0482298324416889
673.784	0.231915445616155	571.818	0.140303551074735	571.818	0.0801600168690079	571.818	0.0463354246707426
674.499	0.231856056518168	572.543	0.155307745024059	572.543	0.0783601421560531	572.543	0.0444496381900419
675.213	0.231207816021829	573.268	0.172332763660076	573.268	0.0764542742955838	573.268	0.042542394671808
675.928	0.230020704581082	573.993	0.186072480140624	573.993	0.0744957890381957	573.993	0.0405873932418696
676.643	0.228298597154503	574.718	0.203875007983251	574.718	0.0725261245940233	574.718	0.0386609475004094
677.357	0.226252114062469	575.443	0.220312587831111	575.443	0.0705794874777896	575.443	0.0367779259581706
678.072	0.22399723942146	576.168	0.240784356542745	576.168	0.0686827140051811	576.168	0.0349539531759744
678.786	0.22150440462912	576.892	0.256229599875344	576.892	0.066801781418048	576.892	0.0331300628312599
679.501	0.21882570538654	577.617	0.264078519125429	577.617	0.0648448645053427	577.617	0.0312725786295225
680.215	0.216090761479416	578.341	0.27230972512193	578.341	0.0628599106757338	578.341	0.0294239054128174
680.929	0.212969628603707	579.066	0.287053376888763	579.066	0.0608342107163335	579.066	0.0276008661526153
681.643	0.209515194776763	579.79	0.302762547747544	579.79	0.0588674982675708	579.79	0.0258207745340654
682.357	0.205893261841026	580.514	0.31171358732972	580.514	0.0569079541481804	580.514	0.0240327061531201
683.071	0.201806055457241	581.238	0.322446550842508	581.238	0.0548145515978858	581.238	0.0221682108859915
683.784	0.19730235718889	581.962	0.337001454913217	581.962	0.0527251668515037	581.962	0.0202892670941431
684.498	0.19252935999205	582.686	0.35356864944525	582.686	0.05068951449192	582.686	0.0184893148423105
685.212	0.187681482530888	583.41	0.367398483450608	583.41	0.0486177752296721	583.41	0.016786449758334
685.925	0.182882945512395	584.133	0.384241961626692	584.133	0.0465926915304925	584.133	0.0151374171948524
686.638	0.178132365340835	584.857	0.399179732004224	584.857	0.0444957953268833	584.857	0.0135252351172056
687.352	0.173889013271756	585.58	0.413153262153199	585.58	0.0424794960722571	585.58	0.0120441282935944
688.065	0.170580303655418	586.304	0.424989972379922	586.304	0.0405920709653595	586.304	0.0107875019289273
688.778	0.168285417139018	587.027	0.438650129800865	587.027	0.038880013824898	587.027	0.00977922767261785
689.491	0.167179939700527	587.75	0.454824430947078	587.75	0.0373108765881262	587.75	0.00898137037588797
690.204	0.167308592582228	588.473	0.478750137119496	588.473	0.0358836475415152	588.473	0.00836026858410299
690.917	0.168397562634595	589.196	0.50294575044354	589.196	0.0345792662625866	589.196	0.00796305340940562
691.629	0.170438230891376	589.919	0.522176246097363	589.919	0.0334546375604962	589.919	0.00781667836971944
692.342	0.172822332560422	590.642	0.537633834018407	590.642	0.0324497098731126	590.642	0.00789299802386567
693.054	0.174907999102799	591.365	0.55068644810077	591.365	0.0313865766343709	591.365	0.00801232392815632
693.767	0.176700533628017	592.087	0.557739875264542	592.087	0.030313586011735	592.087	0.00822173557787997
694.479	0.178175929492517	592.81	0.560673798475547	592.81	0.0293208920173751	592.81	0.00854835821477085
695.191	0.179281579841359	593.532	0.55982704354782	593.532	0.0283080478640734	593.532	0.0089892231389147
695.903	0.179630145191149	594.255	0.549444878373822	594.255	0.0271862325673874	594.255	0.00954523035829125
696.616	0.179386660830871	594.977	0.533827419978988	594.977	0.0259281456184306	594.977	0.0101896280438067
697.327	0.178700105083609	595.699	0.515960952712596	595.699	0.0245344406914615	595.699	0.0108961033645314
698.039	0.177647708266375	596.421	0.494641731113517	596.421	0.0230719287020022	596.421	0.0116802051227921
698.751	0.176280316232498	597.143	0.471499844037505	597.143	0.0216525725683698	597.143	0.0126369152551032
699.463	0.174597297174204	597.865	0.443279178383816	597.865	0.020338113030625	597.865	0.0137814440632824
700.174	0.172610778153588	598.587	0.419281088034376	598.587	0.0190473893898715	598.587	0.0150581903915584
700.886	0.170416608963366	599.308	0.398144441783616	599.308	0.0177717122264163	599.308	0.0164159751455033
701.597	0.168067716602815	600.03	0.372606972148933	600.03	0.0165283885442586	600.03	0.0179096320608357
702.309	0.165567075202522	600.751	0.344496367169811	600.751	0.0154263992722659	600.751	0.019610827343128
703.02	0.162987699495051	601.473	0.32191980234127	601.473	0.0144897005890099	601.473	0.0215133342422943
703.731	0.16033687499255	602.194	0.30231420032108	602.194	0.0136702839132926	602.194	0.0235536080463555
704.442	0.157689928340062	602.915	0.280849785701259	602.915	0.0129529399541297	602.915	0.0256883652331027
705.153	0.154809580915343	603.636	0.254311818905232	603.636	0.0123373060052265	603.636	0.0279296205183775
705.864	0.151792639335061	604.357	0.228278438914539	604.357	0.0118825355479317	604.357	0.0303127574332562
706.574	0.148682690592789	605.078	0.203013323355214	605.078	0.011580022001159	605.078	0.0328416275922322
707.285	0.145361272112183	605.799	0.176143331825622	605.799	0.0112801164243333	605.799	0.0354337501540369
707.996	0.141826652398257	606.52	0.157692956056971	606.52	0.0109866394384066	606.52	0.0380317447900278
708.706	0.137960642651069	607.241	0.139368079400421	607.241	0.0106135698582194	607.241	0.0406227036258956
709.417	0.133711359089964	607.961	0.130299820826031	607.961	0.0102504617269546	607.961	0.0432412849505716
710.127	0.12915823136056	608.682	0.117009845032586	608.682	0.00991815209042817	608.682	0.0459588652178613
710.837	0.124370777043599	609.402	0.101759061120242	609.402	0.00962108990944953	609.402	0.0487245867311869
711.547	0.119305976425095	610.122	0.0915529891178826	610.122	0.00935875234224966	610.122	0.0514688231379336
712.257	0.113978790998423	610.842	0.0843119329376578	610.842	0.00908876824293331	610.842	0.0541822110678177
712.967	0.108801656571257	611.562	0.0806196216411107	611.562	0.00894954205874421	611.562	0.0569712540067179
713.677	0.104014786184534	612.282	0.0783905257323855	612.282	0.00895285967895982	612.282	0.0598907882015601
714.387	0.0997030640203136	613.002	0.0789347766592811	613.002	0.00912691558846794	613.002	0.0628885163264123
715.096	0.095872644948984	613.722	0.0829589927955673	613.722	0.00936549754947221	613.722	0.0659109289124549
715.806	0.0924398021577542	614.442	0.0878471826079693	614.442	0.0096839732754683	614.442	0.0689544521045194
716.515	0.0893187308154151	615.161	0.0925210714189332	615.161	0.0100791216192831	615.161	0.0720922963778186
717.225	0.0863041267123267	615.881	0.100856338445312	615.881	0.0106222961637613	615.881	0.0753094125612216
717.934	0.0832668763157677	616.6	0.110652212478804	616.6	0.0111985062223262	616.6	0.0785185234985732
718.643	0.08011962660143	617.32	0.122922471310353	617.32	0.0119118394630909	617.32	0.0816871064270168
719.352	0.0767795573879307	618.039	0.139580531427582	618.039	0.0126954503889493	618.039	0.084825700282889
720.061	0.0733916345569113	618.758	0.158137606086906	618.758	0.0135930758347628	618.758	0.0880152928207124
720.77	0.0686958681788605	619.477	0.181866003180291	619.477	0.0144852418955384	619.477	0.0910404526558816
721.479	0.0639992433640399	620.196	0.203256358354147	620.196	0.0154796747764753	620.196	0.0940787990326169
722.188	0.0592541286058421	620.915	0.225551849360402	620.915	0.0164871091667749	620.915	0.0970668631631644
722.896	0.0545116832043207	621.634	0.254237901617262	621.634	0.017600892904739	621.634	0.100018738943295
723.605	0.0497775573547406	622.352	0.287631775941274	622.352	0.0187947466003384	622.352	0.102973521765307
724.313	0.0451260971188762	623.071	0.316243650235004	623.071	0.0201790955445908	623.071	0.105984951361942
725.022	0.0405716465152414	623.789	0.342021156255878	623.789	0.0215706376450653	623.789	0.108933423970534
725.73	0.036150395153941	624.508	0.366443834241647	624.508	0.0229538961699487	624.508	0.11180485720678
726.438	0.0316500543096491	625.226	0.39101401212643	625.226	0.0243420634239625	625.226	0.114578702580504
727.146	0.0274279675573619	625.944	0.41273667884276	625.944	0.0258571998074738	625.944	0.11736948299198
727.854	0.0234704335025823	626.662	0.421351465079237	626.662	0.0275515620134485	626.662	0.120221003975873
728.562	0.0198197378027127	627.38	0.436907944236238	627.38	0.0293179687017182	627.38	0.123083445879359
729.27	0.016668157895891	628.098	0.446899381795308	628.098	0.0311001328224695	628.098	0.125855597745391
729.978	0.01382698450842	628.816	0.45792084189824	628.816	0.032898341127367	628.816	0.128551871982064
730.685	0.0112754762881899	629.534	0.468346812554994	629.534	0.0347043683089649	629.534	0.131245270493279
731.393	0.00888197355797668	630.252	0.487316486677294	630.252	0.0364697784837422	630.252	0.133921398425922
732.1	0.00660058338696832	630.969	0.499843621183477	630.969	0.0382739463757349	630.969	0.136551799724029
732.807	0.00458691439654656	631.687	0.510798042619007	631.687	0.0400267595619796	631.687	0.13909599130717
733.515	0.00284668419288645	632.404	0.519659110798789	632.404	0.0418225858890324	632.404	0.141573631922485
734.222	0.0016281855307425	633.121	0.530974620147234	633.121	0.0437288448482716	633.121	0.144066342935286
734.929	7.82297256609384E-4	633.838	0.545289215929283	633.838	0.0458037972546669	633.838	0.146589464720081
735.636	2.59577507325309E-4	634.555	0.555998094834767	634.555	0.0479969597147118	634.555	0.149111051358062
736.343	-1.16152757661622E-4	635.272	0.565961499148323	635.272	0.050195331511789	635.272	0.151518556350061
737.05	-4.28329055379463E-4	635.989	0.568320836914185	635.989	0.0523624498627309	635.989	0.15382871382497
737.756	-7.40172953232206E-4	636.706	0.56660953131414	636.706	0.0545332151187812	636.706	0.15613257123502
738.463	-8.945892804591E-4	637.423	0.565110649356695	637.423	0.0568046792302586	637.423	0.158498308139318
739.169	-9.09611492883405E-4	638.139	0.566734353273264	638.139	0.0590986389765889	638.139	0.160853279737743
739.876	-5.94277203993651E-4	638.856	0.565069957134309	638.856	0.0613553730328893	638.856	0.163196625136564
740.582	3.4982320908046E-5	639.572	0.564361871086403	639.572	0.0635893042408514	639.572	0.165517446544553
741.288	0.00116744669054128	640.289	0.567707535883407	640.289	0.0659700054495643	640.289	0.167931723875923
741.995	0.00275613236988141	641.005	0.561490097245652	641.005	0.0684460124832805	641.005	0.170468123064186
742.701	0.00467407931472781	641.721	0.554919959827366	641.721	0.0710132198674984	641.721	0.173093571340621
743.407	0.00684580271148725	642.437	0.549114585449461	642.437	0.0735981835949459	642.437	0.175678141571206
744.112	0.00923640472368461	643.153	0.54220533543465	643.153	0.0762753652925414	643.153	0.178259910697326
744.818	0.0118511001958829	643.869	0.534504266130601	643.869	0.0790717191450396	643.869	0.180915106079107
745.524	0.0146713542584314	644.585	0.529030070636269	644.585	0.0819733649196142	644.585	0.183676730698741
746.23	0.0175230082778823	645.301	0.525435266811701	645.301	0.0849188130522413	645.301	0.186509363698239
746.935	0.0203807852974978	646.016	0.51962081381357	646.016	0.0878979557060673	646.016	0.189363151085553
747.64	0.0232207935513794	646.732	0.514980269376389	646.732	0.0908396622766411	646.732	0.192270297508798
748.346	0.0260684906233546	647.447	0.516134169107384	647.447	0.0939375093670671	647.447	0.195296500328981
749.051	0.0286932805486344	648.162	0.525510108617433	648.162	0.0973294627501383	648.162	0.198536936134925
749.756	0.0314471959230479	648.878	0.546470802417877	648.878	0.100912849905683	648.878	0.20197717904712
750.461	0.0338511243708503	649.593	0.56772178125774	649.593	0.10445279732605	649.593	0.205434391371754
751.166	0.036190235885779	650.308	0.576825039716504	650.308	0.107924142935655	650.308	0.208890399119267
751.871	0.0383062248474628	651.023	0.584464839695702	651.023	0.11131476182254	651.023	0.212385760738222
752.576	0.0402744415533754	651.738	0.582815196221024	651.738	0.114706895655243	651.738	0.216048096167658
753.281	0.042114462496107	652.452	0.581524819924066	652.452	0.118108093628796	652.452	0.219796745267188
753.985	0.0439728324150674	653.167	0.583270965457064	653.167	0.121569946568476	653.167	0.223608830030167
754.69	0.0460101049824562	653.882	0.582940126779002	653.882	0.125050836971737	653.882	0.227502667800646
755.394	0.0483293590247746	654.596	0.585208456663928	654.596	0.128622242036936	654.596	0.231513981908
756.098	0.0508956964861457	655.31	0.59340198844068	655.31	0.132360603750364	655.31	0.235748209726309
756.803	0.0536761550277917	656.025	0.602259423527816	656.025	0.136313175976729	656.025	0.240176425608245
757.507	0.0568558945451444	656.739	0.60385713514211	656.739	0.140375788959156	656.739	0.244698624482173
758.211	0.060159758520019	657.453	0.606361591019934	657.453	0.144559482095466	657.453	0.249309039509814
758.915	0.0635891697189808	658.167	0.612931272766109	658.167	0.148852827515124	658.167	0.25406471254721
759.619	0.0672084147348422	658.881	0.621857136755296	658.881	0.153278099043385	658.881	0.259034314053166
760.323	0.0710661598225312	659.595	0.628411951058961	659.595	0.157894300046331	659.595	0.264206471694402
761.026	0.0753314069578603	660.309	0.639821792862649	660.309	0.162674475848503	660.309	0.269525355117965
761.73	0.079992719875118	661.022	0.653479351510407	661.022	0.167549567103248	661.022	0.274971860794214
762.433	0.0851838744787901	661.736	0.667145328821268	661.736	0.172609230756849	661.736	0.280599085394841
763.137	0.0908731731999335	662.449	0.67769735844064	662.449	0.177928779868489	662.449	0.286462922068143
763.84	0.0971890521089527	663.163	0.69190304334644	663.163	0.183547001464549	663.163	0.2925670273945
764.543	0.103935000215623	663.876	0.699716035544624	663.876	0.18932528064546	663.876	0.298792124525697
765.247	0.111075610662127	664.589	0.714210147790528	664.589	0.195199922459305	664.589	0.30507096475881
765.95	0.118547218809093	665.302	0.724815915901683	665.302	0.201164305457089	665.302	0.311461084295917
766.653	0.126548939106984	666.015	0.738474489743569	666.015	0.20747211864067	666.015	0.318077268818523
767.355	0.135201670803079	666.728	0.752484796199713	666.728	0.214092606914057	666.728	0.324954872883667
768.058	0.144570745684487	667.441	0.765608788884385	667.441	0.220920238689124	667.441	0.33197866045303
768.761	0.154544104279756	668.154	0.782364029971962	668.154	0.227890077857309	668.154	0.339081778016029
769.464	0.165371467147263	668.866	0.799915701903775	668.866	0.235066664950831	668.866	0.346293151582145
770.166	0.176722304420534	669.579	0.818789843150617	669.579	0.242556261965008	669.579	0.353693628714285
770.868	0.188596850007202	670.291	0.845996391693572	670.291	0.250342941426556	670.291	0.361231460908412
771.571	0.200844285804458	671.004	0.873040490076703	671.004	0.258298031025453	671.004	0.368899490029309
772.273	0.213530647318972	671.716	0.900028833456011	671.716	0.266352424797894	671.716	0.376549791847396
772.975	0.226714368714941	672.428	0.935927726103262	672.428	0.274480373541345	672.428	0.38423339744989
773.677	0.240293032173501	673.14	0.970869995755929	673.14	0.282674637112483	673.14	0.392009334323022
774.379	0.254398434825116	673.852	1.00131874992488	673.852	0.290936128427606	673.852	0.399866720704857
775.081	0.268961042470256	674.564	1.03598941640455	674.564	0.299137402828099	674.564	0.407757619573473
775.783	0.283477126721671	675.276	1.07451733462984	675.276	0.307157082185296	675.276	0.41549100564619
776.485	0.297973594164174	675.988	1.12147258009243	675.988	0.315007321817849	675.988	0.423084041841586
777.186	0.312412775216392	676.699	1.17164589167698	676.699	0.322616696138578	676.699	0.430595897206809
777.888	0.326778836191942	677.411	1.22595262840592	677.411	0.330137002240592	677.411	0.438057161205714
778.589	0.340982823423562	678.122	1.28308396161466	678.122	0.337376843867362	678.122	0.445426128410649
779.291	0.355400860013761	678.834	1.34528282415882	678.834	0.344484743002472	678.834	0.45265173111313
779.992	0.370103512895302	679.545	1.40815673087222	679.545	0.351488011637627	679.545	0.459692715940235
780.693	0.385097768238461	680.256	1.47674027873871	680.256	0.358406581182293	680.256	0.466708347410847
781.394	0.400677009262744	680.967	1.55455939084272	680.967	0.365186582623102	680.967	0.473721049154325
782.095	0.416829683341716	681.678	1.63078735163042	681.678	0.371744442736793	681.678	0.480620050746908
782.796	0.433579116256014	682.389	1.71118588450717	682.389	0.377989068713874	682.389	0.487322222278867
783.497	0.450997984210916	683.1	1.79093355387424	683.1	0.384019999194285	683.1	0.493858449243156
784.197	0.469169409388283	683.811	1.87410430572487	683.811	0.389833151841908	683.811	0.500305123748644
784.898	0.48814420821267	684.521	1.95750553928515	684.521	0.395455099488805	684.521	0.506685284957864
785.599	0.508138470521564	685.232	2.04097733716768	685.232	0.400846771240509	685.232	0.512920905138629
786.299	0.52902055676448	685.942	2.11577259316131	685.942	0.405902459778135	685.942	0.518961694485278
786.999	0.55077529600861	686.653	2.1889023788642	686.653	0.410700661858221	686.653	0.524794707295967
787.7	0.573483453139231	687.363	2.26033066774665	687.363	0.415273168724681	687.363	0.530491601169209
788.4	0.597178906605202	688.073	2.32991314997537	688.073	0.419677480978542	688.073	0.536039034807534
789.1	0.621829810606426	688.783	2.39359129377567	688.783	0.423843881782769	688.783	0.541411956060564
789.8	0.647393649271243	689.493	2.46196897844004	689.493	0.427665235346892	689.493	0.546496202792575
790.5	0.674108106199052	690.203	2.51888872839531	690.203	0.431031304543875	690.203	0.551309913931706
791.2	0.701787149267846	690.913	2.5667943679113	690.913	0.43403406775305	690.913	0.555829542329088
791.899	0.730404799127297	691.623	2.60400958510537	691.623	0.436778361224372	691.623	0.560157062686727
792.599	0.760128479022987	692.332	2.63460819713475	692.332	0.439263670536083	692.332	0.564221773754902
793.299	0.790764830886678	693.042	2.6548479054168	693.042	0.441367072231835	693.042	0.567965794213757
793.998	0.822043125270561	693.751	2.67233607440624	693.751	0.442942695474385	693.751	0.571283371073745
794.697	0.854162875269572	694.461	2.69020656440034	694.461	0.444135176347659	694.461	0.574227129140593
795.397	0.886654088036702	695.17	2.71475756179323	695.17	0.445030324455015	695.17	0.57684113153009
796.096	0.919302820109071	695.879	2.74087303571924	695.879	0.445562277696265	695.879	0.579038204855489
796.795	0.952116162680441	696.588	2.7641722241603	696.588	0.445567195120085	696.588	0.580769369698488
797.494	0.985143082317478	697.297	2.78597025218567	697.297	0.445035769330887	697.297	0.581959709943261
798.193	1.01792210403744	698.006	2.79942126385611	698.006	0.443927024298532	698.006	0.582719635313623
798.892	1.05041822388965	698.715	2.80055133545098	698.715	0.442379585285949	698.715	0.583165069110879
799.591	1.08236514386286	699.424	2.7977989864943	699.424	0.440401618496629	699.424	0.583230147792076
800.289	1.11324736468658	700.132	2.79527529492098	700.132	0.437931380918941	700.132	0.582763575263111
800.988	1.14283543726215	700.841	2.78994447490764	700.841	0.43487204873833	700.841	0.581703495520327
801.686	1.17074727378303	701.549	2.78589251821009	701.549	0.431197854142933	701.549	0.580050267634018
802.385	1.1963265029725	702.257	2.77280617383534	702.257	0.42659257472892	702.257	0.577742226366445
803.083	1.21697612835313	702.966	2.75627615998946	702.966	0.420265897616466	702.966	0.57431141618944
803.781	1.23346471246389	703.674	2.72634631900781	703.674	0.412548395112989	703.674	0.569887098908051
804.479	1.24750879058311	704.382	2.6873952618403	704.382	0.404071345587892	704.382	0.564874735199844
805.177	1.25900495997783	705.09	2.64824234217617	705.09	0.395121151813525	705.09	0.559355964185077
805.875	1.26810091322317	705.798	2.61026560136387	705.798	0.385933150079202	705.798	0.553475107024181
806.573	1.27492129682799	706.506	2.56566915038206	706.506	0.376527101604895	706.506	0.547295239710728
807.271	1.27950617918033	707.213	2.520287257472	707.213	0.366941353280095	707.213	0.540834119226803
807.969	1.28171540036101	707.921	2.47893252304477	707.921	0.356981100185591	707.921	0.533932454200707
808.666	1.2814961349112	708.629	2.43344492700662	708.629	0.346761221247657	708.629	0.526681947986647
809.364	1.27859873585606	709.336	2.3890723251696	709.336	0.336479942433606	709.336	0.519236489426299
810.061	1.27311293635255	710.043	2.33890309595085	710.043	0.326106227481521	710.043	0.511577655373009
810.758	1.26471952969731	710.751	2.2858211647119	710.751	0.315639479616871	710.751	0.503612273474517
811.456	1.25334023007951	711.458	2.23123074992388	711.458	0.305084001140753	711.458	0.495318903228966
812.153	1.23879633416583	712.165	2.17144618284162	712.165	0.294410791933316	712.165	0.486669453291276
812.85	1.22133150377555	712.872	2.11225266082162	712.872	0.283713125023781	712.872	0.477783686939849
813.547	1.20115520043096	713.579	2.05454774248981	713.579	0.27302313180653	713.579	0.468671294063271
814.244	1.17801019412819	714.286	1.99661986298029	714.286	0.262248951296901	714.286	0.459217344963173
814.94	1.15251303404034	714.992	1.94447418395693	714.992	0.251364251542955	714.992	0.44943399434674
815.637	1.12495712648874	715.699	1.89341436624674	715.699	0.240482558912974	715.699	0.439361495879545
816.334	1.09581548158978	716.406	1.85113087266246	716.406	0.229673194711216	716.406	0.429126192009737
817.03	1.06536311272399	717.112	1.81533919963047	717.112	0.219056257440154	717.112	0.418847763309842
817.727	1.03366409729545	717.818	1.78596277401726	717.818	0.208534144976225	717.818	0.408467227541039
818.423	1.00120797172524	718.525	1.76045986205053	718.525	0.198098334673349	718.525	0.397894019274653
819.119	0.967876383051951	719.231	1.7289625881707	719.231	0.187810124989673	719.231	0.387167989882949
819.815	0.934124887637035	719.937	1.70004041621536	719.937	0.177747128742711	719.937	0.376325351632131
820.512	0.900132436746595	720.643	1.67298451639915	720.643	0.167948593328327	720.643	0.365444194425953
821.208	0.866005969485281	721.349	1.64173418209657	721.349	0.158337045103223	721.349	0.354463376274047
821.903	0.831860808652838	722.055	1.61348356240688	722.055	0.148857149868784	722.055	0.343305650422696
822.599	0.797807649102086	722.76	1.58007171983529	722.76	0.139479808768103	722.76	0.331994072084347
823.295	0.763878408885955	723.466	1.53748661494286	723.466	0.130197688611809	723.466	0.320551271683441
823.991	0.730330399361946	724.172	1.48475758670584	724.172	0.121030917437091	724.172	0.30906028786836
824.686	0.697013140902329	724.877	1.43295914064129	724.877	0.111850722014123	724.877	0.297488185433686
825.382	0.663618934502641	725.582	1.37315483825714	725.582	0.102631750514208	725.582	0.285639727572874
826.077	0.630626878783631	726.288	1.30959523977086	726.288	0.0934901724293268	726.288	0.273608238629659
826.772	0.598353523402189	726.993	1.2472734672353	726.993	0.0845143402599146	726.993	0.261586460783831
827.467	0.566930978398828	727.698	1.1826044244469	727.698	0.0758469209502525	727.698	0.249649944998657
828.163	0.536440905939225	728.403	1.1141955143451	728.403	0.067582904125694	728.403	0.237844971906162
828.858	0.507075517361737	729.108	1.04296335905547	729.108	0.059671423196764	729.108	0.226162028258634
829.553	0.478864293703247	729.813	0.967510392988848	729.813	0.0521029727906754	729.813	0.214598785245173
830.247	0.451881561435839	730.517	0.889520873981379	730.517	0.0449284805973991	730.517	0.203225583235042
830.942	0.425974668903818	731.222	0.804923170020374	731.222	0.0382746771548869	731.222	0.192085716471205
831.637	0.401865772246937	731.927	0.71966720852889	731.927	0.0321832589418455	731.927	0.18126794368239
832.331	0.379449483121299	732.631	0.638449513395778	732.631	0.026648457690021	732.631	0.170696327383658
833.026	0.358251528531563	733.336	0.55971503334457	733.336	0.021591632718651	733.336	0.160286636607198
833.72	0.338413332108823	734.04	0.485218227751891	734.04	0.0169987445072612	734.04	0.150136543969726
834.415	0.319738435586789	734.744	0.41738708174134	734.744	0.012937560389017	734.744	0.140275759525808
835.109	0.302233321960657	735.448	0.353456792836854	735.448	0.00943091056836289	735.448	0.130758430802223
835.803	0.285874683706803	736.152	0.294371799677979	736.152	0.00648798199420821	736.152	0.121532505941598
836.497	0.27036649060053	736.856	0.241937307426425	736.856	0.00406282668346949	736.856	0.112576267073301
837.191	0.255784188942768	737.56	0.197247871305745	737.56	0.00212591011832728	737.56	0.103875227690022
837.885	0.241776045103415	738.264	0.156994691045843	738.264	8.15205236302161E-4	738.264	0.0955227668466814
838.579	0.228276364237065	738.967	0.120461231482276	738.967	9.86467622756705E-5	738.967	0.0875037616992722
839.272	0.215322424303311	739.671	0.0907592455425855	739.671	0	739.671	0.0797842557162096
839.966	0.202952223969899	740.374	0.0684073987955152	740.374	4.50519698078213E-4	740.374	0.0723230310072933
840.659	0.191237760686957	741.078	0.0570340787384794	741.078	0.00143437405648197	741.078	0.0651364321818516
841.353	0.18009869189238	741.781	0.0481613423537801	741.781	0.00304463225394241	741.781	0.058317450571015
842.046	0.169549842584366	742.484	0.041254200774121	742.484	0.00533362732650788	742.484	0.0519257102802835
842.739	0.159562821787141	743.188	0.0374661488778105	743.188	0.00827069615085079	743.188	0.0458464114898773
843.433	0.149994435211388	743.891	0.0368245664490284	743.891	0.0118548918671719	743.891	0.0400651078802906
844.126	0.141110223402188	744.594	0.0287813905910623	744.594	0.0160067973426904	744.594	0.0345719285475612
844.819	0.132549620743782	745.296	0.0171276388341344	745.296	0.0207448091954997	745.296	0.0294442704285144
845.512	0.124285868789947	745.999	0.00732444983840741	745.999	0.0261650425662441	745.999	0.0247250524156154
846.204	0.116495146521504	746.702	0.0010367500748264	746.702	0.0322080202402145	746.702	0.020432268347478
846.897	0.109054123452514	747.404	0	747.404	0.0388196875571742	747.404	0.0164649558689849
847.59	0.102095007082977	748.107	0.00699769403854988	748.107	0.0460537018844885	748.107	0.0128305020318873
848.282	0.0953416511170433	748.809	0.015135848176914	748.809	0.0537997213758981	748.809	0.00961340621941975
848.975	0.0888702012582294	749.512	0.0222529980533812	749.512	0.062112606967935	749.512	0.00688544409608882
849.667	0.0823859683980954	750.214	0.0316696376312774	750.214	0.0709739773392085	750.214	0.00461663641124332
850.359	0.0761861220103529	750.916	0.0413192134535426	750.916	0.0803592533023931	750.916	0.00278805049802133
851.052	0.0703010137224179	751.618	0.0594336109701618	751.618	0.0902793703450087	751.618	0.00136883978890123
851.744	0.0648007320064577	752.32	0.0813549555799421	752.32	0.100812921968935	752.32	4.19504574952989E-4
852.436	0.0597695230546395	753.022	0.112157781269088	753.022	0.112036528525618	753.022	0
853.128	0.0550730416678616	753.724	0.151433906786836	753.724	0.123896527881243	753.724	1.31620879341154E-4
853.82	0.0507616211172177	754.426	0.197036752170989	754.426	0.136354360530965	754.426	7.10987994782086E-4
854.511	0.0467814802873914	755.127	0.247065487646516	755.127	0.149322560577234	755.127	0.00170665406604198
855.203	0.0430592427821136	755.829	0.296575870860113	755.829	0.162846764836016	755.829	0.00323599126333629
855.895	0.0395267307630868	756.53	0.347345374488786	756.53	0.177007029495658	756.53	0.00536437747097507
856.586	0.0362282275846712	757.232	0.393308116975755	757.232	0.192028833134602	757.232	0.00817784489136286
857.278	0.033028431278499	757.933	0.439209691170937	757.933	0.207783088533803	757.933	0.0116529288060709
857.969	0.0299201266044765	758.634	0.488904776043007	758.634	0.224055558076495	758.634	0.0156518131804466
858.66	0.0268718859011036	759.335	0.537740913098449	759.335	0.240852731512084	759.335	0.0202267554001325
859.351	0.0241187854228317	760.036	0.588540518732284	760.036	0.258204113552459	760.036	0.0254284861965483
860.042	0.0215430805207426	760.737	0.635730516905459	760.737	0.27616975335482	760.737	0.0313006040038084
860.733	0.0191764791619718	761.438	0.678961824618166	761.438	0.294707922133024	761.438	0.0377863102077908
861.424	0.0171484572601311	762.138	0.724669657137235	762.138	0.313834638594637	762.138	0.0448615094383649
862.115	0.0154347330046622	762.839	0.76884164805245	762.839	0.333606057184576	762.839	0.0526154135173373
862.806	0.0140276701918507	763.54	0.808965168374017	763.54	0.354043640664446	763.54	0.0610738361228252
863.496	0.0128188522871754	764.24	0.83910314132727	764.24	0.37514515333198	764.24	0.0703251374036397
864.187	0.0116217810183481	764.941	0.864611315214292	764.941	0.396924891332326	764.941	0.0804255236874539
864.877	0.0104579044883441	765.641	0.881580224297002	765.641	0.419224605944287	765.641	0.0912493864490548
865.568	0.00934111761880715	766.341	0.900666423499306	766.341	0.442198554667743	766.341	0.102878154134378
866.258	0.00841983623194579	767.041	0.929147832990873	767.041	0.465912977972516	767.041	0.115391652889474
866.948	0.00765735903334428	767.741	0.950176929266414	767.741	0.490611311825721	767.741	0.12894561273416
867.638	0.00711339196888399	768.441	0.965524472651915	768.441	0.516229162869575	768.441	0.143572784010411
868.328	0.00692844972337946	769.141	0.979728107521224	769.141	0.542744220891	769.141	0.159231640834639
869.018	0.00708256188943962	769.841	0.990805912727001	769.841	0.570067814429959	769.841	0.1758884893237
869.708	0.00752100626896935	770.54	0.999239882517443	770.54	0.59824996583431	770.54	0.193566560047225
870.398	0.00813175697257124	771.24	1.00908204383725	771.24	0.627506660351656	771.24	0.21249290146235
871.088	0.00892155002557839	771.939	1.01593913812412	771.939	0.657738192125509	771.939	0.232624505180956
871.777	0.00995959754575679	772.639	1.02826270539899	772.639	0.688993631098304	772.639	0.253953791463386
872.467	0.0111148800133299	773.338	1.04156745216409	773.338	0.721160824635888	773.338	0.276373295392457
873.156	0.012410653068701	774.037	1.05644747759681	774.037	0.754327768549661	774.037	0.300027303005125
873.845	0.0138927414033223	774.737	1.07143005795299	774.737	0.788637355634112	774.737	0.325089735681107
874.535	0.0156784018162221	775.436	1.09124989265075	775.436	0.824061019979027	775.436	0.351489949061396
875.224	0.0177487894628279	776.135	1.11925554241863	776.135	0.860554411963609	776.135	0.379236420314699
875.913	0.0198124634559781	776.833	1.14973432725928	776.833	0.897975098492007	776.833	0.408221973160355
876.602	0.0219551915865383	777.532	1.17663354859562	777.532	0.936429478982006	777.532	0.438544610309136
877.291	0.0240638665154163	778.231	1.20329962251552	778.231	0.976070372267313	778.231	0.470266716747873
877.98	0.026229083398512	778.93	1.23943460097157	778.93	1.01686411827593	778.93	0.503423422990733
878.668	0.0284860140212214	779.628	1.27687082971368	779.628	1.0587356516038	779.628	0.537879514375812
879.357	0.0306939229563776	780.327	1.31920427379774	780.327	1.10161406097611	780.327	0.57365323442266
880.046	0.0328587330686947	781.025	1.36842953025857	781.025	1.14540169548205	781.025	0.610552191185787
880.734	0.0350832416225642	781.723	1.42466705121767	781.723	1.19022807386139	781.723	0.64872591433326
881.422	0.0374427553765986	782.421	1.48491334970323	782.421	1.23619307410557	782.421	0.688289506304373
882.111	0.0397541845868903	783.119	1.55058561169942	783.119	1.28305211609491	783.119	0.729149122891289
882.799	0.0421261170073002	783.817	1.62646363465389	783.817	1.33065332154416	783.817	0.771082470930325
883.487	0.0444573748660897	784.515	1.71674785154548	784.515	1.37887938516328	784.515	0.813994420551283
884.175	0.046577101000804	785.213	1.82171672831177	785.213	1.42786127803381	785.213	0.857922668049559
884.863	0.0485728068284008	785.911	1.93909766620999	785.911	1.4776793732035	785.911	0.902877504485192
885.551	0.0503493610884551	786.608	2.06137023870695	786.608	1.52812864170265	786.608	0.948728611904235
886.239	0.0521315475214243	787.306	2.20195732746608	787.306	1.57908750775832	787.306	0.995354545956366
886.926	0.0539216553495035	788.004	2.34804142595829	788.004	1.63032239603876	788.004	1.04253463328536
887.614	0.0557586162534119	788.701	2.49444030841682	788.701	1.68167104870043	788.701	1.09017668018025
888.301	0.0574264194128284	789.398	2.644447807166	789.398	1.7332287780761	789.398	1.1383388860138
888.989	0.0588825520770048	790.095	2.79630312711893	790.095	1.78470059793109	790.095	1.18691512606103
889.676	0.0602028813903164	790.793	2.9462288344334	790.793	1.83582326344191	790.793	1.2357124662254
890.363	0.0613934185755853	791.49	3.10154823868385	791.49	1.88624800868097	791.49	1.28433708508635
891.051	0.0624567230580336	792.186	3.27289070984523	792.186	1.93599945980375	792.186	1.33279108172054
891.738	0.0635395943303465	792.883	3.45009020708909	792.883	1.98532380823314	792.883	1.38127571243598
892.425	0.064577121145459	793.58	3.64084155424563	793.58	2.03403814924597	793.58	1.42962757594576
893.112	0.0657804604579959	794.277	3.84190350602045	794.277	2.08190126674259	794.277	1.47756629074444
893.798	0.067159278732315	794.973	4.05246965324282	794.973	2.12857732720501	794.973	1.52472291139329
894.485	0.0689455101692288	795.67	4.27482712892095	795.67	2.1740441870965	795.67	1.57108407142058
895.172	0.0708573787942615	796.366	4.50037043340195	796.366	2.21831703426809	796.366	1.61652035319913
895.858	0.0729502824117259	797.063	4.72420104356817	797.063	2.26134479631409	797.063	1.66115078656373
896.545	0.0750935362701927	797.759	4.94421375265914	797.759	2.30257883948206	797.759	1.70453479024522
897.231	0.0773210972188143	798.455	5.17815702249043	798.455	2.34175308825863	798.455	1.74632509045811
897.918	0.0795654088083829	799.151	5.40951299842068	799.151	2.37864759837917	799.151	1.78635378029621
898.604	0.0817687446379741	799.847	5.63760758538108	799.847	2.41319113230284	799.847	1.82460297723498
899.29	0.0838215624957329	800.543	5.86501673049316	800.543	2.44556659895434	800.543	1.86100530939517
899.976	0.0859534830250984	801.239	6.08650965152806	801.239	2.4754129585638	801.239	1.8953056849495
900.662	0.0880265243464657	801.935	6.2991595604938	801.935	2.50232461879504	801.935	1.92709500927147
901.348	0.0899724520822619	802.63	6.50150763159766	802.63	2.52601466537018	802.63	1.95612399453427
902.034	0.0918866806409874	803.326	6.69201468058588	803.326	2.54659333148539	803.326	1.98245039328862
902.719	0.0935821846817249	804.021	6.87671275117176	804.021	2.56408751959393	804.021	2.00605980897813
903.405	0.0953213459897498	804.717	7.04946649584505	804.717	2.57837004844032	804.717	2.02679750437954
904.09	0.0971481288963907	805.412	7.21085334092677	805.412	2.58896549690538	805.412	2.04430804924133
904.776	0.0990924065025436	806.107	7.35461245750726	806.107	2.59559433775706	806.107	2.05835502967221
905.461	0.101001223239087	806.802	7.48966488157436	806.802	2.5983115654841	806.802	2.06889758422946
906.147	0.103006790707082	807.497	7.61965630405583	807.497	2.59719282458487	807.497	2.0760620388408
906.832	0.104837328985961	808.192	7.73153638000889	808.192	2.59220934846098	808.192	2.07983103893451
907.517	0.106643447934861	808.887	7.82512171383503	808.887	2.58305419966929	808.887	2.07994872942586
908.202	0.108319791458053	809.582	7.89236093515391	809.582	2.56945648892781	809.582	2.07615324706187
908.887	0.109703642257815	810.276	7.94336888287828	810.276	2.55148388441036	810.276	2.06857963368524
909.572	0.110680900198594	810.971	7.97429725493361	810.971	2.52944410710414	810.971	2.057421923923
910.256	0.111381111438489	811.665	7.97725673312803	811.665	2.50343111244757	811.665	2.04279467839457
910.941	0.111564392987455	812.36	7.94269353938222	812.36	2.47325002182772	812.36	2.02455500699141
911.626	0.111465397974847	813.054	7.87611822091856	813.054	2.43905501221505	813.054	2.00265952758461
912.31	0.111370228199907	813.748	7.77747562013358	813.748	2.40100581579645	813.748	1.97725444107466
912.995	0.111345939746953	814.443	7.64891920782523	814.443	2.35939861410249	814.443	1.94871027407623
913.679	0.111297122229949	815.137	7.49984075215317	815.137	2.31485140704401	815.137	1.91740492585613
914.363	0.111401680479807	815.831	7.31788951498693	815.831	2.26726577262022	815.831	1.88338409140346
915.047	0.111640139395037	816.525	7.10851037978722	816.525	2.21670755785595	816.525	1.84658522299372
915.732	0.112016500452025	817.218	6.88097842621407	817.218	2.16353333752105	817.218	1.80726580566168
916.415	0.112540564944724	817.912	6.63191624008485	817.912	2.1080316185351	817.912	1.76565557162854
917.099	0.113281910852292	818.606	6.3602278643577	818.606	2.05064243537819	818.606	1.72216082322323
917.783	0.114032670362032	819.299	6.08261831891468	819.299	1.99185876960518	819.299	1.67703238651049
918.467	0.114681392902752	819.993	5.80147022788996	819.993	1.93141970258081	819.993	1.63019544498962
919.151	0.115232780045682	820.686	5.51695035632167	820.686	1.86957049724358	820.686	1.58179236534108
919.834	0.115265990561704	821.379	5.22806540154585	821.379	1.80638477245518	821.379	1.53201540682647
920.518	0.115128468384983	822.073	4.93794854188723	822.073	1.74242439916662	822.073	1.48132768148862
921.201	0.114875208939283	822.766	4.64661603502891	822.766	1.67815268586997	822.766	1.43000737989659
921.884	0.11460954557259	823.459	4.35025226295312	823.459	1.61373527217808	823.459	1.3781130334615
922.568	0.114281507997642	824.152	4.05981825732181	824.152	1.54913287205993	824.152	1.32572957256306
923.251	0.114097778464743	824.845	3.78119365996219	824.845	1.48472563714358	824.845	1.27318387313254
923.934	0.113866012252396	825.537	3.51095142109257	825.537	1.42099362054532	825.537	1.22086206908112
924.617	0.113795632328615	826.23	3.25257590281694	826.23	1.35803758323233	826.23	1.16885966815227
925.3	0.113603947945324	826.923	3.00329013615815	826.923	1.29589445127169	826.923	1.11725608099944
925.983	0.113501474611146	827.615	2.75429476043884	827.615	1.23466246559959	827.615	1.06613192189784
926.665	0.113424957145636	828.307	2.50997530416563	828.307	1.17441363483599	828.307	1.01554136479314
927.348	0.113394062309342	829	2.28065375776314	829	1.11531634099152	829	0.965769098953782
928.03	0.113522067391161	829.692	2.06015249367566	829.692	1.05779801856419	829.692	0.91715324757401
928.713	0.113682921842709	830.384	1.84687412129125	830.384	1.00184552481914	830.384	0.869598932399666
929.395	0.113992754911274	831.076	1.64530299076957	831.076	0.947385742517967	831.076	0.82310799712925
930.078	0.114491734267844	831.768	1.45400808431053	831.768	0.89447994479385	831.768	0.777729541272096
930.76	0.115358768314567	832.46	1.2761458619555	832.46	0.843276636254535	832.46	0.733687608444298
931.442	0.11646291658442	833.152	1.11025888004659	833.152	0.793932407476092	833.152	0.69117717463387
932.124	0.117769007129597	833.844	0.957190943035524	833.844	0.746581969943841	833.844	0.650228770845412
932.806	0.119332735066391	834.535	0.818379365351574	834.535	0.701185299402139	834.535	0.610785154500938
933.488	0.121009416972603	835.227	0.692961534207094	835.227	0.657546924891271	835.227	0.572679912408775
934.17	0.122867102505358	835.918	0.582330031947783	835.918	0.615899218743701	835.918	0.536108192786774
934.851	0.124869797843103	836.61	0.480907718677825	836.61	0.576124884756196	836.61	0.501055043090951
935.533	0.126820426765375	837.301	0.392148032340857	837.301	0.538494153643962	837.301	0.467655562757614
936.214	0.128872258293373	837.992	0.316694983838657	837.992	0.502736135854348	837.992	0.435773603979337
936.896	0.131078212389435	838.683	0.249470504573371	838.683	0.468703343298053	838.683	0.405306979964372
937.577	0.133277774061537	839.375	0.196767484357993	839.375	0.436230533189617	839.375	0.376230606671708
938.259	0.135355012259966	840.065	0.155676099007128	840.065	0.405602447887413	840.065	0.348829903282213
938.94	0.137559176485079	840.756	0.122131646490996	840.756	0.376735450683405	840.756	0.323072411563901
939.621	0.139830461204004	841.447	0.102922540371882	841.447	0.34963078802797	841.447	0.298857897629964
940.302	0.142221330450067	842.138	0.0953633356649652	842.138	0.324184245131308	842.138	0.276047435923703
940.983	0.144613836702074	842.828	0.102788425776792	842.828	0.300411988883225	842.828	0.254658024029676
941.664	0.147139227110025	843.519	0.117555930192713	843.519	0.278310074680748	843.519	0.234708795652365
942.344	0.149751037858235	844.209	0.139878530772766	844.209	0.258024506943145	844.209	0.216299671368895
943.025	0.152415844464245	844.9	0.167322251493706	844.9	0.239300440739627	844.9	0.199268803571888
943.706	0.154987033661755	845.59	0.199767271230361	845.59	0.221949366915311	845.59	0.183426283517425
944.386	0.15716005800885	846.28	0.240112012074683	846.28	0.205743567138548	846.28	0.168543897495459
945.067	0.158835023962807	846.97	0.281395159339667	846.97	0.190678531940677	846.97	0.154706364862395
945.747	0.160176393853818	847.66	0.322083187596287	847.66	0.176806530556281	847.66	0.142006837104423
946.427	0.161291287759645	848.35	0.3680887856102	848.35	0.164094426271935	848.35	0.130420966202126
947.107	0.1621023036379	849.04	0.409928287552397	849.04	0.152376633436336	849.04	0.119682921529756
947.788	0.16269847084743	849.73	0.444586483723652	849.73	0.141465583569152	849.73	0.109679077996009
948.468	0.162960392297352	850.42	0.483152818070812	850.42	0.131394256915459	850.42	0.100398757513385
949.148	0.162953420721568	851.109	0.517279976762956	851.109	0.12223136676466	851.109	0.0919272413464102
949.827	0.162648838118488	851.799	0.550539680494681	851.799	0.113895247091282	851.799	0.0842394618445415
950.507	0.161985968094618	852.488	0.586970564882815	852.488	0.106167875321255	852.488	0.0771748879293269
951.187	0.16095827725561	853.177	0.618829559387882	853.177	0.0989594829395104	853.177	0.0705230946343552
951.866	0.159745434718741	853.867	0.646278236781178	853.867	0.0922108751586128	853.867	0.0642752670260354
952.546	0.158308270494325	854.556	0.671939582574854	854.556	0.0860292627937662	854.556	0.0585902909895
953.225	0.156709267704388	855.245	0.703649063670077	855.245	0.0803255239213654	855.245	0.0534810039199858
953.905	0.154863647471355	855.934	0.728452213805836	855.934	0.0750397969831851	855.934	0.0487648284772456
954.584	0.152836761005037	856.623	0.739939327133559	856.623	0.0699807433971719	856.623	0.0442885773438603
955.263	0.150787336095288	857.312	0.736532865096555	857.312	0.0650746739767914	857.312	0.0400348626667422
955.942	0.148657857085195	858	0.731716787794579	858	0.0604224358512262	858	0.0361146528747427
956.621	0.146563487182907	858.689	0.723460468556752	858.689	0.0561267121227133	858.689	0.0325801813189368
957.3	0.144504876450151	859.377	0.708358473241904	859.377	0.052174158169269	859.377	0.029372278469226
957.979	0.142463966254893	860.066	0.690458785948413	860.066	0.0484366617774881	860.066	0.0263279673284373
958.658	0.140302383205577	860.754	0.672191622587226	860.754	0.0447349154684001	860.754	0.0233788382319055
959.336	0.137902384878882	861.443	0.655350571508175	861.443	0.0410213380594497	861.443	0.0205512033881294
960.015	0.135567711683193	862.131	0.641044115943065	862.131	0.0375199406740215	862.131	0.018035564757506
960.694	0.133204678081927	862.819	0.629079805033354	862.819	0.0342048502575421	862.819	0.0157936622266954
961.372	0.130911311311378	863.507	0.612042531911686	863.507	0.0310447495724573	863.507	0.0137230043274525
962.05	0.128543861215277	864.195	0.593505452263725	864.195	0.0278770323407421	864.195	0.0117266190863015
962.729	0.126263815958254	864.883	0.56956764590813	864.883	0.024773918145815	864.883	0.00990339175358335
963.407	0.124164014911595	865.571	0.541773863226678	865.571	0.0219309661562427	865.571	0.00838236872294973
964.085	0.12227606651134	866.258	0.509970168298769	866.258	0.0193923400123907	866.258	0.00721760758740397
964.763	0.120559155275173	866.946	0.474529625335585	866.946	0.0170089652357057	866.946	0.00627068927269936
965.441	0.11893488663138	867.634	0.439932163043644	867.634	0.0147442886078204	867.634	0.00543333521438771
966.119	0.117659949553649	868.321	0.40455250658671	868.321	0.012586898584472	868.321	0.00470811610071098
966.796	0.116615818738278	869.008	0.37058602362558	869.008	0.0106986694286746	869.008	0.00419539865432139
967.474	0.115724501428578	869.696	0.341029705436187	869.696	0.00911590428522524	869.696	0.00397783860144718
968.152	0.114934526713596	870.383	0.315363751373973	870.383	0.00775179062148823	870.383	0.00401774064428018
968.829	0.114484496405049	871.07	0.293422142725808	871.07	0.00651599750105885	871.07	0.00416241745375845
969.506	0.11433477417834	871.757	0.273016302231303	871.757	0.0053970911199322	871.757	0.00441771712808436
970.184	0.114278421834194	872.444	0.256143046607457	872.444	0.00447630384902996	872.444	0.00484240538573666
970.861	0.114188664939098	873.131	0.238625846783103	873.131	0.00383074859795947	873.131	0.00554774608310116
971.538	0.114066999202177	873.818	0.221659382560842	873.818	0.0034778385910656	873.818	0.00652914298536234
972.215	0.114062482143257	874.504	0.202025317826698	874.504	0.00334874116762786	874.504	0.00763353399986844
972.892	0.113958865683225	875.191	0.181242906832154	875.191	0.00336500561974582	875.191	0.00877453764030101
973.569	0.113748644437456	875.877	0.154901412435436	875.877	0.00359354954071097	875.877	0.010043226495644
974.246	0.11342698996651	876.564	0.123541884143243	876.564	0.00398907944297694	876.564	0.0115707066470718
974.923	0.112997766102061	877.25	0.0940945756750504	877.25	0.0045836855050907	877.25	0.0132601127662428
975.599	0.112127636423875	877.936	0.06835524520431	877.936	0.00515221447247878	877.936	0.0149303376195264
976.276	0.110749223020031	878.623	0.04520159180755	878.623	0.00558564286491395	878.623	0.0164960211666
976.952	0.108915122974519	879.309	0.0241155312136898	879.309	0.00598124972865136	879.309	0.0179832151327682
977.629	0.106804888055375	879.995	0.0125906688902728	879.995	0.00648765811634002	879.995	0.0195716943473693
978.305	0.104562344549012	880.681	0.00845597063674675	880.681	0.0071459099393376	880.681	0.0213063650279116
978.981	0.102355919863336	881.367	0.0088103670168555	881.367	0.0079987347144863	881.367	0.0231629333172141
979.658	0.100132774036151	882.052	0.0121113041694402	882.052	0.00890173035601923	882.052	0.0250146643805895
980.334	0.0980530813279811	882.738	0.021037241231477	882.738	0.00985298231701693	882.738	0.0268613420214411
981.01	0.0959165608741218	883.424	0.040154132805177	883.424	0.0109262863592542	883.424	0.0287851774948807
981.686	0.0937566279240045	884.109	0.0604448056977948	884.109	0.0122086218162556	884.109	0.0308501798878585
982.361	0.0917188927800717	884.794	0.0873641297706289	884.794	0.0135756672420388	884.794	0.0330024776959491
983.037	0.089583765398694	885.48	0.1177891668297	885.48	0.0149339172329817	885.48	0.035072409816291
983.713	0.0875157644125215	886.165	0.152893031914606	886.165	0.0162743452662635	886.165	0.0370095267990787
984.388	0.0854622790032095	886.85	0.185144816115559	886.85	0.017632828541711	886.85	0.0389095145269482
985.064	0.0834885648258311	887.535	0.222306790977342	887.535	0.0191264541343326	887.535	0.0409382114938879
985.739	0.0815810184217517	888.22	0.25809388289859	888.22	0.0207586239832649	888.22	0.0430487383806354
986.415	0.0798303602491338	888.905	0.287887568806457	888.905	0.0224044605193271	888.905	0.0451318129245359
987.09	0.0784994472449087	889.59	0.317286361645137	889.59	0.0240380704437521	889.59	0.0470773795605127
987.765	0.0773991646242674	890.275	0.343001575969702	890.275	0.0256904137590866	890.275	0.0489883508339324
988.44	0.07665318998078	890.959	0.372319809786896	890.959	0.0274607313524786	890.959	0.0509633857571569
989.115	0.0761647581948745	891.644	0.401786759934254	891.644	0.0293386114213417	891.644	0.0530186191573557
989.79	0.0759188050440414	892.329	0.431923562574033	892.329	0.0312626707334777	892.329	0.0550254235685926
990.465	0.0757695072248778	893.013	0.463460942961329	893.013	0.0331957498557726	893.013	0.0568764651979246
991.14	0.0759081987680386	893.697	0.494769039940919	893.697	0.0350631203171949	893.697	0.0585781911196306
991.814	0.0762528312012807	894.382	0.518558103844796	894.382	0.0369325864395014	894.382	0.0602383654703571
992.489	0.0768176335916995	895.066	0.534061836829338	895.066	0.0388641726668985	895.066	0.0619472499845838
993.164	0.0774526691269936	895.75	0.549311425764365	895.75	0.0407838708021622	895.75	0.0636231396308397
993.838	0.0780930210207743	896.434	0.560334858768587	896.434	0.0425714167955611	896.434	0.0650759789160447
994.512	0.0787355775618132	897.118	0.562558228176176	897.118	0.0442068039694453	897.118	0.0662724593268696
995.187	0.0794684866244915	897.801	0.563436711254511	897.801	0.0457256564975749	897.801	0.0673543962038921
995.861	0.0800886903315978	898.485	0.568717173860912	898.485	0.0472965595515496	898.485	0.0684252640682567
996.535	0.080579669863908	899.169	0.576362600022187	899.169	0.0488921540068059	899.169	0.0694857809263333
997.209	0.0808582214807322	899.852	0.579220205601438	899.852	0.0504680629905434	899.852	0.0703845365712701
997.883	0.0810231434585415	900.536	0.583037201290722	900.536	0.051889327405836	900.536	0.0710815079323215
998.557	0.0812261280123931	901.219	0.583115861537282	901.219	0.0533157096568146	901.219	0.0716363155382463
999.23	0.0813184736269333	901.903	0.589392378217519	901.903	0.0548303516551472	901.903	0.0722073692789333
999.904	0.0812938448385825	902.586	0.600320625325249	902.586	0.0564758722639136	902.586	0.0727989101610514
1000.58	0.0811652087476124	903.269	0.611954742527826	903.269	0.058082521564625	903.269	0.0733118027507427
1001.25	0.080876973971157	903.952	0.622585256338403	903.952	0.0596262785036973	903.952	0.0736355748953048
1001.92	0.0803115900995229	904.635	0.62677759760908	904.635	0.0610407284048635	904.635	0.0737753784976015
1002.6	0.0795915607501196	905.318	0.631409549177995	905.318	0.0625343284744312	905.318	0.0738839811196779
1003.27	0.0787487671435117	906.001	0.632681489894085	906.001	0.0640529176198689	906.001	0.0740646588187331
1003.94	0.0779250435301116	906.683	0.634006456275607	906.683	0.0655829075315553	906.683	0.0742959290456335
1004.62	0.0772847250821362	907.366	0.637679341813719	907.366	0.0669801358858352	907.366	0.0744312751089529
1005.29	0.0766600404824243	908.049	0.642995696267124	908.049	0.0682169121673351	908.049	0.0743982822667218
1005.96	0.0760105194860146	908.731	0.65156125236388	908.731	0.0693827570082803	908.731	0.0743616682403622
1006.64	0.0754447771694428	909.414	0.65706785527359	909.414	0.0705437492855329	909.414	0.0744190663211549
1007.31	0.0747761597514147	910.096	0.658869669281763	910.096	0.0717640230286301	910.096	0.0745292836162762
1007.98	0.0739274141042684	910.778	0.660701404732354	910.778	0.0728702069178956	910.778	0.0745051530531171
1008.65	0.0729786081838978	911.46	0.653878419416385	911.46	0.0737786805714713	911.46	0.0742560854450601
1009.33	0.07204309615846	912.142	0.649088258124646	912.142	0.0746151039409205	912.142	0.0738770922433101
1010	0.071116398067354	912.824	0.63835359753186	912.824	0.0754165512336729	912.824	0.0734737724402695
1010.67	0.0703029983912217	913.506	0.623977190786237	913.506	0.0762091957022346	913.506	0.0730179215528
1011.34	0.0693824231737942	914.188	0.609000267479443	914.188	0.0769385698272025	914.188	0.0724675651295666
1012.02	0.0685923824798931	914.87	0.589384326248422	914.87	0.0775518906773107	914.87	0.0717646572106496
1012.69	0.0676753485012841	915.551	0.566486032849985	915.551	0.0780040631889342	915.551	0.0709541860292654
1013.36	0.0668931122697811	916.233	0.545328767123153	916.233	0.0784779211320621	916.233	0.0701846047868151
1014.03	0.0660534471369214	916.914	0.522069587299872	916.914	0.0789182993715985	916.914	0.0695349498179337
1014.7	0.0650316279988894	917.596	0.510411368179919	917.596	0.0794681248743105	917.596	0.068946652610927
1015.38	0.0640715451718522	918.277	0.504250760573478	918.277	0.0799309303449162	918.277	0.0683038977927115
1016.05	0.0631690992344729	918.958	0.496652800321553	918.958	0.0803166639270945	918.958	0.0676111318661656
1016.72	0.0623826876275773	919.639	0.487489432918262	919.639	0.0807849294097985	919.639	0.0669967265781412
1017.39	0.0615609092740335	920.321	0.47955424776998	920.321	0.0813454073715909	920.321	0.0665550153569693
1018.06	0.060774831193167	921.001	0.475568581991269	921.001	0.0821436558830585	921.001	0.066271850213437
1018.73	0.0598274275664987	921.682	0.471094608970979	921.682	0.0829713841413953	921.682	0.0659849714156936
1019.4	0.0587118120990107	922.363	0.471943339219972	922.363	0.0838393572824565	922.363	0.065672750465999
1020.08	0.0576960392415908	923.044	0.480188173245588	923.044	0.0847844056961695	923.044	0.065411296096848
1020.75	0.0567819157427551	923.725	0.492156454679534	923.725	0.0858642427675839	923.725	0.065311685519342
1021.42	0.0559784544413995	924.405	0.498306410167328	924.405	0.0870001423162306	924.405	0.0653770845118588
1022.09	0.0552909411331709	925.086	0.505566544594078	925.086	0.0881750090303085	925.086	0.0655168995586886
1022.76	0.0546254411756554	925.766	0.51156188919347	925.766	0.0892155842199621	925.766	0.0656364643561849
1023.43	0.0542336213079053	926.446	0.50822040902755	926.446	0.0902317489123322	926.446	0.0657751177941688
1024.1	0.0538728632114875	927.127	0.505104193971571	927.127	0.091344411659108	927.127	0.0660393484016126
1024.77	0.0536257638968357	927.807	0.499931802254168	927.807	0.0925873782496274	927.807	0.0664397183543282
1025.44	0.053427950118545	928.487	0.499881787682287	928.487	0.093874789252587	928.487	0.066934627017027
1026.11	0.0532269238315334	929.167	0.494802235041214	929.167	0.0950986197768668	929.167	0.0673734290873308
1026.78	0.0531763952195658	929.847	0.489054578544927	929.847	0.0962888222313252	929.847	0.0677743791462451
1027.45	0.0532898285575972	930.526	0.484098078088225	930.526	0.0975080457551365	930.526	0.0682656281241308
1028.12	0.0534038408028155	931.206	0.480056406750301	931.206	0.0988785862453573	931.206	0.0688894036289096
1028.79	0.0536124951714589	931.886	0.47743141909673	931.886	0.100339338761275	931.886	0.0696766868696123
1029.46	0.0538350997885217	932.565	0.472271995611885	932.565	0.101733341106995	932.565	0.0704645964679742
1030.13	0.0540992746632074	933.245	0.467917929302682	933.245	0.103029779576916	933.245	0.0711901173107763
1030.8	0.0544615680191656	933.924	0.464147698727403	933.924	0.104294167142511	933.924	0.0719619741994405
1031.47	0.0550494762070125	934.604	0.45517543772392	934.604	0.105615561763092	934.604	0.0728881597477843
1032.14	0.0556305189114854	935.283	0.445369565553988	935.283	0.106998701151158	935.283	0.0739566122932891
1032.81	0.0561383882431798	935.962	0.434646406639564	935.962	0.108383738102205	935.962	0.0750591999622456
1033.48	0.056718289395042	936.641	0.434145150153787	936.641	0.109693409067498	936.641	0.0761254979219886
1034.15	0.057163471505726	937.32	0.43828048710719	937.32	0.110990317386606	937.32	0.077155007335701
1034.82	0.0575274594291976	937.999	0.44809038573678	937.999	0.112318199222186	937.999	0.0782383338393698
1035.49	0.0579748339557706	938.678	0.455427984832058	938.678	0.113700122822537	938.678	0.0794276984815032
1036.16	0.0585267517007482	939.356	0.462265533609696	939.356	0.11512360044726	939.356	0.0806558761077526
1036.83	0.0591659717208742	940.035	0.466603297872076	940.035	0.116544949324425	940.035	0.0817879850251887
1037.5	0.0598175007265983	940.714	0.471753133035467	940.714	0.117768731745077	940.714	0.0827965588202358
1038.17	0.0602955232378244	941.392	0.473904629381203	941.392	0.11877367229784	941.392	0.0836147466534072
1038.84	0.060820164390943	942.071	0.470204490564065	942.071	0.119804372784511	942.071	0.0844910382582505
1039.51	0.061103292490163	942.749	0.470376004979138	942.749	0.120774731869581	942.749	0.0853793303162625
1040.17	0.0614757747884083	943.427	0.472456173204587	943.427	0.121706792535405	943.427	0.0862077828312843
1040.84	0.0619001018665272	944.105	0.471016528773851	944.105	0.122599275002945	944.105	0.0869421251097767
1041.51	0.0625385925787453	944.783	0.466042799491289	944.783	0.123486576542926	944.783	0.0876720339574341
1042.18	0.0632679073552369	945.461	0.464945016994669	945.461	0.124455455469066	945.461	0.0884888627563605
1042.85	0.0640954064816018	946.139	0.468111324736104	946.139	0.125550519534302	946.139	0.0894009503840235
1043.52	0.0651307640098558	946.817	0.474415042101874	946.817	0.126681534042692	946.817	0.0903613763466621
1044.19	0.0662647610869053	947.495	0.479066960123141	947.495	0.127752455347681	947.495	0.0912274280544439
1044.85	0.0675669388132198	948.172	0.486284244688468	948.172	0.128718235432671	948.172	0.0920382939070743
1045.52	0.0689371449631835	948.85	0.498532035821291	948.85	0.129584107204687	948.85	0.0928959583677007
1046.19	0.0704705308692446	949.528	0.510805463451645	949.528	0.130497541190596	949.528	0.0938595556203192
1046.86	0.0720579448950585	950.205	0.52418670089742	950.205	0.131427698425207	950.205	0.0948496877613368
1047.53	0.0736719939463077	950.882	0.539349678588993	950.882	0.132266736970845	950.882	0.0957597238295613
1048.19	0.075421936389905	951.56	0.555135502226537	951.56	0.133032184617972	951.56	0.0965303744483426
1048.86	0.0771497944218255	952.237	0.573992599287471	952.237	0.133731149016603	952.237	0.0972430838091136
1049.53	0.0786772645077365	952.914	0.600529705644331	952.914	0.134452924239042	952.914	0.0979159008494138
1050.2	0.079981626280475	953.591	0.630462206246959	953.591	0.135079397768587	953.591	0.0985519245124229
1050.86	0.0810491198467327	954.268	0.659352105804722	954.268	0.135586724565642	954.268	0.0990722851753241
1051.53	0.0819816286191185	954.945	0.686150136172988	954.945	0.135843379839691	954.945	0.0993788410495602
1052.2	0.0827522299031766	955.621	0.70685292923681	955.621	0.135894389443562	955.621	0.0994993792446998
1052.87	0.0834170080760916	956.298	0.729301572954574	956.298	0.135831643970371	956.298	0.099565354364873
1053.53	0.0839469569346283	956.975	0.74515673447417	956.975	0.135657676585431	956.975	0.0996054253952236
1054.2	0.0842922646068361	957.651	0.756518998764315	957.651	0.135383037819246	957.651	0.0995397051483582
1054.87	0.0843617125095573	958.328	0.764876728412382	958.328	0.134882582389366	958.328	0.0992463234295474
1055.53	0.0840830945634457	959.004	0.764784338380988	959.004	0.134104706785712	959.004	0.0987302831234247
1056.2	0.0833743297292856	959.68	0.761004959878548	959.68	0.133110891997662	959.68	0.0980246763969782
1056.87	0.0821403454748952	960.356	0.758679624081987	960.356	0.131990770314388	960.356	0.0972172929730228
1057.53	0.0805293194810829	961.032	0.760478521519175	961.032	0.130760125726665	961.032	0.0962846359152921
1058.2	0.0786340626599063	961.708	0.760849599826167	961.708	0.129450381400796	961.708	0.0951890026765404
1058.87	0.0764507132783823	962.384	0.754138889564486	962.384	0.12795822669895	962.384	0.0939266254122715
1059.53	0.0743602037654892	963.06	0.742933347890026	963.06	0.126428363543668	963.06	0.0926218976181785
1060.2	0.0723801910677014	963.736	0.72998573621653	963.736	0.12487670814288	963.736	0.0913427104713916
1060.87	0.0705917555955519	964.412	0.711949314454634	964.412	0.123368083650465	964.412	0.0901307974315788
1061.53	0.0691068574867134	965.087	0.692311086349804	965.087	0.121766450833707	965.087	0.0889148592848524
1062.2	0.0678116173411207	965.763	0.673716871618879	965.763	0.120075287309446	965.763	0.0876848506409147
1062.86	0.0668456080834616	966.438	0.656206561857744	966.438	0.118280640532309	966.438	0.0864739177738203
1063.53	0.066237866601107	967.114	0.638403634093056	967.114	0.116572703621031	967.114	0.0853310745177686
1064.2	0.0659110877139105	967.789	0.616888904601395	967.789	0.115031227134472	967.789	0.0843551494066914
1064.86	0.0657450082552849	968.464	0.5938817457203	968.464	0.113576507302233	968.464	0.083449199820311
1065.53	0.0657309006077632	969.139	0.570863358430169	969.139	0.112161015065242	969.139	0.0825323929801259
1066.19	0.0658213287850572	969.814	0.547225598372611	969.814	0.110706590915182	969.814	0.0815944898556276
1066.86	0.0661700596730134	970.489	0.523521450287644	970.489	0.109328514315587	970.489	0.0806776705826473
1067.52	0.0666171284393095	971.164	0.498610453488288	971.164	0.108019031715157	971.164	0.0798095480366694
1068.19	0.0671567816835496	971.839	0.478927116771044	971.839	0.106704248500588	971.839	0.078970358896334
1068.86	0.0675987647356456	972.514	0.461763378443545	972.514	0.10526917425366	972.514	0.0780895460625798
1069.52	0.0679364250575407	973.188	0.448197198006357	973.188	0.10361204496966	973.188	0.0770747278943991
1070.19	0.0680990898497967	973.863	0.437959174895328	973.863	0.101871705174002	973.863	0.0759883867322081
1070.85	0.068090848143976	974.537	0.429246495888651	974.537	0.100007881700543	974.537	0.074870851872573
1071.52	0.0677912408004487	975.212	0.427916622040147	975.212	0.0981366104827656	975.212	0.0737368707130632
1072.18	0.0671638514821234	975.886	0.431829200762118	975.886	0.0961967840230664	975.886	0.072541360462555
1072.85	0.0662842415079189	976.56	0.433555475377085	976.56	0.0941744119371715	976.56	0.0712581612596472
1073.51	0.0655139694086299	977.234	0.434642733410528	977.234	0.0919657681721741	977.234	0.0698837864987928
1074.17	0.0644316733213863	977.908	0.433532743825994	977.908	0.0897499935638195	977.908	0.0684761123461396
1074.84	0.0630344876754622	978.582	0.429235832514157	978.582	0.0875102063026156	978.582	0.0670376159919508
1075.5	0.0613957377507483	979.256	0.414203476675706	979.256	0.0852801771165702	979.256	0.0655623957501625
1076.17	0.0595351711675076	979.93	0.395664574517233	979.93	0.0830374445462131	979.93	0.0640313869774771
1076.83	0.0577071484279914	980.604	0.379418509303549	980.604	0.0807605556324171	980.604	0.0624724807497407
1077.5	0.0557276620093064	981.278	0.365642370471742	981.278	0.0785311877594495	981.278	0.0609752418510825
1078.16	0.0537812907247595	981.951	0.354871381421784	981.951	0.0763669819749898	981.951	0.0595665503754661
1078.83	0.0518156706808092	982.625	0.349833331434707	982.625	0.0741944884192793	982.625	0.0582164714073101
1079.49	0.0498578105805164	983.298	0.35670235184172	983.298	0.0721010178338887	983.298	0.0569017223381458
1080.15	0.0479531333243933	983.971	0.369493092389895	983.971	0.0700297591876347	983.971	0.0555616508759048
1080.82	0.0461099529762411	984.645	0.386680776335877	984.645	0.067969259042071	984.645	0.0542454397183108
1081.48	0.044392658721777	985.318	0.404226222595424	985.318	0.0660177778602221	985.318	0.0530131734381686
1082.14	0.0428228957026778	985.991	0.4273399457911	985.991	0.0641380471749266	985.991	0.0518742205731669
1082.81	0.0413351546785798	986.664	0.450451490901673	986.664	0.0623405032356503	986.664	0.0507532248649235
1083.47	0.0396491196685824	987.337	0.47681819685607	987.337	0.0604018889193237	987.337	0.049482514628193
1084.13	0.0380382321906518	988.01	0.498963067455446	988.01	0.0584601517286276	988.01	0.0481684949194544
1084.8	0.0367831822567639	988.682	0.520579477063348	988.682	0.0565895189642095	988.682	0.0469209799184641
1085.46	0.0358342943655765	989.355	0.535045086511376	989.355	0.0548489288436358	989.355	0.0457490598128215
1086.12	0.0351621198489382	990.028	0.551487549797522	990.028	0.0532449274976568	990.028	0.0446259498172418
1086.79	0.034909235847979	990.7	0.569222791138477	990.7	0.0516991984913743	990.7	0.0435283209065129
1087.45	0.0349399745521	991.373	0.584338898567221	991.373	0.050221110414081	991.373	0.0424248114499755
1088.11	0.0352515426949527	992.045	0.595428470523193	992.045	0.0487451247375295	992.045	0.0413771303433372
1088.78	0.0358658262286858	992.717	0.605574680414413	992.717	0.0473810418060841	992.717	0.0404055576319911
1089.44	0.036911452421006	993.389	0.613198904688021	993.389	0.0461820601480229	993.389	0.0395773141695857
1090.1	0.0384329794987109	994.062	0.613488867466247	994.062	0.0450539002962464	994.062	0.0387962590520492
1090.77	0.040233691764756	994.734	0.603757194231388	994.734	0.0439717510811316	994.734	0.0380342618960455
1091.43	0.0421793995242424	995.405	0.596059861113862	995.405	0.0429787387289891	995.405	0.0372789132739111
1092.09	0.0439985672729427	996.077	0.588831679026444	996.077	0.0419718274000819	996.077	0.0365419438385578
1092.75	0.0459153606630237	996.749	0.581834798724518	996.749	0.0410788773809138	996.749	0.0358775632502269
1093.41	0.0478153524716901	997.421	0.575549304466397	997.421	0.0402210940466771	997.421	0.0352266821345272
1094.08	0.0495831769661133	998.092	0.572372967212046	998.092	0.0393321611390557	998.092	0.0345479830482271
1094.74	0.0513451256795353	998.764	0.566501691326825	998.764	0.0383851456200085	998.764	0.0338177452709612
1095.4	0.0532003012625993	999.435	0.557386017389153	999.435	0.0375320304325961	999.435	0.0331180551474393
1096.06	0.0550507631202176	1000.11	0.551894292565918	1000.11	0.036716965458964	1000.11	0.0324418860648478
1096.73	0.0568253722541846	1000.78	0.546979669499523	1000.78	0.0360257350705307	1000.78	0.0317890683934521
1097.39	0.0584468113490334	1001.45	0.541984296587085	1001.45	0.0353924919076795	1001.45	0.0311249657595783
1098.05	0.0600894039329615	1002.12	0.534131619968082	1002.12	0.0347554046324087	1002.12	0.0304082562647673
1098.71	0.0616944349294061	1002.79	0.524246834716939	1002.79	0.0341516630137129	1002.79	0.0296693789739927
1099.37	0.0632505484884859	1003.46	0.511822339153226	1003.46	0.0335907488844021	1003.46	0.028966446274025
1100.03	0.0647201677535257	1004.13	0.503402083365171	1004.13	0.0330650527635426	1004.13	0.0282904569464401
1100.7	0.0660017655029771	1004.8	0.495282337000805	1004.8	0.0325274859524487	1004.8	0.0276394149028122
1101.36	0.06702492278456	1005.48	0.485271540057767	1005.48	0.0319340267424908	1005.48	0.0269165088154897
1102.02	0.0677524414362253	1006.15	0.47028081584947	1006.15	0.0313240111921102	1006.15	0.0261892080339305
1102.68	0.0681213836984273	1006.82	0.451106131201592	1006.82	0.0307358880055913	1006.82	0.0254681474738736
1103.34	0.0682440664927931	1007.49	0.431458102395539	1007.49	0.0301799568062815	1007.49	0.0247839349272604
1104	0.0681121758794462	1008.16	0.402915132439706	1008.16	0.0295992855006424	1008.16	0.0241419530943098
1104.66	0.0677231457748148	1008.83	0.382478677479107	1008.83	0.0290373070148121	1008.83	0.0234956621665396
1105.32	0.0670059226584111	1009.5	0.362408483378334	1009.5	0.0284360987775706	1009.5	0.0228327889349449
1105.98	0.0662135506447408	1010.17	0.340434497847496	1010.17	0.0278802781594145	1010.17	0.0221864085953086
1106.65	0.065369587562672	1010.84	0.320414011645078	1010.84	0.0274042476146133	1010.84	0.0215983630620206
1107.31	0.0642899628492993	1011.51	0.30540693067287	1011.51	0.0269783242313726	1011.51	0.0211021324530936
1107.97	0.0631566294136031	1012.18	0.293425538620363	1012.18	0.0265764280801472	1012.18	0.0206273380917188
1108.63	0.061871266265726	1012.85	0.279819597491579	1012.85	0.02611052160132	1012.85	0.0201328676697814
1109.29	0.0602555127060512	1013.52	0.26582189647256	1013.52	0.0255388706236675	1013.52	0.0195954567276487
1109.95	0.0585552760023672	1014.19	0.255267919564001	1014.19	0.024974160810564	1014.19	0.0190950445385941
1110.61	0.0569018232943349	1014.86	0.246404304303407	1014.86	0.0244786925676903	1014.86	0.0186497637041368
1111.27	0.0551899778432064	1015.53	0.238466323685458	1015.53	0.0240716617550073	1015.53	0.0182314210991503
1111.93	0.0535667333277166	1016.2	0.230055715211765	1016.2	0.0236398411368129	1016.2	0.0178034211900268
1112.59	0.0522158673635645	1016.87	0.2219508251726	1016.87	0.0232755488574287	1016.87	0.0173563083779945
1113.25	0.0511307996854418	1017.53	0.211169693724302	1017.53	0.0229457670913691	1017.53	0.0169297801717104
1113.91	0.0502326103544549	1018.2	0.196415508852515	1018.2	0.0227006789101139	1018.2	0.0165290777321645
1114.57	0.0494788414028105	1018.87	0.178940422841627	1018.87	0.0225471244959185	1018.87	0.0161576995106171
1115.23	0.0486179447661808	1019.54	0.154371534368696	1019.54	0.0223693628903418	1019.54	0.0157521225480241
1115.89	0.0477219239099516	1020.21	0.138702251046942	1020.21	0.022149406263265	1020.21	0.0152984808274236
1116.55	0.0465680482437878	1020.88	0.124387155305113	1020.88	0.0218584283911827	1020.88	0.0147870332010316
1117.21	0.0451495588444131	1021.55	0.113239466283885	1021.55	0.0214581452883252	1021.55	0.0142377279101137
1117.87	0.0440187488483208	1022.22	0.103590819586339	1022.22	0.0210388504737047	1022.22	0.0137315574252241
1118.53	0.0431245174110974	1022.89	0.0946925521838679	1022.89	0.0206428679070023	1022.89	0.0132593940811231
1119.18	0.0426250724062388	1023.55	0.089667556175653	1023.55	0.0201872172898052	1023.55	0.012800343787864
1119.84	0.0423410795458671	1024.22	0.0812659037395042	1024.22	0.0196642329021496	1024.22	0.0122756419607112
1120.5	0.0424422506743211	1024.89	0.0757894431395271	1024.89	0.0191441731966309	1024.89	0.011780171606531
1121.16	0.0427610902426777	1025.56	0.0664627716728958	1025.56	0.018634367319552	1025.56	0.0113507860868111
1121.82	0.0431991748620491	1026.23	0.0627635781282296	1026.23	0.0181254775165426	1026.23	0.0109775516772493
1122.48	0.0437376531795604	1026.9	0.0609300996105421	1026.9	0.0175659835690951	1026.9	0.0106247906697495
1123.14	0.0443971219081315	1027.56	0.0599856625899048	1027.56	0.0169736148404055	1027.56	0.0103170324934581
1123.8	0.0452312497472945	1028.23	0.0603632818176452	1028.23	0.0163802104897666	1028.23	0.0100303821577147
1124.46	0.0463072025725751	1028.9	0.0643565779778504	1028.9	0.0158771070200351	1028.9	0.00980142039957544
1125.11	0.0474729402812375	1029.57	0.073127606774717	1029.57	0.0154552308817428	1029.57	0.00961901953595789
1125.77	0.0486555094190213	1030.24	0.0817960615152273	1030.24	0.0151036607796362	1030.24	0.00945235617580742
1126.43	0.0498886295094796	1030.9	0.0884532711490302	1030.9	0.0147784827261825	1030.9	0.00931242572747582
1127.09	0.0510897907504526	1031.57	0.0973008782989293	1031.57	0.0144779563994031	1031.57	0.00914088623064324
1127.75	0.0517429208583191	1032.24	0.109423086713609	1032.24	0.0140936615048279	1032.24	0.00888041834062081
1128.41	0.0516073539803112	1032.91	0.122075547250614	1032.91	0.0136057602193129	1032.91	0.00848744444088611
1129.06	0.0511256897704945	1033.57	0.134079277798158	1033.57	0.0131335664720765	1033.57	0.00807047185789078
1129.72	0.0504579161148676	1034.24	0.153468102888869	1034.24	0.0126871798166936	1034.24	0.00764115015139888
1130.38	0.0494339191267011	1034.91	0.172771798019455	1034.91	0.0122588293366451	1034.91	0.00718213559679437
1131.04	0.0481309579813115	1035.58	0.194878453281607	1035.58	0.0119271642081026	1035.58	0.00674271885807387
1131.7	0.0466224273081431	1036.24	0.215796792645944	1036.24	0.0116573356865001	1036.24	0.00636141481700248
1132.35	0.0451656552138533	1036.91	0.235711860411935	1036.91	0.0115295793321135	1036.91	0.00604128978752838
1133.01	0.043676775880485	1037.58	0.254722605362278	1037.58	0.0114840458855344	1037.58	0.00578002534411992
1133.67	0.042322574733352	1038.24	0.271041027686896	1038.24	0.0114677755321544	1038.24	0.00556259249183477
1134.33	0.0411849223133575	1038.91	0.288609833057612	1038.91	0.0115148450066841	1038.91	0.00539791537470169
1134.98	0.0401896671512642	1039.58	0.309788156358059	1039.58	0.0116462712325923	1039.58	0.00533321603217063
1135.64	0.0393280969947215	1040.24	0.331842087874619	1040.24	0.0118698094078243	1040.24	0.00535929222485843
1136.3	0.0385950129861642	1040.91	0.354089422489031	1040.91	0.0121628606828195	1040.91	0.0054635377595097
1136.95	0.0379235209155438	1041.58	0.375856534972014	1041.58	0.0125151330920986	1041.58	0.00565113564688757
1137.61	0.0373779660723199	1042.24	0.392895511678651	1042.24	0.0129045972372355	1042.24	0.00589729286879048
1138.27	0.0371730881513297	1042.91	0.406312906552863	1042.91	0.0133878314792782	1042.91	0.00621188915595505
1138.93	0.0370419105640332	1043.57	0.420926936700432	1043.57	0.0139213504870166	1043.57	0.00656940179149179
1139.58	0.0372294568565525	1044.24	0.430016107929879	1044.24	0.0145803012736422	1044.24	0.00700520843548602
1140.24	0.0375500532537498	1044.91	0.432150775914037	1044.91	0.0153182293684583	1044.91	0.00748232634870527
1140.9	0.0380732608475713	1045.57	0.427190731534545	1045.57	0.0161192658615907	1045.57	0.00798594544697484
1141.55	0.038699232655886	1046.24	0.42111427028664	1046.24	0.0170123136124278	1046.24	0.00852056499244225
1142.21	0.0397191925162824	1046.9	0.410220341121952	1046.9	0.0179491511133194	1046.9	0.00913760314447975
1142.87	0.0408555532722568	1047.57	0.395123686930421	1047.57	0.0190685413252741	1047.57	0.00984607040767926
1143.52	0.0422047089250803	1048.24	0.371988484910249	1048.24	0.0203020881574804	1048.24	0.0106079489728755
1144.18	0.043792889122215	1048.9	0.350129260996888	1048.9	0.0215690420699522	1048.9	0.0113915064529898
1144.83	0.0455349237658563	1049.57	0.322053778805555	1049.57	0.0229457505246257	1049.57	0.012180135655846
1145.49	0.0475884566868455	1050.23	0.295055315369863	1050.23	0.0243242399344972	1050.23	0.0129987014466694
1146.15	0.0498599694546343	1050.9	0.268243716961152	1050.9	0.0257137520298783	1050.9	0.0138678070310201
1146.8	0.0521353233763895	1051.56	0.247191470645612	1051.56	0.0271003921035819	1051.56	0.0147712779875763
1147.46	0.0544514926495019	1052.23	0.227294029877525	1052.23	0.0284759487252853	1052.23	0.0156599435326872
1148.11	0.056853837241543	1052.89	0.206821083132588	1052.89	0.0298459169409734	1052.89	0.0165527972266691
1148.77	0.0593332333615179	1053.56	0.185705890145025	1053.56	0.0312587102093657	1053.56	0.0174470550014485
1149.43	0.0617424474528183	1054.22	0.168257929402929	1054.22	0.0327016620642739	1054.22	0.0183704546493053
1150.08	0.0642039879793724	1054.89	0.153271387880598	1054.89	0.0342449172070143	1054.89	0.0193502988105279
1150.74	0.066818514065374	1055.55	0.1331664369414	1055.55	0.0358320762307006	1055.55	0.0203770602001546
1151.39	0.0692048514100914	1056.22	0.113825897431899	1056.22	0.0374184641224303	1056.22	0.0213921519555029
1152.05	0.071712177177286	1056.88	0.0954779182742066	1056.88	0.0389631874573416	1056.88	0.0223927417843378
1152.7	0.0740521657991382	1057.55	0.0768906405193852	1057.55	0.0405075117444334	1057.55	0.0233967852116159
1153.36	0.076104262067059	1058.21	0.0609556413370228	1058.21	0.0421016141281801	1058.21	0.0244427447885687
1154.01	0.0777305403335885	1058.88	0.0505755693972183	1058.88	0.0437389447963726	1058.88	0.0254948679453831
1154.67	0.079155819614222	1059.54	0.0437211290297468	1059.54	0.0453738681132548	1059.54	0.026512263525763
1155.32	0.0803731053139711	1060.2	0.0408761609801583	1060.2	0.0469409715881115	1060.2	0.0274725333617131
1155.98	0.0814093075706277	1060.87	0.0387538165348315	1060.87	0.0484694097148054	1060.87	0.0283856563733345
1156.63	0.081942007695138	1061.53	0.0359400524868552	1061.53	0.0499121912320328	1061.53	0.0292305996861982
1157.29	0.0824324954393535	1062.2	0.0340050608646035	1062.2	0.0513597787231445	1062.2	0.0300302438075409
1157.94	0.0826431051457058	1062.86	0.0333059826142568	1062.86	0.0527258548215935	1062.86	0.0307671395858506
1158.6	0.0829636539701358	1063.52	0.034181782685175	1063.52	0.0540344317272872	1063.52	0.0314559612547395
1159.25	0.0833809700377348	1064.19	0.0331932492040411	1064.19	0.0552753197783924	1064.19	0.0320831659568891
1159.91	0.0838966330352635	1064.85	0.0326194070147121	1064.85	0.0564931340624379	1064.85	0.0327139217576785
1160.56	0.0844493057786858	1065.51	0.0315325484261186	1065.51	0.0577161212757767	1065.51	0.0333244210937331
1161.21	0.0849175829567824	1066.18	0.038457339015315	1066.18	0.0588816654567208	1066.18	0.033928435554856
1161.87	0.0852821103814779	1066.84	0.0552104294781794	1066.84	0.05990372183683	1066.84	0.0344627893046427
1162.52	0.0856396881894372	1067.5	0.0788178989468025	1067.5	0.0607519600896006	1067.5	0.0349201722648748
1163.18	0.0859346073153415	1068.17	0.108057158915866	1068.17	0.0614202900001158	1068.17	0.0353387912761097
1163.83	0.0862749660759407	1068.83	0.138910146105186	1068.83	0.0619006372371873	1068.83	0.0357287253930274
1164.48	0.0866560817916125	1069.49	0.171882088857142	1069.49	0.0622174087603022	1069.49	0.0360564281107818
1165.14	0.0870323512278869	1070.16	0.202631688641997	1070.16	0.0622888792641115	1070.16	0.0363280506534807
1165.79	0.087580133195557	1070.82	0.237194826167448	1070.82	0.0620766104582293	1070.82	0.0365106692493177
1166.45	0.0878226105551521	1071.48	0.272947666072433	1071.48	0.0615730306203468	1071.48	0.036596559121132
1167.1	0.0876122836873462	1072.15	0.303222183136371	1072.15	0.0607561683912448	1072.15	0.0365661713635171
1167.75	0.086924447987284	1072.81	0.330718951684959	1072.81	0.0597397305084755	1072.81	0.0364524809113139
1168.41	0.0859437146127982	1073.47	0.359589329053316	1073.47	0.05858494995883	1073.47	0.0362870713148622
1169.06	0.0847592228072924	1074.13	0.388126980025151	1074.13	0.0573050487233365	1074.13	0.0360500583832988
1169.71	0.0834341173464665	1074.8	0.411375937989589	1074.8	0.0559850539177886	1074.8	0.0357461589103556
1170.37	0.0819768251306003	1075.46	0.429479065697719	1075.46	0.0546621584293554	1075.46	0.035431677059285
1171.02	0.0806392969410433	1076.12	0.444128702517939	1076.12	0.0533301850219597	1076.12	0.0351245810190373
1171.67	0.0792860098240838	1076.78	0.455459420760569	1076.78	0.0519757577217484	1076.78	0.0348234943751703
1172.32	0.0778349708561896	1077.45	0.468477897646732	1077.45	0.0506389523793048	1077.45	0.0345159334640341
1172.98	0.0764299552889013	1078.11	0.475779910921313	1078.11	0.0493114580790951	1078.11	0.0341993245473567
1173.63	0.0749896555908523	1078.77	0.486408635193664	1078.77	0.0480594301891378	1078.77	0.033860568124357
1174.28	0.0736095403087058	1079.43	0.49478547028356	1079.43	0.0468443915127295	1079.43	0.0335239641541755
1174.94	0.0723270108369394	1080.09	0.492698581805183	1080.09	0.0456944531744083	1080.09	0.033202624803123
1175.59	0.0711045304343971	1080.75	0.482664203781143	1080.75	0.0445872379608925	1080.75	0.0329070940262872
1176.24	0.069804341794535	1081.42	0.46864393872081	1081.42	0.043457139965935	1081.42	0.0326132604990655
1176.89	0.0685275944820929	1082.08	0.452301362134855	1082.08	0.0423168282146624	1082.08	0.0323102981823067
1177.55	0.0671222828497298	1082.74	0.426581691471978	1082.74	0.0411736571157535	1082.74	0.0320024330380293
1178.2	0.0656672583034207	1083.4	0.397672570440816	1083.4	0.0401066985405612	1083.4	0.031763530588691
1178.85	0.0640455528694194	1084.06	0.363571739403895	1084.06	0.0391203934758584	1084.06	0.0316034486907
1179.5	0.0623616551085555	1084.72	0.33227843913631	1084.72	0.0381954955219783	1084.72	0.0315038211519045
1180.15	0.0607846171125694	1085.39	0.302185375545071	1085.39	0.0373219016196168	1085.39	0.0314279949305447
1180.81	0.0595217165768553	1086.05	0.270355956072712	1086.05	0.0365195233513252	1086.05	0.03142571054479
1181.46	0.058550248972418	1086.71	0.238676731178114	1086.71	0.0358123357777446	1086.71	0.0314869732974116
1182.11	0.0578770779310709	1087.37	0.208809659928959	1087.37	0.0352988125994931	1087.37	0.0316206514051667
1182.76	0.0574595031880072	1088.03	0.178905084003054	1088.03	0.0349014382796622	1088.03	0.031804391303571
1183.41	0.0574154366716374	1088.69	0.152169027375181	1088.69	0.0345685488893421	1088.69	0.0320341692123548
1184.06	0.0574485182821063	1089.35	0.127052535850389	1089.35	0.034269292941291	1089.35	0.032299702839089
1184.72	0.057658773877338	1090.01	0.108094882316811	1090.01	0.034013836319931	1090.01	0.0325949289554244
1185.37	0.0580184813852695	1090.67	0.09166798550174	1090.67	0.0338503605756426	1090.67	0.0329228362655903
1186.02	0.0585911249944021	1091.33	0.0779063912995438	1091.33	0.0337934493690481	1091.33	0.0332957921472642
1186.67	0.0593939799565875	1091.99	0.064358438266511	1091.99	0.0338395319159135	1091.99	0.0336956279896203
1187.32	0.0603708915440937	1092.65	0.052122662392632	1092.65	0.0339889698226143	1092.65	0.0341111363317573
1187.97	0.0614286774316152	1093.31	0.039745459707034	1093.31	0.0342644893373452	1093.31	0.0345283246102487
1188.62	0.0625428867340315	1093.97	0.0291811034192853	1093.97	0.0346728990216004	1093.97	0.0349970135479912
1189.27	0.0638247125187406	1094.63	0.0223406669756191	1094.63	0.035198971214544	1094.63	0.0355301595670089
1189.93	0.0651417525580331	1095.29	0.0207347312749432	1095.29	0.0358593411672426	1095.29	0.0360848848315226
1190.58	0.0664252196290897	1095.95	0.0223441185688428	1095.95	0.0365449595361646	1095.95	0.0366366966846221
1191.23	0.0675263958122917	1096.61	0.0264149202805987	1096.61	0.0372649106820617	1096.61	0.0372056910186732
1191.88	0.0678161278867318	1097.27	0.0351549141491793	1097.27	0.0379600530037155	1097.27	0.0377568347718674
1192.53	0.0672359964164464	1097.93	0.0444949927458398	1097.93	0.0386495100607008	1097.93	0.0382851402091988
1193.18	0.0661109180944145	1098.59	0.0557711611928216	1098.59	0.039354129261445	1098.59	0.0388137554128609
1193.83	0.0649277217041102	1099.25	0.0702887767340863	1099.25	0.0401015366190066	1099.25	0.0393564217161372
1194.48	0.0632675759648508	1099.91	0.087565868730671	1099.91	0.0408820939619705	1099.91	0.0398954093412049
1195.13	0.0616681010373162	1100.57	0.10851569780289	1100.57	0.0416603941401943	1100.57	0.0404492671878082
1195.78	0.0597893871536266	1101.23	0.132824484618	1101.23	0.0424708415135713	1101.23	0.0410323334283593
1196.43	0.0579756034451519	1101.89	0.155349051102975	1101.89	0.0433661177374703	1101.89	0.0416646578755928
1197.08	0.0665525334020404	1102.55	0.171829335123826	1102.55	0.0443064527242526	1102.55	0.0423098832700164
1197.73	0.0668774714712602	1103.21	0.187980080652935	1103.21	0.0452752743452687	1103.21	0.0429766038797896
1198.38	0.0672024067108112	1103.87	0.206113424504967	1103.87	0.0463039908774002	1103.87	0.0436434766593986
1199.03	0.067527340529994	1104.53	0.221081382187129	1104.53	0.0473797629536492	1104.53	0.0443161341459762
1199.68	0.0678522738738759	1105.19	0.236926370679015	1105.19	0.048451038378606	1105.19	0.0450162738318004


==> Data/Raster_Pattern_Data.csv <==
600.41,0.436135498262445,580.531,0.573226008975951,607.591,0.493466406655898,610.821,0.712913154049659
601.128,0.406279625971365,581.254,0.57208912057024,608.308,0.371279859986544,611.541,0.68525471073724
601.847,0.391539350669234,581.977,0.554655818925653,609.026,0.291245608563031,612.26,0.648428138707345
602.565,0.374424033158448,582.7,0.556177279987423,609.743,0.304332121591699,612.979,0.606866537606663
603.283,0.3496611651899,583.423,0.572607471091487,610.461,0.279571961251463,613.698,0.583594598049046
604.001,0.327284724708704,584.146,0.608256935823931,611.178,0.251567788901582,614.416,0.543212349790565
604.719,0.313722303592954,584.868,0.681273140500139,611.895,0.285808032185173,615.135,0.489859435979326
605.437,0.299876660197469,585.591,0.735135782840246,612.612,0.368089147804767,615.854,0.475131429826206
606.155,0.274641497316907,586.314,0.759458178245609,613.329,0.448590210168334,616.572,0.451101354172863
606.873,0.264495710804965,587.036,0.78507140984658,614.046,0.562366716589565,617.291,0.438277381608884
607.591,0.245725793258543,587.758,0.842745481801842,614.762,0.717779586397114,618.009,0.430664876639753
608.308,0.249311331699175,588.48,0.935710380111686,615.479,0.876175481530311,618.727,0.426928260435375
609.026,0.249986368436737,589.202,1.0311455752589,616.196,0.870900222362366,619.445,0.437770470532996
609.743,0.256152464723868,589.924,1.12277039432797,616.912,0.730371760630078,620.163,0.490779615373299
610.461,0.281057162347622,590.646,1.23737770117856,617.629,0.541801452295999,620.881,0.549718198954793
611.178,0.309231946468174,591.368,1.35587275362883,618.345,0.441559253167327,621.599,0.573586426331474
611.895,0.335964006764527,592.09,1.44269502012651,619.061,0.415269005753316,622.317,0.590775558793553
612.612,0.351830114359643,592.811,1.50874495435636,619.777,0.360987280977156,623.035,0.60365257074784
613.329,0.358702398046262,593.533,1.57275653734848,620.493,0.38214074929607,623.752,0.64962716054805
614.046,0.350249767764751,594.254,1.59235282934497,621.209,0.564176864947683,624.47,0.711896825509427
614.762,0.343371281205691,594.976,1.61038884776059,621.925,0.814303546468977,625.187,0.77258626911555
615.479,0.325422602252331,595.697,1.62012380828367,622.641,1.11131439068288,625.905,0.82703041131208
616.196,0.332367750048718,596.418,1.60360728100284,623.356,1.34305528422448,626.622,0.840209927035232
616.912,0.342070460380626,597.139,1.5678226650806,624.072,1.56999011728288,627.339,0.889676061706496
617.629,0.333172163157144,597.86,1.55292172347185,624.788,1.7508087240264,628.056,0.909526217176676
618.345,0.327156390183063,598.581,1.5380246028991,625.503,1.85762272673082,628.773,0.915102665464701
619.061,0.336184948169603,599.302,1.53390492571873,626.218,1.85289623685583,629.49,0.862597053609477
619.777,0.343791381328003,600.022,1.54541542054614,626.933,1.7817972135652,630.207,0.803870030890039
620.493,0.363163830575672,600.743,1.51874687660012,627.649,1.81445212387985,630.923,0.756274984109552
621.209,0.397231180634037,601.464,1.47549996940785,628.364,1.79165594419101,631.64,0.761407732064129
621.925,0.444352037581837,602.184,1.47991036172027,629.078,1.79010828130589,632.356,0.767801975263751
622.641,0.493808049273582,602.904,1.5096472642723,629.793,1.77412907978908,633.073,0.795064143173477
623.356,0.557838208756436,603.624,1.53898665729872,630.508,1.75517372334116,633.789,0.831334688172149
624.072,0.615981137772621,604.345,1.56798084732617,631.223,1.83864453758446,634.505,0.870500515239826
624.788,0.669983854007342,605.065,1.60434693787113,631.937,1.84086456564552,635.221,0.925655279338855
625.503,0.672945784046135,605.785,1.63696061469062,632.652,1.75835948022416,635.937,0.988707110364828
626.218,0.6712592259438,606.504,1.65991526771506,633.366,1.65946127384387,636.653,1.04617649602562
626.933,0.687173069042728,607.224,1.68067511492467,634.08,1.55264059082612,637.369,1.15263007486703
627.649,0.717212388479822,607.944,1.71691265709796,634.795,1.41696970731101,638.085,1.24649443999942
628.364,0.766377314732551,608.663,1.72101803791452,635.509,1.44821549563653,638.801,1.33899042488468
629.078,0.800164326723575,609.383,1.73267785709527,636.223,1.53117894878613,639.516,1.4485495345948
629.793,0.834406109855479,610.102,1.74254819659177,636.937,1.73753177290081,640.232,1.5476435636038
630.508,0.86621822643707,610.821,1.75025446652444,637.651,1.8448104003985,640.947,1.63937057236984
631.223,0.877188601446392,611.541,1.7269510444554,638.364,2.01281933546545,641.662,1.70743464503556
631.937,0.899711897771454,612.26,1.66768357702955,639.078,2.26568883580319,642.377,1.80063846538133
632.652,0.910220290630434,612.979,1.60687499183814,639.791,2.57146007404049,643.092,1.88540614971686
633.366,0.906437861364225,613.698,1.55121895062643,640.505,2.7570553931298,643.807,1.93471161741343
634.08,0.917192143773264,614.416,1.49170514568823,641.218,2.92540352209119,644.522,1.92784697817171
634.795,0.937152314173318,615.135,1.45923966938466,641.932,2.75725152834741,645.237,1.93430799764451
635.509,0.949000430900185,615.854,1.4559355919954,642.645,2.55231989636644,645.952,1.93243943329554
636.223,0.947181591465608,616.572,1.48057110793894,643.358,2.36398684777214,646.667,1.9164086139254
636.937,0.924756508269923,617.291,1.52163463309199,644.071,2.09475902902108,647.381,1.85726554840562
637.651,0.886486867681811,618.009,1.57404671413525,644.784,1.86662373185032,648.096,1.79931550680277
638.364,0.868188411908193,618.727,1.63390940258489,645.497,1.76222503741121,648.81,1.77105577629447
639.078,0.839098753481892,619.445,1.72428128038274,646.209,1.70170621141017,649.524,1.77628310137828
639.791,0.811820219182437,620.163,1.84857364270545,646.922,1.6732544555245,650.238,1.81125902407058
640.505,0.800038896344006,620.881,1.981650446164,647.635,1.74919708894168,650.953,1.84145878114487
641.218,0.780966277305879,621.599,2.11120659852293,648.347,1.97038199767616,651.666,1.89714766250364
641.932,0.74819820165925,622.317,2.23524920786599,649.06,2.20685122765985,652.38,1.95855355953626
642.645,0.708647981189927,623.035,2.35135743976576,649.772,2.38914614444747,653.094,2.04918753609775
643.358,0.673609958986276,623.752,2.47350615796017,650.484,2.46473219512961,653.808,2.14301591261608
644.071,0.641527303254065,624.47,2.5788724320613,651.196,2.55117674179797,654.522,2.19267602965368
644.784,0.62432623441191,625.187,2.65565118294342,651.908,2.51023730899306,655.235,2.25099766342123
645.497,0.611749329733414,625.905,2.73257598887608,652.62,2.44028858166462,655.949,2.32638090696997
646.209,0.6262534061255,626.622,2.77151271868405,653.332,2.41645710232939,656.662,2.43066161377664
646.922,0.628885363279778,627.339,2.78311032788497,654.044,2.30569238178731,657.375,2.56612608404021
647.635,0.651101290446036,628.056,2.82510120745957,654.755,2.16551621556238,658.088,2.66021598951784
648.347,0.667215207449942,628.773,2.82682082851034,655.467,2.14951399539547,658.801,2.73470246472863
649.06,0.682727654403436,629.49,2.82362638136709,656.178,2.22028612869821,659.514,2.80826864180386
649.772,0.687287258450283,630.207,2.81171170523663,656.89,2.33913966357142,660.227,2.88486715462415
650.484,0.677136233772274,630.923,2.77201886989883,657.601,2.41244039794509,660.94,2.96914651948117
651.196,0.648809162218072,631.64,2.73835120679564,658.312,2.50707470524554,661.653,3.02662268782075
651.908,0.643351598460015,632.356,2.69090512906325,659.023,2.58384622879231,662.365,3.03975741306516
652.62,0.638899623693476,633.073,2.62414603525974,659.734,2.64915345158983,663.078,3.03300413661549
653.332,0.657689436986743,633.789,2.60526023483305,660.445,2.69068851721846,663.79,3.04833271586398
654.044,0.693625941486459,634.505,2.59888807566387,661.156,2.73624044172811,664.503,3.07546696981439
654.755,0.711623458072097,635.221,2.65056247986428,661.867,2.79389100587599,665.215,3.11754680589746
655.467,0.724141522087507,635.937,2.7296651650729,662.578,2.82529803211509,665.927,3.13431295881861
656.178,0.760253339534302,636.653,2.79614350153639,663.288,2.84166448492357,666.639,3.14454839861293
656.89,0.803734339992559,637.369,2.82846752399911,663.999,2.80740869398073,667.351,3.15486439778874
657.601,0.863646960393055,638.085,2.88052206250512,664.709,2.75707479026232,668.063,3.1908940030691
658.312,0.929653305971044,638.801,2.94270967444947,665.419,2.75120406996103,668.775,3.2241473645235
659.023,0.989002427508353,639.516,2.99993345437758,666.13,2.6712467658906,669.487,3.25607735859552
659.734,1.02325472231416,640.232,3.06566289140625,666.84,2.58939197910718,670.198,3.2576347357093
660.445,1.04698036028094,640.947,3.12566136723973,667.55,2.61394691215531,670.91,3.32039143558472
661.156,1.05410459098562,641.662,3.18735533126943,668.26,2.71220788632814,671.621,3.4167847695424
661.867,1.04589478684915,642.377,3.25314031479752,668.97,2.85981673208346,672.332,3.49183069057403
662.578,1.029032068032,643.092,3.29554067713576,669.679,2.95783345362156,673.044,3.50874924571605
663.288,1.04783679680469,643.807,3.31203577545693,670.389,3.13834479734402,673.755,3.47239487197083
663.999,1.05043287055901,644.522,3.32372635492396,671.099,3.27506811348104,674.466,3.43235897752282
664.709,1.05463247595986,645.237,3.35506965092901,671.808,3.54442106681898,675.177,3.42572298189054
665.419,1.06436137995394,645.952,3.40176731580226,672.518,3.75946074269694,675.888,3.40880220996968
666.13,1.08058420095512,646.667,3.44959880586441,673.227,3.85828258483934,676.599,3.36964209448519
666.84,1.0797269733315,647.381,3.49515136242752,673.936,3.94040206259399,677.309,3.33995502350297
667.55,1.08516075110214,648.096,3.51315258423762,674.645,3.91852025463299,678.02,3.32890007584808
668.26,1.08356319313657,648.81,3.53737182087986,675.354,3.90995782109576,678.73,3.34523184993304
668.97,1.09772601422782,649.524,3.56054014212771,676.063,3.82940203501539,679.441,3.38959039230042
669.679,1.1153294938353,650.238,3.57488596662131,676.772,3.79221661085506,680.151,3.41630063039389
670.389,1.16786384559919,650.953,3.5340108880103,677.481,3.80366918615351,680.861,3.38801690817735
671.099,1.22992166897149,651.666,3.5392824593826,678.19,3.87592941765041,681.572,3.37912424771235
671.808,1.30062785506544,652.38,3.55094751563291,678.898,3.93004352581949,682.282,3.3870350933143
672.518,1.36595184985555,653.094,3.59551189019606,679.607,3.87000264907169,682.992,3.43068070432895
673.227,1.41713959394338,653.808,3.65044352806524,680.315,3.84687593350492,683.702,3.49519484115439
673.936,1.46141558318396,654.522,3.68964158440002,681.023,3.72908856501255,684.411,3.53293014118344
674.645,1.4945448010435,655.235,3.77760815557752,681.732,3.64815731207807,685.121,3.56864876318184
675.354,1.53728188735278,655.949,3.84838832270333,682.44,3.49063263744472,685.831,3.59871907019289
676.063,1.5733146428397,656.662,3.93945850570503,683.148,3.37854091923589,686.54,3.6307346961118
676.772,1.6193222465601,657.375,4.0144652550228,683.856,3.35385183920181,687.25,3.65426168712094
677.481,1.6761645936993,658.088,4.09749500940853,684.564,3.36379545482902,687.959,3.68831323811975
678.19,1.72928155887945,658.801,4.12052304323839,685.272,3.35825984222748,688.668,3.77198979821083
678.898,1.79378077667826,659.514,4.16563225418963,685.979,3.3597769892221,689.377,3.87142895162862
679.607,1.83055767797157,660.227,4.22557234167516,686.687,3.34548322042707,690.086,3.98540287257401
680.315,1.8593478246421,660.94,4.29031746243169,687.394,3.42024164727172,690.795,4.06974929587471
681.023,1.86447945864245,661.653,4.34359975711925,688.102,3.49678670985787,691.504,4.09629360303171
681.732,1.89234366609031,662.365,4.38062834844465,688.809,3.51966907308014,692.213,4.10751798063751
682.44,1.91224735019961,663.078,4.43947353080341,689.516,3.45136004409579,692.922,4.14873482269911
683.148,1.92819034247071,663.79,4.51587424460348,690.224,3.32361178162785,693.63,4.22278054634114
683.856,1.94263493409181,664.503,4.61518271773554,690.931,3.19403089577821,694.339,4.22389730675803
684.564,1.95107242911979,665.215,4.71578360161379,691.638,3.07626542295156,695.047,4.18716556057831
685.272,1.96059485233155,665.927,4.76128934609972,692.345,3.05786163543922,695.756,4.12088164300479
685.979,1.95555237143157,666.639,4.77310743304417,693.051,3.02652669846475,696.464,4.05891857542645
686.687,1.9505118492076,667.351,4.80441235040342,693.758,3.05040820045315,697.172,4.00811018107902
687.394,1.96158682225803,668.063,4.87026892994959,694.465,3.04516358664671,697.88,3.95803932573921
688.102,1.9653787198057,668.775,4.91842555690658,695.171,3.05463410586412,698.588,3.85683729626862
688.809,1.98803738627794,669.487,4.94420971853947,695.878,3.05888588887569,699.296,3.74707103891319
689.516,2.01702174600649,670.198,4.95358691494209,696.584,3.11678039952147,700.004,3.6645929041814
690.224,2.05755194681427,670.91,4.97133098634379,697.29,3.26617635813432,700.712,3.59510620782089
690.931,2.08571993877877,671.621,5.06359208638816,697.997,3.28575489602247,701.419,3.54930942916559
691.638,2.09273160943462,672.332,5.09896847849456,698.703,3.28624038881361,702.127,3.50028278888976
692.345,2.07821037953698,673.044,5.10809802986557,699.409,3.24133777705299,702.834,3.45154446181704
693.051,2.0578316914316,673.755,5.08721431958247,700.115,3.13805769775507,703.542,3.40547169140717
693.758,2.03652291595125,674.466,5.09319107306089,700.821,3.08322279833465,704.249,3.40028604215695
694.465,1.99629178415802,675.177,5.13975845388546,701.526,3.04509561022303,704.956,3.39312809945295
695.171,1.95865625174457,675.888,5.15965693282806,702.232,2.99392736475494,705.663,3.31464407539164
695.878,1.91442186436871,676.599,5.18307531864303,702.938,2.93250973002392,706.37,3.2143604674672
696.584,1.90022920429999,677.309,5.16912194806383,703.643,2.89406307441965,707.077,3.14697875194679
697.29,1.89755361256408,678.02,5.22659699753325,704.348,2.84065416264667,707.784,3.10236029509178
697.997,1.89756132330098,678.73,5.2969908817675,705.054,2.86883139552077,708.491,3.0711460097051
698.703,1.8807510164379,679.441,5.39593309412186,705.759,2.79229236845771,709.197,2.97683808190237
699.409,1.83611825820378,680.151,5.48349293281689,706.464,2.65393169380241,709.904,2.83947262152157
700.115,1.79448982497695,680.861,5.55366546123184,707.169,2.56655756454103,710.61,2.70858423130483
700.821,1.74853952345092,681.572,5.63632218725871,707.874,2.39852377217039,711.317,2.51076460365164
701.526,1.68831860349439,682.282,5.7051998113252,708.579,2.17112249512576,712.023,2.29649412332867
702.232,1.61177967028027,682.992,5.78573328034986,709.284,2.00143910096239,712.729,2.09249699327586
702.938,1.56420201090617,683.702,5.8295162391168,709.988,1.83154029853597,713.435,1.8634889420108
703.643,1.51963109391812,684.411,5.87056118295988,710.693,1.74457995280261,714.141,1.59837617974489
704.348,1.47697653489882,685.121,5.90459232615234,711.397,1.62224644903972,714.847,1.36819632135155
705.054,1.42880919202065,685.831,5.90081939839519,712.102,1.61350955536938,715.553,1.17973997733702
705.759,1.37994635911173,686.54,5.86852294318646,712.806,1.66461032886724,716.259,0.983550477672452
706.464,1.34904420087048,687.25,5.8570363753081,713.51,1.56997407647305,716.964,0.805189394218189
707.169,1.32575041822975,687.959,5.82040278316788,714.215,1.48857909293923,717.67,0.661194839459426
707.874,1.30376907131432,688.668,5.80326921967901,714.919,1.45851503870051,718.375,0.546515376695709
708.579,1.28830089201654,689.377,5.79397971258493,715.623,1.37537335315409,719.081,0.484387153244995
709.284,1.28170091950449,690.086,5.78497195313361,716.327,1.2564252692423,719.786,0.44076336579451
709.988,1.27099359470787,690.795,5.76741386755106,717.03,1.15928640194863,720.491,0.367449859328644
710.693,1.25775147225045,691.504,5.76537666103746,717.734,1.02665553579277,721.196,0.307746933030728
711.397,1.23606763373141,692.213,5.73865387650227,718.438,0.906824352582134,721.901,0.288305299745446
712.102,1.22139701571189,692.922,5.71795156268445,719.141,0.907445905984162,722.606,0.271180272399761
712.806,1.20891229270609,693.63,5.69981495313863,719.845,0.89809390815094,723.311,0.246773351779098
713.51,1.17277683132033,694.339,5.6783875070214,720.548,0.828720803571343,724.016,0.204717674958772
714.215,1.11121968298454,695.047,5.66738056852967,721.251,0.6897730158434,724.72,0.131519902182788
714.919,1.05078316767248,695.756,5.62534840298292,721.955,0.564415643751943,725.425,0.074608243843557
715.623,0.981082558591993,696.464,5.6369030552267,722.658,0.523483295874541,726.129,0.088985468756846
716.327,0.937202785718569,697.172,5.62780629404398,723.361,0.502850435045502,726.834,0.125599999391682
717.03,0.920904791049963,697.88,5.60295891894668,724.064,0.401568643360918,727.538,0.155398902884997
717.734,0.879049318860496,698.588,5.56245681606225,724.766,0.309985329500591,728.242,0.165283942995927
718.438,0.826899204402594,699.296,5.52510906131749,725.469,0.244744455485829,728.947,0.15092344760285
719.141,0.780711184538518,700.004,5.53854310449799,726.172,0.203172173572739,729.651,0.163441001012131
719.845,0.765254481200031,700.712,5.52228081705647,726.874,0.153505519727844,730.354,0.183858844014935
720.548,0.761740113258611,701.419,5.50927405964546,727.577,0.168018499805669,731.058,0.132571300741404
721.251,0.751538360742643,702.127,5.43629016390776,728.279,0.174566668841464,731.762,0.086374378819755
721.955,0.756048641600444,702.834,5.34870256382123,728.982,0.197638030787516,732.466,0.062164803405551
722.658,0.744680237457885,703.542,5.26458747435942,729.684,0.27455838686916,733.169,0.04273485235268
723.361,0.721661993407224,704.249,5.18631706532409,730.386,0.257371801001227,733.873,0.036937436165772
724.064,0.694850453325728,704.956,5.09675798415304,731.088,0.271080123393176,734.576,0.016077005840828
724.766,0.664236478273438,705.663,4.94481759737062,731.79,0.337213817180498,735.28,5.1917476696417E-05
725.469,0.624345591199017,706.37,4.79912774319803,732.492,0.354898744962327,735.983,-0.01432574574352
726.172,0.585286859308269,707.077,4.67442351928435,733.194,0.317405891259511,736.686,-0.006199933540131
726.874,0.564242234346466,707.784,4.57202359121283,733.895,0.082992123012048,737.389,-0.001341919017875
727.577,0.518033687252455,708.491,4.48142967065763,734.597,-0.137929559797612,738.092,-0.030534685906162
728.279,0.467124589907257,709.197,4.36797105456435,735.298,-0.159787958352979,738.795,-0.070002120147763
728.982,0.418620344703299,709.904,4.23815525717714,736,-0.188457720025099,739.498,-0.079139295138702
729.684,0.366836541615612,710.61,4.14195940152928,736.701,-0.237600776413274,740.2,-0.036158479947574
730.386,0.303093562901665,711.317,3.96135995999413,737.402,-0.262674568169416,740.903,-0.001060492973465
731.088,0.249153299517729,712.023,3.7842221775112,738.104,-0.28907438522873,741.606,0.026066154930049
731.79,0.218344218557434,712.729,3.60706453127642,738.805,-0.253635702799272,742.308,0.009658134380572
732.492,0.204141252331624,713.435,3.38898221201134,739.506,-0.210488220230843,743.01,0.018207073146471
733.194,0.166410004184911,714.141,3.16356708452099,,,743.713,0.075732180943646
733.895,0.139986418386457,714.847,2.97798680654142,,,744.415,0.135169359789415
734.597,0.111809154571347,715.553,2.78311696973094,,,745.117,0.204954853627783
735.298,0.089118090020122,716.259,2.60564796308142,,,745.819,0.277521641704936
736,0.093746303617877,716.964,2.39490687547027,,,746.521,0.360635244794139
736.701,0.068557481633491,717.67,2.19154967102924,,,747.223,0.46582246281406
737.402,0.020398071830982,718.375,2.02475360861251,,,747.924,0.566403380391478
738.104,-0.007017597312085,719.081,1.8899850448301,,,748.626,0.658013177202292
738.805,-0.013743166994516,719.786,1.72419138486265,,,749.328,0.741333449225408
739.506,-0.024314395047327,720.491,1.51787612529017,,,,
,,721.196,1.34155498597391,,,,
,,721.901,1.18247698765401,,,,
,,722.606,1.07778301985809,,,,
,,723.311,0.981661730200983,,,,
,,724.016,0.909199985318537,,,,
,,724.72,0.84382482128126,,,,
,,725.425,0.797213670736653,,,,
,,726.129,0.8073247337407,,,,
,,726.834,0.805826696751012,,,,
,,727.538,0.754878806243823,,,,
,,728.242,0.709579695490959,,,,
,,728.947,0.63771302521161,,,,
,,729.651,0.571940958801122,,,,
,,730.354,0.515283275746356,,,,
,,731.058,0.452419298824566,,,,
,,731.762,0.391202326862015,,,,
,,732.466,0.3205950485833,,,,
,,733.169,0.292736250677081,,,,
,,733.873,0.275325898777055,,,,
,,734.576,0.2512966016684,,,,
,,735.28,0.207022649389273,,,,
,,735.983,0.166758738450312,,,,
,,736.686,0.18208966744487,,,,
,,737.389,0.214934652858062,,,,
,,738.092,0.231229946341386,,,,
,,738.795,0.228486979142644,,,,
,,739.498,0.158096951739708,,,,
,,740.2,0.118116188556485,,,,
,,740.903,0.095086970533089,,,,
,,741.606,0.04992308948016,,,,
,,742.308,0.001367185209233,,,,
,,743.01,-0.017514669526236,,,,
,,743.713,-0.01190260703612,,,,
,,744.415,-0.018603300362713,,,,
,,745.117,-0.026685361489683,,,,
,,745.819,-0.019495205784153,,,,
,,746.521,-0.040906944587448,,,,
,,747.223,-0.018315627010622,,,,
,,747.924,0.070038786002101,,,,
,,748.626,0.156818621487957,,,,
,,749.328,0.236987737549839,,,,
,,750.029,0.313182282154798,,,,


==> Data/Reference_Spectra/Hexagonal_Daniel.txt <==
100.082388760096	0.23566032725556
101.371351996407	0.265123984888213
102.660315232717	0.285087972385586
103.949278469027	0.295889791767681
105.238241705337	0.299612919085624
106.527204941647	0.29710534940157
107.816168177958	0.288780551578216
109.105131414268	0.275149212288897
110.394094650578	0.256823935319885
111.683057886888	0.234773553957769
112.972021123198	0.210694013299483
114.260984359509	0.18508152759675
115.549947595819	0.159303782114501
116.838910832129	0.134421598829704
118.127874068439	0.110924045036789
119.41683730475	0.0890641643536784
120.70580054106	0.0687369593577795
121.99476377737	0.050141040916197
123.28372701368	0.0374238395902812
124.57269024999	0.0272386296034491
125.861653486301	0.0193808328493133
127.150616722611	0.0133685882775277
128.439579958921	0.00876546813392363
129.728543195231	0.00513690314007754
131.017506431541	0.00237475498348557
132.306469667852	5.35438832487793E-4
133.595432904162	-4.71183251193365E-4
134.884396140472	-6.12074921573967E-4
136.173359376782	1.44817465477093E-5
137.462322613092	0.0014997238739987
138.751285849403	0.00374783160298127
140.040249085713	0.00659840562629351
141.329212322023	0.00994709538857918
142.618175558333	0.0136559780705032
143.907138794644	0.017923839444525
145.196102030954	0.0228969573356113
146.485065267264	0.028723875641213
147.774028503574	0.0355470047271939
149.062991739884	0.043527817497417
150.351954976195	0.0528429407314694
151.640918212505	0.0636503278209578
152.929881448815	0.0759935866754173
154.218844685125	0.0894662506823717
155.507807921435	0.103207960262164
156.796771157746	0.116738399429201
158.085734394056	0.129099990407408
159.374697630366	0.139039424464613
160.663660866676	0.145419623751514
161.952624102986	0.147342612654532
163.241587339297	0.14432318614108
164.530550575607	0.136367823441149
165.819513811917	0.12480822309671
167.108477048227	0.110577739751673
168.397440284538	0.0943906781286331
169.686403520848	0.0774778453852965
170.975366757158	0.0610674899593129
172.264329993468	0.0458320392970197
173.553293229778	0.0324736470373509
174.842256466089	0.0213277994038423
176.131219702399	0.0125270411762614
177.420182938709	0.00605821254025722
178.709146175019	0.00168166374425022
179.998109411329	-9.79956867632307E-4
181.28707264764	-0.0023028263524639
182.57603588395	-0.00274129512438538
183.86499912026	-0.00267523009949292
185.15396235657	-0.00234907123429233
186.442925592881	-0.00191084314738977
187.731888829191	-0.00138224648737655
189.020852065501	-9.04473103246718E-4
190.309815301811	-5.34189450969894E-4
191.598778538121	-2.42180231002051E-4
192.887741774432	4.12382594532495E-5
194.176705010742	3.00900449877621E-4
195.465668247052	5.84163080524041E-4
196.754631483362	9.27353349375645E-4
198.043594719672	0.00135204805044859
199.332557955983	0.00188064909856032
200.621521192293	0.00247984999246167
201.910484428603	0.00322867171047183
203.199447664913	0.00422645729204525
204.488410901223	0.00546453396426245
205.777374137534	0.00688773901518789
207.066337373844	0.00846174262730953
208.355300610154	0.0102366687525853
209.644263846464	0.0122055026229587
210.933227082774	0.0144549543245005
212.222190319085	0.0169088183195083
213.511153555395	0.0194857474383754
214.800116791705	0.0222638303058197
216.089080028015	0.0253822887053653
217.378043264326	0.0290821395262035
218.667006500636	0.0336347759491034
219.955969736946	0.0391784784278743
221.244932973256	0.0459290587699076
222.533896209566	0.0538655754435873
223.822859445877	0.0635333456743477
225.111822682187	0.0753688065518677
226.400785918497	0.0889192867673074
227.689749154807	0.103408494737473
228.978712391117	0.118714535887074
230.267675627428	0.13539607216346
231.556638863738	0.153344508155704
232.845602100048	0.172845671519088
234.134565336358	0.193385542314016
235.423528572668	0.21549271816304
236.712491808979	0.240122312496764
238.001455045289	0.267979201498645
239.290418281599	0.300049240465561
240.579381517909	0.336416762184798
241.86834475422	0.376032438372955
243.15730799053	0.418244406426351
244.44627122684	0.462216935738867
245.73523446315	0.507096795121492
247.02419769946	0.549360798085721
248.313160935771	0.584177033530485
249.602124172081	0.608786512504687
250.891087408391	0.62189414461468
252.180050644701	0.622621754244597
253.469013881011	0.610365110580973
254.757977117322	0.586052994380779
256.046940353632	0.55164466858457
257.335903589942	0.509103531341525
258.624866826252	0.459934930000272
259.913830062563	0.406045291062347
261.202793298873	0.351314947492671
262.491756535183	0.29833829589792
263.780719771493	0.248776651902048
265.069683007803	0.203244462764839
266.358646244114	0.163013307109327
267.647609480424	0.129142785127214
268.936572716734	0.102087241063033
270.225535953044	0.0810791981432885
271.514499189354	0.0652533864000049
272.803462425665	0.0535526254329138
274.092425661975	0.0449201218972641
275.381388898285	0.0385041036988205
276.670352134595	0.0335418638278619
277.959315370905	0.0294344528533547
279.248278607216	0.0258525101421809
280.537241843526	0.0225006009824551
281.826205079836	0.019283930041607
283.115168316146	0.0163239515020164
284.404131552457	0.0134127652185401
285.693094788767	0.0105024723543351
286.982058025077	0.00770559807961818
288.271021261387	0.00535870463246285
289.559984497697	0.00361581561037089
290.848947734008	0.002402089180367
292.137910970318	0.00148685144555899
293.426874206628	7.69643778443296E-4
294.715837442938	1.94059483416137E-4
296.004800679248	-2.67514752961245E-4
297.293763915559	-6.14252171958041E-4
298.582727151869	-8.30786257170923E-4
299.871690388179	-8.85361665895285E-4
301.160653624489	-7.87457024054833E-4
302.449616860799	-6.02841746429383E-4
303.73858009711	-3.59428298290665E-4
305.02754333342	-4.81817823840824E-5
306.31650656973	3.34792806784251E-4
307.60546980604	7.93899532104181E-4
308.894433042351	0.00133768782744637
310.183396278661	0.0019721826557543
311.472359514971	0.00268169487209877
312.761322751281	0.00345463055844858
314.050285987591	0.00430351684479158
315.339249223902	0.00523423572163054
316.628212460212	0.00618832583553877
317.917175696522	0.00714025937188789
319.206138932832	0.00810927026860317
320.495102169142	0.00910823678362976
321.784065405453	0.0101369317810626
323.073028641763	0.0111897190600969
324.361991878073	0.0122650735132236
325.650955114383	0.0133598492644899
326.939918350693	0.0144699273209721
328.228881587004	0.0155786709957448
329.517844823314	0.0166554212099568
330.806808059624	0.0177078606869469
332.095771295934	0.0187329109280387
333.384734532244	0.0197059054943545
334.673697768555	0.020584009558534
335.962661004865	0.0212676915546162
337.251624241175	0.0216485202017357
338.540587477485	0.0216343288229969
339.829550713796	0.0212213036521701
341.118513950106	0.0205479181379812
342.407477186416	0.0197125978576889
343.696440422726	0.0187381995037626
344.985403659036	0.0175938519774939
346.274366895347	0.0162375612924626
347.563330131657	0.0146526075535999
348.852293367967	0.0128897927112434
350.141256604277	0.0110058038420283
351.430219840587	0.00899424988190464
352.719183076898	0.00700703256049195
354.008146313208	0.00513236395800085
355.297109549518	0.00346746885704573
356.586072785828	0.00207983909911979
357.875036022138	0.0010083363514433
359.163999258449	2.7493367441276E-4
360.452962494759	-1.32490826721912E-4
361.741925731069	-2.43514689109096E-4
363.030888967379	-6.11540829034626E-5
364.31985220369	3.05153327892278E-4
365.60881544	6.86771037362578E-4
366.89777867631	9.46296271583734E-4
368.18674191262	0.0010523545235002
369.47570514893	0.00101442977248174
370.764668385241	8.02083794724455E-4
372.053631621551	4.28565497962639E-4
373.342594857861	-1.03521169146008E-4
374.631558094171	-7.24433447119845E-4
375.920521330481	-0.00137490541930408
377.209484566792	-0.00196277594022668
378.498447803102	-0.00245449313109313
379.787411039412	-0.00282422987507626
381.076374275722	-0.00301656041273245
382.365337512033	-0.00296457892355632
383.654300748343	-0.00269407545509462
384.943263984653	-0.00226467179046583
386.232227220963	-0.0017500999988145
387.521190457273	-0.00122395497588184
388.810153693584	-7.45000417315995E-4
390.099116929894	-3.48408764163966E-4
391.388080166204	-4.32408878370307E-5
392.677043402514	1.93863185467373E-4
393.966006638824	4.06750272513083E-4
395.254969875135	6.05307309475947E-4
396.543933111445	7.83884972852455E-4
397.832896347755	9.35859378031455E-4
399.121859584065	0.00105724011734248
400.410822820375	0.00113235185552143
401.699786056686	0.00115528590388059
402.988749292996	0.00112660474877947
404.277712529306	0.00104826573186294
405.566675765616	9.21296596843414E-4
406.855639001927	7.64167780164058E-4
408.144602238237	6.00777419768915E-4
409.433565474547	4.38214613193028E-4
410.722528710857	2.8500567355138E-4
412.011491947167	1.68196075667238E-4
413.300455183478	1.16672059552793E-4
414.589418419788	1.43154260360186E-4
415.878381656098	2.33736029491534E-4
417.167344892408	3.37753125837038E-4
418.456308128718	3.99862375998851E-4
419.745271365029	3.95131022497641E-4
421.034234601339	3.3259790198395E-4
422.323197837649	2.24440641301079E-4
423.612161073959	8.62528713515762E-5
424.901124310269	-6.70301749537919E-5
426.19008754658	-2.14768000263259E-4
427.47905078289	-3.41373104509143E-4
428.7680140192	-4.38109610984659E-4
430.05697725551	-5.04026210151127E-4
431.345940491821	-5.38540451302512E-4
432.634903728131	-5.39461029140119E-4
433.923866964441	-5.0415635445243E-4
435.212830200751	-4.3340755361268E-4
436.501793437061	-3.27390029010862E-4
437.790756673372	-1.8806691764699E-4
439.079719909682	-2.12940220344904E-5
440.368683145992	1.68343905417577E-4
441.657646382302	3.75402443799038E-4
442.946609618612	5.88705096406725E-4
444.235572854923	7.91362045313616E-4
445.524536091233	9.66662244647483E-4
446.813499327543	0.00109584631271188
448.102462563853	0.00116110847280962
449.391425800164	0.00114539896631377
450.680389036474	0.0010399516923992
451.969352272784	8.49827097934406E-4
453.258315509094	5.90374659015683E-4
454.547278745404	2.78237473058378E-4
455.836241981714	-5.6335380921738E-5
457.125205218025	-3.65310821087846E-4
458.414168454335	-5.90711360510341E-4
459.703131690645	-7.05924703075247E-4
460.992094926955	-7.17680493198578E-4
462.281058163266	-6.50208250898638E-4
463.570021399576	-5.46837799455833E-4
464.858984635886	-4.507632153364E-4
466.147947872196	-3.84815753258471E-4
467.436911108506	-3.57942376587563E-4
468.725874344817	-3.79698233355966E-4
470.014837581127	-4.40404181380326E-4
471.303800817437	-5.19869378461671E-4
472.592764053747	-5.98184353860116E-4
473.881727290057	-6.56987028000357E-4
475.170690526368	-6.93686311936793E-4
476.459653762678	-7.06447238568997E-4
477.748616998988	-6.77753779896231E-4
479.037580235298	-5.80296632246716E-4
480.326543471608	-4.13282777251174E-4
481.615506707919	-1.95641329101095E-4
482.904469944229	4.85066280564214E-5
484.193433180539	2.99746573476809E-4
485.482396416849	5.29972369444775E-4
486.77135965316	7.17247882913368E-4
488.06032288947	8.54038511979205E-4
489.34928612578	9.36020655240956E-4
490.63824936209	9.5759323905051E-4
491.9272125984	9.25728072569753E-4
493.216175834711	8.46558391552765E-4
494.505139071021	7.23256090081564E-4
495.794102307331	5.64835627631708E-4
497.083065543641	3.6818258575448E-4
498.372028779952	1.34130358038485E-4
499.660992016262	-1.15042702781714E-4
500.949955252572	-3.52885911261453E-4
502.238918488882	-5.41888877141275E-4
503.527881725192	-6.50181720416199E-4
504.816844961503	-6.62197859427458E-4
506.105808197813	-5.73310795369472E-4
507.394771434123	-3.94084045423585E-4
508.683734670433	-1.43748888581183E-4
509.972697906743	1.49600937440004E-4
511.261661143054	4.48316597346703E-4
512.550624379364	7.10162929634205E-4
513.839587615674	8.97390789695324E-4
515.128550851984	9.85198561210091E-4
516.417514088294	9.50375316360073E-4
517.706477324605	8.01259509559507E-4
518.995440560915	5.64068444492452E-4
520.284403797225	2.69246773902779E-4
521.573367033535	-4.55209969471675E-5
522.862330269846	-3.38031260723969E-4
524.151293506156	-5.66424864436574E-4
525.440256742466	-7.11633499704564E-4
526.729219978776	-7.7474989644339E-4
528.018183215086	-7.67781708238979E-4
529.307146451397	-7.07651419219009E-4
530.596109687707	-6.11381715537395E-4
531.885072924017	-4.99755254867957E-4
533.174036160327	-3.97135016289323E-4
534.462999396637	-3.19950137177658E-4
535.751962632948	-2.61031769956427E-4
537.040925869258	-2.21469317091825E-4
538.329889105568	-2.09440393425841E-4
539.618852341878	-2.26451760943022E-4
540.907815578188	-2.62827775591833E-4
542.196778814499	-3.06399697961822E-4
543.485742050809	-3.4239960040721E-4
544.774705287119	-3.49633913536993E-4
546.063668523429	-3.2272501616533E-4
547.352631759739	-2.59702883730676E-4
548.64159499605	-1.66821940039809E-4
549.93055823236	-4.5793343067823E-5
551.21952146867	8.74357287983553E-5
552.50848470498	2.08245710607645E-4
553.797447941291	2.92902679755735E-4
555.086411177601	3.24502900812568E-4
556.375374413911	3.02779384920725E-4
557.664337650221	2.48339013568324E-4
558.953300886531	1.89163274518589E-4
560.242264122842	1.59367112850545E-4
561.531227359152	1.85745871529653E-4
562.820190595462	2.71002392034328E-4
564.109153831772	3.98245153542861E-4
565.398117068082	5.42623932039715E-4
566.687080304393	6.76648294904415E-4
567.976043540703	7.61482714921363E-4
569.265006777013	7.71127009897454E-4
570.553970013323	7.16868824555749E-4
571.842933249633	6.3078375433949E-4
573.131896485944	5.00767239592449E-4
574.420859722254	2.89201117003469E-4
575.709822958564	-1.03848264988923E-5
576.998786194874	-3.58590677977257E-4
578.287749431185	-6.94490892871994E-4
579.576712667495	-9.5872332312202E-4
580.865675903805	-0.00110144447408405
582.154639140115	-0.00113025663625267
583.443602376425	-0.00109232746112337
584.732565612736	-0.00104381104085445
586.021528849046	-9.97298552558708E-4
587.310492085356	-9.4441932454839E-4
588.599455321666	-8.6611327718604E-4
589.888418557976	-7.42474668196581E-4
591.177381794287	-5.5400523935889E-4
592.466345030597	-2.5218242382264E-4
593.755308266907	1.73051808851361E-4
595.044271503217	6.60346753844743E-4
596.333234739527	0.00116962320000066
597.622197975838	0.00174734273146911
598.911161212148	0.00243012106635752
600.200124448458	0.00321001931384662
601.489087684768	0.00408975181586627
602.778050921078	0.00508270067547206
604.067014157389	0.00621673266417194
605.355977393699	0.00751763841029516
606.644940630009	0.00898049311246032
607.93390386632	0.0106688989475938
609.22286710263	0.0126626954668307
610.51183033894	0.015059386816079
611.80079357525	0.0178793102892008
613.08975681156	0.0210890025998665
614.378720047871	0.0246531326038048
615.667683284181	0.0284613281665879
616.956646520491	0.0324518677831275
618.245609756801	0.0366145301055088
619.534572993111	0.0409288153503566
620.823536229422	0.0453551837100828
622.112499465732	0.0498755747896122
623.401462702042	0.0544800921737237
624.690425938352	0.059086576289041
625.979389174662	0.0635917159605619
627.268352410973	0.0679703224413335
628.557315647283	0.0722378124198908
629.846278883593	0.0764809156047017
631.135242119903	0.0807347876619817
632.424205356213	0.0849063996380226
633.713168592524	0.0889387179995853
635.002131828834	0.0928346359851891
636.291095065144	0.0964964074937763
637.580058301454	0.0997785848338815
638.869021537765	0.102605678468823
640.157984774075	0.104940459090166
641.446948010385	0.106782998207914
642.735911246695	0.108159965222083
644.024874483005	0.109109531707647
645.313837719316	0.109666665347304
646.602800955626	0.109943513861115
647.891764191936	0.110095038641687
649.180727428246	0.110243989358023
650.469690664556	0.11054754022245
651.758653900867	0.111143888328173
653.047617137177	0.112188525951022
654.336580373487	0.113804376034616
655.625543609797	0.116014514581581
656.914506846107	0.118830323271591
658.203470082418	0.122345925556715
659.492433318728	0.126643919032445
660.781396555038	0.131754744174363
662.070359791348	0.137838067377561
663.359323027659	0.144984204302961
664.648286263969	0.153180185943491
665.937249500279	0.162330920170655
667.226212736589	0.172336647762759
668.515175972899	0.183191663644928
669.80413920921	0.194731250418078
671.09310244552	0.206662467101376
672.38206568183	0.218968768152511
673.67102891814	0.23154839992679
674.95999215445	0.244453666592092
676.248955390761	0.257661295858181
677.537918627071	0.270805550577645
678.826881863381	0.283761000760849
680.115845099691	0.296750481479964
681.404808336001	0.309658555383341
682.693771572312	0.322281092293993
683.982734808622	0.334496104270073
685.271698044932	0.345519605260857
686.560661281242	0.354811093344097
687.849624517552	0.361886110328458
689.138587753863	0.366361895097519
690.427550990173	0.368035151099074
691.716514226483	0.366805035483961
693.005477462793	0.362538141009978
694.294440699104	0.355178269153523
695.583403935414	0.344840148870972
696.872367171724	0.331906446164979
698.161330408034	0.317425947342985
699.450293644344	0.30164312955293
700.739256880655	0.284807614519045
702.028220116965	0.267342061124606
703.317183353275	0.249371118839614
704.606146589585	0.230975128348763
705.895109825895	0.212117520629744
707.184073062206	0.192821551560141
708.473036298516	0.173273506595542
709.761999534826	0.153994966983516
711.050962771136	0.135292312335634
712.339926007446	0.1180226939504
713.628889243757	0.102606867984535
714.917852480067	0.0889593777888693
716.206815716377	0.0769747304049333
717.495778952687	0.0665329664143484
718.784742188998	0.0575903951690237
720.073705425308	0.0501993913605824
721.362668661618	0.0439970885136332
722.651631897928	0.0386597289659591
723.940595134238	0.0340141721071833
725.229558370548	0.0299115197492182
726.518521606859	0.026210129234664
727.807484843169	0.0227555943085984
729.096448079479	0.0194568703197167
730.385411315789	0.0162819321235691
731.6743745521	0.0132700326639677
732.96333778841	0.0104924841875254
734.25230102472	0.00808432261932814
735.54126426103	0.00603301600570755
736.830227497341	0.00429424111784713
738.119190733651	0.00285891064358319
739.408153969961	0.00172553583708843
740.697117206271	8.90989139788918E-4
741.986080442581	2.91591097246496E-4
743.275043678892	-1.85451580842363E-4
744.564006915202	-6.08174974732423E-4
745.852970151512	-9.83286140049403E-4
747.141933387822	-0.0012613836874775
748.430896624133	-0.00140607569205905
749.719859860443	-0.00143290221150347
751.008823096753	-0.00136342828007856
752.297786333063	-0.0012078214313954
753.586749569373	-9.40450605376002E-4
754.875712805683	-4.99960863554937E-4
756.164676041994	9.54818236533692E-5
757.453639278304	8.13936278518237E-4
758.742602514614	0.00161291016333229
760.031565750924	0.00246991083890088
761.320528987235	0.00337713953817566
762.609492223545	0.004337906112529
763.898455459855	0.00538497742106295
765.187418696165	0.00660089866157611
766.476381932475	0.00805048773260246
767.765345168786	0.00977236131015545
769.054308405096	0.0117961140712916
770.343271641406	0.0141013746631923
771.632234877716	0.0166938482609453
772.921198114026	0.0196245922441188
774.210161350337	0.0229806190984741
775.499124586647	0.0269716098277675
776.788087822957	0.031650157200427
778.077051059267	0.0369529789033609
779.366014295577	0.0425943519245485
780.654977531888	0.0484917711396428
781.943940768198	0.0545064812344715
783.232904004508	0.0606696900525797
784.521867240818	0.0670525622290928
785.810830477128	0.0738446340298664
787.099793713439	0.081243901604163
788.388756949749	0.089098253714935
789.677720186059	0.0973704169343153
790.966683422369	0.105980316806214
792.25564665868	0.114489777073399
793.54460989499	0.122676667345775
794.8335731313	0.130840204704518
796.12253636761	0.139770897013274
797.41149960392	0.150602674506373
798.700462840231	0.164234408370009
799.989426076541	0.181932294746642
801.278389312851	0.204155332324733
802.567352549161	0.233204203623271
803.856315785472	0.269581581809623
805.145279021782	0.314496003819707
806.434242258092	0.368182174365363
807.723205494402	0.430766743729817
809.012168730712	0.500908001711502
810.301131967022	0.575378812561101
811.590095203333	0.650430841722137
812.879058439643	0.720243899341726
814.168021675953	0.778430787060752
815.456984912263	0.82143234942375
816.745948148574	0.848428160877341
818.034911384884	0.860233619496982
819.323874621194	0.858051364748985
820.612837857504	0.843182733223581
821.901801093815	0.817488416048896
823.190764330124	0.783656696918024
824.479727566435	0.745225816219713
825.768690802745	0.703448834664107
827.057654039055	0.659892822960193
828.346617275365	0.615060432494137
829.635580511676	0.569554060338926
830.924543747986	0.523027716172558
832.213506984296	0.475747816621942
833.502470220606	0.427135112794265
834.791433456917	0.376064141059311
836.080396693227	0.322290986964619
837.369359929537	0.267980874224977
838.658323165847	0.217747688571043
839.947286402157	0.173685855973836
841.236249638468	0.137211135845881
842.525212874778	0.107972435800714
843.814176111088	0.0854039050861256
845.103139347398	0.0687241038597362
846.392102583708	0.0572909843304864
847.681065820019	0.049680090422634
848.970029056329	0.0448537851891103
850.258992292639	0.04185266844775
851.547955528949	0.0398810653624248
852.83691876526	0.0381945014934492
854.12588200157	0.0363470728501247
855.41484523788	0.033922249832604
856.70380847419	0.0308091313742476
857.9927717105	0.0272829760906239
859.281734946811	0.0239264031759875
860.570698183121	0.0211991048546569
861.859661419431	0.0189195650479669
863.148624655741	0.0169979395420985
864.437587892051	0.0152075767361802
865.726551128362	0.0134661323042209
867.015514364672	0.0117387928686182
868.304477600982	0.0100321558410668
869.593440837292	0.00832730868115499
870.882404073602	0.00668782223505079
872.171367309913	0.00510691321528629
873.460330546223	0.00361422784079788
874.749293782533	0.00230326800933072
876.038257018843	0.0012162511547463
877.327220255154	3.55702799025096E-4
878.616183491464	-2.88901707385056E-4
879.905146727774	-7.31507298918037E-4
881.194109964084	-9.96150111395358E-4
882.483073200394	-0.00110575780971898
883.772036436705	-0.00106631058844704
885.060999673015	-9.0470247707935E-4
886.349962909325	-6.95119891721855E-4
887.638926145635	-4.79511516360731E-4
888.927889381945	-2.76033394595793E-4
890.216852618256	-1.42733576669612E-4
891.505815854566	-7.12537839033175E-5
892.794779090876	-1.50942691250866E-5
894.083742327186	-7.09850802543951E-6
895.372705563497	-4.07275169583641E-5
896.661668799807	-1.23206683696669E-4
897.950632036117	-2.32078040200028E-4
899.239595272427	-3.0497084403272E-4
900.528558508737	-3.08392305256154E-4
901.817521745047	-2.38938830444583E-4
903.106484981358	-7.98136373295129E-5
904.395448217668	1.55751405900071E-4
905.684411453978	4.20785064837979E-4
906.973374690288	6.71638774112068E-4
908.262337926599	9.01399300850687E-4
909.551301162909	0.00114164255077011
910.840264399219	0.00142493844732955
912.129227635529	-5.99274720813537E-4
913.418190871839	-4.94261302193962E-4
914.70715410815	-3.98844527604762E-4
915.99611734446	-3.13548359454957E-4
917.28508058077	-2.38497955510415E-4
918.57404381708	-1.73504956532388E-4
919.86300705339	-1.1814252917641E-4
921.151970289701	-7.18103524919777E-5
922.440933526011	-3.37899748136674E-5
923.729896762321	-3.29114130459654E-6
925.018859998631	2.05101894679331E-5
926.307823234941	3.84413497488103E-5
927.596786471252	5.13091636444746E-5
928.885749707562	5.98820177557521E-5
930.174712943872	6.48769946507404E-5
931.463676180182	6.69513008679833E-5
932.752639416493	6.66972724390733E-5
934.041602652803	6.46403007898651E-5
935.330565889113	6.12390867435015E-5
936.619529125423	5.68876972863655E-5
937.908492361733	5.19189664420054E-5
939.197455598044	4.66088462254528E-5
940.486418834354	4.1181374877194E-5
941.775382070664	3.58139864523747E-5
943.064345306974	3.06429377494005E-5
944.353308543284	2.57686751616237E-5
945.642271779595	2.12610052089407E-5
946.931235015905	1.71639683129539E-5
948.220198252215	1.35003460161573E-5
949.509161488525	1.02757576091288E-5
950.798124724836	7.48232338646461E-6
952.087087961146	5.10188891272771E-6
953.376051197456	3.10881817732691E-6
954.665014433766	1.47237379094718E-6
955.953977670076	1.58709856977976E-7
957.242940906386	-8.67491747744794E-7
958.531904142697	-1.64170784037123E-6
959.820867379007	-2.19854783305285E-6
961.109830615317	-2.5709795942716E-6
962.398793851627	-2.78977266453115E-6
963.687757087938	-2.88312586183885E-6
964.976720324248	-2.8764485105148E-6
966.265683560558	-2.79226709732985E-6
967.554646796868	-2.65023194818916E-6
968.843610033178	-2.4672014011273E-6
970.132573269489	-2.25738382725382E-6
971.421536505799	-2.03252064299731E-6
972.710499742109	-1.80209610669746E-6
973.999462978419	-1.57356215930305E-6
975.288426214729	-1.35256882586577E-6
976.57738945104	-1.14319272663422E-6
977.86635268735	-9.48158048288009E-7
979.15531592366	-7.69045899099397E-7
980.44427915997	-6.06489324108153E-7
981.733242396281	-4.60352399359541E-7
983.022205632591	-3.29892772223647E-7
984.311168868901	-2.13907783706438E-7
985.600132105211	-1.10864915030935E-7
986.889095341521	-1.90177610272314E-8
988.178058577832	6.34909373031191E-8
989.467021814142	1.38537454817814E-7
990.755985050452	2.07934581786341E-7
992.044948286762	2.73356584877117E-7
993.333911523073	3.36269816970229E-7
994.622874759383	3.97867301696546E-7
995.911837995693	4.59005826496948E-7

==> Data/Reference_Spectra/Hexagonal_Pecquenard.txt <==
26.6347687400319	-2.82083694648438E-4
26.9537480063796	9.5121843436985E-4
27.2727272727273	0.00235066483778912
27.591706539075	0.0039184975897677
27.9106858054226	0.00565672575620324
28.2296650717703	0.00756691411489108
28.548644338118	0.00965001492712902
28.8676236044657	0.011906148889735
29.1866028708134	0.0143343025551856
29.5055821371611	0.0169319406806121
29.8245614035088	0.0196945374270632
30.1435406698565	0.022614940840783
30.4625199362041	0.025682430917413
30.7814992025518	0.028885438200911
31.1004784688995	0.0322534198803494
31.4194577352472	0.0353338363677574
31.7384370015949	0.0385088990385412
32.0574162679426	0.0419918291078898
32.3763955342903	0.0459740504956918
32.695374800638	0.0506401425413618
33.0143540669856	0.056228695678092
33.3333333333333	0.0629559984419422
33.652312599681	0.070893920631848
33.9712918660287	0.079891717039124
34.2902711323764	0.089663115325624
34.6092503987241	0.100123182739618
34.9282296650718	0.111313950178805
35.2472089314195	0.12315242250838
35.5661881977671	0.135568968276374
35.8851674641148	0.148554221845881
36.2041467304625	0.162094674777072
36.5231259968102	0.176075410390818
36.8421052631579	0.190230823041225
37.1610845295056	0.204215384997132
37.4800637958533	0.21786147087818
37.799043062201	0.23137301859105
38.1180223285486	0.245418542749278
38.4370015948963	0.26088225459319
38.755980861244	0.27846516835157
39.0749601275917	0.298661123868028
39.3939393939394	0.321674628387794
39.7129186602871	0.347323473432806
40.0318979266348	0.375119115536406
40.3508771929825	0.404406861408658
40.6698564593301	0.434517731769462
40.9888357256778	0.464909225274716
41.3078149920255	0.495134658318054
41.6267942583732	0.524646771840054
41.9457735247209	0.55266656958679
42.2647527910686	0.57821841832581
42.5837320574163	0.600551934986104
42.902711323764	0.61932659900017
43.2216905901116	0.63455226087061
43.5406698564593	0.646792862469786
43.859649122807	0.65734737538962
44.1786283891547	0.667841910516774
44.4976076555024	0.679719474514896
44.8165869218501	0.69386935231265
45.1355661881978	0.710503135140416
45.4545454545455	0.729278672089764
45.7735247208931	0.749601322163342
46.0925039872408	0.770854227233316
46.4114832535885	0.79257115399957
46.7304625199362	0.814415315768302
47.0494417862839	0.83603529570818
47.3684210526316	0.85705826166224
47.6874003189793	0.877007848354904
48.006379585327	0.89535895893512
48.3253588516746	0.911779355354442
48.6443381180223	0.926236326806562
48.96331738437	0.938994601633988
49.2822966507177	0.950523025038636
49.6012759170654	0.961356882452192
49.9202551834131	0.971962616164872
50.2392344497608	0.982604783740134
50.5582137161085	0.99326480034183
50.8771929824561	1.00374748846449
51.1961722488038	1.01368620735346
51.5151515151515	1.02281941430217
51.8341307814992	1.03116916596464
52.1531100478469	1.0389149433668
52.4720893141946	1.04629121403901
52.7910685805423	1.05352933498714
53.11004784689	1.06079829228541
53.4290271132376	1.06817901997495
53.7480063795853	1.07565403822342
54.066985645933	1.08312603210647
54.3859649122807	1.09048042281204
54.7049441786284	1.09765385457524
55.0239234449761	1.10465220023502
55.3429027113238	1.11143033782465
55.6618819776715	1.11755886592947
55.9808612440191	1.12373721228057
56.2998405103668	1.12963787245752
56.6188197767145	1.13526026130467
56.9377990430622	1.14065920846275
57.2567783094099	1.14590654767689
57.5757575757576	1.15100929321298
57.8947368421053	1.15591246937987
58.213716108453	1.16056233987496
58.5326953748006	1.16492789180841
58.8516746411483	1.16898576013249
59.170653907496	1.17269403408149
59.4896331738437	1.1759804319927
59.8086124401914	1.17875993670298
60.7655502392345	1.17938497278465
61.0845295055821	1.17966056530728
61.4035087719298	1.17936640931422
61.7224880382775	1.17859551474635
62.0414673046252	1.17745960107607
62.3604465709729	1.17606910813515
62.6794258373206	1.17453424890521
62.9984051036683	1.17295349176868
63.317384370016	1.17141031065309
63.6363636363636	1.16998391858327
63.9553429027113	1.16867890328549
64.274322169059	1.16736205472565
64.5933014354067	1.16584239884832
64.9122807017544	1.16397448546586
65.2312599681021	1.16184596749131
65.5502392344498	1.15910678018156
65.8692185007975	1.15572944914616
66.1881977671451	1.15182064686472
66.5071770334928	1.14750419047064
66.8261562998405	1.14280382770053
67.1451355661882	1.13763953183691
67.4641148325359	1.13185437575711
67.7830940988836	1.12528517165507
68.1020733652313	1.11783476529272
68.4210526315789	1.10952156175052
68.7400318979266	1.10049257529797
69.0590111642743	1.09099034173776
69.377990430622	1.08130021886808
69.6969696969697	1.07170440604391
70.0159489633174	1.06249734079565
70.3349282296651	1.05403035638009
70.6539074960128	1.0466923388657
70.9728867623604	1.04087382275257
71.2918660287081	1.03692050706054
71.6108452950558	1.03507026929798
71.9298245614035	1.03542922716483
72.2488038277512	1.03800269542631
72.5677830940989	1.04267969565134
72.8867623604466	1.04918446917693
73.2057416267943	1.05703923665228
73.5247208931419	1.06561587844231
73.8437001594896	1.07427824436792
74.1626794258373	1.08247941986867
74.481658692185	1.08978107594848
74.8006379585327	1.09587859976287
75.1196172248804	1.10063154695095
75.4385964912281	1.10407733288848
75.7575757575758	1.10632975829086
76.0765550239234	1.10749300257545
76.3955342902711	1.10762133608134
76.7145135566188	1.10672311980343
77.0334928229665	1.10479332187652
77.3524720893142	1.10186470880526
77.6714513556619	1.09807220756742
77.9904306220096	1.09359109653455
78.3094098883573	1.0885154432931
78.6283891547049	1.08282349964743
78.9473684210526	1.07638508931476
79.2663476874003	1.06901756721152
79.585326953748	1.06056344754496
79.9043062200957	1.05095601189672
80.2232854864434	1.04026183278791
80.5422647527911	1.02870274913177
80.8612440191388	1.01665218226298
81.1802232854864	1.00458737254959
81.4992025518341	0.992953602594846
81.8181818181818	0.98200649433167
82.1371610845295	0.971764534807806
82.4561403508772	0.962008524171768
82.7751196172249	0.95241318103178
83.0940988835726	0.942795744206576
83.4130781499203	0.933137958196198
83.7320574162679	0.92346419092126
84.0510366826156	0.913710988733858
84.3700159489633	0.903633497351276
84.688995215311	0.892816769862282
85.0079744816587	0.880814963122028
85.3269537480064	0.867363579768724
85.6459330143541	0.852584344452884
85.9649122807018	0.837045041851566
86.2838915470495	0.821526406442898
86.6028708133971	0.806654938623686
86.9218500797448	0.792711050868022
87.2408293460925	0.77968913654714
87.5598086124402	0.767534365858954
87.8787878787879	0.756309641436448
88.1977671451356	0.746103041473598
88.5167464114833	0.73688796070579
88.835725677831	0.728513885413292
89.1547049441786	0.720780042335882
89.4736842105263	0.713484984059788
89.792663476874	0.7063916500951
90.1116427432217	0.699189321363476
90.4306220095694	0.691558472886548
90.7496012759171	0.683255790691114
91.0685805422648	0.67422158201263
91.3875598086125	0.66460713595764
91.7065390749601	0.654613676014728
92.0255183413078	0.644394169284648
92.3444976076555	0.634027774822014
92.6634768740032	0.623463176613406
92.9824561403509	0.61251245988982
93.3014354066986	0.601027823226434
93.6204146730463	0.589084958098208
93.939393939394	0.577023921825876
94.2583732057416	0.565309717055322
94.5773524720893	0.554276729734566
94.896331738437	0.543944063331902
95.2153110047847	0.534043660777734
95.5342902711324	0.524331358240142
95.8532695374801	0.514783314368182
96.1722488038278	0.505524870278574
96.4912280701754	0.496636427968868
96.8102073365231	0.488028753476508
97.1291866028708	0.479385562957794
97.4481658692185	0.470345413355188
97.7671451355662	0.460673229075162
98.0861244019139	0.45025452523255
98.4051036682616	0.439117175371924
98.7240829346093	0.427365835270174
99.0430622009569	0.415106707647666
99.3620414673046	0.402425603905542
99.6810207336523	0.389364272778812
100	0.375957585580882
100.318979266348	0.362282429789118
100.637958532695	0.348467733345336
100.956937799043	0.334685666242986
101.275917065391	0.321160696646498
101.594896331738	0.308194043219056
101.913875598086	0.296097301421738
102.232854864434	0.285089759823948
102.551834130782	0.27524620694792
102.870813397129	0.266532565814494
103.189792663477	0.258890499609158
103.508771929825	0.252278695250958
103.827751196172	0.246747468329018
104.14673046252	0.242395911949778
104.465709728868	0.239288408822718
104.784688995215	0.237388604142994
105.103668261563	0.236482301499944
105.422647527911	0.23619364253877
105.741626794258	0.23621255788054
106.060606060606	0.236373002904834
106.379585326954	0.236584284037446
106.698564593301	0.236838984799052
107.017543859649	0.237143339022606
107.336523125997	0.237493321869486
107.655502392345	0.237890825503532
107.974481658692	0.238321992318316
108.29346092504	0.238759841435054
108.612440191388	0.239173395315638
108.931419457735	0.239533203435722
109.250398724083	0.239816511536536
109.569377990431	0.240006640845622
109.888357256778	0.240090797454686
110.207336523126	0.240052968396898
110.526315789474	0.23987277044148
110.845295055821	0.239529007594944
111.164274322169	0.239003694017538
111.483253588517	0.238291779678556
111.802232854864	0.237418935775376
112.121212121212	0.236441611163946
112.44019138756	0.235387131968878
112.759170653908	0.234199762127374
113.078149920255	0.23276097033255
113.397129186603	0.2309448623329
113.716108452951	0.228659553447272
114.035087719298	0.225856558709336
114.354066985646	0.2225386457476
114.673046251994	0.218760479742086
114.992025518341	0.214619301667446
115.311004784689	0.210245129525122
115.629984051037	0.205787562552826
115.948963317384	0.201377685513586
116.267942583732	0.197098340555574
116.58692185008	0.19301765699805
116.905901116427	0.189207039778669
117.224880382775	0.1857226644124
117.543859649123	0.182573021606271
117.862838915471	0.179701886630426
118.181818181818	0.17699678276719
118.500797448166	0.174307655486472
118.819776714514	0.171472825922542
119.138755980861	0.168349201280602
119.457735247209	0.164851263854173
119.776714513557	0.160989494695625
120.095693779904	0.156885405718309
120.414673046252	0.15273125432059
120.7336523126	0.148699012696077
121.052631578947	0.144884495346409
121.371610845295	0.141319712815034
121.690590111643	0.137990093360397
122.00956937799	0.134836237683759
122.328548644338	0.131759461261082
122.647527910686	0.128665003313795
122.966507177034	0.125491736326212
123.285486443381	0.12220715777834
123.604465709729	0.118794043481532
123.923444976077	0.115242931266133
124.242424242424	0.111546773487589
124.561403508772	0.107716511342423
124.88038277512	0.103820783785977
125.199362041467	0.099970906676456
125.518341307815	0.0962811667210466
125.837320574163	0.0928233975082908
126.15629984051	0.089597722756154
126.475279106858	0.0865453142257326
126.794258373206	0.083576638696882
127.113237639553	0.0806048003372522
127.432216905901	0.077575468147744
127.751196172249	0.0744844632488438
128.070175438596	0.071378242704549
128.389154704944	0.0683483026732912
128.708133971292	0.065534190403957
129.02711323764	0.0631177505867466
129.346092503987	0.061286937565459
129.665071770335	0.0601958782724342
129.984051036683	0.0599431946073184
130.30303030303	0.0605740517229614
130.622009569378	0.0620883154634054
130.940988835726	0.0644546217694776
131.259968102073	0.0675995759222436
131.578947368421	0.0713906256865244
131.897926634769	0.075421919228377
132.216905901116	0.0798074481228088
132.535885167464	0.0844169357755878
132.854864433812	0.0890428387252676
133.173843700159	0.093473640948719
133.492822966507	0.0975640464494094
133.811802232855	0.101257454186796
134.130781499203	0.10456275367095
134.44976076555	0.107508695433054
134.768740031898	0.110115639784598
135.087719298246	0.112383598347487
135.406698564593	0.114288035636525
135.725677830941	0.115785363630582
136.363636363636	0.116106260528957
136.682615629984	0.116046562603212
137.001594896332	0.115376248833046
137.320574162679	0.114112729689521
137.639553429027	0.112316887247812
137.958532695375	0.110063575912108
138.277511961723	0.107420104759325
138.59649122807	0.104439432206049
138.915470494418	0.101169306524735
139.234449760766	0.0976737392731528
139.553429027113	0.0940549282780276
139.872408293461	0.0904362638033352
140.191387559809	0.086901076533993
140.510366826156	0.0834481260323456
140.829346092504	0.0796398222813944
141.148325358852	0.0764710773562994
141.467304625199	0.0733862712427324
141.786283891547	0.0702491842256254
142.105263157895	0.0669219109846586
142.424242424242	0.063317096531443
142.74322169059	0.0594287031182716
143.062200956938	0.055335861469128
143.381180223286	0.0511467879225588
143.700159489633	0.0469043445527278
144.019138755981	0.0426263508393832
144.338118022329	0.038332505177404
144.657097288676	0.0340451567601364
144.976076555024	0.0297912592187264
145.295055821372	0.0256089697093466
145.614035087719	0.0215430422371328
145.933014354067	0.0176381524083351
146.251993620415	0.01393126579041
146.570972886762	0.0104444338632779
146.88995215311	0.00719030005083266
147.208931419458	0.0041741837730922
147.527910685805	0.00140444828149677
147.846889952153	-0.00108688400485057
148.165869218501	-0.00324390905141136
148.484848484849	-0.00499430880894592
148.803827751196	-0.00627319296060724
149.122807017544	-0.0070623670679062
149.441786283892	-0.00740182341984274
149.760765550239	-0.00736588778319636
150.079744816587	-0.00704643458065002
150.398724082935	-0.00654135215503748
150.717703349282	-0.00593080200172924
151.03668261563	-0.0052596997961798
151.355661881978	-0.00454201472891124
151.674641148325	-0.0037989027966705
151.993620414673	-0.00306972444614218
152.312599681021	-0.00236603629812704
152.631578947368	-0.00166057724285329
152.950558213716	-9.65337730120198E-4
153.269537480064	-2.82217866747204E-4
153.588516746412	3.7619710593928E-4
153.907496012759	9.97180079243432E-4
154.226475279107	0.00157339747029628
154.545454545455	0.00210427575112914
154.864433811802	0.00259445663273006
155.18341307815	0.00305373990863522
155.502392344498	0.00349892183231316
155.821371610845	0.00394980900047592
156.140350877193	0.00442161384424634
156.459330143541	0.0049230955906121
157.097288676236	0.00523938992071172
157.416267942584	0.00586535865375248
157.735247208931	0.00653025560007902
158.054226475279	0.00722716303662318
158.373205741627	0.00794968522355122
158.692185007975	0.00869284752359212
159.011164274322	0.00945147986261574
159.33014354067	0.0102210902381876
159.649122807018	0.0109954416337916
159.968102073365	0.0117663225844953
160.287081339713	0.0125261308814344
160.606060606061	0.0132712692183183
160.925039872408	0.0140000079813882
161.244019138756	0.0147139579607871
161.562998405104	0.0154273721265343
161.881977671451	0.0161243241171984
162.200956937799	0.0168182538571928
162.519936204147	0.0175148775076885
162.838915470494	0.0182187294170437
163.157894736842	0.0189323171882547
163.47687400319	0.0196559632774367
163.795853269538	0.0203881368971456
164.114832535885	0.0211260421954474
164.433811802233	0.0218662595385628
164.752791068581	0.0226052972602448
165.071770334928	0.0233399755217602
165.390749601276	0.0240674366986572
165.709728867624	0.0247845009475966
166.028708133971	0.02548767659315
166.347687400319	0.0261735439877526
166.666666666667	0.0268393072610968
166.985645933014	0.0274834356027838
167.304625199362	0.0281062514413998
167.62360446571	0.028710262347821
167.942583732057	0.0293074583953024
168.261562998405	0.0298912940616338
168.580542264753	0.030467867705302
168.899521531101	0.031040467429571
169.218500797448	0.0316094696171518
169.537480063796	0.0321736389925804
169.856459330144	0.0327268274499498
170.175438596491	0.0332676779220194
170.494417862839	0.0338012173406886
170.813397129187	0.0343354582678428
171.132376395534	0.0348796579308632
171.451355661882	0.0354415110204514
171.77033492823	0.0360266537415712
172.089314194577	0.0366393574982716
172.727272727273	0.0374495976673392
173.04625199362	0.0381781385473418
173.365231259968	0.0389442221139196
174.003189792663	0.0400736992382554
174.322169059011	0.0409351281150218
174.641148325359	0.0418145427274626
174.960127591707	0.042705946805306
175.279106858054	0.0436012975874674
175.598086124402	0.04449232522582
175.91706539075	0.0453705203980382
176.236044657097	0.046227235976867
176.555023923445	0.0470577606035922
176.874003189793	0.04786448967287
177.19298245614	0.048652206728757
177.511961722488	0.0494197675154652
177.830940988836	0.0501669733527744
178.149920255183	0.050894120069588
178.468899521531	0.051609720606919
178.787878787879	0.0522952513579452
179.106858054226	0.0529575497674632
179.425837320574	0.0535988872400112
179.744816586922	0.0542266020035372
180.06379585327	0.0548464788286936
180.382775119617	0.0554636111565716
180.701754385965	0.0560821331964298
181.020733652313	0.0567076604736174
181.33971291866	0.0573423387263264
181.658692185008	0.0580010953008672
181.977671451356	0.0586611908052826
182.296650717703	0.059332223641622
182.615629984051	0.0600138636488388
182.934609250399	0.0607067389041136
183.253588516746	0.0614080555741312
183.572567783094	0.0621118139416694
183.891547049442	0.062810825883306
184.210526315789	0.0635000401679378
184.529505582137	0.064177708571978
184.848484848485	0.064841840204216
185.167464114833	0.0654905637219244
185.48644338118	0.0661238425139366
185.805422647528	0.0667436532384946
186.443381180223	0.0676262947146916
187.081339712919	0.0685120455125384
187.400318979266	0.0691290086421206
187.719298245614	0.0697579215464512
188.038277511962	0.070402435441192
188.357256778309	0.0710632729156572
188.676236044657	0.0717540352224976
188.995215311005	0.0724430076907488
189.314194577352	0.0731438721165652
189.6331738437	0.0738532961599204
189.952153110048	0.0745674584448586
190.271132376396	0.0752752011277748
190.590111642743	0.0759649302027898
190.909090909091	0.0766331326696314
191.228070175439	0.0772828636252974
191.547049441786	0.0779175107139002
191.866028708134	0.0785651652862454
192.185007974482	0.0791580167685634
192.503987240829	0.0797736661448498
192.822966507177	0.0803908275516774
193.141945773525	0.0810125447975686
193.77990430622	0.0820716693376102
194.417862838915	0.0832490860934736
194.736842105263	0.0839881664494198
195.055821371611	0.0847375441488572
195.374800637959	0.0854912710009708
195.693779904306	0.0862455333890404
196.012759170654	0.0869971309820348
196.331738437002	0.0877135283633752
196.650717703349	0.0884287705964932
197.607655502392	0.0899616055288016
197.92663476874	0.09048391921954
198.245614035088	0.0909365383148888
198.564593301435	0.091340616244369
198.883572567783	0.091751818569226
199.202551834131	0.0920941369197922
199.521531100478	0.0924228420974206
199.840510366826	0.0927441252341974
200.159489633174	0.0930616127728162
200.478468899522	0.0933830454128986
200.797448165869	0.093725149836291
201.116427432217	0.0941097683860272
201.754385964912	0.0948821686241254
202.07336523126	0.0953844114935944
202.392344497608	0.095982819636129
202.711323763955	0.0966511334691282
203.030303030303	0.0973871043844192
203.349282296651	0.098180712948598
203.668261562998	0.0990147385331936
203.987240829346	0.0998657280755836
204.306220095694	0.100702648578549
204.625199362041	0.101483916500997
204.944178628389	0.102163083246591
205.263157894737	0.102698492643958
205.582137161085	0.103068643143646
205.901116427432	0.10327547874912
206.22009569378	0.103422568165844
206.539074960128	0.10330822223772
206.858054226475	0.102984854904948
207.177033492823	0.102443923118973
207.496012759171	0.101694267133033
207.814992025518	0.10076275581665
208.133971291866	0.0996939367622466
208.452950558214	0.0985424589072772
208.771929824561	0.0973663421004032
209.090909090909	0.096217433875443
209.409888357257	0.0951367452844734
209.728867623604	0.0941540004031122
210.047846889952	0.0932901333655498
210.3668261563	0.0925592121358144
210.685805422648	0.0919680423220726
211.004784688995	0.0915181750870314
211.323763955343	0.091205977216541
211.642743221691	0.0910200660367476
211.961722488038	0.0909436506516092
212.280701754386	0.0909549911924726
212.599681020734	0.091028644339855
212.918660287081	0.091136677686019
213.237639553429	0.0912566645258188
213.556618819777	0.0913762848243
213.875598086124	0.0914921334326916
214.194577352472	0.0916061596070224
214.51355661882	0.091724562564334
214.832535885167	0.0918553254178156
215.151515151515	0.0920073462531036
215.470494417863	0.0921892657202114
215.789473684211	0.0924074289306792
216.108452950558	0.092666761944114
216.427432216906	0.0929711077097708
216.746411483254	0.0933244981336792
217.065390749601	0.0937292635879042
217.384370015949	0.0941851980140064
217.703349282297	0.094692174902066
218.022328548644	0.0952522981802258
218.341307814992	0.0958714355149594
218.66028708134	0.0965590290237212
218.979266347687	0.0973267576332426
219.298245614035	0.0981858742575458
219.617224880383	0.0991448336779178
219.93620414673	0.100211303346598
220.255183413078	0.101393089425809
220.574162679426	0.102692952246257
220.893141945774	0.104105127279688
221.212121212121	0.105616965719747
221.531100478469	0.107211928273634
221.850079744817	0.108867231248734
222.169059011164	0.110556328918717
222.488038277512	0.112251610878033
222.80701754386	0.113929807248931
223.125996810207	0.115580808042146
223.444976076555	0.117213483839813
223.763955342903	0.118852662381042
224.08293460925	0.120532535353666
224.401913875598	0.122288473843026
224.720893141946	0.124148167544557
225.039872408293	0.12612519615559
225.358851674641	0.128216691272403
225.677830940989	0.13040856903942
225.996810207337	0.132677265552465
226.315789473684	0.134988933891612
226.634768740032	0.137303415114646
226.95374800638	0.139581879337318
227.272727272727	0.141796955527525
227.591706539075	0.143941071803997
227.910685805423	0.146025518975354
228.22966507177	0.148076252675493
228.548644338118	0.150125655602461
228.867623604466	0.15220745406249
229.186602870813	0.154353118802315
229.505582137161	0.15659327114282
229.824561403509	0.158954323049765
230.143540669856	0.161453967454889
230.462519936204	0.164095477685704
230.781499202552	0.166866563852203
231.1004784689	0.169740280140943
231.419457735247	0.172681800854368
231.738437001595	0.175651959608889
232.057416267943	0.178611163426918
232.37639553429	0.181525871386264
232.695374800638	0.184374417350257
233.014354066986	0.187151901534549
233.333333333333	0.189872404530976
233.652312599681	0.192568935769586
233.971291866029	0.195288426793718
234.290271132376	0.198078440070738
234.609250398724	0.200990918757466
234.928229665072	0.204089478782242
235.247208931419	0.20744763411509
235.566188197767	0.211136510173974
235.885167464115	0.21520466601445
236.204146730463	0.21966148278451
236.52312599681	0.224478372365574
236.842105263158	0.229607420235994
237.161084529506	0.235001776742326
237.480063795853	0.240621851474804
237.799043062201	0.246428146915188
238.118022328549	0.25235636469328
238.437001594896	0.258304531994728
238.755980861244	0.264156768686226
239.074960127592	0.269796331976286
239.393939393939	0.275128289786084
239.712918660287	0.280153765434418
240.031897926635	0.284969070800778
240.350877192982	0.289727020601592
240.66985645933	0.294603423126046
240.988835725678	0.299760515437016
241.307814992026	0.30529213871888
241.626794258373	0.311195302166046
241.945773524721	0.317396749345782
242.264752791069	0.323804689999876
242.583732057416	0.33034471733604
242.902711323764	0.336981228111482
243.221690590112	0.34370908330146
243.540669856459	0.350516139686352
243.859649122807	0.35733449175323
244.178628389155	0.36403064543144
244.497607655502	0.370449739507442
244.81658692185	0.376476427408138
245.135566188198	0.382096286913414
245.454545454545	0.3874063932678
245.773524720893	0.39256209666136
246.092503987241	0.397729642506162
246.411483253589	0.403027144623008
246.730462519936	0.40848482401009
247.049441786284	0.414082541411676
247.368421052632	0.419758246785838
247.687400318979	0.42540018775691
248.006379585327	0.430932610666
248.325358851675	0.436389032712612
248.644338118022	0.441940451411624
248.96331738437	0.44783949632748
249.282296650718	0.454309722353568
249.601275917065	0.46145238638726
249.920255183413	0.469231807265718
250.239234449761	0.477518538984138
250.558213716108	0.48613768364241
250.877192982456	0.49490376909337
251.196172248804	0.503635970836446
251.515151515152	0.512160047049642
251.834130781499	0.520297981541146
252.153110047847	0.527847728304414
252.472089314195	0.534586160550498
252.791068580542	0.54030894899499
253.11004784689	0.544871242741922
253.429027113238	0.548220842113026
253.748006379585	0.550400341881122
254.066985645933	0.551524301551666
254.385964912281	0.551764649367066
254.704944178628	0.55130209711593
255.023923444976	0.55027727023861
255.342902711324	0.5487804973374
255.661881977671	0.54681167303232
255.980861244019	0.544272134571912
256.299840510367	0.541069856055524
256.618819776715	0.537209149847816
256.937799043062	0.53278564125785
257.25677830941	0.52795973730277
257.575757575758	0.522830389965712
257.894736842105	0.517371932510198
258.213716108453	0.511500604404202
258.532695374801	0.505192291052096
258.851674641148	0.498524162400922
259.170653907496	0.49164986985584
259.489633173844	0.484742751175866
259.808612440191	0.477939317670292
260.127591706539	0.471308376029436
260.446570972887	0.464848613772366
260.765550239234	0.458512679060138
261.084529505582	0.45225009022296
261.40350877193	0.44604878310944
261.722488038278	0.439974552002548
262.041467304625	0.434176068348386
262.360446570973	0.428839207507922
262.679425837321	0.42412586129928
262.998405103668	0.420127646489454
263.317384370016	0.416849293636238
263.636363636364	0.414230582730894
263.955342902711	0.412184549831362
264.274322169059	0.410639421905946
264.593301435407	0.409565765447376
264.912280701754	0.408985486664984
265.231259968102	0.408959832389106
265.55023923445	0.409542043515994
265.869218500797	0.410654185307134
266.188197767145	0.412112972825736
266.507177033493	0.413746409892966
266.826156299841	0.415461136645158
267.145135566188	0.417221758043974
267.464114832536	0.419014513167762
267.783094098884	0.420835862778546
268.102073365231	0.422692092162778
268.421052631579	0.42460542897438
268.740031897927	0.426612874728124
269.059011164274	0.428758815837774
269.377990430622	0.431080857483704
269.69696969697	0.433593928214456
270.015948963317	0.436280061582268
270.334928229665	0.439089109697122
270.653907496013	0.441939599831954
270.97288676236	0.44472300585747
271.291866028708	0.447312431650816
271.610845295056	0.44957887301265
271.929824561404	0.45142272821972
272.248803827751	0.452796665479906
272.567783094099	0.45370663553394
272.886762360447	0.454195155598942
273.205741626794	0.454328659532556
273.524720893142	0.454193090402724
273.84370015949	0.453842141713524
274.162679425837	0.453210246162666
274.481658692185	0.452168553403274
274.800637958533	0.450666082245422
275.11961722488	0.44871670584105
275.438596491228	0.44629124961724
275.757575757576	0.443265935890028
276.076555023923	0.43945030692101
276.395534290271	0.434654110317226
276.714513556619	0.428754361341174
277.033492822967	0.42173424232138
277.352472089314	0.413687944085376
277.671451355662	0.404800044140908
277.99043062201	0.395318197936016
278.309409888357	0.385530069766222
278.628389154705	0.375727573226646
278.947368421053	0.366167586595692
279.2663476874	0.357050794466186
279.585326953748	0.348513885975822
279.904306220096	0.340629472614126
280.223285486443	0.333426223122216
280.542264752791	0.326904194078702
280.861244019139	0.321045995044824
281.180223285486	0.315812988356824
281.499202551834	0.311124012158934
281.818181818182	0.306826474438802
282.13716108453	0.302669429233776
282.456140350877	0.298341014801762
282.775119617225	0.293636891721404
283.094098883573	0.288551035302958
283.41307814992	0.283165752768724
283.732057416268	0.277554807761572
284.051036682616	0.271779353291306
284.370015948963	0.265902037819994
284.688995215311	0.260000172592284
285.007974481659	0.254176757323414
285.326953748006	0.248558904386942
285.645933014354	0.243283333099012
285.964912280702	0.238476311528214
286.283891547049	0.234230369555026
286.602870813397	0.230594106875868
286.921850079745	0.227565712929792
287.240829346093	0.22508843272768
287.55980861244	0.22305479926863
287.878787878788	0.221323618979802
288.197767145136	0.219747205725756
288.516746411483	0.218203876589682
288.835725677831	0.216621626265492
289.154704944179	0.214983393474388
289.473684210526	0.213302874527942
289.792663476874	0.211598124131444
290.111642743222	0.209882741692686
290.430622009569	0.208169095822026
290.749601275917	0.2064662800698
291.068580542265	0.2047809899677
291.387559808612	0.203114538392406
291.70653907496	0.20145790594949
292.025518341308	0.199789449019659
292.344497607656	0.198078002261296
292.663476874003	0.196286130916711
292.982456140351	0.194375528808323
293.301435406699	0.192321049699348
293.620414673046	0.19012273149949
293.939393939394	0.187798106547824
294.258373205742	0.185371799343287
294.577352472089	0.182870666884402
294.896331738437	0.180321183318217
295.215311004785	0.177748072350726
295.534290271132	0.17517384533506
295.85326953748	0.172620023294479
296.172248803828	0.170107839396121
296.491228070175	0.167659595680225
296.810207336523	0.165292490516239
297.129186602871	0.163012245708851
297.448165869219	0.160811401581353
297.767145135566	0.158673376259614
298.086124401914	0.156583700470692
298.405103668262	0.15453547865595
298.724082934609	0.152530252453457
299.043062200957	0.150575627668512
299.362041467305	0.148682759198659
299.681020733652	0.14687255508956
300	0.145123957238713
300.318979266348	0.143462014880823
300.637958532695	0.141889100367237
300.956937799043	0.140403915416006
301.275917065391	0.139001747511287
301.594896331738	0.137680481336214
301.913875598086	0.136443597798779
302.232854864434	0.135299442917155
302.551834130782	0.134253479791101
302.870813397129	0.133306790856774
303.189792663477	0.13245871946777
303.508771929825	0.131706287199687
303.827751196172	0.131039970424301
304.465709728868	0.129712410452818
304.784688995215	0.129179318533101
305.103668261563	0.128650610340916
305.422647527911	0.128114200115576
305.741626794258	0.127563615433111
306.060606060606	0.126995929190903
306.379585326954	0.126412008380985
306.698564593301	0.125816030547041
307.017543859649	0.125214252600702
307.336523125997	0.12461430844362
307.655502392345	0.124028831207839
307.974481658692	0.123463441521652
308.29346092504	0.122919148956279
308.612440191388	0.122404488778397
308.931419457735	0.121925469599642
309.250398724083	0.12143856273878
309.569377990431	0.121031458012458
309.888357256778	0.120658093103775
310.207336523126	0.120311305103467
310.526315789474	0.119985930339887
310.845295055821	0.119674460301739
311.164274322169	0.119364819581004
311.483253588517	0.119040803075436
311.802232854864	0.118684440761178
312.759170653908	0.116793321779245
313.078149920255	0.116201793352317
313.397129186603	0.115557134538318
313.716108452951	0.114870321560296
314.035087719298	0.114151540808131
314.354066985646	0.113408825573265
314.673046251994	0.112646676064369
314.992025518341	0.111869492769611
315.311004784689	0.111086622883235
315.629984051037	0.110310541411555
315.948963317384	0.109549267316149
316.267942583732	0.108796358440288
316.58692185008	0.10803420701832
316.905901116427	0.107249731796444
317.224880382775	0.106462169401637
317.543859649123	0.105613460570058
317.86283891547	0.104703289314412
318.181818181818	0.103727193367498
318.500797448166	0.102688867210386
318.819776714514	0.101599348956975
319.138755980861	0.100475471605264
319.457735247209	0.099339265610522
319.776714513557	0.0982140681881592
320.095693779904	0.0971215876429752
320.414673046252	0.0960795393025852
320.7336523126	0.0951010973827646
321.052631578947	0.0941959896514888
321.371610845295	0.093368415767236
321.690590111643	0.0926162902583676
322.00956937799	0.091932113102009
322.328548644338	0.0913018248943094
322.647527910686	0.0907078151720428
322.966507177034	0.0901324629086204
323.285486443381	0.089558269846854
323.604465709729	0.088972642646671
323.923444976077	0.0883687405016822
324.242424242424	0.087743120045952
324.561403508772	0.0870986002103424
324.88038277512	0.0864433346642942
325.199362041467	0.0857839893049536
325.518341307815	0.0851258110126642
325.837320574163	0.0844726133874722
326.15629984051	0.0838282947806314
326.475279106858	0.0831964168190794
326.794258373206	0.0825804762113802
327.113237639553	0.0819831103600506
327.432216905901	0.0814079601365734
327.751196172249	0.0808589719980816
328.070175438596	0.0803383385103334
328.389154704944	0.0798469366807896
328.708133971292	0.0793870818225968
329.02711323764	0.0789621465406776
329.346092503987	0.0785753753594474
329.665071770335	0.0782283535716974
329.984051036683	0.0779202383348662
330.30303030303	0.0776456447792642
330.622009569378	0.0773933459217302
330.940988835726	0.0771473146893538
331.259968102073	0.0768849790919916
331.578947368421	0.0765757319797556
331.897926634769	0.0761846368896002
332.216905901116	0.0756764157564524
332.535885167464	0.0750183937587372
332.854864433812	0.0741853905886166
333.17384370016	0.0731627431995304
333.492822966507	0.071946976702006
333.811802232855	0.070548322623924
334.130781499203	0.0689884565208084
334.44976076555	0.0672996211665322
334.768740031898	0.0655225255288014
335.087719298246	0.0637051444396012
335.406698564593	0.061893788885064
335.725677830941	0.0601283921247146
336.044657097289	0.0584463669957662
336.363636363636	0.0568838545965074
336.682615629984	0.0554714443505616
337.001594896332	0.0542288018910808
337.320574162679	0.0531645119734856
337.639553429027	0.0522756901432838
337.958532695375	0.051549130520546
338.277511961723	0.0509652201503142
338.59649122807	0.050501116262795
338.915470494418	0.0501362680704518
339.234449760766	0.0498512630273508
339.553429027113	0.0496201048986316
339.872408293461	0.0494025843434648
340.191387559809	0.0491428523750818
340.510366826156	0.0487737568397736
340.829346092504	0.0482273687007754
341.148325358852	0.0474471440613602
341.467304625199	0.0463962801296938
341.786283891547	0.0450654524908694
342.105263157895	0.0434731775638912
342.424242424242	0.0416603240692334
342.74322169059	0.0396860884848108
343.062200956938	0.037616762783339
343.381180223286	0.0355223527790466
343.700159489633	0.0334658914849602
344.019138755981	0.0315021403954358
344.338118022329	0.0296819392005036
344.657097288676	0.0280480827251472
344.976076555024	0.0266259449867464
345.295055821372	0.02541868046203
345.614035087719	0.0244094961703172
345.933014354067	0.0235639965398242
346.251993620415	0.0228340490502848
346.570972886762	0.022168578947885
346.88995215311	0.0215265274638848
347.208931419458	0.0208871522388456
347.527910685805	0.0202483472075796
347.846889952153	0.0196210092872087
348.165869218501	0.019022403916964
348.484848484849	0.018469764417806
348.803827751196	0.0179756163651748
349.122807017544	0.0175490941055081
349.441786283892	0.0171959958618819
349.760765550239	0.0169177319658971
350.079744816587	0.0167116217713521
350.398724082935	0.0165741633281193
350.717703349282	0.0165008846530377
351.03668261563	0.0164847750414707
351.355661881978	0.0165123810415335
351.674641148325	0.0165658038029446
351.993620414673	0.0166143529886389
352.312599681021	0.0166162963930256
352.631578947368	0.0165268663754832
352.950558213716	0.016306615618396
353.269537480064	0.0159272498882999
353.588516746412	0.0153773195756686
353.907496012759	0.0146657131985743
354.226475279107	0.0138195481895309
354.545454545455	0.0128752040216389
354.864433811802	0.0118724786866666
355.18341307815	0.0108507063783025
355.502392344498	0.00993614756273376
355.821371610845	0.00899795728985886
356.140350877193	0.00808927071848232
356.459330143541	0.00722796045079388
356.778309409888	0.00643816481550364
357.097288676236	0.00574023426690352
357.416267942584	0.005145961864506
357.735247208931	0.00465994177292872
358.054226475279	0.00428026855454622
358.373205741627	0.00399652705563236
358.692185007975	0.00379158285729498
359.011164274322	0.00365121276695924
359.33014354067	0.00357080157030376
359.649122807018	0.0035621592413495
360.287081339713	0.00301590811489882
360.606060606061	0.00336136169048462
360.925039872408	0.00379616185193088
361.244019138756	0.00425563525686368
361.562998405104	0.00467012402521716
361.881977671451	0.00498117519413732
362.200956937799	0.00515011263039388
362.519936204147	0.0051569319022411
362.838915470494	0.00499556297532732
363.157894736842	0.0046761395235304
363.47687400319	0.00423338964027042
363.795853269538	0.00373180822259878
364.114832535885	0.00324109016955232
364.433811802233	0.00279966614547344
364.752791068581	0.00224128027910098
365.071770334928	0.00190189799946472
365.390749601276	0.00171396065832541
365.709728867624	0.00169407294345403
366.028708133971	0.00184220751920439
366.347687400319	0.0021408179382636
366.666666666667	0.0025524095578886
366.985645933014	0.00302012747300128
367.304625199362	0.00347547578670682
367.62360446571	0.00384965054185304
367.942583732057	0.00408824590720824
368.261562998405	0.00416407537232954
368.580542264753	0.00408042035196132
368.899521531101	0.00385640750651106
369.218500797448	0.00351493395744118
369.537480063796	0.00308176278571982
369.856459330144	0.00258525046770908
370.175438596491	0.00205351919114926
370.494417862839	0.0015093173363101
370.813397129187	9.68696329656016E-4
371.132376395534	4.4331598875047E-4
371.451355661882	-5.33240644755572E-5
371.77033492823	-4.85475721599738E-4
372.089314194577	-8.90502540373816E-4
372.408293460925	-0.00125561994208612
372.727272727273	-0.00157723142986832
373.04625199362	-0.00184742190121057
373.365231259968	-0.00205888335674542
373.684210526316	-0.00220677151287552
374.003189792663	-0.00228893043100032
374.322169059011	-0.00230536437297734
374.641148325359	-0.00225974842253018
374.960127591707	-0.00215841060331368
375.279106858054	-0.00200997185651942
375.598086124402	-0.0018246769881034
375.91706539075	-0.00161189926412808
376.555023923445	-0.00208151061244788
376.874003189793	-0.00184184111219299
377.19298245614	-0.00161250021846193
377.511961722488	-0.00139954300711542
377.830940988836	-0.00120820128106303
378.149920255183	-0.00104354428111453
378.468899521531	-9.09869361401138E-4
378.787878787879	-8.10235661116376E-4
379.106858054227	-7.4741629423869E-4
379.425837320574	-7.20161882075576E-4
379.744816586922	-7.20843492744372E-4
380.06379585327	-7.42685437501666E-4
380.382775119617	-7.7967179062588E-4
380.701754385965	-8.26872085470942E-4
381.020733652313	-8.73097537225754E-4
381.33971291866	-8.9764387700475E-4
381.658692185008	-8.8411660683363E-4
381.977671451356	-8.2427806353369E-4
382.296650717703	-7.1616899455229E-4
382.615629984051	-5.64248484965724E-4
382.934609250399	-3.79426685322314E-4
383.253588516746	-1.79668489512785E-4
383.572567783094	3.30132392090122E-6
384.210526315789	-6.47385849199544E-4
384.529505582137	-6.16317829670532E-4
384.848484848485	-6.6251690120378E-4
385.167464114833	-7.9013312027909E-4
385.48644338118	-9.90574170737446E-4
385.805422647528	-0.00125522321997806
386.124401913876	-0.00158207284872391
386.443381180223	-0.00197469988220833
386.762360446571	-0.00243777728659112
387.081339712919	-0.00297057934949808
387.400318979266	-0.0035601670417349
387.719298245614	-0.00417718445475668
388.676236044657	-0.00745260083439448
388.995215311005	-0.007893275584832
389.314194577353	-0.00829239260064574
389.6331738437	-0.00861579490559362
389.952153110048	-0.00885062265002734
390.271132376396	-0.00899147705212488
390.590111642743	-0.00904040970680242
390.909090909091	-0.00894120350542548
391.228070175439	-0.00882404695505068
391.547049441786	-0.0086260786756469
391.866028708134	-0.00834259437520136
392.185007974482	-0.00798400193452808
392.503987240829	-0.00757047829390344
392.822966507177	-0.00711338265935212
393.141945773525	-0.00658068765851016
393.460925039872	-0.00602728655590968
393.77990430622	-0.00545671010558956
394.098883572568	-0.0048795046017629
394.417862838915	-0.0043044926654141
394.736842105263	-0.00373358175724014
395.055821371611	-0.0031629559174422
395.374800637959	-0.0025862161307475
396.012759170654	-0.00202351558199388
396.331738437002	-0.00139055200019467
396.650717703349	-7.49222097769398E-4
396.969696969697	-1.11390063508576E-4
397.288676236045	5.11156244236144E-4
397.607655502392	0.0011078278908272
397.92663476874	0.00167092340851793
398.245614035088	0.00219653923048436
398.564593301435	0.00268255336748702
398.883572567783	0.00312198191715308
399.202551834131	0.00349795606905622
399.521531100479	0.00378727150323544
399.840510366826	0.00396951550702474
400.159489633174	0.00403463819364846
400.478468899522	0.00403915189484438
400.797448165869	0.003870500678969
401.116427432217	0.00356392988991016
401.435406698565	0.0031248704019382
401.754385964912	0.00256726661286866
402.07336523126	0.00191512223058954
402.392344497608	0.00119787749842271
402.711323763955	4.4850452596723E-4
403.030303030303	-2.96917761991366E-4
403.349282296651	-0.00100150582038339
403.668261562998	-0.00163301366994695
403.987240829346	-0.00216345198852296
404.306220095694	-0.00256897551870062
404.625199362041	-0.00283339735523836
404.944178628389	-0.0029507660971162
405.263157894737	-0.00292583279084458
405.582137161085	-0.00277419525679478
405.901116427432	-0.00252091444606428
406.22009569378	-0.0021957938278705
406.539074960128	-0.00182943520978274
406.858054226475	-0.00145205130128501
407.177033492823	-0.00108868622055525
407.496012759171	-7.58449736598888E-4
407.814992025518	-4.75364231297348E-4
408.133971291866	-2.49394477590314E-4
408.452950558214	-8.46970853136674E-5
408.771929824561	1.73721713156993E-5
409.090909090909	5.94539067733102E-5
409.409888357257	4.97722454180228E-5
409.728867623605	-4.11661670973728E-7
410.047846889952	-7.6445516504986E-5
410.3668261563	-1.59303890917339E-4
410.685805422648	-2.02528143582458E-4
411.004784688995	-2.20386533837492E-4
411.323763955343	-2.5854173949158E-4
411.642743221691	-2.77318774460244E-4
411.961722488038	-2.65621057108146E-4
412.280701754386	-2.16551930861896E-4
412.599681020734	-1.40038226000172E-4
412.918660287081	-5.02933349904034E-5
413.237639553429	4.88734679877644E-5
413.556618819777	1.58027535738903E-4
413.875598086124	2.76507531131732E-4
414.194577352472	4.03652329670656E-4
414.51355661882	5.36797118756648E-4
414.832535885167	6.73193784882286E-4
416.427432216906	4.30585484396672E-5
416.746411483254	1.78120623938849E-4
417.065390749601	3.03770841558748E-4
417.384370015949	4.20802231640316E-4
417.703349282297	5.27804183877656E-4
418.022328548644	6.23646906371622E-4
418.341307814992	7.09540219815618E-4
418.66028708134	7.8521004844223E-4
418.979266347687	8.49419060584112E-4
419.298245614035	8.99834567066104E-4
419.617224880383	9.3435191403124E-4
419.936204146731	9.5591697614017E-4
420.255183413078	9.67865221462638E-4
420.574162679426	9.72303235160066E-4
420.893141945774	9.693166929865E-4
421.212121212121	9.6205488799228E-4
421.531100478469	9.50402778902238E-4
421.850079744817	9.35644259236756E-4
422.169059011164	9.21658634163158E-4
422.488038277512	9.0859384458497E-4
422.80701754386	8.95979566828852E-4
423.125996810207	8.85884386023328E-4
423.444976076555	8.7690056459877E-4
423.763955342903	8.67585152646288E-4
424.08293460925	8.60281006083596E-4
424.401913875598	8.54964634267042E-4
424.720893141946	8.5161752878582E-4
425.039872408293	8.50055616798074E-4
425.358851674641	8.4895016533837E-4
425.677830940989	8.4907391536193E-4
425.996810207337	8.50513340282078E-4
426.315789473684	8.52853199436066E-4
426.634768740032	8.5544817055494E-4
426.95374800638	8.5696206221364E-4
427.272727272727	8.57418443918956E-4
427.591706539075	8.57968998912106E-4
427.910685805423	8.58297565521138E-4
428.22966507177	8.51476828310994E-4
428.548644338118	8.47588449539582E-4
428.867623604466	8.4339815437584E-4
429.186602870813	8.39777191122604E-4
429.505582137161	8.3600237093373E-4
429.824561403509	8.29407091775814E-4
430.143540669856	8.17665267175194E-4
430.462519936204	8.00176760956006E-4
430.781499202552	7.7642159029967E-4
431.1004784689	7.44319126247284E-4
431.419457735247	7.03748456519548E-4
431.738437001595	6.57911347625718E-4
432.057416267943	6.07966373747714E-4
432.37639553429	5.54490068010782E-4
433.014354066986	1.9837103278153E-4
433.333333333333	1.48290020355546E-4
433.652312599681	1.0914797163819E-4
434.290271132376	-1.69320874705114E-4
434.609250398724	-1.63340798158718E-4
434.928229665072	-1.39014689894523E-4
435.247208931419	-9.50573059879112E-5
435.566188197767	-3.40807336880466E-5
435.885167464115	3.97199534396542E-5
436.204146730463	1.21559962317885E-4
436.52312599681	2.05104077502848E-4
436.842105263158	2.87869973509824E-4
437.161084529506	3.74430340622566E-4
437.480063795853	4.68128106800858E-4
437.799043062201	5.67729597564348E-4
438.118022328549	6.71176697291998E-4
438.437001594896	7.7749750218592E-4
438.755980861244	8.83721015313644E-4
439.074960127592	9.94341527490228E-4
439.393939393939	0.00110412262044735
439.712918660287	0.00121273534802135
440.031897926635	0.00132357651117054
440.350877192982	0.00144175698844551
440.66985645933	0.0015690119357985
440.988835725678	0.0017051204674714
441.307814992026	0.00185004590378579
441.626794258373	0.0020049894233578
441.945773524721	0.00217199482948604
442.264752791069	0.00235004135125516
442.583732057416	0.00253727244767044
442.902711323764	0.00273355629445594
443.221690590112	0.00294124039258704
443.540669856459	0.00316336526974092
443.859649122807	0.00339859077959214
444.178628389155	0.00364240052291364
444.497607655502	0.00388909289110862
444.81658692185	0.00413335105350666
445.135566188198	0.0043722090253473
445.454545454546	0.00460644774627284
445.773524720893	0.00483939715713876
446.092503987241	0.00507334095653312
446.411483253589	0.00531160908437168
446.730462519936	0.00555498247840668
447.049441786284	0.00580049515104264
447.368421052632	0.00604283026782548
447.687400318979	0.00627685938854406
448.006379585327	0.00650030535061496
448.325358851675	0.00671273952765538
448.644338118022	0.00691391682065134
448.96331738437	0.00710458907404466
449.282296650718	0.00728285638018278
449.601275917065	0.00744524054830586
449.920255183413	0.00758978143638878
450.239234449761	0.00771452558256324
450.558213716108	0.00781884397535704
450.877192982456	0.00790168903994682
451.196172248804	0.0079629923606479
451.515151515152	0.00800346739538504
451.834130781499	0.00802398933266658
452.153110047847	0.0080269857129709
452.472089314195	0.00801306603602292
452.791068580542	0.00798190799450582
453.11004784689	0.00792741393488994
453.429027113238	0.00787083859936066
453.748006379585	0.00780004937515378
454.066985645933	0.00771651168089572
454.385964912281	0.0076263067893838
454.704944178628	0.00753820066272848
455.023923444976	0.00746109173948106
455.342902711324	0.00739716017197578
455.661881977672	0.00734510486946594
455.980861244019	0.00730447699952164
456.299840510367	0.00727527384451498
456.618819776715	0.00725958313548558
456.937799043062	0.00725821244143132
457.25677830941	0.00726931587506696
457.894736842105	0.00709517621522072
458.213716108453	0.00711883739880958
458.532695374801	0.0071306207567532
458.851674641148	0.00712151066692668
459.170653907496	0.0070855639536438
459.489633173844	0.00701728281890768
459.808612440191	0.0069135902305093
460.127591706539	0.00677328578549252
460.446570972887	0.00659476353395804
460.765550239234	0.00637864057197036
461.084529505582	0.00612622129784502
461.40350877193	0.0058443374207986
461.722488038278	0.00554253369075398
462.041467304625	0.0052267906918746
462.360446570973	0.00489085092250852
462.679425837321	0.00455392693060608
462.998405103668	0.00422712793928914
463.317384370016	0.00391709225954396
463.636363636364	0.00362930680163754
463.955342902711	0.00336487891333092
464.274322169059	0.0031230389117245
464.593301435407	0.0029045966985084
464.912280701754	0.00270728907039696
465.231259968102	0.00252910349809098
465.55023923445	0.00236167091617424
465.869218500798	0.00220259270822298
466.188197767145	0.0020601065643202
466.507177033493	0.00193111684118907
466.826156299841	0.00181178934271431
467.145135566188	0.00169698872653345
467.464114832536	0.00158546767500178
467.783094098884	0.00147877074948788
468.102073365231	0.00137805617021236
468.421052631579	0.00128527873604245
468.740031897927	0.00120195363416586
469.059011164274	0.0011289822194227
469.377990430622	0.00106737308556415
471.291866028708	5.08344285203854E-5
471.610845295056	8.9767335271329E-5
471.929824561404	1.38892964434145E-4
472.248803827751	1.96011548112551E-4
472.567783094099	2.56348016912878E-4
472.886762360447	3.16913040789846E-4
473.205741626794	3.77098512321262E-4
473.524720893142	4.39477745968198E-4
473.84370015949	5.07516957435782E-4
474.162679425837	5.81788844668196E-4
474.481658692185	6.5393401648084E-4
474.800637958533	7.06723296898914E-4
475.438596491228	5.57283980059608E-4
476.076555023924	3.56900165957796E-4
476.714513556619	1.1270667599117E-4
477.352472089314	-2.11502156610698E-4
477.671451355662	-3.12538700788068E-4
477.99043062201	-4.29291809780796E-4
478.309409888357	-5.59285447318648E-4
478.628389154705	-7.02598003599952E-4
478.947368421053	-8.59653240896652E-4
479.2663476874	-0.00102789753399346
479.585326953748	-0.00120304953302375
479.904306220096	-0.00138183724915564
480.223285486443	-0.00156368973886112
480.542264752791	-0.00174650555766265
480.861244019139	-0.00192181651170698
481.180223285486	-0.00210159728522008
481.499202551834	-0.00227798233729492
481.818181818182	-0.0024437024444821
482.13716108453	-0.00261323412268632
482.456140350877	-0.00277333000933888
482.775119617225	-0.00291429646702968
483.094098883573	-0.00302782056041062
483.41307814992	-0.00310636250550412
483.732057416268	-0.0031441890598396
484.051036682616	-0.0031364295698797
484.370015948963	-0.0030801670372389
484.688995215311	-0.00297525082599392
485.007974481659	-0.00282317696856004
485.326953748006	-0.00262903805628988
485.645933014354	-0.00239955338577368
485.964912280702	-0.00214416766324188
486.283891547049	-0.0018828060170768
486.602870813397	-0.00162308843063164
486.921850079745	-0.00136711814088386
487.240829346093	-0.00112308828503949
487.55980861244	-9.29845276143926E-4
487.878787878788	-7.2802542260364E-4
488.197767145136	-5.75945449555526E-4
488.516746411483	-4.1771051342554E-4
488.835725677831	-2.84832503821608E-4
489.154704944179	-1.76738943499455E-4
489.473684210526	-8.98827790742906E-5
489.792663476874	-1.87916276419564E-5
490.111642743222	4.15406208986724E-5
490.430622009569	9.50541673465644E-5
491.068580542265	1.30475499669824E-4
491.70653907496	1.74303936153031E-4
492.025518341308	2.32150537638364E-4
492.663476874003	2.89854997625128E-4
493.620414673046	3.45487698710122E-4
493.939393939394	3.98628548191838E-4
494.258373205742	4.49290769917176E-4
494.577352472089	4.97487189144774E-4
494.896331738437	5.43230181882848E-4
495.215311004785	5.8653162669664E-4
495.534290271132	6.27402859003202E-4
495.85326953748	6.6585462770874E-4
496.172248803828	7.01897054407042E-4
496.491228070175	7.35539594905354E-4
496.810207336523	7.66791003169232E-4
497.129186602871	7.95659297720964E-4
497.448165869219	8.221517303455E-4
497.767145135566	8.46274757258846E-4
498.086124401914	8.68034012611484E-4
498.405103668262	8.8743428435789E-4
499.043062200957	9.04479492504606E-4
499.681020733652	9.19172669719526E-4
500	9.3151594427443E-4
500.637958532695	9.41510525369172E-4
501.594896331738	9.49156690777996E-4
501.913875598086	9.5445377685266E-4
502.232854864434	9.57400170884526E-4
502.551834130782	9.57993305816362E-4
502.870813397129	9.55579925571382E-4
503.189792663477	9.48058178551924E-4
503.508771929825	9.34339161956288E-4
503.827751196172	9.15044231825312E-4
504.14673046252	8.9986880262849E-4
504.465709728868	8.72519367854708E-4
504.784688995215	8.47011286473354E-4
505.103668261563	8.28763580480896E-4
505.422647527911	8.15605869258106E-4
505.741626794258	8.11687810384764E-4
506.060606060606	8.03779559064744E-4
506.379585326954	8.18885273410786E-4
506.698564593301	8.45942438105762E-4
507.017543859649	8.82116733614602E-4
507.336523125997	9.22802868534412E-4
507.655502392345	9.56056831280972E-4
507.974481658692	9.82319789463836E-4
508.29346092504	9.95917606226194E-4
508.612440191388	0.00101987156744654
508.931419457735	0.00104565950605018
509.250398724083	0.00107495627554721
509.569377990431	0.00110548461052984
509.888357256778	0.00113135994808022
510.207336523126	0.00114701426899222
510.526315789474	0.00114954495876551
510.845295055821	0.00113929930432199
511.164274322169	0.00111772199701887
511.483253588517	0.00108632274567766
511.802232854864	0.00104547427311941
512.759170653908	9.83217258477164E-4
513.397129186603	7.84916314509942E-4
513.716108452951	6.08196957589958E-4
514.035087719298	4.14583147692938E-4
514.354066985646	2.10698348550142E-4
514.673046251994	1.11171244343566E-6
514.992025518341	-2.1228332576051E-4
515.311004784689	-4.29651894531702E-4
515.629984051037	-6.48180038792746E-4
515.948963317384	-8.5924927463843E-4
516.267942583732	-0.00105197574568416
516.58692185008	-0.00122104898349784
516.905901116427	-0.0013680329042991
517.224880382775	-0.00150393903634605
517.543859649123	-0.00161864951506452
517.862838915471	-0.0017223559930617
518.181818181818	-0.00180582344509395
518.500797448166	-0.00187875613238342
518.819776714514	-0.00194733551727166
519.138755980861	-0.0020130803370777
519.457735247209	-0.0020724137200494
519.776714513557	-0.00212076443556386
520.095693779904	-0.00215468091736514
520.414673046252	-0.00217261251559364
520.7336523126	-0.00217645180352922
521.052631578947	-0.00216903864278884
521.371610845295	-0.00215413968531886
521.690590111643	-0.0021334808264477
522.00956937799	-0.0021074801591161
522.328548644338	-0.00207404429590818
522.647527910686	-0.00203040368959106
522.966507177034	-0.00197244789529671
523.285486443381	-0.00189816055356662
523.604465709729	-0.00180748763341176
523.923444976077	-0.00170443729214442
524.242424242424	-0.00159402872043524
524.561403508772	-0.00147835966051568
524.88038277512	-0.00135590116214201
525.199362041467	-0.00122527368719716
525.518341307815	-0.00108509554237735
525.837320574163	-9.37771860887616E-4
526.15629984051	-7.87294827417462E-4
526.475279106858	-6.35227525848326E-4
526.794258373206	-4.82938318658644E-4
527.113237639554	-3.40491574197354E-4
527.432216905901	-1.93135914725584E-4
527.751196172249	-4.91510615310276E-5
528.070175438596	9.11709685724738E-5
528.389154704944	2.30790746579946E-4
528.708133971292	3.75943406165202E-4
529.02711323764	5.28849421899568E-4
529.346092503987	6.89200194436524E-4
529.665071770335	8.56446623289652E-4
529.984051036683	0.00102747811357995
530.30303030303	0.00119997818601192
530.622009569378	0.00137145905979974
530.940988835726	0.00153976502649833
531.259968102073	0.0017000599650201
531.897926634769	0.00223648126051046
532.216905901116	0.00233185980042672
532.535885167464	0.00239658504449202
532.854864433812	0.00242979590404336
533.17384370016	0.0024291031325152
533.492822966507	0.00239503127026764
533.811802232855	0.00232945049275646
534.130781499203	0.00223472554744308
534.44976076555	0.00211319232544626
534.768740031898	0.00197091756958523
535.087719298246	0.0018174935279891
535.406698564593	0.00166137429826652
535.725677830941	0.00150641657087913
536.044657097289	0.00135115376146766
536.363636363636	0.00119087633504611
536.682615629984	0.00102604365311176
537.001594896332	8.59616698862808E-4
537.320574162679	6.96754599525562E-4
537.639553429027	5.43121495860888E-4
537.958532695375	4.01427117882492E-4
538.277511961723	2.74858015450796E-4
538.59649122807	1.64163338527423E-4
538.915470494418	6.8839398510434E-5
539.234449760766	-9.1191716813377E-6
539.553429027113	-6.68902385014824E-5
539.872408293461	-1.03633785998536E-4
540.510366826156	2.16486837724794E-4
540.829346092504	2.23571285311142E-4
541.148325358852	2.42516352417344E-4
541.467304625199	2.74354419147916E-4
541.786283891547	3.18110015923078E-4
542.105263157895	3.7119523699758E-4
542.424242424242	4.3305743160138E-4
542.74322169059	5.0433203995004E-4
543.062200956938	5.85517481274334E-4
543.381180223285	6.78703165993166E-4
543.700159489633	7.87544673332974E-4
544.019138755981	9.14286925332242E-4
544.338118022329	0.00105874851634047
544.657097288676	0.00122142028410943
544.976076555024	0.0013932784630879
545.295055821372	0.00159481482781487
545.614035087719	0.00181194222802628
545.933014354067	0.00203993803487368
546.251993620415	0.0022741851230017
546.570972886762	0.00250747665257168
546.88995215311	0.0027312515854705
547.208931419458	0.0029371833269356
547.527910685805	0.0031205045697007
547.846889952153	0.00327960522426852
548.165869218501	0.00341618453381586
548.484848484849	0.00353089932645378
548.803827751196	0.00362353381926716
549.122807017544	0.00369467958115388
549.441786283892	0.00374527491182208
549.760765550239	0.00377668114590702
550.079744816587	0.00379352260900046
550.398724082935	0.00379900247286846
550.717703349282	0.00379493651495366
551.03668261563	0.00378288071203414
551.355661881978	0.00376675652935354
551.674641148325	0.00375304005010468
551.993620414673	0.00374557586067504
552.312599681021	0.0037463621789069
552.631578947368	0.0037611908001769
552.950558213716	0.00380076533547102
553.269537480064	0.00387785965042076
553.588516746412	0.00400310170274798
553.907496012759	0.00418673321867446
554.226475279107	0.00443525356168006
554.545454545455	0.00474974646908954
554.864433811802	0.00512653500935966
555.18341307815	0.00555667462486964
555.502392344498	0.00602717147981658
555.821371610845	0.00652376981800718
556.140350877193	0.00703165796436034
556.459330143541	0.0075339561337473
556.778309409888	0.00800734143273152
557.097288676236	0.00842962039639428
557.416267942584	0.0087826180082513
557.735247208931	0.00905308685923246
558.054226475279	0.00923519995293898
558.373205741627	0.00932871030323268
558.692185007975	0.00933240306818472
559.011164274322	0.00924869999533228
559.33014354067	0.00908501955247098
559.649122807018	0.00885219987509878
559.968102073365	0.00856160323978416
560.287081339713	0.00822136267864248
560.606060606061	0.00784176322560936
560.925039872408	0.007437098799425
561.244019138756	0.00701916421695658
561.562998405104	0.00659751031417332
561.881977671451	0.00618082853526226
562.200956937799	0.00577597854457946
562.519936204147	0.00538688379223196
562.838915470495	0.00501622354508014
563.157894736842	0.00466683252303702
563.47687400319	0.00434354892638388
563.795853269537	0.00405197409851298
564.114832535885	0.00379999442113154
564.433811802233	0.0035937643904167
564.752791068581	0.00343526261344706
565.071770334928	0.00332264490178912
565.390749601276	0.00328019288022396
565.709728867624	0.00326295197893644
566.028708133971	0.00329586882344656
566.347687400319	0.00338283811215722
566.666666666667	0.0035169667571111
566.985645933014	0.00367971471924022
567.304625199362	0.00385132854263448
567.62360446571	0.00401850647000668
567.942583732057	0.00417107348354362
568.261562998405	0.00429946200950714
568.580542264753	0.00439458350690636
568.899521531101	0.00444870972142164
569.218500797448	0.00445852444800642
569.537480063796	0.00442398405880074
570.175438596491	0.00485758896193556
570.494417862839	0.0047211110769152
570.813397129187	0.00456206385550396
571.132376395534	0.00438552350979294
571.451355661882	0.00419458426217956
571.77033492823	0.00399188879779944
572.089314194577	0.00378064607672312
572.408293460925	0.00356204423029594
572.727272727273	0.00333707817374762
573.04625199362	0.00310636963161448
573.365231259968	0.00286925285953776
573.684210526316	0.00262353428680972
574.003189792664	0.00236954488276054
574.322169059011	0.00210877924743614
574.641148325359	0.00183974738256065
574.960127591707	0.00156740828224233
575.279106858054	0.00129738003227597
575.598086124402	0.00103207194019106
575.91706539075	7.74242402832304E-4
576.236044657097	5.25804697237842E-4
576.555023923445	2.86914316071752E-4
576.874003189793	5.9905536386573E-5
577.19298245614	-1.51935274705028E-4
577.511961722488	-3.45751365715686E-4
577.830940988836	-5.17360507117814E-4
578.149920255183	-6.63454565082322E-4
578.468899521531	-7.80782887898734E-4
578.787878787879	-8.66683330618568E-4
579.106858054227	-9.16255094253416E-4
579.425837320574	-9.26225352495536E-4
579.744816586922	-8.95650566137718E-4
580.06379585327	-8.28500405541722E-4
580.382775119617	-7.30382696037868E-4
580.701754385965	-6.070583982698E-4
581.020733652313	-4.67802229342506E-4
581.33971291866	-3.2237801487911E-4
581.658692185008	-1.81675958946137E-4
581.977671451356	-5.94292239419758E-5
582.296650717703	2.9974967127977E-5
582.615629984051	7.57654483360958E-5
582.934609250399	7.20705583612258E-5
583.253588516747	1.91405429994518E-5
583.572567783094	-8.01805615622264E-5
583.891547049442	-2.2118507057467E-4
584.210526315789	-3.95767238013712E-4
584.529505582137	-5.94498061365912E-4
584.848484848485	-8.08171211978958E-4
585.167464114833	-0.00102600243234496
585.48644338118	-0.00123788204642272
585.805422647528	-0.00143724942999057
586.124401913876	-0.00159401683823379
586.443381180223	-0.00176804644054718
586.762360446571	-0.00192446317248685
587.081339712919	-0.00206206663476304
587.400318979266	-0.00218595163286928
587.719298245614	-0.00230513065829152
588.038277511962	-0.00243047409679864
588.357256778309	-0.0025728651199155
588.676236044657	-0.00273841423355314
588.995215311005	-0.0029286003835205
589.314194577353	-0.0031404448874115
589.6331738437	-0.00336815642780942
589.952153110048	-0.0036019408108623
590.271132376396	-0.00382911172145706
590.909090909091	-0.0033632589610173
591.228070175439	-0.00347446623672942
591.547049441786	-0.00352145627364786
591.866028708134	-0.00349807290340066
592.185007974482	-0.00340486033928312
592.503987240829	-0.00324632258880308
592.822966507177	-0.00302693343932336
593.141945773525	-0.0027522588911073
593.460925039872	-0.00243039866934858
593.77990430622	-0.00207513157550698
594.098883572568	-0.00170821624672568
594.417862838916	-0.00135588109244456
594.736842105263	-0.00103652779643548
595.055821371611	-7.50923065528042E-4
595.374800637959	-4.4782282789324E-4
595.693779904306	-2.30310248320098E-4
596.012759170654	-4.76778029727676E-5
596.331738437002	1.11233998349558E-4
596.650717703349	2.59214598516522E-4
596.969696969697	4.09034371454898E-4
597.288676236045	5.75460707648024E-4
597.607655502392	7.71108581365976E-4
597.92663476874	0.00100686108502357
598.245614035088	0.00128927607776186
598.564593301435	0.00162011299130027
598.883572567783	0.00199879703224637
599.202551834131	0.00242492702016906
599.521531100478	0.00289602976553472
599.840510366826	0.00340560070856722
600.159489633174	0.00394263747991586
600.478468899522	0.00449593082618138
600.797448165869	0.00505495918097588
601.116427432217	0.00561129022057428
601.435406698565	0.00616008267026392
601.754385964912	0.00669756083694528
602.07336523126	0.00722123660214268
602.392344497608	0.00772999254338468
602.711323763955	0.00822293145416664
603.030303030303	0.00870016268012108
603.349282296651	0.00916230000909302
603.668261562998	0.00961426318633496
603.987240829346	0.0100619420211476
604.306220095694	0.0105135746770286
604.625199362041	0.0109800132122113
604.944178628389	0.0114711451421834
605.263157894737	0.0119944890581087
605.582137161085	0.0125549107363807
605.901116427432	0.0131557162981659
606.22009569378	0.0138001755995121
606.539074960128	0.0144899223677428
606.858054226475	0.0152253915681979
607.177033492823	0.016004844985074
607.496012759171	0.0168265590996768
607.814992025518	0.0176871057520378
608.133971291866	0.0185788695504074
608.452950558214	0.0194927334877111
608.771929824561	0.0204189452373412
609.090909090909	0.0213498413177416
609.409888357257	0.022279008049428
609.728867623605	0.0232023224715224
610.047846889952	0.0241166591568414
610.3668261563	0.0250226348737574
610.685805422648	0.025927974298602
611.004784688995	0.0268500233520718
611.323763955343	0.0278163710763492
611.642743221691	0.0288576151692314
611.961722488038	0.0300043822199534
612.280701754386	0.031281110399724
612.599681020734	0.032699963701659
612.918660287081	0.034256036910275
613.237639553429	0.03592509605705
613.556618819777	0.037665391198725
613.875598086124	0.0394251819447788
614.194577352472	0.0411509576883496
614.51355661882	0.0427986652972882
614.832535885168	0.044346046932335
615.151515151515	0.0457974298668642
615.470494417863	0.0471766333791192
615.789473684211	0.048518011113143
616.108452950558	0.0498545957956532
616.427432216906	0.0512095179514502
616.746411483254	0.0525927091343798
617.065390749601	0.054000659084363
617.384370015949	0.0554213402883126
617.703349282297	0.0568371986242044
618.022328548644	0.0582265330805782
618.341307814992	0.0595623980750494
618.66028708134	0.0608141102208286
618.979266347687	0.0619523672251198
619.298245614035	0.0629543225261152
619.617224880383	0.0638088466432868
619.93620414673	0.0645222979627386
620.255183413078	0.0651228187595972
620.574162679426	0.0656602517516482
620.893141945774	0.0661988505213848
621.212121212121	0.0668040263496818
621.531100478469	0.0675301498443402
621.850079744817	0.0684106396955166
622.169059011164	0.06945030652992
622.488038277512	0.0706245964122298
622.80701754386	0.0718903888988214
623.125996810207	0.0732024563929624
623.444976076555	0.0745247638933768
623.763955342903	0.0758298955714714
624.08293460925	0.0771017016325288
624.401913875598	0.0783368340682964
624.720893141946	0.0795404984396252
625.039872408293	0.0807203066659672
625.358851674641	0.081883448704596
625.677830940989	0.0830367261165526
625.996810207337	0.0841872768286672
626.315789473684	0.085344469263911
626.634768740032	0.0865235961136954
626.95374800638	0.0877458380748032
627.272727272727	0.089032130199107
627.591706539075	0.0904016815536966
627.910685805423	0.091869326982839
628.22966507177	0.0934372724911024
628.548644338118	0.095089454228602
628.867623604466	0.0967967691499934
629.186602870813	0.0985209613701268
629.505582137161	0.100220257309797
629.824561403509	0.101854746587982
630.143540669857	0.103390744040214
630.462519936204	0.104797953252139
630.781499202552	0.106049314468666
631.1004784689	0.107126326974845
631.419457735247	0.108027449510821
631.738437001595	0.108770710990351
632.057416267943	0.109390162274435
632.37639553429	0.109938142390391
632.695374800638	0.110480180564102
633.014354066986	0.111079309960997
633.333333333333	0.111780538362606
633.652312599681	0.112602494962298
633.971291866029	0.113539109449672
634.290271132376	0.114569335922615
634.609250398724	0.115675107240645
634.928229665072	0.116848095691108
635.24720893142	0.118086828844937
635.566188197767	0.119392664955117
635.885167464115	0.120770701509735
636.204146730463	0.12222186157107
636.52312599681	0.123737766266692
636.842105263158	0.125304761956889
637.161084529506	0.126911683347561
637.480063795853	0.128554611750887
637.799043062201	0.130238598289194
638.118022328549	0.131973747442441
638.437001594896	0.133765614634711
638.755980861244	0.135603849577898
639.074960127592	0.137458539092442
639.393939393939	0.139289863965727
639.712918660287	0.141067544603819
640.031897926635	0.142786563839207
640.350877192982	0.14447341983032
640.66985645933	0.146182159818759
640.988835725678	0.147974109800499
641.307814992026	0.149894189785821
641.626794258373	0.151958255457025
641.945773524721	0.154151283427274
642.264752791069	0.156435698941861
642.583732057416	0.158765122263218
642.902711323764	0.161099696643919
643.221690590112	0.163409555960381
643.540669856459	0.165677632748823
643.859649122807	0.167899140473063
644.178628389155	0.17007538479917
644.497607655502	0.172207362618328
644.81658692185	0.174296099026149
645.135566188198	0.176343701429743
645.454545454546	0.178355017029054
645.773524720893	0.180342878706888
646.092503987241	0.182325149787648
646.411483253589	0.184319476113156
646.730462519936	0.186333171563828
647.049441786284	0.188355689097275
647.368421052632	0.190358151914008
647.687400318979	0.192304512928397
648.006379585327	0.194163216700315
648.325358851675	0.195912630058416
648.644338118022	0.19754262649202
648.96331738437	0.199052976753671
649.282296650718	0.200448555068084
649.601275917065	0.201738008159534
649.920255183413	0.202936855873332
650.239234449761	0.204063462007232
650.558213716109	0.205133923682854
650.877192982456	0.206159676445124
651.196172248804	0.207144474672824
651.515151515152	0.208085593475346
651.834130781499	0.208975872259402
652.153110047847	0.209803907882502
652.472089314195	0.21055745107353
652.791068580542	0.211226669383062
653.11004784689	0.21180881750521
653.429027113238	0.212309074266334
653.748006379585	0.212737664458036
654.066985645933	0.213106436755472
654.385964912281	0.213423393788644
654.704944178628	0.213692253046954
655.023923444976	0.213910369227432
655.342902711324	0.214074424974874
655.661881977671	0.214185377063342
655.980861244019	0.214250347146834
656.299840510367	0.214277085113736
656.618819776715	0.214273100534116
656.937799043062	0.21424492404964
657.25677830941	0.214195986575092
657.575757575758	0.214127896363606
657.894736842105	0.214041404533848
658.213716108453	0.213935753262782
658.532695374801	0.213809702965354
658.851674641148	0.213665926690304
659.170653907496	0.213517804148038
659.489633173844	0.213385920664578
659.808612440191	0.213294579399164
660.127591706539	0.213262651357756
660.446570972887	0.213297870601344
660.765550239234	0.213401238029664
661.084529505582	0.213565709167778
661.40350877193	0.21377844686759
661.722488038278	0.214022323398904
662.041467304625	0.214282572808962
662.360446570973	0.214552928718272
662.679425837321	0.214836404672154
662.998405103668	0.215146255917738
663.317384370016	0.215505824260008
663.636363636364	0.215949984135178
663.955342902711	0.216520567642394
664.274322169059	0.21726101108363
664.593301435407	0.218211952632036
664.912280701754	0.21940750622304
665.231259968102	0.22086958073606
665.55023923445	0.222603899651576
665.869218500798	0.22459794569475
666.188197767145	0.226816322844964
666.507177033493	0.229201093729322
666.826156299841	0.231684194196722
667.145135566188	0.234194390856182
667.464114832536	0.236663881800314
667.783094098884	0.239029700732782
668.102073365231	0.241238375052882
668.421052631579	0.24325202497051
668.740031897927	0.245054788883698
669.059011164274	0.246658655928852
669.377990430622	0.248101705459808
669.69696969697	0.24944365595142
670.015948963317	0.25075591407182
670.334928229665	0.25211209089656
670.653907496013	0.253587345936928
670.972886762361	0.255251530765844
671.291866028708	0.257156933701236
671.610845295056	0.259328215069132
671.929824561404	0.261752696987724
672.248803827751	0.264388835487012
672.567783094099	0.267193957725624
672.886762360447	0.270123074672986
673.205741626794	0.27311672524913
673.524720893142	0.276165675272484
673.84370015949	0.27932051301883
674.162679425837	0.282656518441046
674.481658692185	0.286236059835556
674.800637958533	0.290083405908388
675.11961722488	0.294177071468412
675.438596491228	0.298453608677134
675.757575757576	0.302820296403862
676.076555023923	0.307179251421292
676.395534290271	0.311477711470102
676.714513556619	0.315728723946276
677.033492822967	0.319921451533862
677.352472089314	0.323975331874598
677.671451355662	0.32777320023119
677.99043062201	0.331243640853098
678.309409888357	0.33440638871088
678.628389154705	0.337392550165276
678.947368421053	0.340420474530744
679.2663476874	0.343691098631056
679.585326953748	0.347332509697984
679.904306220096	0.351396161927286
680.223285486443	0.3558693640436
680.542264752791	0.360694421101116
680.861244019139	0.365781838326164
681.180223285486	0.370999501017192
681.499202551834	0.376188989218686
681.818181818182	0.38123920563698
682.13716108453	0.386089036529584
682.456140350877	0.390730293078032
682.775119617225	0.395164006118634
683.094098883573	0.399376048331154
683.41307814992	0.403361725820236
683.732057416268	0.407150153274634
684.051036682616	0.410821757872474
684.370015948963	0.414514594897224
684.688995215311	0.418407211516886
685.007974481659	0.42263484496709
685.326953748006	0.427176114745262
685.645933014354	0.431876081604544
685.964912280702	0.436534317415924
686.28389154705	0.440983773088956
686.602870813397	0.44511922990839
686.921850079745	0.44890710152949
687.240829346093	0.452346232801888
687.55980861244	0.455408894713344
687.878787878788	0.458062692628138
688.197767145136	0.460299376946518
688.516746411483	0.46214613772687
688.835725677831	0.463639154925744
689.154704944179	0.464992846045368
689.473684210526	0.4661363516225
689.792663476874	0.467122016080516
690.111642743222	0.468002927787206
690.430622009569	0.468850225630646
690.749601275917	0.469711190153248
691.068580542265	0.470580681779406
691.387559808613	0.471406549899542
691.70653907496	0.47212935387638
692.025518341308	0.47270001552298
692.344497607656	0.473071949608506
692.663476874003	0.473196970939744
692.982456140351	0.47302683767724
693.620414673046	0.472136679357658
694.258373205742	0.469909928867724
694.577352472089	0.468174795210142
694.896331738437	0.466263868192708
695.215311004785	0.464226014063986
695.534290271132	0.462100440243268
695.85326953748	0.459921450073466
696.172248803828	0.45772065749209
696.491228070175	0.455528201803306
696.810207336523	0.453355906870304
697.129186602871	0.45115324765334
697.448165869219	0.448793304424818
697.767145135566	0.446150238410558
698.086124401914	0.44315442036617
698.405103668262	0.439725306305506
698.724082934609	0.43615967765235
699.043062200957	0.431765017462544
699.362041467305	0.426760127948786
699.681020733652	0.421183905687178
700	0.415104168108002
700.318979266348	0.408598824829122
700.637958532695	0.401746812695318
700.956937799043	0.39462878334242
701.275917065391	0.387323849000124
701.594896331738	0.379915108686538
701.913875598086	0.37249345659849
702.232854864434	0.365165533241418
702.551834130782	0.35804803017452
702.870813397129	0.351229919359116
703.189792663477	0.34473189786854
703.508771929825	0.338505237478112
703.827751196172	0.33246694234214
704.14673046252	0.326544779080188
704.465709728868	0.320702364560432
704.784688995215	0.314939502068138
705.103668261563	0.30927755992175
705.422647527911	0.303753374338016
705.741626794258	0.298438010720452
706.060606060606	0.293401660108266
706.379585326954	0.288659735277782
706.698564593302	0.284136360191842
707.017543859649	0.279697628228702
707.336523125997	0.275226179281748
707.655502392345	0.27066891674488
707.974481658692	0.266033407174932
708.29346092504	0.261375634766416
708.612440191388	0.256786027354418
708.931419457735	0.252340036078238
709.250398724083	0.248039825676166
709.569377990431	0.24380638827225
709.888357256778	0.239523139114894
710.207336523126	0.235095622894842
710.526315789474	0.230499667786536
710.845295055821	0.225789126279492
711.164274322169	0.221054855136196
711.483253588517	0.21638815708931
711.802232854864	0.211875446716866
712.121212121212	0.207592995543644
712.44019138756	0.203580999003336
712.759170653908	0.199821402218201
713.078149920255	0.196248058737111
713.397129186603	0.192781083311185
713.716108452951	0.189370225534577
714.035087719298	0.18603284348991
714.354066985646	0.182832156334028
714.673046251994	0.179818370130802
714.992025518341	0.176967789856292
715.311004784689	0.174170794098444
715.629984051037	0.171272303952865
715.948963317384	0.168096940149855
716.267942583732	0.16447776163209
716.58692185008	0.160311966051103
716.905901116427	0.1555904892685
717.224880382775	0.150370851034627
717.543859649123	0.144737555212108
717.862838915471	0.138793721248219
718.181818181818	0.132649630594968
718.500797448166	0.126406566807475
718.819776714514	0.120159463944861
719.138755980861	0.113998709893058
719.457735247209	0.10798629312138
719.776714513557	0.102173117645609
720.095693779904	0.0966339688411062
720.414673046252	0.0914701221856432
720.7336523126	0.0867713221948372
721.052631578947	0.0825793767197646
721.371610845295	0.0788736037467808
721.690590111643	0.0755735980879076
722.00956937799	0.0725558520609852
722.328548644338	0.0696874566585026
722.647527910686	0.066855311589153
722.966507177034	0.0639577367279846
723.285486443381	0.0609041877650336
723.604465709729	0.0576430398966718
723.923444976077	0.0541840547559928
724.242424242424	0.0505662979180656
724.561403508772	0.0468390326097908
724.88038277512	0.0430722198219864
725.199362041467	0.039350017632335
725.518341307815	0.0357566715603142
725.837320574163	0.0323667605257762
726.15629984051	0.0292429560890976
726.475279106858	0.0264379356296614
726.794258373206	0.0239934468682704
727.113237639554	0.0219358865660296
727.432216905901	0.0202555372894784
727.751196172249	0.0188835931329328
728.070175438596	0.0177221730838628
728.389154704944	0.0166706018386042
728.708133971292	0.0156399028229277
729.02711323764	0.0145649297217672
729.346092503987	0.0134114794581448
729.665071770335	0.0121781818067945
729.984051036683	0.0108905143470883
730.30303030303	0.00958607737056206
730.622009569378	0.00830438353898356
730.940988835726	0.00708413323749558
731.259968102073	0.00596337417510596
731.578947368421	0.00497164253585636
731.897926634769	0.0041273854940953
732.216905901116	0.00343487911784956
732.535885167464	0.00288647185541758
732.854864433812	0.00246447345263556
733.17384370016	0.00214300480689334
733.492822966507	0.0018930521180045
733.811802232855	0.00168972429768433
734.130781499203	0.0015234888461686
734.44976076555	0.00138385487811998
734.768740031898	0.00125745695537383
735.087719298246	0.0011327290299592
735.406698564593	0.00100384435464118
735.725677830941	8.69567487683742E-4
736.044657097289	7.2749444694109E-4
736.363636363636	5.73037005605848E-4
736.682615629984	4.02393515843702E-4
737.001594896332	2.18062517257422E-4
737.320574162679	2.76839203134926E-5
737.639553429027	-1.42470370428693E-4
738.277511961723	-6.4496373244749E-4
738.59649122807	-7.90811100813472E-4
738.915470494418	-9.12132854175684E-4
739.234449760766	-0.00100223982609648
739.553429027113	-0.001056067439408
739.872408293461	-0.00106964208079718
740.191387559809	-0.00104104107290937
740.510366826156	-9.7194485452734E-4
740.829346092504	-8.65729133694426E-4
741.148325358852	-7.24001600564516E-4
741.786283891547	-5.33529392069632E-4
742.105263157895	-2.3487762993879E-4
742.74322169059	3.9317002645456E-4
743.062200956938	9.1786436438479E-4
743.381180223286	0.00157332662248821
743.700159489633	0.00232146401713562
744.019138755981	0.00315489300519278
744.338118022329	0.00406833676622398
744.657097288676	0.00505535486922826
744.976076555024	0.00610549711272102
745.295055821372	0.00720521608126168
745.614035087719	0.00834338679224622
745.933014354067	0.0095168051917569
746.251993620415	0.0107252179607582
746.570972886762	0.0119608492094372
746.88995215311	0.0132194787326854
747.208931419458	0.0145204464501321
747.527910685806	0.0158097735447948
747.846889952153	0.0171034245882562
748.165869218501	0.0183973421480395
748.484848484849	0.0196933111829662
748.803827751196	0.0210068067248072
749.122807017544	0.0223640622948742
749.441786283892	0.0237927190391396
749.760765550239	0.0253136574345426
750.079744816587	0.0269409340322916
750.398724082935	0.0286822378740114
750.717703349282	0.0305377064563536
751.03668261563	0.0325008423180186
751.355661881978	0.0345608025522476
751.674641148325	0.0367064557696132
751.993620414673	0.0389264375979538
752.312599681021	0.0412096839469514
752.631578947368	0.0435455107877524
752.950558213716	0.045920086323573
753.269537480064	0.0483148450168546
753.588516746412	0.0507083371386092
753.907496012759	0.053080147996647
754.226475279107	0.0554140506972414
754.545454545455	0.057701192683179
754.864433811802	0.0599403208291834
755.18341307815	0.0621334631336028
755.502392344498	0.0642829110538564
755.821371610845	0.066387033564482
756.140350877193	0.068435799663412
756.459330143541	0.070415482157467
756.778309409888	0.0723165205795464
757.097288676236	0.074139036403488
757.416267942584	0.075888663781039
757.735247208931	0.0775701671508658
758.054226475279	0.0791894907788024
758.373205741627	0.0807579369582792
758.692185007975	0.082295107903017
759.011164274322	0.0838323808517182
759.33014354067	0.0854138597639932
759.649122807018	0.0870904620355098
759.968102073365	0.0889144051008128
760.287081339713	0.090931489795127
760.606060606061	0.0931763068906318
760.925039872408	0.0956690275527988
761.244019138756	0.0984141463300396
761.562998405104	0.101402841652088
761.881977671451	0.104610734408543
762.200956937799	0.108002611397915
762.519936204147	0.111559532636226
762.838915470495	0.115299963508728
763.157894736842	0.119267238126435
763.47687400319	0.123499763107979
763.795853269538	0.1280035076959
764.114832535885	0.132732415661244
764.433811802233	0.137615813367733
764.752791068581	0.142614057881794
765.071770334928	0.147731527556735
765.390749601276	0.152993592319019
765.709728867624	0.158415587285107
766.028708133971	0.163980771988083
766.347687400319	0.169633585479124
766.666666666667	0.175279416931323
766.985645933014	0.180791083056266
767.304625199362	0.186025052638045
767.62360446571	0.190849876663004
767.942583732057	0.195190330306406
768.261562998405	0.199065854116457
768.580542264753	0.202588910497508
768.899521531101	0.205937772009246
769.218500797448	0.209310084670106
769.537480063796	0.212872784649286
769.856459330144	0.216724040295258
770.175438596491	0.220870825253592
770.494417862839	0.225254059483026
770.813397129187	0.22978313357791
771.132376395534	0.234364216484378
771.451355661882	0.238962590120108
771.77033492823	0.243707170451898
772.089314194577	0.248843146662124
772.408293460925	0.254626210301418
772.727272727273	0.261244834767266
773.04625199362	0.268771633059512
773.365231259968	0.277146944510096
773.684210526316	0.286243512938476
774.003189792664	0.295965421032002
774.322169059011	0.306241542325134
774.641148325359	0.316948186309692
774.960127591707	0.327898886330252
775.279106858054	0.338859597316186
775.598086124402	0.349579968960044
775.91706539075	0.359840665299852
776.236044657097	0.369486834811548
776.555023923445	0.378440434667808
776.874003189793	0.386704873415132
777.19298245614	0.394369133710636
777.511961722488	0.401597287999864
777.830940988836	0.408604206346346
778.149920255183	0.416511109212018
778.468899521531	0.42343577237533
778.787878787879	0.430384771302612
779.106858054227	0.43740270895097
779.425837320574	0.444329907688506
779.744816586922	0.450902520794446
780.06379585327	0.45690858043347
780.382775119617	0.462294762006132
780.701754385965	0.46714927447209
781.020733652313	0.471638163355002
781.33971291866	0.475967798977644
781.658692185008	0.480378528096266
781.977671451356	0.485159566434122
782.296650717703	0.490637356585452
782.934609250399	0.503886668257442
783.253588516747	0.512348665912406
783.572567783094	0.521449340490904
783.891547049442	0.530831953420012
784.210526315789	0.540126342827836
784.529505582137	0.549051428000082
784.848484848485	0.557486617966774
785.167464114833	0.565412339356652
785.48644338118	0.572828337134876
785.805422647528	0.579720297770656
786.124401913876	0.5861094708973
786.443381180223	0.592126923833258
786.762360446571	0.59798215645489
787.081339712919	0.603838601304428
787.400318979266	0.60863688754524
787.719298245614	0.615055667566502
788.038277511962	0.622145280156448
788.357256778309	0.629792768451932
788.676236044657	0.637775338863734
788.995215311005	0.645875224517762
789.314194577353	0.653921862158448
789.6331738437	0.661736063845658
789.952153110048	0.669161290699272
790.271132376396	0.676123677118872
790.590111642743	0.682666071186874
790.909090909091	0.68894118185422
791.228070175439	0.695176667741518
791.547049441786	0.70162646136091
791.866028708134	0.708501863472526
792.185007974482	0.715891075433886
792.503987240829	0.723689109158412
792.822966507177	0.731631558627402
793.141945773525	0.73947479239465
793.460925039872	0.747121358068382
793.77990430622	0.754555528382324
794.098883572568	0.761769433059766
794.417862838916	0.768729818446488
794.736842105263	0.775392570706364
795.055821371611	0.781748972911554
795.374800637959	0.787854899676272
795.693779904306	0.793831049006798
796.012759170654	0.7998282541682
796.331738437002	0.805983130273892
796.650717703349	0.812394430891276
796.969696969697	0.819123073990754
797.288676236045	0.826145677880104
797.607655502392	0.83334353079625
797.92663476874	0.84055111218526
798.245614035088	0.847627236675782
798.564593301435	0.854478603203948
798.883572567783	0.861050889835182
799.202551834131	0.867310677061588
799.521531100479	0.873234891032228
799.840510366826	0.878806074009572
800.159489633174	0.884003364037386
800.478468899522	0.888794849313494
800.797448165869	0.893140246122864
801.116427432217	0.897039813587148
801.435406698565	0.900560375839986
801.754385964912	0.903818733526586
802.07336523126	0.90693299172127
802.392344497608	0.909979279832936
802.711323763955	0.912981557477778
803.030303030303	0.915936250370582
803.349282296651	0.91883950603777
803.668261562999	0.92169685829086
803.987240829346	0.924525966199764
804.306220095694	0.927342912304966
804.625199362041	0.930146240422242
804.944178628389	0.93290513073974
805.263157894737	0.935558578680606
805.582137161085	0.938048273605678
805.901116427432	0.940345721897384
806.22009569378	0.94244185489963
806.539074960128	0.944319215167008
806.858054226475	0.945907614615276
807.177033492823	0.947067803171708
807.496012759171	0.947673142959122
807.814992025518	0.947750875637682
808.133971291866	0.947494394292304
808.452950558214	0.947085467936682
808.771929824561	0.946513761926312
809.090909090909	0.945611361703798
809.409888357257	0.944196122799808
809.728867623605	0.942149640289448
810.047846889952	0.939392183769974
810.3668261563	0.935813811919122
810.685805422648	0.931305789324776
811.004784688995	0.925881536111822
811.323763955343	0.919644596603528
811.642743221691	0.912680773692056
811.961722488038	0.905014778629678
812.280701754386	0.896645162476942
812.599681020734	0.887602218422876
812.918660287081	0.877994350688622
813.237639553429	0.86803687265694
813.556618819777	0.85811996353165
813.875598086124	0.848781083965966
814.194577352472	0.840360435352238
814.51355661882	0.832814349181126
814.832535885168	0.825916671900874
815.151515151515	0.819340449710352
815.470494417863	0.812717030774164
815.789473684211	0.805747533210538
816.108452950558	0.798274675807672
816.427432216906	0.790196625332242
816.746411483254	0.781341322000918
817.065390749601	0.771492848953518
817.384370015949	0.76055743743102
817.703349282297	0.748638455779484
818.022328548644	0.736030973338476
818.341307814992	0.723228906170718
818.66028708134	0.710748457171094
818.979266347687	0.69883560211871
819.298245614035	0.68760694428703
819.617224880383	0.677183520894362
819.936204146731	0.66760834784886
820.255183413078	0.658847798395916
820.574162679426	0.650790469617106
820.893141945774	0.64318828638398
821.212121212121	0.635732383626176
821.531100478469	0.628263085588124
821.850079744817	0.620894431416086
822.169059011164	0.613591891891864
822.488038277512	0.605911976881878
822.80701754386	0.597531852244638
823.125996810207	0.588464409673656
823.444976076555	0.578699527224592
823.763955342903	0.568060255517934
824.08293460925	0.556323985591782
824.401913875598	0.543357293911744
824.720893141946	0.529175945001812
825.039872408293	0.513940627807972
825.358851674641	0.49791577008541
825.677830940989	0.481419367599476
825.996810207337	0.464822772324994
826.315789473684	0.448652270120026
826.634768740032	0.433531132017212
826.95374800638	0.41968961183913
827.272727272727	0.40692295610273
827.591706539075	0.395088262875696
827.910685805423	0.384204506578664
828.22966507177	0.37420079493812
828.548644338118	0.364859127102088
828.867623604466	0.355814768316978
829.186602870813	0.346585987652122
829.505582137161	0.336755495251632
829.824561403509	0.326132526652654
830.143540669857	0.314748649053716
830.462519936204	0.302693890153446
830.781499202552	0.290300349025902
831.1004784689	0.278293713447996
831.419457735247	0.267311190580016
831.738437001595	0.257615319368226
832.057416267943	0.24918104310562
832.37639553429	0.241840524448662
832.695374800638	0.235437161119156
833.014354066986	0.229942025139056
833.333333333333	0.225319219428318
833.652312599681	0.221395258181082
833.971291866029	0.217865802294892
834.290271132376	0.214376590812286
834.609250398724	0.210619374631148
834.928229665072	0.206339088891762
835.24720893142	0.201246952650308
835.566188197767	0.195239788349816
835.885167464115	0.188487701268835
836.204146730463	0.181284669127761
836.52312599681	0.173934432060212
836.842105263158	0.166692752083351
837.161084529506	0.159724757915607
837.480063795853	0.153103082892593
837.799043062201	0.14682759627984
838.118022328549	0.140864035527301
838.437001594896	0.135188181530057
838.755980861244	0.12981243988462
839.074960127592	0.124778806335835
839.393939393939	0.120112601151648
839.712918660287	0.115770606247528
840.031897926635	0.111606426640662
840.350877192982	0.107389629017815
840.66985645933	0.102899909846659
840.988835725678	0.0980454512839098
841.307814992026	0.09288905701254
841.626794258373	0.0875056755240516
841.945773524721	0.0819650491263544
842.264752791069	0.0763765222249284
842.583732057416	0.0708654427087466
842.902711323764	0.0655397114579434
843.221690590112	0.0604773775283344
843.540669856459	0.055722540393603
843.859649122807	0.0512942931003156
844.178628389155	0.0472021215916416
844.497607655502	0.0434690676231262
844.81658692185	0.040135494791898
845.135566188198	0.0372418677494588
845.454545454546	0.0348072919827022
845.773524720893	0.032821649670531
846.092503987241	0.0312480739749966
846.411483253589	0.0300264194074464
846.730462519936	0.0290716477657212
847.049441786284	0.0282814743336446
847.368421052632	0.0275557103894446
847.687400318979	0.0268243478968238
848.006379585327	0.0260681505630726
848.325358851675	0.0253134365116922
848.644338118022	0.0245985883682626
848.96331738437	0.023950794091733
849.282296650718	0.0233822359744598
849.601275917065	0.0228955815625018
849.920255183413	0.0224870986252754
850.239234449761	0.0221464871589646
850.558213716109	0.0218580507875216
850.877192982456	0.0216060909123352
851.196172248804	0.0213753379892538
851.515151515152	0.0211535654343562
851.834130781499	0.0209293118403498
852.153110047847	0.0206923819703202
852.472089314195	0.020432645393507
852.791068580542	0.0201444035007294
853.11004784689	0.0198243218893519
853.429027113238	0.0194688359469994
853.748006379585	0.0190761229980829
854.066985645933	0.0186489236433798
854.385964912281	0.0181953867680833
854.704944178628	0.0177252026732084
855.023923444976	0.0172471866101684
855.342902711324	0.0167684987070618
855.661881977672	0.0162906130494558
855.980861244019	0.0158110167453844
856.299840510367	0.0153255210054244
856.618819776715	0.0148286772588184
856.937799043062	0.0143144340569115
857.25677830941	0.0137766367522958
857.575757575758	0.0132091393438092
857.894736842105	0.0126089145956696
858.213716108453	0.0119760530788899
858.532695374801	0.0113107292326613
858.851674641148	0.0106134739011261
859.170653907496	0.009888553793727
859.489633173844	0.00914178968622714
859.808612440192	0.00838037163584682
860.127591706539	0.0076138641935648
860.446570972887	0.00685599678362924
860.765550239234	0.00612180629599556
861.084529505582	0.0054262624438337
861.40350877193	0.0047816083747465
861.722488038278	0.00419730346728864
862.041467304625	0.00367916190575058
862.360446570973	0.00322941120524956
862.679425837321	0.00284814415607216
862.998405103668	0.0025324108438678
863.317384370016	0.00227662932866402
863.636363636364	0.00207290734412436
863.955342902711	0.00191239400145893
864.274322169059	0.00178803942193673
864.593301435407	0.00169323235444141
864.912280701754	0.00162024616215684
865.231259968102	0.00156146496572607
865.55023923445	0.00150836711272273
865.869218500798	0.00145339327291305
866.188197767145	0.0013929744404706
866.507177033493	0.00132501343479152
866.826156299841	0.0012485721326696
867.145135566188	0.00116369844122755
867.464114832536	0.00107149376326898
867.783094098884	9.70911774130556E-4
868.102073365231	8.59870477592394E-4
868.421052631579	7.383085622501E-4
868.740031897927	6.08106448372502E-4
869.059011164274	4.6938178615008E-4
869.377990430622	3.21487834890278E-4
869.69696969697	1.65178805206612E-4
870.015948963317	3.18578041769158E-6
870.334928229665	-1.61308493714873E-4
870.653907496013	-3.24425586196054E-4
870.972886762361	-4.82780024710472E-4
871.291866028708	-6.3347681511683E-4
871.610845295056	-7.74876113837752E-4
871.929824561404	-9.07358269285564E-4
872.248803827751	-0.00103222588132823
872.567783094099	-0.00115132126615336
872.886762360447	-0.00126995691457088
873.205741626794	-0.00139221435993786
873.524720893142	-0.00152063776713396
873.84370015949	-0.00165743602651602
874.162679425837	-0.00180403929292261
874.481658692185	-0.00196196320046615
874.800637958533	-0.00213437916353554
875.11961722488	-0.00232112628414294
875.438596491228	-0.0025194072514143
875.757575757576	-0.00272615872624194
876.076555023924	-0.00293690855327088
876.395534290271	-0.00314480602109768
876.714513556619	-0.00334268322916876
877.033492822967	-0.00352208574985946
877.352472089314	-0.00367664692663716
877.671451355662	-0.00380293340671712
877.99043062201	-0.00390005746356704
878.309409888357	-0.00396646427303526
878.628389154705	-0.00400109859590848
878.947368421053	-0.00400467512387426
879.2663476874	-0.00397989867256942
879.585326953748	-0.00392895921195624
879.904306220096	-0.0038565105260071
880.223285486443	-0.00376791857170166
880.542264752791	-0.00366782458659732
880.861244019139	-0.00356097486836094
881.180223285486	-0.00345115828571796
881.499202551834	-0.00333586691286846
881.818181818182	-0.00321245175686036
882.13716108453	-0.00307888062582862
882.456140350877	-0.00293265059013992
882.775119617225	-0.00277499795297364
883.094098883573	-0.00261024227271012
883.41307814992	-0.00243998239404108
883.732057416268	-0.0022630787689235
884.051036682616	-0.00207807109448722
884.370015948963	-0.00188321653006751
884.688995215311	-0.00168320254412846
885.007974481659	-0.00147377265278337
885.326953748006	-0.00125444323841162
885.645933014354	-0.00102508086370268
885.964912280702	-7.90145920364082E-4
886.28389154705	-5.55944012459176E-4
886.602870813397	-3.25816865467842E-4
886.921850079745	-1.00286175007458E-4
887.240829346093	1.21582720990165E-4
887.55980861244	3.411772370141E-4
887.878787878788	5.58544090189184E-4
888.197767145136	7.70554167387694E-4
888.516746411483	9.70746608042194E-4
889.154704944179	9.25823158488548E-4
889.473684210526	0.00104525288268809
889.792663476874	0.00112391719419058
890.111642743222	0.00116245734512699
890.430622009569	0.00116253284740386
890.749601275917	0.00112874941925778
891.068580542265	0.00106512896277566
891.387559808613	9.72983535006744E-4
891.70653907496	8.54963889150628E-4
892.025518341308	7.15980367907764E-4
892.344497607656	5.64610989394864E-4
892.663476874003	4.11062286743036E-4
892.982456140351	2.6386135649048E-4
893.301435406699	1.29796076138611E-4
893.620414673046	-6.48773241085366E-6
893.939393939394	-9.64644990353314E-5
894.258373205742	-1.5078942316471E-4
894.577352472089	-1.7307739346073E-4
894.896331738437	-1.69145367768575E-4
895.215311004785	-1.43280188604766E-4
895.534290271132	-9.84406073438748E-5
895.85326953748	-3.36644373959416E-5
896.172248803828	5.29032327905022E-5
896.491228070175	1.61363259717717E-4
896.810207336523	2.89895840647426E-4
897.129186602871	4.37637345492626E-4
897.448165869219	6.02727510137236E-4
897.767145135566	7.81708827670258E-4
898.086124401914	9.6944814506017E-4
898.405103668262	0.0011628531559178
898.724082934609	0.00136423223709503
899.043062200957	0.00157799219484955
899.362041467305	0.00180944562084884
899.681020733652	0.00206102673440478
900	0.00233355663549606
900.318979266348	0.0026261914762582
900.637958532695	0.00293285743468896
900.956937799043	0.00324545143240718
901.275917065391	0.00355759745723106
901.594896331738	0.00386659439112246
901.913875598086	0.00417260194703672
902.232854864434	0.00447390946604998
902.551834130782	0.00476733772607262
902.870813397129	0.00504939567486052
903.189792663477	0.0053178106362668
903.508771929825	0.005573126301476
903.827751196172	0.00581460242199672
904.14673046252	0.0060396050656526
904.465709728868	0.00624533459840882
904.784688995215	0.00643063335098094
905.103668261563	0.00659670727568606
905.422647527911	0.00674640428954954
905.741626794258	0.00688240660766538
906.060606060606	0.0070055027613174
906.379585326954	0.00711519734196608
906.698564593302	0.00721381130821274
907.017543859649	0.00730488399450868
907.336523125997	0.00739164290488858
907.655502392345	0.00747699332611252
907.974481658692	0.00756416276074212
908.29346092504	0.00765669054029106
908.612440191388	0.00775804396514478
908.931419457735	0.0078710665551478
909.250398724083	0.00799733676682334
909.569377990431	0.00813555938909838
909.888357256778	0.00827169013377604
910.207336523126	0.00841297883226044
910.526315789474	0.00855626100378882
910.845295055821	0.00869750225157518
911.164274322169	0.00883638485781768
911.483253588517	0.00897581496101152
911.802232854865	0.00912052387502938
912.121212121212	0.00927576623925974
912.44019138756	0.00944429827309178
912.759170653908	0.00962792713131266
913.078149920255	0.0098303041650496
913.397129186603	0.0100555889005594
913.716108452951	0.0103089164261299
914.354066985646	0.010797279591312
914.673046251994	0.0111479827519907
914.992025518341	0.0115267422330985
915.311004784689	0.0119293421665216
915.629984051037	0.012350978856007
915.948963317384	0.0127902037551801
916.267942583732	0.0132465406827316
916.58692185008	0.0137197760552903
916.905901116427	0.0142106060186769
917.224880382775	0.014719672131029
917.543859649123	0.0152473666495916
917.862838915471	0.0157921271946448
918.181818181818	0.0163508038486531
918.500797448166	0.0169222983265747
918.819776714514	0.0175010650402845
919.138755980861	0.0181024462588488
919.457735247209	0.0187197020273033
919.776714513557	0.0193542568012384
920.095693779904	0.0200045953543984
920.414673046252	0.0206678734540358
920.7336523126	0.0213403664406786
921.052631578947	0.0220149142859766
921.371610845295	0.0226798960641816
921.690590111643	0.0233259428494446
922.00956937799	0.0239457710117024
922.328548644338	0.0245352863694066
922.647527910686	0.0250905634064332
922.966507177034	0.0256084454960534
923.285486443381	0.0260853816018912
923.604465709729	0.0265167721470112
923.923444976077	0.0268975695634026
924.242424242424	0.0272221389608304
924.561403508772	0.0274912703677432
924.88038277512	0.027709965992163
925.199362041467	0.0278865360986696
925.518341307815	0.0280303274399474
925.837320574163	0.0281518707764236
926.15629984051	0.0282616308618842
926.475279106858	0.0283660634485278
926.794258373206	0.0284715652699554
927.113237639554	0.028584450639333
927.432216905901	0.0287084557284114
927.751196172249	0.0288453544483974
928.070175438597	0.0290002677785824
928.389154704944	0.0291785715314262
928.708133971292	0.0293864487215484
929.02711323764	0.0296274228767724
929.346092503987	0.0298979579367686
929.665071770335	0.0301921619300862
929.984051036683	0.0305056640509998
930.30303030303	0.0308328493967002
930.622009569378	0.0311698973212846
930.940988835726	0.03151535752284
931.259968102073	0.0318689246836522
931.578947368421	0.0322294010183572
931.897926634769	0.0325926690524944
932.216905901117	0.0329493958208174
932.535885167464	0.0332860859915738
932.854864433812	0.0335948773656542
933.17384370016	0.0338733895849152
933.492822966507	0.0341213176403184
933.811802232855	0.0343380508948332
934.130781499203	0.0345265506890314
934.44976076555	0.0346926776600798
934.768740031898	0.0348427419360008
935.087719298246	0.0349843863133294
935.406698564593	0.0351216207460232
935.725677830941	0.0352533168489692
936.044657097289	0.0353797617198474
936.363636363636	0.035506033942319
936.682615629984	0.0356381247569986
937.001594896332	0.0357806412320332
937.320574162679	0.0359354532395542
937.639553429027	0.0361002352276714
937.958532695375	0.0362712590404972
938.277511961723	0.0364416077608172
938.59649122807	0.0366020866221288
938.915470494418	0.0367471349078988
939.234449760766	0.036874640862492
939.553429027113	0.0369849307885884
939.872408293461	0.037079827575519
940.191387559809	0.03716050023943
940.510366826156	0.0372261649825836
940.829346092504	0.037275165309608
941.148325358852	0.037309059605633
941.467304625199	0.0373304498485272
941.786283891547	0.0373407423685226
942.105263157895	0.0373403806739368
942.424242424242	0.037331656806166
942.74322169059	0.0373197140811126
943.062200956938	0.03731103055198
943.381180223286	0.0373119260099712
943.700159489633	0.0373224243160832
944.019138755981	0.0373362534011142
944.338118022329	0.0373469829338658
944.657097288676	0.0373489441473228
944.976076555024	0.0373382232549684
945.295055821372	0.0373146026772982
945.614035087719	0.0372798717693068
945.933014354067	0.0372345251606916
946.251993620415	0.0371784200006084
946.570972886762	0.0371128619900274
946.88995215311	0.0370382247175254
947.208931419458	0.0369546198788612
947.527910685806	0.036860189392148
947.846889952153	0.0367546238128446
948.165869218501	0.0366391055719086
948.484848484849	0.0365143744605682
948.803827751196	0.0363778071630784
949.122807017544	0.0362202438320742
949.441786283892	0.0360285038210538
949.760765550239	0.0357913176326976
950.079744816587	0.035504244647985
950.398724082935	0.0351667922227694
950.717703349282	0.0347829840106626
951.03668261563	0.0343640294445002
951.355661881978	0.0339253420201434
951.674641148325	0.0334843917418052
951.993620414673	0.0330523731336702
952.312599681021	0.0326363992307006
952.631578947368	0.0322394159046126
952.950558213716	0.0318633559981114
953.269537480064	0.031510721169865
953.588516746412	0.0311837106597808
953.907496012759	0.0308827097232088
954.226475279107	0.0306019406859984
954.545454545455	0.0303334966003272
954.864433811802	0.0300710464623748
955.18341307815	0.029806066037167
955.502392344498	0.029532617866531
955.821371610845	0.0292465016145588
956.140350877193	0.0289506777131648
956.459330143541	0.0286513709205228
956.778309409888	0.0283559541555856
957.097288676236	0.0280670104369448
957.416267942584	0.027782136166151
957.735247208931	0.0274983098090406
958.054226475279	0.0272140629086244
958.373205741627	0.0269284320679302
958.692185007975	0.0266368619309194
959.011164274322	0.0263363436889902
959.33014354067	0.0260274892611658
959.649122807018	0.0257101618755934
959.968102073365	0.0253868038081868
960.287081339713	0.0250627557435016
960.606060606061	0.0247435885108968
960.925039872408	0.024431824425056
961.244019138756	0.0241297517916582
961.562998405104	0.0238396613286356
961.881977671451	0.023563838223748
962.200956937799	0.0233053956688658
962.519936204147	0.0230656260428938
962.838915470495	0.0228466295540302
963.157894736842	0.0226521628178756
963.47687400319	0.0224846115418172
963.795853269538	0.0223463585605414
964.114832535885	0.0222378687951132
964.433811802233	0.0221590670737446
964.752791068581	0.022109452240048
965.071770334928	0.0220906345914194
965.390749601276	0.0221000419787844
965.709728867624	0.0221319950312324
966.028708133971	0.0221788212817966
966.347687400319	0.0222316902210528
966.666666666667	0.0222817408494164
966.985645933014	0.0223214915835306
967.304625199362	0.022347038961847
967.62360446571	0.0223580420935896
967.942583732058	0.0223582991154628
968.261562998405	0.0223528566918124
968.580542264753	0.0223456355919258
968.899521531101	0.0223357013188358
969.218500797448	0.0223202660322848
969.537480063796	0.0222980459174522
969.856459330144	0.0222700957306076
970.175438596491	0.0222395833404808
970.494417862839	0.0222101923493586
970.813397129187	0.0221875803960078
971.132376395534	0.0221738326019004
971.451355661882	0.0221701441079856
971.77033492823	0.0221765527855986
972.089314194577	0.0221916919606628
972.408293460925	0.0222137353168996
972.727272727273	0.0222423391255414
973.04625199362	0.0222806924745518
973.365231259968	0.0223331951788768
973.684210526316	0.0224043285357816
974.003189792664	0.0224958468531464
974.322169059011	0.0226029703674868
974.641148325359	0.0227175630626588
975.279106858054	0.022851629244105
975.598086124402	0.0229534460177758
975.91706539075	0.0230292070267372
976.236044657097	0.0230722994959454
976.555023923445	0.0230814436365336
976.874003189793	0.0230547597420098
977.19298245614	0.0229889029493058
977.511961722488	0.0228794177466054
977.830940988836	0.0227217946069316
978.149920255183	0.022512236151044
978.468899521531	0.0222464990899928
979.106858054227	0.0214112990040598
979.425837320574	0.0209707642046802
979.744816586922	0.0204783401819184
980.06379585327	0.0199373466061581
980.382775119617	0.0193512679717913
980.701754385965	0.0187231712329279
981.020733652313	0.0180546471234257
981.33971291866	0.0173462370304254
981.658692185008	0.0166000797288999
981.977671451356	0.0158195557325467
982.296650717703	0.015004595515979
982.615629984051	0.0141519555424985
982.934609250399	0.0132572530740966
983.253588516747	0.0123151603138667
983.572567783094	0.0113616105576542
983.891547049442	0.0103275976137778
984.21052631579	0.0092412980564105
984.529505582137	0.0081129005273195
984.848484848485	0.0069624831270283
985.167464114833	0.00581739569039686
985.48644338118	0.00470788213403094
985.805422647528	0.00366406222719862
986.124401913876	0.00271447315540296
986.443381180223	0.00188490730420154
986.762360446571	0.0011958337736937
987.081339712919	6.58583537804346E-4
987.400318979266	2.7607373497851E-4
987.719298245614	4.46645275209434E-5
988.038277511962	-4.37938081199186E-5
988.35725677831	-4.4900120994562E-6
988.676236044657	1.39062824680014E-4
988.995215311005	3.59822171958512E-4
989.314194577353	6.26927580074544E-4
989.6331738437	9.08858128377598E-4
989.952153110048	0.00118109419569912
990.271132376396	0.00142845998062624
990.590111642743	0.00164361037966243
990.909090909091	0.00182448643760003
991.228070175439	0.00196997642241037
991.547049441786	0.00208009048963742
991.866028708134	0.00215566056304262
992.185007974482	0.00219750155754638
992.503987240829	0.00220688671032442
992.822966507177	0.00218510511689284
993.141945773525	0.00213346354920984
993.460925039872	0.00205295021261876
993.77990430622	0.00195972850831039
994.098883572568	0.00184897287818897
994.417862838916	0.00172342754304378
994.736842105263	0.00159070686297014
995.055821371611	0.00145799378588141
995.374800637959	0.00132998563767828
995.693779904306	0.00121049757418001
996.012759170654	0.00110237168353855
996.331738437002	0.00100965961663624
996.650717703349	9.3534885724722E-4
996.969696969697	8.81063896421618E-4
997.288676236045	8.4771666599437E-4
997.607655502392	8.33274678754048E-4
998.245614035088	5.36699884981396E-4
998.564593301435	5.47752465660078E-4
998.883572567783	5.64628725379546E-4
999.202551834131	5.85997629021228E-4
999.521531100479	6.09889517634966E-4
999.840510366826	6.34722204547966E-4
1000.15948963317	6.5943771452881E-4
1000.47846889952	6.84575783685304E-4
1001.11642743222	4.2124296869872E-4
1001.43540669856	4.59659586012684E-4
1001.75438596491	5.07398674176596E-4
1002.07336523126	5.65793217316646E-4
1002.39234449761	6.33068505750956E-4
1002.71132376396	7.09610902942526E-4
1003.0303030303	7.95482722768526E-4
1003.34928229665	8.89325322253942E-4
1003.668261563	9.91113724424064E-4
1003.98724082935	0.00109771622131438
1004.30622009569	0.0012046809736459
1004.62519936204	0.00131044968410388
1004.94417862839	0.00141679707029896
1005.26315789474	0.00152657053524852
1005.58213716108	0.00164155588496229
1005.90111642743	0.00175890889876085
1006.22009569378	0.00188345171752191
1006.53907496013	0.00201557490865988
1006.85805422648	0.00215360106365602
1007.17703349282	0.0022961265418564
1007.49601275917	0.0024422735225369
1007.81499202552	0.00259010644181412
1008.13397129187	0.00273718870041816
1008.45295055821	0.00288447016338144
1008.77192982456	0.00303308772410782
1009.09090909091	0.0031817849320781
1009.40988835726	0.003330507967358
1009.7288676236	0.0034796689147667
1010.04784688995	0.00362838998654614
1010.3668261563	0.00377533338883484
1010.68580542265	0.00392105285391908
1011.004784689	0.00406501270504478
1011.32376395534	0.00420821067004296
1011.64274322169	0.0043532947508167
1011.96172248804	0.00450084075115464
1012.28070175439	0.00465010454834802
1012.91866028708	0.00453737051193848
1013.23763955343	0.00464837633556358
1013.55661881978	0.00472257842847768
1013.87559808612	0.00474902287853274
1014.19457735247	0.00471897406709276
1014.51355661882	0.00462889144653556
1014.83253588517	0.00447851986494464
1015.15151515152	0.00426820165226128
1015.47049441786	0.00399877726256426
1015.78947368421	0.0036712756390056
1016.10845295056	0.0032910264604098
1016.42743221691	0.002869515765068
1016.74641148325	0.00242019896833234
1017.0653907496	0.00195111157368588
1017.38437001595	0.00144800921842414
1017.7033492823	9.52812365236256E-4
1018.02232854864	4.71101172219158E-4
1018.34130781499	1.39432691619312E-5
1018.66028708134	-4.11168894469682E-4
1018.97926634769	-8.0186717266173E-4
1019.29824561404	-0.00115764065989588
1019.61722488038	-0.00148281092609182
1019.93620414673	-0.00178351362818008
1020.25518341308	-0.00206446528785032
1020.57416267943	-0.0023255553718795
1020.89314194577	-0.00255996808915882
1021.21212121212	-0.00276029178793414
1021.53110047847	-0.00292129295939914
1021.85007974482	-0.00303901928119598
1022.16905901116	-0.00311057534737058
1022.48803827751	-0.003136270136185
1022.80701754386	-0.003118640290245
1023.12599681021	-0.00306001222809992
1023.44497607656	-0.00296152030079578
1023.7639553429	-0.00282637333709968
1024.08293460925	-0.00265928362044666
1024.4019138756	-0.00246601248664068
1024.72089314195	-0.00225264569234084
1025.03987240829	-0.00202798811950978
1025.35885167464	-0.00180216644547171
1025.67783094099	-0.0015858801594022
1025.99681020734	-0.00138874290017421
1026.31578947368	-0.00121665915357028
1026.63476874003	-0.001070786510732
1026.95374800638	-9.50757620564512E-4
1027.27272727273	-8.55163125891068E-4
1027.59170653907	-7.83320454089242E-4
1027.91068580542	-7.3760483479779E-4
1028.22966507177	-7.2058301248168E-4
1028.54864433812	-7.32278219220284E-4
1028.86762360447	-7.6906048359815E-4
1029.18660287081	-8.25442584100334E-4
1029.50558213716	-8.9835435248009E-4
1029.82456140351	-9.83010696103736E-4
1030.14354066986	-0.0010729482389884
1030.4625199362	-0.00116031157854657
1030.78149920255	-0.00124238094701346
1031.1004784689	-0.00131779175869084
1031.41945773525	-0.00138668114575546
1031.7384370016	-0.00144928022847024
1032.05741626794	-0.0015057908061884
1032.37639553429	-0.00155657890632455
1032.69537480064	-0.00160145032013004
1033.01435406699	-0.00164066227538973
1033.33333333333	-0.00167631266310364
1033.65231259968	-0.00171010171735508
1033.97129186603	-0.00174057285576978
1034.29027113238	-0.00176678009668718
1034.60925039872	-0.00178964922311797
1034.92822966507	-0.00180708833917764
1035.24720893142	-0.00181685822129296
1035.56618819777	-0.00181791822649124
1035.88516746411	-0.00180886913919487
1036.20414673046	-0.00178891194670294
1036.52312599681	-0.00175959717259788
1036.84210526316	-0.00172349004400907
1037.16108452951	-0.00168168827004012
1037.48006379585	-0.0016359185846011
1037.7990430622	-0.00158731844763516
1038.11802232855	-0.00153710531910312
1038.4370015949	-0.00148693532302913
1038.75598086124	-0.00144026239520123
1039.07496012759	-0.0014025888978848
1039.39393939394	-0.00137680144064412
1039.71291866029	-0.00136735298343638
1040.03189792663	-0.00139192302046265
1040.35087719298	-0.0014195238413528
1040.66985645933	-0.00146374534400451
1040.98883572568	-0.00152233950437664
1041.30781499203	-0.00158710906390436
1041.62679425837	-0.00165449064291279
1041.94577352472	-0.00171863558793595
1042.26475279107	-0.00176966085397856
1042.58373205742	-0.00179908637776016
1042.90271132376	-0.00180375198512905
1043.22169059011	-0.00178181924072307
1043.54066985646	-0.00173000884929841
1043.85964912281	-0.00164478212063379
1044.17862838915	-0.00152420712136481
1044.81658692185	-0.00139183683074195
1045.1355661882	-0.0011845610190262
1045.77352472089	-9.63920073921098E-4
1046.09250398724	-7.5965244357512E-4
1046.41148325359	-5.56318688845092E-4
1046.73046251994	-3.38649740053044E-4
1047.04944178628	-1.23532576124852E-4
1047.36842105263	8.7054873438852E-5
1047.68740031898	2.91254045545308E-4
1048.00637958533	4.8946054803034E-4
1048.32535885167	6.82602414791234E-4
1048.64433811802	8.71912530732378E-4
1048.96331738437	0.00105903395471207
1049.28229665072	0.00124451990839836
1049.60127591707	0.00142841671078875
1049.92025518341	0.00161076943650595
1050.87719298246	0.00179162173186453
1052.15311004785	0.00200495058646144
1052.47208931419	0.00219801054752944
1052.79106858054	0.0023840845537686
1053.11004784689	0.0025599657409927
1053.42902711324	0.00272519919215374
1053.74800637959	0.00288218864308432
1054.06698564593	0.00303294474368832
1054.38596491228	0.0031772930885361
1054.70494417863	0.00331276828066196
1055.02392344498	0.0034377191313717
1055.34290271132	0.00355210212012568
1055.66188197767	0.00365668771614302
1055.98086124402	0.00374796307065762
1056.29984051037	0.0038267297938801
1056.61881977671	0.00389042653711114
1056.93779904306	0.00394207393345924
1057.25677830941	0.00398219009131262
1057.57575757576	0.00401333265841908
1057.89473684211	0.00403748544715698
1058.21371610845	0.00405746612410196
1058.5326953748	0.0040728467457627
1058.85167464115	0.00407996512863918
1059.1706539075	0.00407542370595326
1059.48963317384	0.00405664911941362
1059.80861244019	0.00402152919120224
1060.12759170654	0.00397380112737978
1060.44657097289	0.0039186046621995
1060.76555023923	0.0038632441263684
1061.08452950558	0.00379497080988412
1061.40350877193	0.00372112241099032
1061.72248803828	0.00364365253629816
1062.04146730463	0.00356403650009662
1062.36044657097	0.00348393563823058
1062.67942583732	0.00340360459975698
1062.99840510367	0.0033210268543269
1063.31738437002	0.00323524621620796
1063.63636363636	0.00314606176267196
1063.95534290271	0.0030520863802126
1064.27432216906	0.00294425350713112
1065.2312599681	0.00225268496941844
1065.8692185008	0.00174065299130977
1066.50717703349	0.00119060177202002
1066.82615629984	9.85077068289542E-4
1067.14513556619	7.8412062553479E-4
1067.46411483254	5.88861854338596E-4
1067.78309409888	3.97524881373012E-4
1068.10207336523	2.08056399874312E-4
1068.42105263158	2.1817579582084E-5
1068.74003189793	-1.53476660385898E-4
1069.05901116427	-3.06972767574188E-4
1069.69696969697	-6.65038796960004E-4
1070.01594896332	-7.517127249268E-4
1070.33492822967	-8.16132189049856E-4
1070.65390749601	-8.6682937655036E-4
1070.97288676236	-9.16764030252092E-4
1071.29186602871	-9.62580378057076E-4
1071.61084529506	-0.00100200394202377
1071.9298245614	-0.00103342588760302
1072.24880382775	-0.00105785173495709
1072.5677830941	-0.0010762303574694
1072.88676236045	-0.00109047779544857
1073.20574162679	-0.00110240720878796
1073.52472089314	-0.00111451527441186
1073.84370015949	-0.00112713900006334
1074.16267942584	-0.00113281202010596
1074.48165869219	-0.00114068532619038
1074.80063795853	-0.00113729391921247
1075.11961722488	-0.00111899086437894
1075.43859649123	-0.00107977104039447
1075.75757575758	-0.00104509580958112
1076.07655502392	-0.00101003286223644
1076.39553429027	-9.76541170014222E-4
1076.71451355662	-9.44967031662358E-4
1077.03349282297	-9.16180980529368E-4
1077.35247208931	-8.89827201579596E-4
1077.67145135566	-8.63762509498934E-4
1077.99043062201	-8.34602113860328E-4
1078.30940988836	-7.99137973269026E-4
1078.62838915471	-7.577847094562E-4
1078.94736842105	-7.12168808769232E-4
1079.2663476874	-6.61364489106032E-4
1079.58532695375	-6.03868200707236E-4
1080.22328548644	-5.70391524840286E-4
1080.54226475279	-4.87522610915558E-4
1080.86124401914	-3.99231004771128E-4
1081.18022328549	-3.10119152184374E-4
1081.49920255183	-2.23381314742088E-4
1081.81818181818	-1.45267575724972E-4
1082.13716108453	-8.31909014435972E-5
1082.45614035088	-4.18658838086116E-5
1082.77511961722	-2.22048365290384E-5
1083.09409888357	-2.19737224629312E-5
1083.41307814992	-3.654692201005E-5
1083.73205741627	-6.15442338420812E-5
1084.05103668262	-9.20966603406014E-5
1084.37001594896	-1.25138115896206E-4
1084.68899521531	-1.61054181640807E-4
1085.00797448166	-1.94750270814836E-4
1085.64593301435	-3.2377380333548E-4
1085.9649122807	-3.01974990225772E-4
1086.28389154705	-2.49731553136012E-4
1086.6028708134	-1.66603832235879E-4
1086.92185007974	-5.67227571499628E-5
1087.24082934609	7.2894081719621E-5
1087.55980861244	2.23221709653832E-4
1087.87878787879	3.76743316845118E-4
1088.19776714514	5.44076748835388E-4
1088.51674641148	7.26174599727792E-4
1088.83572567783	9.1905244361934E-4
1089.15470494418	0.00111775369627187
1089.47368421053	0.00132560798825576
1089.79266347687	0.00153754282107421
1090.11164274322	0.00174902694480705
1090.43062200957	0.00196059752340361
1090.74960127592	0.00216985075014798
1091.06858054226	0.00237168437309254
1091.70653907496	0.00262259841864676
1092.02551834131	0.00276854604872012
1092.663476874	0.0028905894126483
1092.98245614035	0.00296536590678808
1093.3014354067	0.00301058106919872
1093.93939393939	0.00288847326711128
1094.25837320574	0.00282305894187784
1094.89633173844	0.00249518102017498
1095.21531100478	0.00235884869549752
1095.53429027113	0.00221265491695144
1095.85326953748	0.00205848243595996
1096.17224880383	0.00189850167874228
1096.49122807018	0.00173510315861369
1096.81020733652	0.00157209299249539
1097.12918660287	0.00140658650185221
1097.44816586922	0.00124311067649696
1097.76714513557	0.001085278003639
1098.08612440191	9.35555034132118E-4
1098.40510366826	7.94657093072804E-4
1098.72408293461	6.63937592769948E-4
1099.04306220096	5.46367407762816E-4
1099.3620414673	4.41384745566432E-4
1099.68102073365	3.45146930051498E-4
1100	2.65610769955238E-4
1100.6379585327	6.30785652755428E-5
1100.95693779904	4.3596455506112E-5
1101.27591706539	3.66373834048694E-5
1101.59489633174	3.93154767777126E-5
1101.91387559809	5.06981725818534E-5
1102.23285486443	7.00860639510914E-5
1102.55183413078	9.61964251264824E-5
1102.87081339713	1.25905198253395E-4
1103.18979266348	1.57997933055931E-4
1103.82775119617	1.13039201771414E-4
1104.14673046252	1.28220990757821E-4
1104.46570972887	1.29882542712956E-4
1104.78468899522	1.1838985054835E-4
1105.10366826156	9.39011794569566E-5
1105.42264752791	5.62140349340546E-5
1105.74162679426	9.45278655795078E-6
1106.06060606061	-4.20940648493406E-5
1106.37958532695	-9.5506281794222E-5
1106.6985645933	-1.5706868827392E-4
1107.01754385965	-2.23687728364564E-4
1107.336523126	-2.99552361661348E-4
1107.65550239234	-3.81368036982632E-4
1107.97448165869	-4.6940949284835E-4
1108.29346092504	-5.65797307076288E-4
1108.61244019139	-6.68742549796874E-4
1108.93141945774	-7.71384823166076E-4
1109.25039872408	-8.67643351134984E-4
1109.56937799043	-9.5494002541674E-4
1109.88835725678	-0.00103450389498239
1110.20733652313	-0.00110873397049405
1110.52631578947	-0.00117970166561632
1111.48325358852	-0.00154738805714105
1112.12121212121	-0.00171139649261409
1113.07814992026	-0.0018921668367482
1113.3971291866	-0.00188446688015587
1113.71610845295	-0.00187953792200091
1114.0350877193	-0.0018782177261607
1114.35406698565	-0.00188046609085646
1114.67304625199	-0.00188642076131051
1114.99202551834	-0.00189595713298552
1115.31100478469	-0.00190771169981518
1115.62998405104	-0.00191979675692222
1115.94896331738	-0.00192950316369789
1116.26794258373	-0.001934250987496
1116.58692185008	-0.00193190194879955
1116.90590111643	-0.00192157100626122
1117.22488038278	-0.00191017828804574
1117.54385964912	-0.00190734909304657
1117.86283891547	-0.00189417210735821
1118.18181818182	-0.00186886633844363
1118.50079744817	-0.00182872020165714
1118.81977671451	-0.00177401983156011
1119.13875598086	-0.00170723467920242
1119.45773524721	-0.00163285916543865
1119.77671451356	-0.00155656781516811
1120.0956937799	-0.00149175728221884
1120.41467304625	-0.00142151483235242
1120.7336523126	-0.00135685962749532
1121.05263157895	-0.00129693821147114
1121.3716108453	-0.00123891482395244
1121.69059011164	-0.00118182484709584
1122.00956937799	-0.00112564019457428
1122.32854864434	-0.00107033159834335
1122.64752791069	-0.00101586866484116
1122.96650717703	-9.62219930277008E-4
1123.28548644338	-9.09352915082096E-4
1123.60446570973	-8.57234177575438E-4
1123.92344497608	-8.05829366803846E-4
1124.24242424242	-7.55103274672652E-4
1124.88038277512	-7.09926977968678E-4
1125.19936204147	-6.68636005759726E-4
1125.51834130782	-6.30369087157412E-4
1125.83732057416	-5.92002495757526E-4
1126.15629984051	-5.49969514430426E-4
1126.47527910686	-5.00934639774186E-4
1127.11323763955	-4.18709378787074E-4
1127.4322169059	-3.35893396989916E-4
1127.75119617225	-2.40990537340834E-4
1128.38915470494	-6.82603086730182E-5
1128.70813397129	4.85096499400762E-5
1129.02711323764	1.65315454312864E-4
1129.34609250399	2.80717076547532E-4
1129.66507177034	4.01454401010692E-4
1129.98405103668	5.1753696190504E-4
1130.30303030303	6.2712041250812E-4
1130.62200956938	7.27546640468812E-4
1130.94098883573	8.19196611882234E-4
1131.25996810207	9.02895208973132E-4
1131.57894736842	9.7762361294107E-4
1131.89792663477	0.00103912103494075
1132.21690590112	0.00108580920331436
1132.53588516746	0.00112068282224342
1132.85486443381	0.00114042989028418
1133.17384370016	0.00116487296226797
1133.49282296651	0.00118046330184951
1133.81180223285	0.00118013892728541
1134.1307814992	0.00115990954875267
1134.44976076555	0.00111988197976176
1134.7687400319	0.00106445323603799
1135.08771929825	9.97343527230132E-4
1135.40669856459	9.20056098957734E-4
1135.72567783094	8.3332963235394E-4
1136.04465709729	7.38452719814208E-4
1136.36363636364	6.3789493159172E-4
1136.68261562998	5.34069887499822E-4
1137.00159489633	4.2779584743835E-4
1137.32057416268	3.22761755506384E-4
1137.63955342903	2.25794800044366E-4
1137.95853269538	1.44597698779947E-4
1138.27751196172	8.5524161397288E-5
1138.59649122807	5.25538279338988E-5
1138.91547049442	6.41616477712326E-5
1139.23444976077	8.29289329273842E-5
1139.55342902711	1.24424870413087E-4
1139.87240829346	1.92707132546044E-4
1140.19138755981	2.86761457929608E-4
1140.51036682616	4.0239738682013E-4
1140.8293460925	5.4917843740343E-4
1141.14832535885	7.04728726014458E-4
1141.4673046252	8.81116650803814E-4
1141.78628389155	0.00107675400714236
1142.10526315789	0.00128129438703217
1142.42424242424	0.00148111445660559
1142.74322169059	0.00166498988218011
1143.06220095694	0.00182607491353171
1143.70015948963	0.00200913056802632
1144.01913875598	0.00210435744744598
1144.33811802233	0.00218162943709998
1144.97607655502	0.00221452273072976
1145.29505582137	0.00224337060343504
1145.93301435407	0.0021769541766381
1146.25199362041	0.00215418808662716
1146.57097288676	0.00211819714371186
1146.88995215311	0.00207308339663958
1147.20893141946	0.00202352860762244
1147.52791068581	0.00197376587752052
1147.84688995215	0.00192349660367519
1148.1658692185	0.00186970196361447
1148.48484848485	0.00181166468554661
1148.8038277512	0.00174807755462947
1149.12280701754	0.0016755384689402
1149.44178628389	0.00159018573532288
1149.76076555024	0.00149013780666518
1150.07974481659	0.00137646503595068
1150.39872408293	0.00125058970596159
1151.03668261563	9.04300584196882E-4
1151.35566188198	7.75036039317722E-4
1151.67464114833	6.54645139102516E-4
1151.99362041467	5.46367788198054E-4
1152.31259968102	4.49576355376458E-4
1152.63157894737	3.63019357320304E-4
1152.95055821372	2.87347879903698E-4
1153.26953748006	2.20476704142936E-4
1153.58851674641	1.59744129039296E-4
1153.90749601276	1.04569340999117E-4
1154.22647527911	5.27115997908112E-5
1154.8644338118	-1.68063232017346E-4
1155.18341307815	-2.4438362134438E-4
1155.5023923445	-3.3547987677629E-4
1155.82137161085	-4.41580923197016E-4
1156.14035087719	-5.61938464819888E-4
1156.45933014354	-6.98611228530322E-4
1156.77830940989	-8.50063888100384E-4
1157.09728867624	-0.00101013754907253
1157.41626794258	-0.00117197575977768
1157.73524720893	-0.00132800859237125
1158.05422647528	-0.00146964774318548
1158.37320574163	-0.00158981681320203
1158.69218500797	-0.00168358037366811
1159.01116427432	-0.00174977392601949
1159.64912280702	-0.00190228901047984
1159.96810207337	-0.00189857712177499
1160.28708133971	-0.0018703315119768
1160.92503987241	-0.00183996074000659
1161.24401913876	-0.00175452300028001
1161.5629984051	-0.00166088985332324
1161.88197767145	-0.00156248388383018
1162.2009569378	-0.00146065151679453
1162.51993620415	-0.00135758634662597
1162.83891547049	-0.00125545697978824
1163.15789473684	-0.00115575219886521
1163.47687400319	-0.00106024464373045
1163.79585326954	-9.68422918778078E-4
1164.11483253589	-8.77669550761962E-4
1164.75279106858	-7.8712659519864E-4
1165.07177033493	-6.96794424710934E-4
1165.39074960128	-6.05682548955322E-4
1165.70972886762	-5.10849895480448E-4
1166.02870813397	-4.11501684875582E-4
1166.34768740032	-3.09908207304144E-4
1166.66666666667	-2.10013030313316E-4
1166.98564593301	-1.15914043294918E-4
1167.30462519936	-3.07328573314614E-5
1167.62360446571	4.44082691419822E-5
1167.94258373206	1.09385041725751E-4
1168.26156299841	1.63310172907938E-4
1168.58054226475	2.04905905409448E-4
1168.8995215311	2.33373248050394E-4
1169.21850079745	2.57060571070778E-4
1169.5374800638	2.5865705095418E-4
1169.85645933014	2.486902048644E-4
1170.17543859649	2.29441661509178E-4
1170.49441786284	2.01787285991628E-4
1170.81339712919	1.70452112556507E-4
1171.13237639553	1.27972199682969E-4
1171.45135566188	7.88670054472362E-5
1171.77033492823	2.56141186198988E-5
1172.08931419458	-2.98212789999752E-5
1172.40829346093	-8.00424281326428E-5
1172.72727272727	-1.24517861347595E-4
1173.04625199362	-1.60323472684798E-4
1173.36523125997	-1.84594948758221E-4
1173.68421052632	-1.96499689876894E-4
1174.00318979266	-1.98610735740345E-4
1174.32216905901	-1.94191220384887E-4
1174.64114832536	-1.84085907705356E-4
1174.96012759171	-1.66986626761734E-4
1175.5980861244	-1.99897503992741E-4
1175.91706539075	-1.70448703872506E-4
1176.55502392345	-2.00167804331742E-4
1177.19298245614	-2.22261254801292E-4
1177.83094098884	-2.3059827328753E-4
1178.14992025518	-1.95486115859733E-4
1178.46889952153	-1.64883829578244E-4
1178.78787878788	-1.38272272325768E-4
1179.10685805423	-1.15142248887867E-4
1179.42583732057	-9.44705459038354E-5
1179.74481658692	-7.48867430941936E-5
1180.06379585327	-6.33346436105242E-5
1180.38277511962	-4.70527069498238E-5
1180.70175438596	-2.22905350062418E-5
1181.02073365231	2.36097631489684E-6
1181.33971291866	3.32356684222824E-5
1181.65869218501	6.45205952176652E-5
1181.97767145136	9.24665936805624E-5
1182.2966507177	1.19039700066548E-4
1182.61562998405	1.41910474620754E-4
1182.9346092504	1.60732147655107E-4
1183.25358851675	1.72759385653531E-4
1183.57256778309	1.87608455740396E-4
1183.89154704944	2.051953596367E-4
1184.21052631579	2.28121363195388E-4
1184.52950558214	2.57856666474598E-4
1184.84848484849	2.95062989616568E-4
1186.44338118022	1.86969691030381E-4
1187.40031897927	4.58962010942976E-5
1188.67623604466	-1.75538200162695E-4
1188.995215311	-1.50295831358171E-4
1189.31419457735	-1.13102156830358E-4
1189.6331738437	-7.83574369749296E-5
1189.95215311005	-4.018812497808E-5
1190.2711323764	-5.910756101013E-6
1190.59011164274	2.45222111883158E-5
1190.90909090909	5.2274337414726E-5
1191.22807017544	7.83834985331744E-5
1191.54704944179	1.03544059471883E-4
1191.86602870813	1.28185238839063E-4
1192.18500797448	1.52555382666009E-4
1192.50398724083	1.76776991722694E-4
1192.82296650718	2.00881208568316E-4
1193.14194577352	2.24830730032544E-4
1193.46092503987	2.48536073561124E-4
1193.77990430622	2.71867270504878E-4
1194.09888357257	2.9466654991639E-4
1194.41786283892	3.16777150294544E-4
1194.73684210526	3.38070629522846E-4
1196.01275917065	1.68626591632748E-4

==> Data/Reference_Spectra/Orthorhombic_2.txt <==
9.40988835725678	0.10236291742244
9.72886762360447	0.0999680243803063
10.0478468899522	0.0975338381386279
10.3668261562998	0.0950614913734029
10.6858054226475	0.0925523482775323
11.0047846889952	0.0900078906882555
11.3237639553429	0.0874295838673469
11.6427432216906	0.0848187599843107
11.9617224880383	0.0821764928989228
12.280701754386	0.0795035051138486
12.5996810207337	0.0768001725658962
12.9186602870813	0.0740666466189452
13.237639553429	0.0713029343844762
13.5566188197767	0.0685083017070376
13.8755980861244	0.0656797973810654
14.1945773524721	0.0628104920836305
14.5135566188198	0.0598884519166101
14.8325358851675	0.0569094692830645
15.1515151515152	0.053919134165239
15.4704944178628	0.0509550596186856
15.7894736842105	0.0480477168342921
16.1084529505582	0.0452147856329652
16.4274322169059	0.0424581795103571
16.7464114832536	0.0397691728175837
17.0653907496013	0.0371358947859022
17.384370015949	0.0345479770523405
17.7033492822967	0.0319947956253104
18.0223285486443	0.0294596854138263
18.341307814992	0.0269169769492335
18.6602870813397	0.0243373753575187
18.9792663476874	0.0217040521881218
19.2982456140351	0.0190211824287025
19.6172248803828	0.0163071163910824
19.9362041467305	0.0135871507967917
20.2551834130782	0.0108878719870473
20.5741626794258	0.00823750555282987
20.8931419457735	0.00567231571253068
21.2121212121212	0.00323790740651764
21.5311004784689	9.85941338200069E-4
21.8500797448166	-0.00102610657240554
22.1690590111643	-0.00273778489830145
22.488038277512	-0.0040923971454081
22.8070175438597	-0.00504277125847619
23.1259968102073	-0.00555407241435013
23.444976076555	-0.00560520797316655
23.7639553429027	-0.00519074126623464
24.0829346092504	-0.00432458893537691
24.4019138755981	-0.00304461558264979
24.7208931419458	-0.00141425704398501
25.0398724082935	4.84227613360977E-4
25.3588516746412	0.00256799265718954
25.6778309409888	0.00477708608634564
25.9968102073365	0.00707375322545678
26.3157894736842	0.00942303364236396
26.6347687400319	0.0117859662251079
26.9537480063796	0.0141244884271912
27.2727272727273	0.0164085301361701
27.591706539075	0.0186151472253393
27.9106858054226	0.0207170627984441
28.2296650717703	0.0226839991660719
28.548644338118	0.0245124354151369
28.8676236044657	0.0262523295369361
29.1866028708134	0.0279906175888172
29.5055821371611	0.0298113552111681
29.8245614035088	0.0317737537877438
30.1435406698565	0.03391232302587
30.4625199362041	0.0362465952668329
30.7814992025518	0.0387846623218451
31.1004784688995	0.0415248718986103
31.4194577352472	0.0444625118761488
31.7384370015949	0.0475954352388828
32.0574162679426	0.0509107872233119
32.3763955342903	0.054356632807999
32.695374800638	0.0578653212219782
33.0143540669856	0.0613808121856094
33.3333333333333	0.0649177909614749
33.652312599681	0.0685428924678502
33.9712918660287	0.072320271832039
34.2902711323764	0.0762832339349149
34.6092503987241	0.0803449213752003
34.9282296650718	0.0845030363364954
35.2472089314195	0.088904331059487
35.5661881977671	0.0938961267816152
35.8851674641148	0.0999733115817594
36.2041467304625	0.107584209461403
36.5231259968102	0.116999056004513
36.8421052631579	0.128288001099675
37.1610845295056	0.141304073312838
37.4800637958533	0.155723516376139
37.799043062201	0.171076989246274
38.1180223285486	0.186878041093028
38.4370015948963	0.202899384448521
38.755980861244	0.218912867812642
39.0749601275917	0.234647347981406
39.3939393939394	0.249875286998184
39.7129186602871	0.264456834232382
40.0318979266348	0.278308440484218
40.3508771929825	0.291333544665398
40.6698564593301	0.303404421700844
40.9888357256778	0.314362908717854
41.3078149920255	0.324048105243777
41.6267942583732	0.332343050717385
41.9457735247209	0.339214955415697
42.2647527910686	0.344722608047366
42.5837320574163	0.348948176334903
42.902711323764	0.351936617063225
43.5406698564593	0.35396389336119
43.859649122807	0.353845199589734
44.1786283891547	0.353490830318733
44.4976076555024	0.353517717706621
44.8165869218501	0.354410606081091
45.1355661881978	0.356260225078046
45.4545454545455	0.358880900107644
45.7735247208931	0.362243545809767
46.0925039872408	0.366595156122218
46.4114832535885	0.37250337650963
46.7304625199362	0.380783459016103
47.0494417862839	0.392370410900505
47.3684210526316	0.408172143838017
47.6874003189793	0.428755009682681
48.006379585327	0.454030587435678
48.3253588516746	0.483301678998855
48.6443381180223	0.515663982634569
48.96331738437	0.55033785045459
49.2822966507177	0.586392282749681
49.6012759170654	0.622823064505732
49.9202551834131	0.658815198674521
50.2392344497608	0.693567050691482
50.5582137161085	0.72623917378589
50.8771929824561	0.756023519432929
51.1961722488038	0.782201225920488
51.5151515151515	0.804236035792873
51.8341307814992	0.821800001187977
52.1531100478469	0.834679433268966
52.4720893141946	0.842892500136737
52.7910685805423	0.846643974643965
53.11004784689	0.846313018840068
53.4290271132376	0.842424361989737
53.7480063795853	0.835637578483873
54.066985645933	0.826764715021256
54.3859649122807	0.816785454633556
54.7049441786284	0.806861698222764
55.0239234449761	0.798088063260737
55.3429027113238	0.791393554265611
55.6618819776715	0.787420384640306
55.9808612440191	0.786414197339643
56.2998405103668	0.788296440067601
56.6188197767145	0.792790574600918
56.9377990430622	0.799556751355166
57.2567783094099	0.808242383258196
57.5757575757576	0.818603078659994
57.8947368421053	0.830337240562932
58.213716108453	0.842827677867943
58.5326953748006	0.855132561843264
58.8516746411483	0.866047598843032
59.170653907496	0.874277681975928
59.4896331738437	0.878706045874566
59.8086124401914	0.878577195766081
60.1275917065391	0.873495756727892
60.4465709728868	0.863375161400749
60.7655502392345	0.848420812905857
61.0845295055821	0.828968468847641
61.4035087719298	0.805546403325159
61.7224880382775	0.778880206738463
62.0414673046252	0.74970335352554
62.3604465709729	0.718673219059285
62.6794258373206	0.686288266538935
62.9984051036683	0.653096297413303
63.317384370016	0.619984536479418
63.6363636363636	0.587905286961078
63.9553429027113	0.557682861918881
64.274322169059	0.529861549713341
64.5933014354067	0.504661056075332
64.9122807017544	0.482026507511069
65.2312599681021	0.461666438923567
65.5502392344498	0.443154993525283
65.8692185007975	0.426108683032207
66.1881977671451	0.410180226077228
66.5071770334928	0.394986918184465
66.8261562998405	0.380065451059609
67.1451355661882	0.364911632811065
67.4641148325359	0.349223739810253
67.7830940988836	0.333012222993556
68.1020733652313	0.316522114374597
68.4210526315789	0.30010868029671
68.7400318979266	0.284010029845261
69.0590111642743	0.268344091433913
69.377990430622	0.253211003207529
69.6969696969697	0.238653591097637
70.0159489633174	0.224711474764069
70.3349282296651	0.211476430590185
70.6539074960128	0.199092040574656
70.9728867623604	0.187738368357362
71.2918660287081	0.177685121313098
71.6108452950558	0.169248338220104
71.9298245614035	0.162663942563384
72.2488038277512	0.15800738917323
72.5677830940989	0.155152522910318
72.8867623604466	0.153763915143036
73.2057416267943	0.153460700013171
73.5247208931419	0.153960500449648
73.8437001594896	0.155220661085679
74.1626794258373	0.157288148811439
74.481658692185	0.160110109350593
74.8006379585327	0.163593909954713
75.1196172248804	0.167677158531177
75.4385964912281	0.172327279921539
75.7575757575758	0.177488757085486
76.0765550239234	0.18304714514431
76.3955342902711	0.188891790554545
76.7145135566188	0.194904317983285
77.0334928229665	0.200958537642071
77.3524720893142	0.206942977386228
77.6714513556619	0.212759154517663
77.9904306220096	0.218318959284856
78.3094098883573	0.223555679420294
78.6283891547049	0.228425813755903
78.9473684210526	0.232901157136962
79.2663476874003	0.236953897324505
79.585326953748	0.240558508845891
79.9043062200957	0.243716836077388
80.2232854864434	0.246463101720784
80.5422647527911	0.248861558168587
80.8612440191388	0.250994864399049
81.1802232854864	0.252967926329714
81.4992025518341	0.254906949041278
81.8181818181818	0.256949018959311
82.1371610845295	0.259218168095087
82.4561403508772	0.261812789074223
82.7751196172249	0.264827960515812
83.0940988835726	0.268348519331924
83.4130781499203	0.272396714452016
83.7320574162679	0.276902920780618
84.0510366826156	0.281758059797177
84.3700159489633	0.286851076197001
84.688995215311	0.292066660470483
85.0079744816587	0.297228616821044
85.3269537480064	0.302093840522622
85.6459330143541	0.306375765530601
85.9649122807018	0.309910654119179
86.2838915470495	0.312584900340003
86.6028708133971	0.314289789342497
86.9218500797448	0.314919057821623
87.2408293460925	0.314323744735722
87.5598086124402	0.312313168055936
87.8787878787879	0.308700428062548
88.1977671451356	0.303357364516619
88.5167464114833	0.296245201646404
88.835725677831	0.28743735005739
89.1547049441786	0.277118057095036
89.4736842105263	0.265535624388201
89.792663476874	0.25296318640746
90.1116427432217	0.23970762577043
90.4306220095694	0.226082562549001
90.7496012759171	0.212374291028419
91.0685805422648	0.198807524133468
91.3875598086125	0.185521044555677
91.7065390749601	0.172596889746683
92.0255183413078	0.160100522016183
92.3444976076555	0.148094882537582
92.6634768740032	0.136649761178131
92.9824561403509	0.125848356210864
93.3014354066986	0.115773362190412
93.6204146730463	0.106486703116536
93.939393939394	0.0980016696901427
94.2583732057416	0.0902668671705464
94.5773524720893	0.0831944456395683
94.896331738437	0.0766871240501545
95.2153110047847	0.0706357927885399
95.5342902711324	0.0648865581738969
95.8532695374801	0.0592533411967002
96.1722488038278	0.0536170443151955
96.4912280701754	0.0479824415131009
96.8102073365231	0.0424944147342383
97.1291866028708	0.0372759301161509
97.4481658692185	0.0324414915191493
97.7671451355662	0.0280815043381242
98.0861244019139	0.0242109194821478
98.4051036682616	0.020801854894968
98.7240829346093	0.0178161865584694
99.0430622009569	0.0152149820954055
99.3620414673046	0.0129588169200372
99.6810207336523	0.0110155043461762
100	0.00935491789097798
100.318979266348	0.00793947110532933
100.637958532695	0.00673932241834874
100.956937799043	0.00573650594969011
101.275917065391	0.00488696951689249
101.594896331738	0.004135338623525
101.913875598086	0.00343329427280925
102.232854864434	0.00274302767948531
102.551834130782	0.00203394332736129
102.870813397129	0.00129034008083218
103.189792663477	5.09252508285707E-4
103.508771929825	-3.02849224881996E-4
103.827751196172	-0.00112863111994033
104.14673046252	-0.00195105912863736
104.465709728868	-0.0027514723875588
104.784688995215	-0.00350947169400628
105.103668261563	-0.0042063249271036
105.422647527911	-0.00482651236918308
105.741626794258	-0.00535634042287625
106.060606060606	-0.00578208534363389
106.379585326954	-0.00608945710947739
106.698564593301	-0.0062640686941815
107.017543859649	-0.00629270725334496
107.336523125997	-0.00616506701505215
107.655502392345	-0.00587548767779733
107.974481658692	-0.00542577853412984
108.29346092504	-0.00482692369908322
108.612440191388	-0.00409826593014473
108.931419457735	-0.00326270641256587
109.250398724083	-0.00233969659401589
109.569377990431	-0.00134149124805472
109.888357256778	-2.74558992537699E-4
110.207336523126	8.58459630175723E-4
110.526315789474	0.00205713675788943
110.845295055821	0.00332067234115807
111.164274322169	0.00464513978652237
111.483253588517	0.00602081927301557
111.802232854864	0.00743082265909245
112.121212121212	0.0088522011543426
112.44019138756	0.010256570536038
112.759170653908	0.0116115275419202
113.078149920255	0.012883491186368
113.397129186603	0.0140400554334676
113.716108452951	0.0150532293373875
114.035087719298	0.0159014945450082
114.354066985646	0.0165718462811506
114.673046251994	0.0170600066720266
114.992025518341	0.0173703168400134
115.311004784689	0.0175144327512573
115.629984051037	0.0175077239274131
115.948963317384	0.0173671725206743
116.267942583732	0.0171122421017986
116.58692185008	0.0167673918643199
116.905901116427	0.0163629702910177
117.224880382775	0.0159337592266813
117.543859649123	0.0155159120085178
117.862838915471	0.0151438263860355
118.181818181818	0.0148474591894188
118.500797448166	0.0146499619915483
118.819776714514	0.0145671258326683
119.138755980861	0.0146065482413864
119.457735247209	0.0147668403608481
119.776714513557	0.0150407740457443
120.095693779904	0.0154203304536138
120.414673046252	0.0158971946337134
120.7336523126	0.0164616660129848
121.052631578947	0.0171025344846107
121.371610845295	0.017809817631512
121.690590111643	0.0185724488963785
122.00956937799	0.0193822415935838
122.328548644338	0.0202294396279818
122.647527910686	0.0211025693500908
122.966507177034	0.022011426689821
123.285486443381	0.022964191980116
123.604465709729	0.0239642549543864
123.923444976077	0.0250629402128582
124.242424242424	0.0263411484891505
124.561403508772	0.0278801570691329
124.88038277512	0.0297449419797189
125.199362041467	0.0319813356267005
125.518341307815	0.0346332975585981
125.837320574163	0.0377564957761936
126.15629984051	0.0414127801390016
126.475279106858	0.0456570306487796
126.794258373206	0.0505219146114351
127.113237639553	0.0560019377318624
127.432216905901	0.062052920800062
127.751196172249	0.0686042611859059
128.070175438596	0.0755580380388359
128.389154704944	0.08278420918836
128.708133971292	0.0901487634482212
129.02711323764	0.0975298159066558
129.346092503987	0.104825534376323
129.665071770335	0.111946997440399
129.984051036683	0.118817317672557
130.30303030303	0.125372058621615
130.622009569378	0.13158431261788
130.940988835726	0.137469567981648
131.259968102073	0.14306661749271
131.578947368421	0.148421873553831
131.897926634769	0.153587781991635
132.216905901116	0.158626385444278
132.535885167464	0.163604317003475
132.854864433812	0.168583923059927
133.173843700159	0.173608996251676
133.492822966507	0.178702547134767
133.811802232855	0.183867807700214
134.130781499203	0.189070464479837
134.44976076555	0.194270006439309
134.768740031898	0.199434018759282
135.087719298246	0.20448348790067
135.406698564593	0.209299368456297
135.725677830941	0.213751768777883
136.044657097289	0.217737369075529
136.363636363636	0.221241532398948
136.682615629984	0.224334904374149
137.001594896332	0.227054004846117
137.320574162679	0.229387874536298
137.639553429027	0.231352572504997
137.958532695375	0.23290345811437
138.277511961723	0.233884380329366
138.59649122807	0.234040346008693
138.915470494418	0.2330640095825
139.234449760766	0.23067355620708
139.553429027113	0.226671808336075
139.872408293461	0.220942222404163
140.191387559809	0.213446688550687
140.510366826156	0.204227251625918
140.829346092504	0.193424923427414
141.148325358852	0.181255609961601
141.467304625199	0.168001389608312
141.786283891547	0.153965517609029
142.105263157895	0.139442327605952
142.424242424242	0.124717937166529
142.74322169059	0.110075455313362
143.062200956938	0.0957938349767783
143.381180223286	0.0821561413727137
143.700159489633	0.0694402757389782
144.019138755981	0.0578994880898328
144.338118022329	0.047738709286419
144.657097288676	0.0390901089386225
144.976076555024	0.0319954172855981
145.295055821372	0.0263947117958672
145.614035087719	0.0221222302777405
145.933014354067	0.0189207607072224
146.251993620415	0.0164807023685957
146.570972886762	0.0144982410858449
146.88995215311	0.0127316202471625
147.208931419458	0.0110291288689163
147.527910685805	0.00930315838371731
147.846889952153	0.00750869906699048
148.165869218501	0.00570944958280317
148.484848484849	0.00404834074870242
148.803827751196	0.0025920784580914
149.122807017544	0.00135311192924914
149.441786283892	3.30021890436738E-4
149.760765550239	-4.83378469291473E-4
150.079744816587	-0.00109841041425307
150.398724082935	-0.00154210806015853
150.717703349282	-0.00185458272556394
151.03668261563	-0.00206950305161191
151.355661881978	-0.00220582526842661
151.674641148325	-0.00227083687026697
151.993620414673	-0.00227289085858451
152.312599681021	-0.00220862932574195
152.631578947368	-0.00207371099005593
152.950558213716	-0.0019336521051756
153.588516746412	-0.00136452787975172
153.907496012759	-8.47829908972031E-4
154.226475279107	-2.12066917874232E-4
154.545454545455	5.45366104242051E-4
154.864433811802	0.00141817229295593
155.18341307815	0.00239366947807163
155.502392344498	0.00345802545319462
155.821371610845	0.00459941413238085
156.140350877193	0.00580978435229074
156.459330143541	0.00708432909185341
156.778309409888	0.00841791679851633
157.097288676236	0.0097999764439981
157.416267942584	0.0112110296899958
157.735247208931	0.0126236432351631
158.054226475279	0.0140095428625474
158.373205741627	0.0153480728769986
159.011164274322	0.017744887724647
159.33014354067	0.018991971547041
159.649122807018	0.0200734976637675
159.968102073365	0.0210824905587027
160.287081339713	0.0220257870015518
160.606060606061	0.0229105196562097
160.925039872408	0.0237439275373079
161.244019138756	0.0245343270362347
161.562998405104	0.0252895905818884
161.881977671451	0.026015094432868
162.200956937799	0.0267146485166698
162.519936204147	0.0273940638911568
162.838915470494	0.0280636324083358
163.157894736842	0.0287407505553333
163.47687400319	0.0294502492271712
163.795853269538	0.0302172973043442
164.114832535885	0.0310592305527316
164.433811802233	0.0319833988332794
164.752791068581	0.0329932110902202
165.071770334928	0.0340843320656473
165.390749601276	0.0352608951070817
165.709728867624	0.0365381177412393
166.028708133971	0.0379293800796771
166.347687400319	0.0394442144732469
166.666666666667	0.0410847878405605
166.985645933014	0.0428443745407253
167.304625199362	0.044708090749547
167.62360446571	0.0466552511784435
167.942583732057	0.0486627342471427
168.261562998405	0.0507062159901148
168.580542264753	0.0527574429401337
168.899521531101	0.0547875108413716
169.218500797448	0.0567630399636803
169.537480063796	0.0586642403168859
169.856459330144	0.0604874809494877
170.175438596491	0.0622478103332754
170.494417862839	0.0639745340961067
170.813397129187	0.0657045340595744
171.132376395534	0.0674758800586925
171.451355661882	0.0693239172268916
171.77033492823	0.0712807789000562
172.089314194577	0.0733726454138751
172.408293460925	0.0756144831000932
172.727272727273	0.078006306570149
173.04625199362	0.0805385962223502
173.365231259968	0.0832046855220526
173.684210526316	0.0859917152346936
174.003189792663	0.0888724658187646
174.322169059011	0.0917986997686707
174.641148325359	0.0946901186318626
174.960127591707	0.0974339354437165
175.279106858054	0.0998991740684694
175.598086124402	0.101959044805487
175.91706539075	0.103516296449136
176.236044657097	0.104506564699816
176.555023923445	0.104888396536604
176.874003189793	0.104645909632775
177.19298245614	0.103797342488479
177.511961722488	0.102389797085093
177.830940988836	0.100496496163795
178.149920255183	0.0982089121944004
178.468899521531	0.0956263844315112
178.787878787879	0.092845301335692
179.106858054226	0.0899513277583209
179.425837320574	0.0870145691098828
179.744816586922	0.0840937873077299
180.06379585327	0.081238233888715
180.382775119617	0.0784975249228334
180.701754385965	0.0759096140155513
181.020733652313	0.0735016851250268
181.33971291866	0.0712878883782938
181.658692185008	0.069267243197733
181.977671451356	0.0674247133945255
182.296650717703	0.0657378698794151
182.615629984051	0.0641819504039922
182.934609250399	0.0627203717589889
183.253588516746	0.0613168103343134
183.572567783094	0.0599541664667983
183.891547049442	0.0586433097434794
184.210526315789	0.0574157901148225
184.529505582137	0.0563050280620111
184.848484848485	0.0553450982922615
185.167464114833	0.0545669353399885
185.48644338118	0.053994193548862
185.805422647528	0.0536494192176612
186.124401913876	0.0535525004657799
186.443381180223	0.0537133533461545
186.762360446571	0.0541272865707906
187.081339712919	0.0547772991752435
187.400318979266	0.0556393343710486
188.038277511962	0.0578765339452592
188.357256778309	0.0591928374981292
188.676236044657	0.0605966186794681
188.995215311005	0.0620635151084473
189.314194577352	0.0635763780172608
189.6331738437	0.0651233178718734
189.952153110048	0.0666946991465301
190.271132376396	0.0682751321143437
190.590111642743	0.0698327134740481
190.909090909091	0.0713319000956409
191.228070175439	0.0727390239967198
191.547049441786	0.0740325296743064
191.866028708134	0.0752223908195084
192.185007974482	0.076363139887464
192.503987240829	0.0775454580872945
192.822966507177	0.0788660160917691
193.141945773525	0.0803976069109722
193.460925039872	0.0821924228203489
193.77990430622	0.0843201001357511
194.098883572568	0.0868240652572346
194.417862838915	0.0897074376685366
194.736842105263	0.0929418585469
195.055821371611	0.0964709753295627
195.374800637959	0.100218382599815
195.693779904306	0.104087429306905
196.012759170654	0.107954218232448
196.331738437002	0.111674441585909
196.650717703349	0.115095592573819
196.969696969697	0.118064302950107
197.288676236045	0.120433887313739
197.607655502392	0.122077530626772
197.92663476874	0.122901251045455
198.245614035088	0.122851399183827
198.564593301435	0.121918378640553
198.883572567783	0.120140851462334
199.202551834131	0.117603975040919
199.521531100478	0.114427456583782
199.840510366826	0.110751574081685
200.159489633174	0.106725926000934
200.478468899522	0.102499156817644
200.797448165869	0.0982098261963542
201.116427432217	0.0939775191596782
201.435406698565	0.0898999496061426
201.754385964912	0.0860594127816912
202.07336523126	0.0825144619369672
202.392344497608	0.0793011766275278
202.711323763955	0.0764349512115847
203.030303030303	0.0739057921071244
203.349282296651	0.0716787507438034
203.668261562998	0.0697009952030949
203.987240829346	0.0679106358539147
204.306220095694	0.0662462634018636
204.625199362041	0.0646564832461848
204.944178628389	0.0631049506195155
205.263157894737	0.0615730856225536
205.582137161085	0.0600570191095955
205.901116427432	0.0585602123733118
206.22009569378	0.0570919902461875
206.539074960128	0.0556576631209564
206.858054226475	0.0542503648089581
207.177033492823	0.0528568995422781
207.496012759171	0.0514577081503695
207.814992025518	0.050025564470864
208.133971291866	0.0485308994952758
208.452950558214	0.0469500449843576
208.771929824561	0.0452699348752351
209.090909090909	0.0434895802800165
209.409888357257	0.0416202087159299
209.728867623604	0.0396814673777661
210.047846889952	0.0376929569385092
210.3668261563	0.0356706515059778
210.685805422648	0.033631256976559
211.004784688995	0.0315949521151434
211.323763955343	0.0295860038857184
211.642743221691	0.0276325734115618
211.961722488038	0.0257630369088552
212.280701754386	0.0240015309038863
212.599681020734	0.0223648367948653
212.918660287081	0.0208616462169416
213.237639553429	0.0194914149408644
213.556618819777	0.0182452029858466
213.875598086124	0.0171053025294057
214.194577352472	0.016050313969132
214.51355661882	0.0150670912715336
214.832535885167	0.0141377017684404
215.151515151515	0.0132378175378952
215.470494417863	0.012344857373201
215.789473684211	0.0114443214267808
216.108452950558	0.0105300392948253
216.427432216906	0.00960057024033745
216.746411483254	0.00865910157314187
217.065390749601	0.00771332465461239
217.384370015949	0.00677262795283606
217.703349282297	0.00584681086247973
218.022328548644	0.0049455159384767
218.341307814992	0.00407729492765307
218.66028708134	0.0032486905857213
218.979266347687	0.00246417323815962
219.617224880383	0.00109701621327662
219.93620414673	4.55577590838252E-4
220.255183413078	-1.3648097593788E-4
220.574162679426	-6.77969303770398E-4
220.893141945774	-0.00116743059732172
221.212121212121	-0.0016035130712978
221.531100478469	-0.00198556462421529
221.850079744817	-0.00231397942028999
222.169059011164	-0.00258895199635145
222.488038277512	-0.00280986940486283
222.80701754386	-0.00297605200870532
223.125996810207	-0.00308682327302101
223.444976076555	-0.00314160335292657
223.763955342903	-0.00313944627808271
224.08293460925	-0.00307811170885519
224.401913875598	-0.00295363043302743
224.720893141946	-0.0027612420755837
225.039872408293	-0.00249558656675952
225.358851674641	-0.0021499505963587
225.677830940989	-0.00171979803813971
225.996810207337	-0.00120406244181492
226.315789473684	-6.05091952272208E-4
226.634768740032	7.10267396483166E-5
226.95374800638	8.15838952556325E-4
227.272727272727	0.00161961329040061
227.591706539075	0.00247220018483951
227.910685805423	0.00336292207969691
228.22966507177	0.00428092832872096
228.548644338118	0.00521487909776164
228.867623604466	0.00615106981727587
229.186602870813	0.00707154688838729
229.505582137161	0.00795529694677732
229.824561403509	0.00878497809022927
230.143540669856	0.00955209125979184
230.462519936204	0.0102579947451344
230.781499202552	0.0109129064782237
231.1004784689	0.011533660107965
231.419457735247	0.012140859854866
231.738437001595	0.0127553726469792
232.057416267943	0.0133950935495274
232.37639553429	0.0140737141774245
232.695374800638	0.0148015585750013
233.014354066986	0.0155861726108183
233.333333333333	0.0164319880413774
233.652312599681	0.0173405915994346
233.971291866029	0.0183112987597869
234.290271132376	0.0193420249443336
234.609250398724	0.0204301616869023
234.928229665072	0.0215711929730508
235.247208931419	0.0227567338492547
235.566188197767	0.0239749343189448
235.885167464115	0.0252137472815072
236.204146730463	0.0264646964196052
236.52312599681	0.0277235304348823
236.842105263158	0.028987592690025
237.161084529506	0.0302523129260339
237.480063795853	0.0315113284559496
237.799043062201	0.0327593870605603
238.118022328549	0.0339937501204024
238.437001594896	0.0352147776317291
238.755980861244	0.0364257434896639
239.074960127592	0.0376299637933259
239.393939393939	0.0388236001471748
239.712918660287	0.0399914682729787
240.031897926635	0.0411136261915023
240.350877192982	0.0421751500508903
240.66985645933	0.0431728583326861
240.988835725678	0.0441127647095342
241.307814992026	0.0450026911078607
241.626794258373	0.0458535979515994
241.945773524721	0.0466839096457035
242.264752791069	0.0475182101706685
242.583732057416	0.0483829064779679
242.902711323764	0.0493058406649101
243.221690590112	0.0503207832988468
243.540669856459	0.0514723091286678
243.859649122807	0.052804054664037
244.178628389155	0.0543384367630397
244.497607655502	0.056087605004783
244.81658692185	0.0580615022055386
245.135566188198	0.0602670636648056
245.454545454545	0.0626994363464749
245.773524720893	0.0653317410284402
246.092503987241	0.0681210253035452
246.411483253589	0.0710200706729471
246.730462519936	0.0739988173526533
247.049441786284	0.0770511831989226
247.368421052632	0.080187787732626
247.687400318979	0.083417497453781
248.006379585327	0.0867352924648739
248.325358851675	0.0901365845167337
248.644338118022	0.0936250810532295
248.96331738437	0.0972111726867715
249.282296650718	0.100900474220274
249.601275917065	0.104683600524505
249.920255183413	0.108556999579413
250.239234449761	0.112522827113434
250.558213716108	0.116569667596592
250.877192982456	0.120668802257172
251.196172248804	0.124784840327582
251.515151515152	0.128880936233541
251.834130781499	0.132908438825708
252.153110047847	0.136824406542264
252.472089314195	0.140606578913064
252.791068580542	0.144267364136765
253.11004784689	0.147846788266661
253.429027113238	0.15139760571775
253.748006379585	0.154974756792086
254.066985645933	0.15862970280729
254.385964912281	0.162403498747186
254.704944178628	0.166318208345254
255.023923444976	0.170382817160973
255.342902711324	0.174606811855453
255.661881977671	0.178984026490876
255.980861244019	0.183486177038494
256.299840510367	0.188068789614552
256.618819776715	0.19267907560549
256.937799043062	0.197269505728248
257.25677830941	0.201803268236801
257.575757575758	0.206253520484755
257.894736842105	0.210589189867111
258.213716108453	0.214759904301852
258.532695374801	0.218691052582162
258.851674641148	0.222307765736923
259.170653907496	0.225559958130691
259.489633173844	0.228437383162117
259.808612440191	0.230971110448488
260.127591706539	0.233229052899787
260.446570972887	0.235313190998311
260.765550239234	0.237352735513711
261.084529505582	0.239457881858484
261.40350877193	0.241695035710502
261.722488038278	0.244094643829959
262.041467304625	0.246657820317039
262.360446570973	0.249354851589289
262.679425837321	0.252132922333439
262.998405103668	0.254946445109988
263.317384370016	0.257761851201263
263.636363636364	0.26056436814335
263.955342902711	0.263346591697262
264.274322169059	0.26610030807939
264.593301435407	0.268818260773117
264.912280701754	0.271491357156872
265.231259968102	0.274093440241671
265.55023923445	0.276570741659101
265.869218500797	0.278860557199316
266.188197767145	0.280894940846009
266.507177033493	0.28259331931754
266.826156299841	0.283874671514891
267.145135566188	0.284670732660474
267.464114832536	0.284928275445271
267.783094098884	0.284613655239506
268.102073365231	0.283714864876668
268.421052631579	0.282237322729193
268.740031897927	0.280193375382731
269.059011164274	0.277593356970267
269.377990430622	0.274455018714259
269.69696969697	0.270821627808272
270.015948963317	0.266758136690463
270.334928229665	0.262349535743241
270.653907496013	0.257679384434924
270.97288676236	0.252811835510822
271.291866028708	0.247790228304933
271.610845295056	0.242646992303111
271.929824561404	0.237411813105876
272.248803827751	0.232115385630939
272.567783094099	0.226792712381708
272.886762360447	0.221482056675025
273.205741626794	0.216220938709351
273.524720893142	0.21104345617349
273.84370015949	0.205978338012465
274.162679425837	0.201043722169862
274.481658692185	0.196241744598018
274.800637958533	0.191556539152819
275.11961722488	0.18696116879644
275.438596491228	0.182427135923505
275.757575757576	0.177926148744692
276.076555023923	0.173435396878072
276.395534290271	0.168951997340039
276.714513556619	0.164505253966531
277.033492822967	0.160140336874172
277.352472089314	0.155894523246646
277.671451355662	0.15178845230259
277.99043062201	0.147815086559696
278.309409888357	0.143935131789722
278.628389154705	0.140087173867712
278.947368421053	0.136202127564705
279.2663476874	0.132219803525839
279.585326953748	0.128106713361997
279.904306220096	0.123871559849238
280.223285486443	0.119562846838032
280.542264752791	0.115247550060526
280.861244019139	0.11099591197799
281.180223285486	0.106874124685676
281.499202551834	0.102933143498179
281.818181818182	0.0992032758618486
282.13716108453	0.09569788532205
282.456140350877	0.0924155822125465
282.775119617225	0.0893439336277253
283.094098883573	0.0864676748734345
283.41307814992	0.0837769118189863
283.732057416268	0.0812692114145888
284.051036682616	0.078951342756222
284.370015948963	0.0768371209792104
284.688995215311	0.0749399498470309
285.007974481659	0.0732646497677438
285.326953748006	0.0718056259883569
285.645933014354	0.0705504121306174
285.964912280702	0.0694817764804372
286.283891547049	0.0685784936286961
286.602870813397	0.0678200673414299
286.921850079745	0.0671999050092
287.240829346093	0.0667329091497307
287.55980861244	0.0664547013701209
287.878787878788	0.0664098574819294
288.197767145136	0.0666306986224168
288.516746411483	0.0671306919331834
288.835725677831	0.0679051352177723
289.154704944179	0.0689367219414553
289.473684210526	0.0702016440294427
289.792663476874	0.0716725116073947
290.111642743222	0.0733204291257493
290.430622009569	0.0751179580258217
290.749601275917	0.0770366151773211
291.068580542265	0.0790412098994286
291.387559808612	0.0810943203774147
291.70653907496	0.0831644779131016
292.025518341308	0.0852229611816008
292.344497607656	0.0872417850519434
292.663476874003	0.0891953779167854
292.982456140351	0.0910617789728163
293.301435406699	0.092823867784222
293.620414673046	0.0944707948636706
293.939393939394	0.0960003346513095
294.258373205742	0.0974186701221709
294.577352472089	0.0987379159475552
294.896331738437	0.0999746082641205
295.215311004785	0.101149149557703
295.534290271132	0.102286661205441
295.85326953748	0.103411346729888
296.172248803828	0.104542610499465
296.491228070175	0.105699761089278
296.810207336523	0.10689484277745
297.129186602871	0.108125550024509
297.448165869219	0.109378331102058
297.767145135566	0.110639845799408
298.086124401914	0.111897518867806
298.405103668262	0.113135043393282
298.724082934609	0.11433320601655
299.043062200957	0.115472361346454
299.362041467305	0.116531067593137
299.681020733652	0.117488590770957
300	0.118330848520973
300.318979266348	0.119043318161395
300.637958532695	0.119597623647804
301.275917065391	0.11994284408682
301.594896331738	0.119803235361944
301.913875598086	0.119367102149154
302.232854864434	0.118616436473353
302.551834130782	0.117550693000734
302.870813397129	0.116182772092321
303.189792663477	0.114526270762469
303.508771929825	0.112590977300303
303.827751196172	0.110384139646267
304.14673046252	0.107913556570639
304.465709728868	0.105190686614332
304.784688995215	0.10223399215791
305.103668261563	0.0990715011198333
305.422647527911	0.0957434584398104
305.741626794258	0.0923010116674696
306.060606060606	0.0887955504129805
306.379585326954	0.0852654091788412
306.698564593301	0.0817439355953148
307.017543859649	0.0783023498033524
307.336523125997	0.0750030551552171
307.655502392345	0.0718874795347746
307.974481658692	0.0689872003596111
308.29346092504	0.0663267387720419
308.612440191388	0.0639224709649276
308.931419457735	0.0617756047750435
309.250398724083	0.0598722545111279
309.569377990431	0.058190910906276
309.888357256778	0.0567096209696362
310.207336523126	0.0554103176381918
310.526315789474	0.0542798675703632
310.845295055821	0.0533025431025842
311.164274322169	0.0524480189265326
311.483253588517	0.0516733311157457
311.802232854864	0.0509372852854214
312.121212121212	0.0502029319212176
312.44019138756	0.0494380800495546
312.759170653908	0.0486224641737855
313.078149920255	0.0477515336119745
313.397129186603	0.0468306459985698
313.716108452951	0.0458655696320965
314.035087719298	0.0448572470786115
314.354066985646	0.0438063855598066
314.673046251994	0.0427158593097491
314.992025518341	0.0415901188432342
315.311004784689	0.0404339199654332
315.629984051037	0.0392521394106385
315.948963317384	0.0380503657198454
316.267942583732	0.0368366201080591
316.58692185008	0.0356224842422966
316.905901116427	0.0344229206982853
317.224880382775	0.0332552584709822
317.543859649123	0.0321377561232045
317.86283891547	0.0310867767465034
318.181818181818	0.0301135410114178
318.500797448166	0.0292212397119332
318.819776714514	0.0284055834541921
319.138755980861	0.0276573374967355
319.457735247209	0.0269653613451992
319.776714513557	0.026319105907057
320.095693779904	0.0257097693602546
320.414673046252	0.0251307262631902
320.7336523126	0.0245769178320265
321.052631578947	0.0240432014628965
321.371610845295	0.0235233453971938
321.690590111643	0.0230108918624696
322.00956937799	0.0225003880419474
322.328548644338	0.0219881363335374
322.647527910686	0.0214728358153831
322.966507177034	0.0209547894498063
323.285486443381	0.0204360826204931
323.604465709729	0.0199205928541295
323.923444976077	0.0194134459762999
324.242424242424	0.0189198736953393
324.561403508772	0.018444141816747
324.88038277512	0.0179898091432842
325.199362041467	0.0175600474588037
325.518341307815	0.0171568042922685
325.837320574163	0.0167791546571854
326.15629984051	0.0164234381862997
326.475279106858	0.0160839203250842
326.794258373206	0.0157541920117491
327.113237639553	0.0154288087879372
327.432216905901	0.0151037853024036
327.751196172249	0.0147770254388986
328.070175438596	0.0144483669465992
328.389154704944	0.0141188153629322
328.708133971292	0.0137889363334641
329.02711323764	0.0134577669913936
329.346092503987	0.013122826285765
329.665071770335	0.0127818209128815
329.984051036683	0.0124320474250643
330.30303030303	0.0120703316988887
330.622009569378	0.0116937873379319
330.940988835726	0.011300464119407
331.259968102073	0.0108893116020148
331.578947368421	0.0104597380140586
331.897926634769	0.010010897277088
332.216905901116	0.00954218022174946
332.535885167464	0.00905399408498209
332.854864433812	0.00854729783719288
333.17384370016	0.00802334761209533
333.492822966507	0.00748390833406942
333.811802232855	0.0069310772179243
334.130781499203	0.00636693675667721
334.44976076555	0.00579383225332308
334.768740031898	0.00521415803694936
335.087719298246	0.00463085589941425
335.406698564593	0.00404790468284755
335.725677830941	0.00347001261743007
336.044657097289	0.00290214352037121
336.363636363636	0.00234904541021475
336.682615629984	0.00181541274489827
337.001594896332	0.00130670333322103
337.320574162679	8.28418320241608E-4
337.639553429027	3.85272688280924E-4
337.958532695375	-1.95493281915926E-5
338.277511961723	-3.84489842803259E-4
338.59649122807	-7.09043330693548E-4
338.915470494418	-9.9415202749864E-4
339.234449760766	-0.00124169397792573
339.553429027113	-0.00145531114098307
339.872408293461	-0.00163974001168976
340.191387559809	-0.0017972560836782
340.510366826156	-0.00193611337113653
340.829346092504	-0.00205542539544923
341.148325358852	-0.00216022296878504
341.467304625199	-0.00225378186645853
341.786283891547	-0.00233838885716442
342.105263157895	-0.00241502483680556
342.424242424242	-0.00248370804040565
342.74322169059	-0.00254395466354429
343.062200956938	-0.00259522478868623
343.381180223286	-0.00263686942997443
343.700159489633	-0.00266806569637434
344.019138755981	-0.00268779079336301
344.338118022329	-0.00269459040461295
344.657097288676	-0.00268670766269052
345.295055821372	-0.00276612410529276
345.614035087719	-0.00270522863952405
345.933014354067	-0.0026270080006866
346.570972886762	-0.00256791552280111
346.88995215311	-0.00244915182123284
347.208931419458	-0.00232392367952727
347.527910685805	-0.00219513927812898
347.846889952153	-0.00206492495886701
348.165869218501	-0.00193450851705168
348.484848484849	-0.0018036040560806
348.803827751196	-0.00167023708260605
349.122807017544	-0.00153230227717949
349.441786283892	-0.00138689461892139
349.760765550239	-0.0012299404169579
350.079744816587	-0.00105773621246608
350.398724082935	-8.68592269314239E-4
350.717703349282	-6.63600226540773E-4
351.03668261563	-4.44914573888289E-4
351.355661881978	-2.15737836463892E-4
351.674641148325	1.94335704756243E-5
351.993620414673	2.56792974305031E-4
352.312599681021	4.85890346209272E-4
352.631578947368	7.27934151491194E-4
352.950558213716	9.61543091316686E-4
353.269537480064	0.00118179667543283
353.588516746412	0.00138381715970548
353.907496012759	0.00156231591001899
354.545454545455	0.00169838539285783
354.864433811802	0.00177771476503308
355.18341307815	0.00181783060384577
355.502392344498	0.00181910452805856
355.821371610845	0.00178411928498956
356.140350877193	0.00171735154498254
356.459330143541	0.00162476474143181
356.778309409888	0.00151359797999207
357.097288676236	0.00139121083983329
357.416267942584	0.00126570941186244
357.735247208931	0.00114523420152057
358.054226475279	0.00103798984787851
358.373205741627	9.5246499305468E-4
358.692185007975	8.96270853426695E-4
359.011164274322	8.74858503277287E-4
359.33014354067	8.91358792801777E-4
359.649122807018	9.47315133803861E-4
359.968102073365	0.00104441680258205
360.287081339713	0.00118942749846052
360.606060606061	0.00138723862209134
360.925039872408	0.0016403211777607
361.244019138756	0.00194929354142481
361.562998405104	0.00231170625751342
361.881977671451	0.00272403166013757
362.200956937799	0.00318504674497122
362.519936204147	0.00369639622221063
362.838915470494	0.00426186259820571
363.157894736842	0.0048862487894219
363.47687400319	0.00557391741114988
363.795853269538	0.00632740761798523
364.114832535885	0.00714819252975152
364.433811802233	0.00803693291433538
364.752791068581	0.00899374545108289
365.071770334928	0.0100175813195243
365.390749601276	0.0111052707356772
365.709728867624	0.0122515719121683
366.028708133971	0.0134497008797992
366.347687400319	0.0146919172494638
366.666666666667	0.0159692599465019
366.985645933014	0.0172718868563393
367.304625199362	0.0185892695666604
367.62360446571	0.0199095118537292
367.942583732057	0.0212193713239075
368.261562998405	0.0225069687766928
368.580542264753	0.0237622614586811
368.899521531101	0.0249799240820082
369.218500797448	0.0261619150461714
369.537480063796	0.0273157420973775
369.856459330144	0.0284492579935315
370.175438596491	0.0295652519635476
370.494417862839	0.0306586839719003
370.813397129187	0.0317158900063753
371.132376395534	0.0327168855841102
371.451355661882	0.0336387006712666
371.77033492823	0.0344572101790953
372.089314194577	0.0351478840994532
372.408293460925	0.0356868337681742
372.727272727273	0.0360536348225922
373.04625199362	0.0362321084746954
373.365231259968	0.0362077109413769
373.684210526316	0.0359657710469641
374.003189792663	0.0354926849389334
374.322169059011	0.034778335442155
374.641148325359	0.0338195088173719
374.960127591707	0.0326235600189986
375.279106858054	0.0312100140586271
375.598086124402	0.0296094219994242
375.91706539075	0.0278607062175364
376.236044657097	0.0260093019439013
376.555023923445	0.0241039236372682
376.874003189793	0.0221937870617442
377.19298245614	0.0203248952862288
377.511961722488	0.0185366377617749
377.830940988836	0.0168594397712818
378.149920255183	0.0153126693476878
378.468899521531	0.0139033063673732
378.787878787879	0.0126284325049502
379.106858054227	0.0114797395936551
379.425837320574	0.0104473897323857
379.744816586922	0.00952346654977465
380.06379585327	0.00870154800153267
380.382775119617	0.00797236806880064
380.701754385965	0.00732168863026095
381.020733652313	0.00673099217141637
381.33971291866	0.00618053448069511
381.658692185008	0.00565275652211816
381.977671451356	0.00513545454930364
382.296650717703	0.0046230663538035
382.615629984051	0.0041152690854549
382.934609250399	0.00361514397576013
383.253588516746	0.00312853010954972
383.572567783094	0.00266285496752783
383.891547049442	0.00222502989230555
384.210526315789	0.00182043684523869
384.529505582137	0.00145480272884946
384.848484848485	0.00113336987332036
385.167464114833	8.58783075397773E-4
385.48644338118	6.5482207692602E-4
385.805422647528	4.60531084126359E-4
386.124401913876	3.06644647679377E-4
386.443381180223	1.92752880709079E-4
386.762360446571	1.15794675047853E-4
387.081339712919	6.96859928410731E-5
387.400318979266	4.69972990045919E-5
387.719298245614	4.06454352057661E-5
388.038277511962	4.54031646540676E-5
388.357256778309	5.78784872496962E-5
388.676236044657	7.62905093714128E-5
389.314194577353	-7.60045778647189E-7
389.6331738437	3.09027079431479E-5
389.952153110048	6.31694072853461E-5
390.271132376396	9.39291617911842E-5
390.590111642743	1.21104840717479E-4
390.909090909091	1.43280654362199E-4
391.547049441786	4.59697455301722E-5
391.866028708134	4.80737408287135E-5
392.185007974482	4.12347433198512E-5
392.503987240829	2.45037469353004E-5
392.822966507177	-3.43440097005931E-6
393.141945773525	-4.39202626365542E-5
393.460925039872	-9.74123261940907E-5
393.77990430622	-1.62754415289901E-4
394.098883572568	-2.38132399744906E-4
394.417862838915	-3.21931585540614E-4
394.736842105263	-4.13415232476622E-4
395.055821371611	-5.11626946181787E-4
395.374800637959	-6.1426639474671E-4
395.693779904306	-7.18405067983818E-4
396.012759170654	-8.21567304674309E-4
396.331738437002	-9.21169563643187E-4
396.650717703349	-0.00101550944752404
396.969696969697	-0.0011043577873846
397.607655502392	-0.0013736313255841
397.92663476874	-0.00144240463787582
398.245614035088	-0.00149496984908737
398.564593301435	-0.00154840454343053
398.883572567783	-0.00159294477483984
399.202551834131	-0.00162820466876201
399.521531100479	-0.00165473292599472
399.840510366826	-0.00167389723216016
400.159489633174	-0.00168733949866395
400.478468899522	-0.00169643930387209
400.797448165869	-0.00170252764325896
401.116427432217	-0.00170649042283488
401.435406698565	-0.00170933898014158
401.754385964912	-0.00171186907195486
402.07336523126	-0.00171431450728288
402.392344497608	-0.00171570567177615
402.711323763955	-0.00171479632228122
403.030303030303	-0.00171068813747477
403.349282296651	-0.00170248325048916
403.668261562998	-0.00168943341483396
404.306220095694	-0.00170880597563283
404.625199362041	-0.00167984469481886
404.944178628389	-0.00164689958854181
405.263157894737	-0.00161020516417509
405.582137161085	-0.00157056744421769
405.901116427432	-0.00152872880059118
406.22009569378	-0.00148503386288068
406.858054226475	-0.00144073807768075
407.177033492823	-0.00139208702362303
407.496012759171	-0.00134323342955001
407.814992025518	-0.00129456695765939
408.133971291866	-0.00124721897565572
408.452950558214	-0.00120243612104654
408.771929824561	-0.00116098016057464
409.090909090909	-0.00112285296509962
409.409888357257	-0.00108738185004054
409.728867623605	-0.00105396031670246
410.047846889952	-0.00102199195857777
410.3668261563	-9.92984129642327E-4
410.685805422648	-9.67382249868254E-4
411.004784688995	-9.45350662084898E-4
411.323763955343	-9.27385727364172E-4
411.642743221691	-9.14130178130246E-4
411.961722488038	-9.05812716554877E-4
412.280701754386	-9.02360227540644E-4
412.599681020734	-9.01957267968823E-4
412.918660287081	-9.00471886715049E-4
413.237639553429	-8.9113787651951E-4
413.556618819777	-8.64948476401506E-4
413.875598086124	-8.13879205453727E-4
414.194577352472	-7.33924905402805E-4
414.51355661882	-6.26283123983495E-4
414.832535885167	-4.9650424555292E-4
415.151515151515	-3.52104348744553E-4
415.470494417863	-1.99554600893603E-4
415.789473684211	-4.16179895365021E-5
416.108452950558	1.2398706708161E-4
416.427432216906	3.05168901165276E-4
416.746411483254	5.12874778346162E-4
417.065390749601	7.56218838545486E-4
417.384370015949	0.001044743636756
417.703349282297	0.00138587960852299
418.022328548644	0.0017797619221237
418.341307814992	0.00221864010353479
418.66028708134	0.00269161108761085
418.979266347687	0.00319008007344557
419.298245614035	0.00371028195280299
419.617224880383	0.00425289271389129
419.936204146731	0.00482147847707959
420.255183413078	0.00542117856578539
420.574162679426	0.00605690318889984
420.893141945774	0.0067311993963437
421.212121212121	0.00744241845405591
421.531100478469	0.00818377770675971
422.169059011164	0.00970461531293942
422.488038277512	0.0104474419229557
422.80701754386	0.011159473459564
423.125996810207	0.0118336611928219
423.444976076555	0.0124715588331733
423.763955342903	0.01308276719416
424.08293460925	0.0136821007365748
424.401913875598	0.0142846152540178
424.720893141946	0.0149004130545507
425.039872408293	0.015530913492227
425.358851674641	0.016165857970223
425.677830940989	0.0167831945941662
425.996810207337	0.0173507526251134
426.315789473684	0.0178326859652674
426.634768740032	0.0181998988866239
426.95374800638	0.0184385654712257
427.272727272727	0.0185498172960121
427.591706539075	0.0185401945853245
427.910685805423	0.0184097778312967
428.22966507177	0.0181635350792991
428.548644338118	0.0178094664725501
428.867623604466	0.0173555172721432
429.186602870813	0.0168109128379753
429.505582137161	0.0161879074767333
429.824561403509	0.0155020583247162
430.143540669856	0.0147714907304356
430.462519936204	0.0140168362201417
430.781499202552	0.0132605148030743
431.1004784689	0.0125260810004298
431.419457735247	0.0118356153163461
431.738437001595	0.0112076127378878
432.057416267943	0.0106558598721843
432.37639553429	0.0101877372469433
432.695374800638	0.00980254034823758
433.014354066986	0.00949162061809816
433.333333333333	0.00924063244409057
433.652312599681	0.00903213184588081
433.971291866029	0.00884886574629273
434.290271132376	0.00867628421217614
434.609250398724	0.00850556458173557
434.928229665072	0.00833372185558856
435.247208931419	0.00816186487322135
435.566188197767	0.00799202696111789
435.885167464115	0.00782529510455132
436.204146730463	0.00766139910877284
436.52312599681	0.00749922528811087
436.842105263158	0.00733640758144249
437.161084529506	0.00716970365634151
437.480063795853	0.006995899116643
437.799043062201	0.00681347846236902
438.118022328549	0.00662389956422305
438.437001594896	0.00643108748330024
438.755980861244	0.00623942916944342
439.074960127592	0.00605320718682434
439.393939393939	0.00587608377611448
439.712918660287	0.00571049864197215
440.031897926635	0.00555713869241847
440.350877192982	0.00541562461483369
440.66985645933	0.00528460229059224
440.988835725678	0.00516223964951512
441.307814992026	0.00504677588037095
441.626794258373	0.00493585815309494
441.945773524721	0.00482754894960813
442.264752791069	0.0047199535727912
442.583732057416	0.00461148800368438
442.902711323764	0.00448997319253708
443.221690590112	0.00437014300094207
443.540669856459	0.00424502778729863
443.859649122807	0.00411144435955835
444.178628389155	0.00396700749823309
444.497607655502	0.00381157610442329
444.81658692185	0.00364644835735239
445.135566188198	0.00347349461933799
445.454545454546	0.00329426839702474
445.773524720893	0.00311005840607803
446.092503987241	0.00292246267090046
446.411483253589	0.00273379127824358
446.730462519936	0.00256352163845597
447.049441786284	0.00237923148475028
447.368421052632	0.0021998478860118
447.687400318979	0.00202722417281287
448.325358851675	0.00166110462712155
448.96331738437	0.00130079254247151
449.282296650718	0.00114081417892897
449.601275917065	9.83887172518405E-4
449.920255183413	8.30788871075683E-4
450.239234449761	6.81592796283881E-4
450.558213716108	5.36244021022925E-4
450.877192982456	3.94427323239244E-4
451.196172248804	2.55701053012869E-4
451.515151515152	1.19326291064259E-4
451.834130781499	-1.54538572278984E-5
452.153110047847	-1.48982996202585E-4
453.11004784689	-6.28567718425788E-4
453.748006379585	-9.1641261363018E-4
454.066985645933	-0.00103068842130305
454.385964912281	-0.00113889420740143
454.704944178628	-0.00123880890352257
455.023923444976	-0.00132087781171197
455.342902711324	-0.00140281839047907
455.661881977672	-0.00147310277789892
455.980861244019	-0.00153206896222391
456.299840510367	-0.00157996658683757
456.618819776715	-0.00161582623535161
456.937799043062	-0.00163701087035917
457.25677830941	-0.00164025357651576
457.575757575758	-0.00162345949556275
457.894736842105	-0.00158738303261141
458.213716108453	-0.00153409703125462
458.532695374801	-0.00146522417131945
458.851674641148	-0.00138834702495072
459.170653907496	-0.00128784259052361
459.489633173844	-0.00117684225275094
459.808612440191	-0.00105908812523303
460.127591706539	-9.38684873967643E-4
460.446570972887	-8.19548484765953E-4
460.765550239234	-7.05346241331561E-4
461.084529505582	-5.98907570495077E-4
461.40350877193	-5.01158271450031E-4
461.722488038278	-4.11364775410594E-4
462.041467304625	-3.27928222911611E-4
462.360446570973	-2.49043356034928E-4
462.679425837321	-1.73085417890628E-4
462.998405103668	-9.85201618924902E-5
463.317384370016	-2.39885038700871E-5
463.636363636364	5.14957967698848E-5
463.955342902711	1.28372070953398E-4
464.274322169059	2.06437508112112E-4
464.593301435407	2.84958412437364E-4
464.912280701754	3.6334765103585E-4
465.231259968102	4.42377335118205E-4
465.55023923445	5.23404790394033E-4
465.869218500798	6.07201120326306E-4
466.188197767145	6.93651770016235E-4
466.507177033493	7.81896389496994E-4
466.826156299841	8.69662372189439E-4
467.145135566188	9.53853674215188E-4
467.464114832536	0.00103217686522572
467.783094098884	0.00110233404079918
468.102073365231	0.00116202044153679
468.421052631579	0.00120970160368838
468.740031897927	0.00124417121487386
469.059011164274	0.00126469160203868
469.377990430622	0.00127158348849021
469.69696969697	0.00126565272820156
470.015948963317	0.00124809692847616
470.334928229665	0.0012201377682638
470.653907496013	0.00118230955499588
470.97288676236	0.00113430221043587
471.291866028708	0.00107552890403495
471.610845295056	0.00100626496984058
471.929824561404	9.27833327116656E-4
472.248803827751	8.41887084207515E-4
472.567783094099	7.50069672934672E-4
472.886762360447	6.54033396678577E-4
473.205741626794	5.55552529735937E-4
473.524720893142	4.5645955420881E-4
473.84370015949	3.58647631694464E-4
474.162679425837	2.64355967030672E-4
474.481658692185	1.75786730244543E-4
474.800637958533	9.43575605979463E-5
475.11961722488	2.08731248089178E-5
475.438596491228	-4.38292420549269E-5
475.757575757576	-9.9382545449278E-5
476.076555023924	-1.45931223373252E-4
476.395534290271	-1.84012740487849E-4
476.714513556619	-2.15119822181253E-4
477.033492822967	-2.41322844681702E-4
477.352472089314	-2.64702356493229E-4
477.671451355662	-2.8716012170027E-4
477.99043062201	-3.10426363851812E-4
478.309409888357	-3.36275881680503E-4
478.628389154705	-3.66999281796621E-4
478.947368421053	-4.04551414856735E-4
479.2663476874	-4.50235798184262E-4
479.585326953748	-5.05086049315651E-4
479.904306220096	-5.69348414141024E-4
480.223285486443	-6.42779522341153E-4
480.542264752791	-7.24542017860097E-4
480.861244019139	-8.12543497048623E-4
481.180223285486	-9.03972956503352E-4
481.499202551834	-9.96115215473714E-4
481.818181818182	-0.00108541028750153
482.13716108453	-0.00116721196176872
482.456140350877	-0.00123668610964589
482.775119617225	-0.00129027668191206
483.094098883573	-0.00132599233772945
483.41307814992	-0.00134366309141609
483.732057416268	-0.00134403671169558
484.051036682616	-0.00132813708465218
484.370015948963	-0.00129697545938523
484.688995215311	-0.00125147022726735
485.007974481659	-0.00119263769642963
485.326953748006	-0.00112209854783141
485.645933014354	-0.00104207867295802
485.964912280702	-9.55229001365687E-4
486.283891547049	-8.64996741599677E-4
486.602870813397	-7.75137059835007E-4
486.921850079745	-6.88570543619482E-4
487.240829346093	-6.06971920356858E-4
487.55980861244	-5.43175763958792E-4
487.878787878788	-4.72817111586865E-4
488.197767145136	-4.08915536347809E-4
488.516746411483	-3.51286014414365E-4
488.835725677831	-2.99206098114069E-4
489.154704944179	-2.52318871802326E-4
489.473684210526	-2.1042516428571E-4
489.792663476874	-1.7325493261644E-4
490.111642743222	-1.4082947238625E-4
490.430622009569	-1.13434590105821E-4
490.749601275917	-9.12264584586042E-5
491.068580542265	-7.41018395478132E-5
491.387559808612	-6.15405269257518E-5
491.70653907496	-5.23600567686744E-5
492.025518341308	-4.58765916134807E-5
492.663476874003	-1.74228768228257E-5
492.982456140351	-1.67987895901556E-5
493.620414673046	1.21851928878147E-5
493.939393939394	1.73701148822314E-5
494.258373205742	2.45564366123663E-5
494.577352472089	3.34345589781959E-5
495.215311004785	8.91553341820783E-5
495.534290271132	1.05940046198794E-4
495.85326953748	1.26014526977358E-4
496.172248803828	1.4949920915508E-4
496.491228070175	1.75463371173135E-4
496.810207336523	2.01608089754224E-4
497.129186602871	2.24417871116822E-4
497.448165869219	2.36694982383878E-4
497.767145135566	2.42744781482562E-4
498.086124401914	2.39520238801805E-4
498.405103668262	2.26321861394263E-4
498.724082934609	2.11466913091818E-4
499.043062200957	1.75567385465758E-4
499.362041467305	1.26239581414E-4
499.681020733652	6.26934020527825E-5
500	-1.39952302302682E-5
500.318979266348	-1.01773587728893E-4
500.637958532695	-1.98973191000706E-4
500.956937799043	-3.01266403113121E-4
501.275917065391	-4.1702323440973E-4
501.594896331738	-5.36521831893122E-4
501.913875598086	-6.59280031872767E-4
502.232854864434	-7.84805636517727E-4
502.551834130782	-9.11943854589037E-4
502.870813397129	-0.00103898384488088
503.189792663477	-0.00116406606417052
503.827751196172	-0.0013344039395573
504.14673046252	-0.00144356232665199
504.465709728868	-0.00154517099877571
504.784688995215	-0.00163847994357547
505.103668261563	-0.00172306269902567
505.422647527911	-0.00179869923631781
505.741626794258	-0.00186517714420009
506.060606060606	-0.00192252848122842
506.379585326954	-0.00197049040211561
506.698564593301	-0.00200853815947633
507.017543859649	-0.00203624508703404
507.655502392345	-0.00197890777335863
507.974481658692	-0.00197672688347217
508.29346092504	-0.00196565990118602
508.612440191388	-0.00194565334146801
508.931419457735	-0.00191669951526219
509.250398724083	-0.00187947206009553
509.569377990431	-0.00183397564856369
509.888357256778	-0.00178147621672342
510.207336523126	-0.00172405193559932
510.526315789474	-0.00166229547293528
510.845295055821	-0.00159672220447127
511.164274322169	-0.00152767400108367
511.483253588517	-0.00145467363490948
511.802232854864	-0.00137619590578097
512.121212121212	-0.00129017573876222
512.44019138756	-0.00119494252752972
512.759170653908	-0.00108987302569985
513.078149920255	-9.74745358951479E-4
513.397129186603	-8.49529234343338E-4
513.716108452951	-7.1431219841056E-4
514.035087719298	-5.69487816478809E-4
514.354066985646	-4.16095535152539E-4
514.673046251994	-2.55477497038137E-4
514.992025518341	-8.90032437900201E-5
515.311004784689	8.13093295233269E-5
515.629984051037	2.53033617721998E-4
515.948963317384	4.23787517084828E-4
516.267942583732	5.90964024680174E-4
516.58692185008	7.52315183272678E-4
516.905901116427	9.05785609676912E-4
517.224880382775	0.00104883263777056
517.543859649123	0.00117965240753937
517.862838915471	0.00129699958822982
518.181818181818	0.00140002176823129
518.500797448166	0.00148862794133753
518.819776714514	0.00156414392370507
519.138755980861	0.00162840771818806
519.457735247209	0.00168310858183696
519.776714513557	0.00172960741957762
520.095693779904	0.0017690397125637
520.414673046252	0.00180216937409838
520.7336523126	0.00182988108163318
521.052631578947	0.00185358413770309
521.371610845295	0.00187451834866947
521.690590111643	0.00189310147573463
522.00956937799	0.00191007508956031
522.328548644338	0.00192689908207744
522.647527910686	0.00194515405421736
522.966507177034	0.00196570405955632
523.285486443381	0.00198810760212187
523.604465709729	0.00201165286103921
523.923444976077	0.00203608460354621
524.242424242424	0.00206124677565867
524.561403508772	0.00208724658524218
524.88038277512	0.00211360998592836
525.199362041467	0.00213952076628632
525.518341307815	0.00216442054110522
525.837320574163	0.00218787955819255
526.15629984051	0.00220981903709871
526.475279106858	0.00222901970287581
526.794258373206	0.00224902662362625
527.113237639554	0.00226797388955735
527.432216905901	0.00228560383165854
527.751196172249	0.00230129018224989
528.070175438596	0.00231383768668791
528.389154704944	0.00232201087784378
528.708133971292	0.00232530082202353
529.02711323764	0.00232338420897116
529.346092503987	0.00231595094813497
529.665071770335	0.00230304539021819
529.984051036683	0.00228503969686822
530.30303030303	0.00226215322723977
530.622009569378	0.00223427766426643
530.940988835726	0.00220129733797259
531.578947368421	0.00218773766127844
531.897926634769	0.00213929968497417
532.535885167464	0.00209335637139363
532.854864433812	0.00203059772239589
533.17384370016	0.00196653853153317
533.492822966507	0.00190328113010052
533.811802232855	0.00184194229466872
534.130781499203	0.001782318449981
534.44976076555	0.00172374394459207
534.768740031898	0.00166595434199612
535.087719298246	0.00160856758626737
535.406698564593	0.001550750809449
535.725677830941	0.00149054997300135
536.044657097289	0.00142434541099512
536.363636363636	0.00134795728117521
536.682615629984	0.0012580962749571
537.320574162679	0.00109281620920687
537.639553429027	9.54228222197262E-4
537.958532695375	8.00315519509542E-4
538.277511961723	6.57613324611561E-4
538.59649122807	4.7768113718949E-4
538.915470494418	2.88749178231185E-4
539.234449760766	9.49832923254901E-5
539.553429027113	-9.96277499187848E-5
539.872408293461	-2.90858626382562E-4
540.191387559809	-4.74306283304915E-4
540.510366826156	-6.45203702562713E-4
540.829346092504	-7.98132683225594E-4
541.148325358852	-9.26611379473141E-4
541.467304625199	-0.00102466497619824
541.786283891547	-0.00108952551816199
542.105263157895	-0.00112213101932468
542.424242424242	-0.00112589049888556
542.74322169059	-0.00110344094094694
543.062200956938	-0.00105589451080834
543.381180223285	-9.85975880376078E-4
543.700159489633	-8.97489220477721E-4
544.019138755981	-7.95104497072319E-4
544.338118022329	-6.83514649189032E-4
544.657097288676	-5.67455849061926E-4
544.976076555024	-4.51137063014029E-4
545.295055821372	-3.38498143667154E-4
545.614035087719	-2.32649078826808E-4
545.933014354067	-1.3594468223499E-4
546.251993620415	-5.00574008508448E-5
546.570972886762	2.40947244191103E-5
546.88995215311	8.58174573346027E-5
547.208931419458	1.34321009421234E-4
547.527910685805	1.68801441962407E-4
547.846889952153	1.88458869881614E-4
548.165869218501	1.92643958944361E-4
548.484848484849	1.81436343777652E-4
548.803827751196	1.550155618113E-4
549.122807017544	1.13548791286888E-4
549.441786283892	5.77642080690222E-5
549.760765550239	-1.15076762831068E-5
550.079744816587	-9.30633521124546E-5
550.398724082935	-1.85692325386233E-4
550.717703349282	-2.88214127596831E-4
551.03668261563	-4.00410719202937E-4
551.355661881978	-5.21979295106334E-4
551.674641148325	-6.51727659321311E-4
551.993620414673	-7.87708545756716E-4
552.312599681021	-9.28671289793459E-4
552.631578947368	-0.00107351400168076
552.950558213716	-0.00122042730966199
553.269537480064	-0.00136753912878862
553.588516746412	-0.001512875615723
553.907496012759	-0.00165533875544133
554.226475279107	-0.0017929399673362
554.545454545455	-0.00192701704740861
554.864433811802	-0.00205629177666355
555.18341307815	-0.00218094711155759
555.502392344498	-0.00229935765207245
555.821371610845	-0.00240895802020402
556.140350877193	-0.00250748991278082
556.459330143541	-0.00259357325357068
556.778309409888	-0.00266663633052222
557.097288676236	-0.00272690466171288
557.416267942584	-0.00277479272582504
557.735247208931	-0.00281071963975921
558.054226475279	-0.00283512140460807
558.373205741627	-0.00284583400375549
558.692185007975	-0.00285742758765217
559.011164274322	-0.00286542649728994
559.33014354067	-0.0028678948986115
560.287081339713	-0.00242266120724521
560.606060606061	-0.00240729085433411
560.925039872408	-0.00239840804123048
561.244019138756	-0.00239590000871859
561.562998405104	-0.00239829755218979
561.881977671451	-0.00240451529620378
562.200956937799	-0.00241431660939739
562.519936204147	-0.00242824479635839
562.838915470495	-0.00244695920420623
563.157894736842	-0.00247067443752702
563.47687400319	-0.00249524614242558
563.795853269537	-0.00252378720676161
565.709728867624	-0.00138683081286073
566.028708133971	-0.00137586691343961
566.347687400319	-0.00136199159342765
566.666666666667	-0.00134716183942218
566.985645933014	-0.0013321601221562
567.304625199362	-0.0013193934288831
567.62360446571	-0.0013032259181226
567.942583732057	-0.00128693116134881
568.261562998405	-0.00126984138756536
568.580542264753	-0.00125112526739646
568.899521531101	-0.00123026830777895
569.218500797448	-0.00120796824247926
569.537480063796	-0.00118690526511189
570.175438596491	-8.75095560691985E-4
570.813397129187	-5.8148866979868E-4
571.451355661882	-2.95009456820594E-4
572.089314194577	-1.32153322949247E-5
572.408293460925	-2.33780564606878E-5
572.727272727273	-3.73643464126605E-5
573.04625199362	-5.51141056739368E-5
573.365231259968	-7.65070951548319E-5
573.684210526316	-1.01411306197785E-4
574.003189792664	-1.29468665605481E-4
574.322169059011	-1.59887406130044E-4
574.641148325359	-1.91456807647206E-4
574.960127591707	-2.22565423060206E-4
575.279106858054	-2.51339950194329E-4
575.598086124402	-2.76614331657377E-4
575.91706539075	-2.98224786929646E-4
576.236044657097	-3.20617647772026E-4
576.555023923445	-3.34847017940954E-4
576.874003189793	-3.44361508195834E-4
577.19298245614	-3.51639492782496E-4
577.511961722488	-3.51769794478152E-4
577.830940988836	-3.48499955210246E-4
578.149920255183	-3.4109334909016E-4
578.468899521531	-3.28683405091512E-4
578.787878787879	-3.09944160572617E-4
579.106858054227	-2.83705142288926E-4
579.425837320574	-2.49022992160564E-4
579.744816586922	-2.05317970297658E-4
580.06379585327	-1.47743787029531E-4
580.382775119617	-9.10354490858412E-5
580.701754385965	-2.82266459696867E-5
581.020733652313	4.10710850751173E-5
581.33971291866	1.15015217168501E-4
581.658692185008	1.89841091092657E-4
581.977671451356	2.61352560374184E-4
582.296650717703	3.26157216461898E-4
582.615629984051	3.8211558350032E-4
582.934609250399	4.28469388143227E-4
583.253588516747	4.64779178409036E-4
583.572567783094	4.89548536842022E-4
583.891547049442	5.0089705720846E-4
584.210526315789	4.95969328483503E-4
584.529505582137	4.7141401368056E-4
584.848484848485	4.24349860192574E-4
585.167464114833	3.53431731715426E-4
586.124401913876	7.40359110602773E-4
586.443381180223	6.19614676356406E-4
586.762360446571	5.06383501920005E-4
587.081339712919	4.09050325258287E-4
587.400318979266	3.34274189127348E-4
587.719298245614	2.85860373057223E-4
588.038277511962	2.64908652290452E-4
588.357256778309	2.70710024869447E-4
588.676236044657	3.02137630100674E-4
588.995215311005	3.5832350296372E-4
589.314194577353	4.38527871505556E-4
589.6331738437	5.40734402234344E-4
589.952153110048	6.60553337947012E-4
590.271132376396	7.90057153201018E-4
590.590111642743	9.20252827211865E-4
590.909090909091	0.00104512200331786
591.228070175439	0.00116320936001701
591.547049441786	0.00130403851740135
591.866028708134	0.00141154869962767
592.185007974482	0.00149879097341876
592.503987240829	0.00156373529818721
592.822966507177	0.00160621663812299
593.141945773525	0.00162720593436771
593.460925039872	0.00162912142631544
593.77990430622	0.00161568873971873
594.098883572568	0.00159149753149845
594.417862838916	0.00156079828759048
594.736842105263	0.0015267464064479
595.055821371611	0.00149128423194933
595.374800637959	0.00145372091464047
595.693779904306	0.00141140537912221
596.012759170654	0.00136317215385484
596.331738437002	0.00130639681960232
596.650717703349	0.00123659944515875
596.969696969697	0.00114811033173323
597.288676236045	0.00103604194318929
597.607655502392	8.97870448422933E-4
597.92663476874	7.32792466876853E-4
598.245614035088	5.40720599313871E-4
598.564593301435	3.20392620981713E-4
598.883572567783	6.90461021550792E-5
599.202551834131	-2.14958596511661E-4
599.521531100478	-5.27938971627839E-4
599.840510366826	-8.5915222552635E-4
600.159489633174	-0.00119134780120911
600.478468899522	-0.00150294261994743
601.116427432217	-0.00164748147643978
601.435406698565	-0.00178323518497425
601.754385964912	-0.00184128347652657
602.07336523126	-0.00182391853336594
602.392344497608	-0.00173925626289895
602.711323763955	-0.00159919231779793
603.030303030303	-0.00141790832904987
603.349282296651	-0.0012088480922593
603.668261562998	-9.84327013056729E-4
603.987240829346	-7.56185236364559E-4
604.306220095694	-5.36067163199094E-4
604.625199362041	-3.35388792058855E-4
604.944178628389	-1.63523207630134E-4
605.263157894737	-2.35265715738953E-5
605.582137161085	9.14394767348448E-5
605.901116427432	1.95617886262989E-4
606.22009569378	3.02915058902342E-4
606.539074960128	4.21250880134005E-4
606.858054226475	5.56035503581964E-4
607.177033492823	7.1425980638895E-4
607.496012759171	9.03245258563445E-4
607.814992025518	0.00113001820282976
608.133971291866	0.00140079947589433
608.452950558214	0.00171951461635167
608.771929824561	0.00208618652649706
609.090909090909	0.00249592205350302
609.409888357257	0.00293970976289615
609.728867623605	0.00340666079452512
610.047846889952	0.00388650391201284
610.3668261563	0.00437043214486543
610.685805422648	0.00484792891698294
611.004784688995	0.00530792348981612
611.323763955343	0.00574239118928255
611.642743221691	0.00614304783211639
611.961722488038	0.00650243119238259
612.280701754386	0.00681728396790393
612.599681020734	0.0070895614560611
612.918660287081	0.00732545409177721
613.237639553429	0.00753252959947592
613.556618819777	0.00771813622480255
613.875598086124	0.0078718726403495
614.194577352472	0.00802046364124376
614.51355661882	0.00815987810772845
614.832535885168	0.00828671279139914
615.151515151515	0.00839755046190782
615.470494417863	0.00849274218897544
615.789473684211	0.00857747908433437
616.427432216906	0.00900860161034123
616.746411483254	0.00910624865430787
617.065390749601	0.00922442052717387
617.384370015949	0.00937165542891227
617.703349282297	0.00955652406141583
618.022328548644	0.00978664995270695
618.341307814992	0.0100679836616643
618.66028708134	0.0104042799110363
618.979266347687	0.0107963132923208
619.298245614035	0.0112411350687014
619.93620414673	0.0125083431498686
620.255183413078	0.013070465562069
620.574162679426	0.0136608085211013
620.893141945774	0.0142764906058933
621.212121212121	0.0149162612654473
621.531100478469	0.0155801398131842
621.850079744817	0.0162688752360389
622.169059011164	0.0169653900815909
622.488038277512	0.0177005825974397
622.80701754386	0.0184545913542931
623.125996810207	0.019220230176362
623.444976076555	0.0199844390269945
623.763955342903	0.0207280934031551
624.08293460925	0.0214332578094871
624.401913875598	0.0220914380501167
624.720893141946	0.0227068013796319
625.039872408293	0.0232926997607328
625.358851674641	0.023864825039146
625.677830940989	0.0244395374139608
625.996810207337	0.0250345605253768
626.315789473684	0.0256638986365945
626.634768740032	0.0263347975927946
626.95374800638	0.0270469271876987
627.272727272727	0.0277938433876863
627.591706539075	0.0285668347046744
627.910685805423	0.0293590957634964
628.22966507177	0.0301677025029483
628.548644338118	0.030993344943459
628.867623604466	0.0318393115679421
629.186602870813	0.0327097579861553
629.505582137161	0.0336057492295032
629.824561403509	0.0345188496102709
630.143540669857	0.0354335490248887
630.462519936204	0.0363370696262526
630.781499202552	0.0372249162330331
631.1004784689	0.0381011297851253
631.419457735247	0.0389760957778378
631.738437001595	0.0398633084596567
632.057416267943	0.0407774317067584
632.37639553429	0.0417328619792126
632.695374800638	0.0427425502680532
633.014354066986	0.0438129229383006
633.333333333333	0.0449418304952505
633.652312599681	0.0461337529847263
633.971291866029	0.047388129968595
634.290271132376	0.0486897691166563
634.609250398724	0.0500122748128959
634.928229665072	0.0513287982866075
635.24720893142	0.0526182122851835
635.566188197767	0.0538662374535865
635.885167464115	0.0550636829116811
636.204146730463	0.0562052266911848
636.52312599681	0.0572885198765378
636.842105263158	0.0583121896738192
637.161084529506	0.0592740536404925
637.480063795853	0.0601700411096604
637.799043062201	0.0609950411681659
638.118022328549	0.0617468334967446
638.755980861244	0.0631635641350827
639.074960127592	0.0636699622517125
639.393939393939	0.0640609435826522
639.712918660287	0.0643101300043432
640.031897926635	0.0643920951324939
640.350877192982	0.0642860963818535
640.66985645933	0.0639788739615392
640.988835725678	0.0634687737132935
641.307814992026	0.0627636321900549
641.626794258373	0.0618734740790881
641.945773524721	0.0608093143097967
642.264752791069	0.0595878594194801
642.583732057416	0.0582363032228799
642.902711323764	0.0567937318641993
643.221690590112	0.055302972149601
643.540669856459	0.0537971399848525
643.859649122807	0.0522940823379294
644.178628389155	0.0508098636866454
644.497607655502	0.0493907072827413
644.81658692185	0.0480751276212845
645.135566188198	0.0468814602929202
645.454545454546	0.045821326536122
645.773524720893	0.0449023177932588
646.092503987241	0.0441210572243698
646.411483253589	0.0434611030137624
646.730462519936	0.0428983689361835
647.049441786284	0.0423867677284624
647.368421052632	0.0419360579260348
647.687400318979	0.0415386040957835
648.006379585327	0.0411860883282407
648.325358851675	0.0408707672671831
648.644338118022	0.0405882647329641
648.96331738437	0.0403390590059429
649.282296650718	0.0401262571792647
649.601275917065	0.0399497428958455
649.920255183413	0.0398043014960825
650.558213716109	0.0396518418314629
650.877192982456	0.0395697977360991
651.196172248804	0.0395067170875192
651.515151515152	0.0394635943035135
651.834130781499	0.0394429609974141
652.153110047847	0.0394495425651187
652.472089314195	0.0394902032933941
653.11004784689	0.0397581537581468
653.429027113238	0.0399417735653069
653.748006379585	0.0401855433410747
654.066985645933	0.0404932284751944
654.385964912281	0.0408633220056553
654.704944178628	0.0412891325935418
655.023923444976	0.04176133279582
655.342902711324	0.0422705611015346
655.661881977671	0.0428103323424911
655.980861244019	0.0433783310691855
656.299840510367	0.0439751718105832
656.618819776715	0.044599896533807
656.937799043062	0.0452495773727755
657.25677830941	0.045919563193807
657.575757575758	0.0466029691233079
657.894736842105	0.0472935348881165
658.213716108453	0.0479886591387029
658.851674641148	0.0494448294620697
659.170653907496	0.0501390255133176
659.489633173844	0.0508424069936417
659.808612440191	0.0515620996609871
660.127591706539	0.0523054059754651
660.446570972887	0.053079365379705
660.765550239234	0.0538895565550948
661.084529505582	0.0547387312308385
661.40350877193	0.0556255216346517
661.722488038278	0.0565438204138715
662.041467304625	0.0574822400505484
662.360446570973	0.0584253766147338
662.679425837321	0.0593589800605678
662.998405103668	0.0602766343408578
663.317384370016	0.0611828228673934
663.636363636364	0.0620890811115211
663.955342902711	0.0630069273774223
664.274322169059	0.0639414598647703
664.593301435407	0.0648918870281092
664.912280701754	0.0658572837524207
665.231259968102	0.0668377611768831
665.55023923445	0.0678343915134545
665.869218500798	0.0688489082470987
666.188197767145	0.0698830535204238
666.507177033493	0.0709399969646496
666.826156299841	0.0720256654616629
667.145135566188	0.0731487391758199
667.464114832536	0.0743181267714492
667.783094098884	0.0755386867823722
668.102073365231	0.0768066162854197
668.421052631579	0.0781141181428768
668.740031897927	0.0794564316503126
669.059011164274	0.0808322049774142
669.377990430622	0.0822396304898434
669.69696969697	0.083675056463935
670.015948963317	0.0851334349089676
670.334928229665	0.0866114550303525
670.653907496013	0.0881124312058468
670.972886762361	0.0896461473399226
671.291866028708	0.0912233528986661
671.610845295056	0.0928514082085854
671.929824561404	0.0945307691093267
672.248803827751	0.0962541605590799
672.567783094099	0.0980095044289511
672.886762360447	0.0997808205664923
673.205741626794	0.101547385422257
673.524720893142	0.103291096248003
673.84370015949	0.10500594077135
674.162679425837	0.1066985163769
674.481658692185	0.108384306119474
674.800637958533	0.110083548876513
675.11961722488	0.111818657179362
675.438596491228	0.113613859922016
675.757575757576	0.115494151480734
676.076555023923	0.117479053319741
676.395534290271	0.119577053606745
676.714513556619	0.121780103962248
677.033492822967	0.124059410732764
677.352472089314	0.126366898079139
677.671451355662	0.128641244542495
677.99043062201	0.130816330222648
678.309409888357	0.132828586880707
678.628389154705	0.134621261371776
678.947368421053	0.136144877123883
679.2663476874	0.137359728787322
679.585326953748	0.138232993252932
679.904306220096	0.138735036500344
680.223285486443	0.138842002221942
680.542264752791	0.138539730154276
680.861244019139	0.137827357608008
681.180223285486	0.13671983051264
681.499202551834	0.135248519283
681.818181818182	0.133458770455162
682.13716108453	0.131408975058343
682.456140350877	0.129169782752524
682.775119617225	0.126819923309333
683.094098883573	0.124439288225988
683.41307814992	0.122100148967331
683.732057416268	0.119858718655384
684.051036682616	0.11775386340038
684.370015948963	0.115813262043184
684.688995215311	0.11405480120755
685.007974481659	0.112481801341571
685.326953748006	0.111084286688539
685.645933014354	0.109845569757153
685.964912280702	0.108750066968113
686.28389154705	0.107785203645151
686.602870813397	0.106943071343026
686.921850079745	0.106232811133597
687.240829346093	0.105664390280066
687.55980861244	0.105233684577349
687.878787878788	0.104919290559283
688.197767145136	0.104692660819928
688.516746411483	0.104529861970982
688.835725677831	0.104414935440674
689.154704944179	0.104337235893417
689.473684210526	0.104285803202489
689.792663476874	0.104246679500247
690.111642743222	0.104206170354312
690.430622009569	0.104154597491608
690.749601275917	0.10408824933083
691.068580542265	0.104007898448372
691.387559808613	0.10391650417833
692.025518341308	0.103564857735077
692.344497607656	0.103461764002736
692.663476874003	0.103360592520131
692.982456140351	0.103262859236853
693.301435406699	0.103169439249895
693.620414673046	0.103083501904247
693.939393939394	0.103002109418463
694.258373205742	0.102925408124194
694.577352472089	0.102853277224545
694.896331738437	0.102785923558694
695.215311004785	0.102724156581099
695.534290271132	0.102668807743826
695.85326953748	0.102620799201965
696.172248803828	0.102580774377817
696.491228070175	0.102549085428422
696.810207336523	0.102525575426276
697.129186602871	0.1025097521815
697.448165869219	0.102501496020934
697.767145135566	0.102490447124335
698.086124401914	0.102494775419599
698.405103668262	0.102500949117221
698.724082934609	0.10250360931787
699.362041467305	0.102290551563878
699.681020733652	0.102235418266425
700	0.102148894761436
700.318979266348	0.102029339905988
700.637958532695	0.101877944603988
700.956937799043	0.10169720319518
701.275917065391	0.101489663255322
701.594896331738	0.10125831431536
701.913875598086	0.101006825034144
702.232854864434	0.100739633332936
702.551834130782	0.100462044097164
702.870813397129	0.100181281972328
703.189792663477	0.0999065243904238
703.508771929825	0.0996470197169435
703.827751196172	0.0994078819525002
704.14673046252	0.0991881272187227
704.465709728868	0.098981746622236
704.784688995215	0.098781013855505
705.103668261563	0.0985756411861427
705.422647527911	0.0983515101405652
705.741626794258	0.0980945247108835
706.060606060606	0.0977927749493384
706.379585326954	0.0974371222917322
706.698564593302	0.0970211070148725
707.017543859649	0.0965417054368771
707.336523125997	0.0959999872705021
707.655502392345	0.0954030143888991
707.974481658692	0.0947624226122548
708.29346092504	0.0940914706731368
708.612440191388	0.0934058828362067
708.931419457735	0.0927201103395433
709.250398724083	0.0920407073027795
709.569377990431	0.091368110594827
709.888357256778	0.0907011820201031
710.207336523126	0.0900391391235792
710.526315789474	0.089378072402552
710.845295055821	0.0887070627056969
711.164274322169	0.0880074431727559
711.483253588517	0.0872553697119011
711.802232854864	0.0864262344957597
712.121212121212	0.0854990338313552
712.44019138756	0.0844591720157719
712.759170653908	0.0832987035108009
713.078149920255	0.0820176931831548
713.397129186603	0.0806274192891882
713.716108452951	0.0791500144821385
714.035087719298	0.0776132815795816
714.354066985646	0.0760434220741595
714.673046251994	0.0744612749732877
714.992025518341	0.0728817196624248
715.311004784689	0.0713168258369393
715.629984051037	0.0697791822277098
715.948963317384	0.0682830064487285
716.267942583732	0.0668393702810222
716.58692185008	0.0654453286224983
716.905901116427	0.0640903125209978
717.224880382775	0.0627586420174182
717.543859649123	0.0614268995613887
717.862838915471	0.0600652109825309
718.181818181818	0.0586416056189323
718.500797448166	0.0571257763496472
718.819776714514	0.0554914546225932
719.138755980861	0.0537231315468704
719.457735247209	0.0518195299778687
719.776714513557	0.0497906348689752
720.095693779904	0.0476578706155616
720.414673046252	0.0454577653866763
720.7336523126	0.0432352392719689
721.052631578947	0.0410314136206826
721.371610845295	0.0388766259359231
721.690590111643	0.0367912311724297
722.00956937799	0.0347885621968446
722.328548644338	0.0328775167364151
722.647527910686	0.0310646239644021
722.966507177034	0.0293554237673818
723.285486443381	0.0277552304990466
723.604465709729	0.0262700678344054
723.923444976077	0.0249075501673873
724.242424242424	0.0236751981260552
724.561403508772	0.0225756481812904
724.88038277512	0.0216041991543864
725.199362041467	0.0207469184818756
725.518341307815	0.0199822266724482
725.837320574163	0.0192861622461274
726.15629984051	0.018638826224085
726.475279106858	0.0180265663940343
726.794258373206	0.0174400065043304
727.113237639554	0.0168710347260214
727.432216905901	0.0163130819243726
727.751196172249	0.0157676784756123
728.070175438596	0.0152343511505717
728.389154704944	0.0147049776626399
728.708133971292	0.0141666253284284
729.02711323764	0.0136048087961933
729.346092503987	0.013005706063707
729.665071770335	0.0123589275297374
729.984051036683	0.0116605547844997
730.30303030303	0.0109130929922375
730.622009569378	0.0101264755357258
730.940988835726	0.00931872364919528
731.259968102073	0.00851269729886017
731.578947368421	0.00773110924630782
731.897926634769	0.00699353939356484
732.216905901116	0.00631656409623493
732.535885167464	0.00571290831159876
732.854864433812	0.00518975036974678
733.17384370016	0.00474823349332809
733.492822966507	0.00438339228825568
733.811802232855	0.0040856114302269
734.130781499203	0.00384267739802746
734.44976076555	0.0036419196078028
734.768740031898	0.00347229588118725
735.087719298246	0.00332581885501704
735.406698564593	0.00319709293635206
735.725677830941	0.00308035632638748
736.044657097289	0.00296627436617791
736.363636363636	0.0028422414549768
736.682615629984	0.00269693909823499
737.001594896332	0.00252432213652243
737.320574162679	0.00232334647032795
737.639553429027	0.00209666277268361
737.958532695375	0.00185068703693181
738.277511961723	0.00159460981251847
738.59649122807	0.00133961433108043
738.915470494418	0.00109689830053383
739.234449760766	8.74976977740305E-4
739.553429027113	6.77814680882571E-4
739.872408293461	5.04601559189077E-4
740.191387559809	3.49811187950855E-4
740.510366826156	2.04071167836051E-4
740.829346092504	5.64114831873574E-5
741.148325358852	-1.03657301391613E-4
741.467304625199	-2.84582557279589E-4
741.786283891547	-4.90626777439496E-4
742.105263157895	-7.2255340745464E-4
742.424242424242	-9.78152455352266E-4
742.74322169059	-0.00125306962600724
743.062200956938	-0.00154247040668698
743.381180223286	-0.00184201532144224
743.700159489633	-0.00214791044544171
744.019138755981	-0.00245659867847958
744.338118022329	-0.00276457281723153
744.657097288676	-0.00306699671728861
744.976076555024	-0.00335727041574374
745.295055821372	-0.00362770167260884
745.614035087719	-0.003869467307271
745.933014354067	-0.00407335894224881
746.251993620415	-0.00423122021419342
746.570972886762	-0.00433746675186608
746.88995215311	-0.00439017460629865
747.208931419458	-0.00439198457673473
747.527910685806	-0.00434954084302419
747.846889952153	-0.00427226007724102
748.165869218501	-0.00417108504111241
748.484848484849	-0.00405605369812412
748.803827751196	-0.0039350442008883
749.122807017544	-0.00381334952001822
749.441786283892	-0.0036933888255305
749.760765550239	-0.00357543715876774
750.079744816587	-0.0034589959154816
750.398724082935	-0.00334351076285588
750.717703349282	-0.00322817568930556
751.03668261563	-0.00311244030812696
751.355661881978	-0.00301352052486226
751.674641148325	-0.00289325682155028
751.993620414673	-0.00277214370248458
752.312599681021	-0.00265087703740208
752.631578947368	-0.00252850449861153
752.950558213716	-0.00240367302653188
753.269537480064	-0.00227601142228595
753.588516746412	-0.00214558394624165
753.907496012759	-0.00201251369785416
754.226475279107	-0.00187690338636592
754.545454545455	-0.00173911789947023
754.864433811802	-0.00160005844927946
755.18341307815	-0.00146096523456551
755.502392344498	-0.00132196605356816
755.821371610845	-0.00118023433003012
756.140350877193	-0.00103023505713962
756.459330143541	-8.63880875253242E-4
757.416267942584	-1.60390614628358E-4
757.735247208931	1.66725387567013E-4
758.054226475279	5.40433994643208E-4
758.373205741627	9.55210078481206E-4
758.692185007975	0.00140156396856495
759.011164274322	0.00186772321642048
759.33014354067	0.00234283547002578
759.649122807018	0.0028196022873519
759.968102073365	0.00329453954564751
760.287081339713	0.00376655985459229
760.606060606061	0.00423446772894565
760.925039872408	0.00469556137846172
761.244019138756	0.00514788457907533
761.562998405104	0.00559419361666935
761.881977671451	0.0060422820670315
762.200956937799	0.00650029573783739
762.519936204147	0.00697177680490391
762.838915470495	0.00742912725451217
763.157894736842	0.00790784743603057
763.47687400319	0.00841122629144342
763.795853269538	0.00894876626347363
764.114832535885	0.00953123572311076
764.433811802233	0.010169452970834
764.752791068581	0.010869912746963
765.071770334928	0.0116319510518036
765.390749601276	0.0124568828596998
765.709728867624	0.0133406029922875
766.028708133971	0.0142693662721435
766.347687400319	0.0152226186488079
766.666666666667	0.0161794796818114
766.985645933014	0.0171228972019758
767.304625199362	0.0180409597462547
767.62360446571	0.0189271140049552
767.942583732057	0.0197794287663251
768.261562998405	0.0205996151589778
768.580542264753	0.0213902484624946
768.899521531101	0.0221528399807095
769.218500797448	0.0228866545167854
769.537480063796	0.0235899582651947
769.856459330144	0.0242616419716759
770.494417862839	0.0255950944754125
770.813397129187	0.0262065704583169
771.132376395534	0.0268304781390574
771.451355661882	0.0274881257587006
771.77033492823	0.028201337490841
772.089314194577	0.0289905705033321
772.408293460925	0.0298719896461431
772.727272727273	0.0308526234585466
773.04625199362	0.0319299385903142
773.365231259968	0.0330976832806712
773.684210526316	0.0343492545056971
774.003189792664	0.0356764180757368
774.322169059011	0.037067057451408
774.641148325359	0.038506734974882
774.960127591707	0.0399801939534967
775.279106858054	0.0414708435196138
775.598086124402	0.0429657359929503
775.91706539075	0.0444618735045311
776.236044657097	0.0459582670802531
776.555023923445	0.0474623614620052
776.874003189793	0.0489880039663425
777.19298245614	0.0505528731656271
777.511961722488	0.0521775640332367
777.830940988836	0.0538828064160801
778.149920255183	0.0556844135842577
778.468899521531	0.0575848620407055
778.787878787879	0.0595724653046542
779.106858054227	0.0616328440916133
779.425837320574	0.0637517286322722
779.744816586922	0.0659065442377801
780.06379585327	0.0680828700970419
780.382775119617	0.0702775095684451
780.701754385965	0.0725004536265068
781.020733652313	0.0747710817720384
781.33971291866	0.0771122311054062
781.658692185008	0.0795442717118682
781.977671451356	0.082079684692599
782.296650717703	0.0847180857016956
782.615629984051	0.0874421106038127
782.934609250399	0.0902215839432789
783.253588516747	0.093025572506912
783.572567783094	0.0958311391866002
783.891547049442	0.098616760763847
784.210526315789	0.101365608761715
784.529505582137	0.104075792151254
784.848484848485	0.1067626637994
785.167464114833	0.109454723348479
785.48644338118	0.112179882473422
785.805422647528	0.114950156615823
786.124401913876	0.117756359285477
786.443381180223	0.12057683464465
786.762360446571	0.123388143263473
787.081339712919	0.126153502703114
787.400318979266	0.128806322976866
787.719298245614	0.131292028434729
788.038277511962	0.13361962054632
788.357256778309	0.135842844811508
788.676236044657	0.138057537934739
788.995215311005	0.1403824046492
789.314194577353	0.142942263088248
789.6331738437	0.145856710720609
789.952153110048	0.149216222205238
790.271132376396	0.153069534961413
790.590111642743	0.157416840751563
790.909090909091	0.162266931555721
791.228070175439	0.167637622971819
791.547049441786	0.173555538011242
791.866028708134	0.180047548768595
792.185007974482	0.187122341783163
792.503987240829	0.194752719806878
792.822966507177	0.20289738284456
793.141945773525	0.211495771887929
793.460925039872	0.220449512039093
793.77990430622	0.22962302117696
794.098883572568	0.238847335300862
794.417862838916	0.247935175019632
794.736842105263	0.256700288314497
795.055821371611	0.264999937671858
795.374800637959	0.272757924729307
795.693779904306	0.279930819354657
796.012759170654	0.286486764732659
796.331738437002	0.292373605579409
796.650717703349	0.297584395429691
796.969696969697	0.302237798912791
797.288676236045	0.306531811768965
797.607655502392	0.310667333823066
797.92663476874	0.314796384077525
798.245614035088	0.319034190552973
798.564593301435	0.323527161516711
798.883572567783	0.328480141050971
799.202551834131	0.334111007742801
799.521531100479	0.340628324511067
799.840510366826	0.348198168858962
800.159489633174	0.356922608893633
800.478468899522	0.366823404315943
800.797448165869	0.377829957360409
801.116427432217	0.389807163179131
801.435406698565	0.402587830518666
801.754385964912	0.416006606731091
802.07336523126	0.429865583930758
802.392344497608	0.443927093944751
802.711323763955	0.457929783805808
803.030303030303	0.471604516562011
803.349282296651	0.484686689753187
803.668261562999	0.496949737765779
803.987240829346	0.508190948894692
804.306220095694	0.518220285358113
804.625199362041	0.526876158476426
804.944178628389	0.534039604453759
805.263157894737	0.539666371595553
805.582137161085	0.543787532530039
805.901116427432	0.546503330985187
806.22009569378	0.547941838909243
806.539074960128	0.548203220373321
806.858054226475	0.547337648449574
807.177033492823	0.545390000447223
807.496012759171	0.542522196275613
807.814992025518	0.538945270502734
808.133971291866	0.534767554574127
808.452950558214	0.530007387697141
808.771929824561	0.524658293510392
809.090909090909	0.518743275059175
809.409888357257	0.512321429220169
809.728867623605	0.50545537378997
810.047846889952	0.498168544056684
810.3668261563	0.490446408647926
810.685805422648	0.482265356122181
811.004784688995	0.473601065794265
811.323763955343	0.464430955511703
811.642743221691	0.454752833494224
811.961722488038	0.444621665180719
812.280701754386	0.434169497447906
812.599681020734	0.42357489390519
812.918660287081	0.413014985503578
813.237639553429	0.40262035533128
813.556618819777	0.392459483729278
813.875598086124	0.382547225283109
814.194577352472	0.372855891203603
814.51355661882	0.363340734030911
814.832535885168	0.353962080314345
815.151515151515	0.344681662321691
815.470494417863	0.335466368509398
815.789473684211	0.326307819065687
816.108452950558	0.317236109632222
816.427432216906	0.308309398867547
816.746411483254	0.299595405761103
817.065390749601	0.291130872709608
817.384370015949	0.282904351583876
817.703349282297	0.274841043753887
818.022328548644	0.26684363151977
818.341307814992	0.258820374506727
818.66028708134	0.250659495315213
818.979266347687	0.242275479474928
819.298245614035	0.233676986275905
819.617224880383	0.224961817265113
819.936204146731	0.216281287187332
820.255183413078	0.207792237913565
820.574162679426	0.199615850723411
820.893141945774	0.191819485656027
821.212121212121	0.184415909112895
821.531100478469	0.17736818730348
821.850079744817	0.170606345555705
822.169059011164	0.164058138793703
822.488038277512	0.157666323783695
822.80701754386	0.151423281272004
823.125996810207	0.145373768365509
823.444976076555	0.139576797770678
823.763955342903	0.134067783883106
824.08293460925	0.128843232093334
824.401913875598	0.123878541098528
824.720893141946	0.119140801123869
825.039872408293	0.114584141117339
825.358851674641	0.110151340360027
825.677830940989	0.105778863541972
825.996810207337	0.10138646502229
826.315789473684	0.0968933871981437
826.634768740032	0.0922456467253746
826.95374800638	0.0874295154118855
827.272727272727	0.0824871559591525
827.591706539075	0.0775066459816158
827.910685805423	0.0726029587654047
828.22966507177	0.0678897039328976
828.548644338118	0.0634444491471954
828.867623604466	0.0593165371608002
829.186602870813	0.05553858063999
829.505582137161	0.0521275504804419
829.824561403509	0.049084384851918
830.143540669857	0.0463947842758733
830.462519936204	0.0440351363755331
830.781499202552	0.0419774903743164
831.1004784689	0.0401882999389819
831.419457735247	0.0386259641419943
831.738437001595	0.0372495458149112
832.057416267943	0.0360301868949711
832.37639553429	0.034953054495091
832.695374800638	0.0340116240318826
833.014354066986	0.0331962883333985
833.333333333333	0.0324820241020988
833.652312599681	0.031845306292573
833.971291866029	0.0312557240494047
834.290271132376	0.0306699317062029
834.609250398724	0.0300408807965327
834.928229665072	0.0293299727318419
835.24720893142	0.0285133602711891
835.566188197767	0.0275851858221532
835.885167464115	0.0265542865742937
836.204146730463	0.0254377407796925
836.52312599681	0.0242555531452681
836.842105263158	0.0230274094433236
837.161084529506	0.0217723758073912
837.480063795853	0.0205087400983348
837.799043062201	0.0192534144798004
838.118022328549	0.0180214741116069
838.437001594896	0.0168256646638721
838.755980861244	0.0156761358791215
839.074960127592	0.0145809045569539
839.393939393939	0.0135460642959293
839.712918660287	0.0125759804857
840.031897926635	0.0116728056322524
840.350877192982	0.0108359943821955
840.66985645933	0.0100625524947515
840.988835725678	0.0093454363381491
841.307814992026	0.00867400621871939
841.626794258373	0.00803549290281735
841.945773524721	0.0074176375019368
842.264752791069	0.00681154760996427
842.583732057416	0.00621339095214068
842.902711323764	0.00562468975223374
843.221690590112	0.0050514451629573
843.540669856459	0.00450187343346353
843.859649122807	0.00398478296860838
844.178628389155	0.00350797816649484
844.497607655502	0.00307791109003175
844.81658692185	0.0026988672944751
845.135566188198	0.00237202915006218
845.454545454546	0.00209518982742474
845.773524720893	0.00186341580019755
846.092503987241	0.00167002677219252
846.411483253589	0.00150723035895395
846.730462519936	0.0013662995849375
847.049441786284	0.00123881153715633
847.368421052632	0.00111762523388526
847.687400318979	9.97037822407454E-4
848.006379585327	8.73155059060271E-4
848.325358851675	7.44232557284286E-4
848.644338118022	6.10291900909221E-4
848.96331738437	4.72254514558679E-4
849.282296650718	3.31234279499659E-4
849.601275917065	1.88508074599247E-4
849.920255183413	4.57727642217964E-5
850.239234449761	-9.51322839833901E-5
850.558213716109	-2.32849996762985E-4
850.877192982456	-3.66386253388917E-4
851.196172248804	-4.94380915793569E-4
851.515151515152	-6.14694415983941E-4
851.834130781499	-7.25584873034868E-4
852.153110047847	-8.25216759961944E-4
852.472089314195	-9.12025105146985E-4
852.791068580542	-9.85142002617123E-4
853.11004784689	-0.00104347555607021
853.429027113238	-0.00108619901517393
853.748006379585	-0.00111333956437565
854.066985645933	-0.00112597148383331
854.385964912281	-0.0011253853664579
854.704944178628	-0.00111291757513066
855.023923444976	-0.00108990676340692
855.342902711324	-0.00105761241127611
855.661881977672	-0.00101714411935394
855.980861244019	-9.69324829252827E-4
856.299840510367	-9.14772464170599E-4
856.618819776715	-8.5455179036964E-4
856.937799043062	-7.89953063206505E-4
857.25677830941	-7.22703648116774E-4
857.575757575758	-6.54411608725258E-4
857.894736842105	-5.86433179236456E-4
858.213716108453	-5.19491298281327E-4
858.532695374801	-4.53880950416985E-4
858.851674641148	-3.89828714752016E-4
859.170653907496	-3.27488328622505E-4
859.489633173844	-2.6726831824031E-4
859.808612440192	-2.0992590841773E-4
860.127591706539	-1.56673492954784E-4
860.446570972887	-1.07889407884976E-4
860.765550239234	-6.34577052882612E-5
861.084529505582	-2.32788720818666E-5
861.40350877193	1.26148140465743E-5
861.722488038278	4.49061777825222E-5
862.041467304625	7.4559411373798E-5
862.360446570973	1.02369899520394E-4
862.679425837321	1.2845507876269E-4
862.998405103668	1.53059653876797E-4
863.317384370016	1.76450610546164E-4
863.636363636364	1.98648246449551E-4
863.955342902711	2.19947556693745E-4
864.274322169059	2.39949101641823E-4
864.593301435407	2.57664447386396E-4
864.912280701754	2.71645095935691E-4
865.231259968102	2.79662139829218E-4
865.55023923445	2.78941727658744E-4
865.869218500798	2.67301536333031E-4
866.188197767145	2.43541048587037E-4
866.507177033493	2.07613711051158E-4
866.826156299841	1.60853706787756E-4
867.145135566188	1.05783689268946E-4
867.464114832536	4.46919759687914E-5
867.783094098884	-2.22210576302784E-5
868.102073365231	-9.48501384683276E-5
868.421052631579	-1.7133530076674E-4
868.740031897927	-2.49036804397584E-4
869.059011164274	-3.24846048098015E-4
869.377990430622	-3.96495129004304E-4
869.69696969697	-4.62758617399861E-4
870.015948963317	-5.22171175807662E-4
870.334928229665	-5.73705972599869E-4
870.653907496013	-6.16279773136275E-4
870.972886762361	-6.48676364376821E-4
871.291866028708	-6.70015774521526E-4
871.610845295056	-6.80372792455142E-4
871.929824561404	-6.80099374236631E-4
872.248803827751	-6.70146587730791E-4
872.886762360447	-8.49479983420665E-4
873.205741626794	-8.17123727961944E-4
873.524720893142	-7.79816783192056E-4
873.84370015949	-7.37579473251482E-4
874.162679425837	-6.90255488417946E-4
874.481658692185	-6.3761570832721E-4
874.800637958533	-5.78725462432095E-4
875.11961722488	-5.13235445494309E-4
875.438596491228	-4.41426580456761E-4
875.757575757576	-3.63956930817588E-4
876.076555023924	-2.82461285204816E-4
876.395534290271	-1.98732008920621E-4
876.714513556619	-1.1438323542845E-4
877.033492822967	-3.05639127636814E-5
877.352472089314	5.22212318595505E-5
877.671451355662	1.3391773197835E-4
877.99043062201	2.1462491492219E-4
878.309409888357	2.93851260460776E-4
878.628389154705	3.70819791412624E-4
878.947368421053	4.4494897627978E-4
879.2663476874	5.16118573856916E-4
879.585326953748	5.8393871760487E-4
879.904306220096	6.48032121849718E-4
880.223285486443	7.07840775015844E-4
880.542264752791	7.62824470895263E-4
880.861244019139	8.12824919729782E-4
881.180223285486	8.57186185413306E-4
881.499202551834	8.9536511938626E-4
881.818181818182	9.27326318481136E-4
882.13716108453	9.52829473039984E-4
882.456140350877	9.71612400968325E-4
882.775119617225	9.8352904428467E-4
883.094098883573	9.8780044575586E-4
883.41307814992	9.83779192213152E-4
883.732057416268	9.70957630331504E-4
884.051036682616	9.48686928261222E-4
884.370015948963	9.16747419971498E-4
884.688995215311	8.75008219423323E-4
885.007974481659	8.22998410633491E-4
885.326953748006	7.6024829231669E-4
885.645933014354	6.86354114950882E-4
885.964912280702	6.00606102173828E-4
886.28389154705	5.02847307909393E-4
886.602870813397	3.93772311884866E-4
886.921850079745	2.74366221260092E-4
887.240829346093	1.46283919452483E-4
887.55980861244	1.15091902106457E-5
887.878787878788	-1.28005415253152E-4
888.197767145136	-2.69976820460149E-4
888.516746411483	-4.12282631010452E-4
888.835725677831	-5.52995304550996E-4
889.154704944179	-6.90416583463693E-4
889.473684210526	-8.22133774254996E-4
889.792663476874	-9.46013871645723E-4
890.111642743222	-0.00106027073500603
890.430622009569	-0.00116395010793247
890.749601275917	-0.00125645856583312
891.068580542265	-0.00133684972930637
891.387559808613	-0.00140407448048763
891.70653907496	-0.00145783423431456
892.025518341308	-0.00149801227166868
892.344497607656	-0.00152457425914576
892.663476874003	-0.00153478776888916
892.982456140351	-0.00153887647803885
893.301435406699	-0.00153278948845204
893.620414673046	-0.0015167527899802
893.939393939394	-0.00149119425554145
894.258373205742	-0.00145720048926723
894.577352472089	-0.00141615031740105
894.896331738437	-0.00136943824625824
895.215311004785	-0.00131782791060431
895.534290271132	-0.00126138041225288
895.85326953748	-0.00120032205619325
896.172248803828	-0.00113535388648323
896.491228070175	-0.00106775708141293
897.129186602871	-0.00104457273883218
897.448165869219	-9.74053795552932E-4
897.767145135566	-9.06048489656253E-4
898.086124401914	-8.41339053611168E-4
898.724082934609	-8.32510969415279E-4
899.043062200957	-7.8079281540222E-4
899.362041467305	-7.3599630262533E-4
899.681020733652	-6.99005474957271E-4
900	-6.70087053992408E-4
900.318979266348	-6.48754035935895E-4
900.637958532695	-6.34163084151651E-4
900.956937799043	-6.25729098743921E-4
901.275917065391	-6.22594609228644E-4
901.594896331738	-6.23142076178862E-4
901.913875598086	-6.25116662772984E-4
902.232854864434	-6.26326583094028E-4
902.551834130782	-6.25515472115978E-4
902.870813397129	-6.26855233150203E-4
903.189792663477	-6.19405908898307E-4
903.508771929825	-6.05951414498596E-4
903.827751196172	-5.86660262167471E-4
904.14673046252	-5.61395611798354E-4
904.465709728868	-5.28784234592794E-4
904.784688995215	-4.8793095799482E-4
905.103668261563	-4.39118225568746E-4
905.422647527911	-3.82644193733128E-4
905.741626794258	-3.19247625741315E-4
906.060606060606	-2.50324299795768E-4
906.379585326954	-1.77759947939227E-4
906.698564593302	-1.03917445124835E-4
907.017543859649	-3.1651166851776E-5
907.336523125997	3.70995075242853E-5
907.655502392345	1.0106482722827E-4
907.974481658692	1.59071216941031E-4
908.29346092504	2.09491515221538E-4
908.612440191388	2.51350236282533E-4
908.931419457735	2.85219574072348E-4
909.250398724083	3.12010860412659E-4
909.569377990431	3.31684315576841E-4
909.888357256778	3.43678365570588E-4
910.207336523126	3.47492034223795E-4
910.526315789474	3.43323700765064E-4
910.845295055821	3.29589947983155E-4
911.164274322169	3.12951595325073E-4
911.483253588517	2.89727157985475E-4
911.802232854865	2.60304112512211E-4
912.121212121212	2.25971504159928E-4
912.44019138756	1.87418841645415E-4
912.759170653908	1.45503667078994E-4
913.078149920255	1.01638107538271E-4
913.397129186603	5.74131964460323E-5
913.716108452951	1.41157465579633E-5
914.035087719298	-2.61145811359942E-5
914.354066985646	-6.49678908766216E-5
914.673046251994	-1.01406247562053E-4
914.992025518341	-1.35289871756372E-4
915.311004784689	-1.66295527685323E-4
915.629984051037	-1.93930395481434E-4
916.267942583732	-2.62877276882123E-4
916.905901116427	-3.07239401346027E-4
917.224880382775	-3.07601601132079E-4
917.862838915471	-3.19884611976073E-4
918.181818181818	-3.08559827881472E-4
918.500797448166	-2.94465328159688E-4
918.819776714514	-2.77833769730007E-4
919.138755980861	-2.59324035728592E-4
919.457735247209	-2.395556309438E-4
919.776714513557	-2.18883841838102E-4
920.414673046252	-1.93122093627762E-4
920.7336523126	-1.71062799725452E-4
921.052631578947	-1.50756191690138E-4
921.371610845295	-1.32785025438009E-4
921.690590111643	-1.16874024492453E-4
922.00956937799	-1.02352617751267E-4
922.328548644338	-8.84611447847794E-5
922.647527910686	-7.53269668826162E-5
922.966507177034	-6.28456630473728E-5
923.285486443381	-5.09952429801341E-5
923.604465709729	-3.97536535956533E-5
923.923444976077	-2.90987908690976E-5
924.242424242424	-1.90085110571836E-5
924.561403508772	-9.46064134910163E-6
924.88038277512	-4.32989946008711E-7
925.199362041467	8.09664440448721E-6
925.518341307815	1.61504633838794E-5
925.837320574163	2.37506605896831E-5
926.15629984051	3.09194134783253E-5
926.475279106858	3.76788757862068E-5
926.794258373206	4.40511703555524E-5
927.113237639554	5.00583823911382E-5
927.751196172249	5.57225530865013E-5
928.070175438597	6.10656736281801E-5
928.708133971292	6.61096795400162E-5
929.346092503987	7.08764453341004E-5
929.665071770335	7.53877794835711E-5
929.984051036683	7.96654196515423E-5
930.30303030303	8.37310281948112E-5
930.622009569378	8.76061878791745E-5
930.940988835726	9.13123978227848E-5
931.259968102073	9.48710696301314E-5
931.578947368421	9.83035236761243E-5
931.897926634769	1.01630985570145E-4
932.216905901117	1.04874582704362E-4
932.535885167464	1.08055340950153E-4
932.854864433812	1.11194181405816E-4
933.17384370016	1.14311917221666E-4
933.811802232855	1.17429250466206E-4
934.130781499203	1.20566769008512E-4
934.44976076555	1.23744943406612E-4
934.768740031898	1.26984123773433E-4
935.087719298246	1.30143582305897E-4
935.725677830941	1.32334415315349E-4
936.044657097289	1.32928268669841E-4
937.001594896332	1.20671806845607E-4
937.320574162679	1.20536275411309E-4
937.639553429027	1.23056651710862E-4
937.958532695375	1.28924367936101E-4
938.277511961723	1.38577056780553E-4
938.59649122807	1.52248596254956E-4
938.915470494418	1.69985321091914E-4
939.234449760766	1.9165666472154E-4
939.553429027113	2.17011135852263E-4
939.872408293461	2.45800805640628E-4
940.510366826156	3.02413513097677E-4
940.829346092504	3.43471848434973E-4
941.467304625199	4.11585122324754E-4
941.786283891547	4.48349432259576E-4
942.105263157895	4.85757763400874E-4
942.424242424242	5.18604291349645E-4
942.74322169059	5.51520878811385E-4
943.062200956938	5.87975729860468E-4
943.381180223286	6.18515191736946E-4
943.700159489633	6.46373811648449E-4
944.019138755981	6.71252560141888E-4
944.338118022329	6.93036982498563E-4
944.657097288676	7.11415551526096E-4
944.976076555024	7.25638145029461E-4
945.295055821372	7.39334021593652E-4
945.614035087719	7.50843373227839E-4
945.933014354067	7.61088941181542E-4
946.251993620415	7.71107240151503E-4
946.570972886762	7.84794745128381E-4
946.88995215311	7.96180123753598E-4
947.527910685806	8.08243230264294E-4
947.846889952153	8.25758457753678E-4
948.165869218501	8.45624531356948E-4
948.484848484849	8.67090296396866E-4
949.122807017544	8.91590806884945E-4
949.441786283892	9.10514580139132E-4
949.760765550239	9.27283486214181E-4
950.398724082935	9.35668311794147E-4
950.717703349282	9.45409220979743E-4
951.03668261563	9.55581267732097E-4
951.674641148325	9.47653558178163E-4
951.993620414673	9.49194818132271E-4
952.631578947368	9.275027011727E-4
952.950558213716	9.24336022673611E-4
953.588516746412	8.83340722829917E-4
954.226475279107	8.34065823066776E-4
954.545454545455	8.1826510331684E-4
955.18341307815	7.53112149755153E-4
955.502392344498	7.30950042958534E-4
956.140350877193	6.54927632506075E-4
956.778309409888	5.74415996272504E-4
957.097288676236	5.47256859583345E-4
957.735247208931	4.64106129360986E-4
958.373205741627	3.81569352812861E-4
958.692185007975	3.55622600628491E-4
959.33014354067	2.71209458042376E-4
959.968102073365	1.85727644376077E-4
960.287081339713	1.57986923253639E-4
960.925039872408	6.99280620621856E-5
961.244019138756	4.2533436741099E-5
961.881977671451	-4.7238022453544E-5
962.200956937799	-7.48587044994142E-5
962.838915470495	-1.62575164157297E-4
963.157894736842	-1.8949376780919E-4
963.795853269538	-2.77506096155622E-4
964.114832535885	-3.02684452036295E-4
964.752791068581	-3.92678309077077E-4
965.071770334928	-4.20564567369164E-4
965.390749601276	-4.48180078674865E-4
965.709728867624	-4.7521191503852E-4
966.347687400319	-5.63066938936818E-4
966.666666666667	-5.89551904515928E-4
967.62360446571	-7.31421360312678E-4
968.580542264753	-8.58634664876901E-4
969.537480063796	-9.53049882017942E-4
970.175438596491	-9.79464198789026E-4
970.813397129187	-9.97103970038715E-4
971.132376395534	-9.81613998650377E-4
971.451355661882	-9.63964276425866E-4
972.089314194577	-9.58813476224285E-4
972.408293460925	-9.30723347886686E-4
972.727272727273	-8.99937054809286E-4
973.04625199362	-8.65119182781315E-4
973.365231259968	-8.26400474616906E-4
973.684210526316	-7.83993079845335E-4
974.322169059011	-7.27879503965023E-4
974.641148325359	-6.78099854243275E-4
974.960127591707	-6.23066468134925E-4
975.598086124402	-5.50467816765488E-4
975.91706539075	-4.94594711733076E-4
976.555023923445	-4.06966861610569E-4
976.874003189793	-3.36806207724027E-4
977.19298245614	-2.65824090865729E-4
977.511961722488	-1.94674872854406E-4
977.830940988836	-1.23569889122876E-4
978.149920255183	-5.03057279520602E-5
978.468899521531	2.17154767889749E-5
978.787878787879	9.21603337460386E-5
979.106858054227	1.6024336089171E-4
979.425837320574	2.25348578061113E-4
979.744816586922	2.87109271761898E-4
980.06379585327	3.45308524497656E-4
980.382775119617	3.99924521236716E-4
980.701754385965	4.5164788471741E-4
981.020733652313	5.01176985937213E-4
981.33971291866	5.42734240959186E-4
981.658692185008	5.87191802382536E-4
981.977671451356	6.30605422396235E-4
982.296650717703	6.73202022095643E-4
982.615629984051	7.15443202731869E-4
982.934609250399	7.57030886645249E-4
983.253588516747	7.9658681426853E-4
983.572567783094	8.32426544668641E-4
983.891547049442	8.64070504372649E-4
984.21052631579	8.91179101472517E-4
984.529505582137	9.13253776435474E-4
984.848484848485	9.30145662747406E-4
985.167464114833	9.41415332128104E-4
985.48644338118	9.46372350029145E-4
985.805422647528	9.44677929102244E-4
986.124401913876	9.36067082130232E-4
986.443381180223	9.20711398136098E-4
986.762360446571	8.98546496455155E-4
987.081339712919	8.69321003329704E-4
987.400318979266	8.3320868225456E-4
987.719298245614	7.90217922516545E-4
988.038277511962	7.39997125081104E-4
988.35725677831	6.82357868755368E-4
988.676236044657	6.17899875352768E-4
988.995215311005	5.47246227253662E-4
989.314194577353	4.7066424646891E-4
989.6331738437	3.88229066075163E-4
989.952153110048	3.00064819574675E-4
990.271132376396	2.06636979615982E-4
990.590111642743	1.09117038096018E-4
990.909090909091	9.50329899085389E-6
991.228070175439	-8.95253650492478E-5
991.547049441786	-1.85136968690158E-4
991.866028708134	-2.75579987039976E-4
992.185007974482	-3.60107415761979E-4
992.503987240829	-4.37780131188559E-4
992.822966507177	-5.06932764463564E-4
993.141945773525	-5.6514088133941E-4
993.460925039872	-6.09894492356711E-4
993.77990430622	-6.39674182521421E-4
994.098883572568	-6.53583236512212E-4
994.417862838916	-6.51001857688294E-4
994.736842105263	-6.31876771800544E-4
995.055821371611	-5.97326704947165E-4
995.374800637959	-5.48959009812999E-4
995.693779904306	-4.88637839160977E-4
996.012759170654	-4.18844638527704E-4
996.331738437002	-3.41598315395375E-4
996.650717703349	-2.57837165496544E-4
996.969696969697	-1.68908560888581E-4
997.288676236045	-7.67532324522646E-5
997.607655502392	1.58051924226132E-5
997.92663476874	1.06037821271165E-4
998.245614035088	1.92045209886471E-4
998.564593301435	2.71569936593608E-4
998.883572567783	3.42424745479186E-4
999.202551834131	4.02986000380468E-4
999.521531100479	4.52092915888547E-4
999.840510366826	4.88507516834491E-4
1000.15948963317	5.11576591502361E-4
1000.47846889952	5.2161766816361E-4
1000.79744816587	5.19901143968382E-4
1001.11642743222	5.08481389431381E-4
1001.43540669856	4.89894426346282E-4
1001.75438596491	4.6700844397185E-4
1002.07336523126	4.43015209912301E-4
1002.39234449761	4.20301562593872E-4
1002.71132376396	3.99873138631879E-4
1003.0303030303	3.81866843147449E-4
1003.34928229665	3.66918576257924E-4
1003.668261563	3.55751744320676E-4
1003.98724082935	3.48543861941608E-4
1004.30622009569	3.45061359817378E-4
1004.62519936204	3.4516530559825E-4
1004.94417862839	3.48098273396213E-4
1005.26315789474	3.52196461596677E-4
1005.58213716108	3.55075153193218E-4
1005.90111642743	3.54029485638341E-4
1006.22009569378	3.46504891414523E-4
1006.53907496013	3.30546886572636E-4
1006.85805422648	3.05142845247075E-4
1007.17703349282	2.70320523507284E-4
1007.49601275917	2.26803425609767E-4
1007.81499202552	1.7537645096477E-4
1008.13397129187	1.17440763750976E-4
1008.45295055821	5.53168412017468E-5
1008.77192982456	-7.91318198789526E-6
1009.09090909091	-6.89829502138473E-5
1009.40988835726	-1.25195429777736E-4
1009.7288676236	-1.73807732876563E-4
1010.04784688995	-2.12813827622726E-4
1010.3668261563	-2.41404165878589E-4
1010.68580542265	-2.59997442482951E-4
1011.004784689	-2.70027739545098E-4
1011.32376395534	-2.7359611879163E-4
1011.64274322169	-2.73068848785751E-4
1011.96172248804	-2.70429608364542E-4
1012.28070175439	-2.66569986606235E-4
1012.59968102073	-2.62081336673714E-4
1012.91866028708	-2.58132616541951E-4
1013.23763955343	-2.56846999966753E-4
1013.55661881978	-2.60350905099238E-4
1013.87559808612	-2.70732863963508E-4
1014.19457735247	-2.89476048612736E-4
1014.51355661882	-3.17159467877803E-4
1014.83253588517	-3.53283304670104E-4
1015.15151515152	-3.96231696035865E-4
1015.47049441786	-4.4392245104119E-4
1015.78947368421	-4.94862569779153E-4
1016.10845295056	-5.47763556292602E-4
1016.42743221691	-5.98151068229025E-4
1016.74641148325	-6.49473541876278E-4
1017.0653907496	-6.9951581806893E-4
1017.38437001595	-7.48186630277203E-4
1017.7033492823	-7.9530935649863E-4
1018.02232854864	-8.40213470454598E-4
1018.66028708134	-9.11099367992052E-4
1018.97926634769	-9.41755353475293E-4
1019.29824561404	-9.6695671447522E-4
1019.61722488038	-9.87254247659219E-4
1019.93620414673	-0.00100307651591025
1020.25518341308	-0.00101420210331915
1020.57416267943	-0.0010197575699199
1020.89314194577	-0.00101884648306672
1021.21212121212	-0.00101155344447024
1021.53110047847	-9.9695600964711E-4
1021.85007974482	-9.80634753924958E-4
1022.48803827751	-9.14625541396097E-4
1022.80701754386	-8.88529760334378E-4
1023.12599681021	-8.61391826034286E-4
1023.44497607656	-8.34276261199696E-4
1023.7639553429	-8.08244130102054E-4
1024.08293460925	-7.84487244409715E-4
1024.4019138756	-7.63732875220136E-4
1024.72089314195	-7.464799477227E-4
1025.03987240829	-7.33722064860332E-4
1025.67783094099	-6.87551967298639E-4
1025.99681020734	-6.90570336909335E-4
1026.31578947368	-7.00549135096429E-4
1026.63476874003	-7.17562691267437E-4
1026.95374800638	-7.41111722312171E-4
1027.27272727273	-7.70307416132487E-4
1027.91068580542	-7.97436022676234E-4
1028.22966507177	-8.37788712877763E-4
1028.54864433812	-8.82661600956069E-4
1028.86762360447	-9.32853351054974E-4
1029.18660287081	-9.88623636983821E-4
1029.50558213716	-0.00104895117346904
1029.82456140351	-0.00111225609738286
1030.14354066986	-0.00117661551768367
1030.4625199362	-0.00124035480712037
1031.1004784689	-0.00130632556538568
1031.41945773525	-0.00136351771597498
1031.7384370016	-0.00141778670462556
1032.05741626794	-0.00147113573577984
1032.37639553429	-0.00152003711343696
1032.69537480064	-0.00156337814233665
1033.01435406699	-0.00160032720496217
1033.33333333333	-0.00163017764238049
1033.65231259968	-0.00165211412263877
1034.29027113238	-0.00159588517974274
1034.60925039872	-0.00157657387147303
1034.92822966507	-0.00153830796250609
1035.24720893142	-0.0014784868819484
1035.56618819777	-0.00139507423216878
1035.88516746411	-0.00128739332250249
1036.20414673046	-0.00115658484352377
1036.52312599681	-0.00100520170883711
1036.84210526316	-8.54062717935977E-4
1037.16108452951	-6.65928745055222E-4
1037.48006379585	-4.63669744086959E-4
1037.7990430622	-2.5118957296244E-4
1038.11802232855	-3.36100408182549E-5
1038.4370015949	1.82942828619082E-4
1038.75598086124	3.92595492425984E-4
1039.07496012759	5.91330976105975E-4
1039.39393939394	7.7746930604905E-4
1039.71291866029	9.49509269283166E-4
1040.03189792663	0.00110193607598175
1040.35087719298	0.00123066611957734
1040.66985645933	0.00133379868486339
1040.98883572568	0.0014101590946034
1041.30781499203	0.00145953309086144
1041.62679425837	0.001483103198336
1041.94577352472	0.00148248891605096
1042.26475279107	0.00146038041779573
1042.58373205742	0.00142039995475185
1042.90271132376	0.00136618469568961
1043.22169059011	0.00130115756564619
1043.54066985646	0.00122906721763028
1043.85964912281	0.00115370513987689
1044.17862838915	0.00107908639571674
1044.4976076555	0.00100826680469845
1044.81658692185	9.5016847386975E-4
1045.1355661882	8.90145386204244E-4
1045.45454545455	8.48322268542812E-4
1045.77352472089	8.03551094314847E-4
1046.09250398724	7.67717815429503E-4
1046.41148325359	7.42167557821749E-4
1046.73046251994	7.26951586726421E-4
1047.04944178628	7.20381282997118E-4
1047.36842105263	7.19984182360967E-4
1047.68740031898	7.23793044118959E-4
1048.00637958533	7.30659402322309E-4
1048.32535885167	7.39981154836311E-4
1048.64433811802	7.51660522830488E-4
1048.96331738437	7.65400639315739E-4
1049.28229665072	7.80415314184935E-4
1049.92025518341	8.74439906414781E-4
1050.23923444976	8.84094959377468E-4
1050.87719298246	9.48535170594234E-4
1051.8341307815	0.00101981370970272
1052.15311004785	9.88939954690737E-4
1052.47208931419	9.60403891442918E-4
1052.79106858054	9.32013818195965E-4
1053.11004784689	9.04651531356326E-4
1053.42902711324	8.78671632673078E-4
1053.74800637959	8.54045760967925E-4
1054.06698564593	8.3074947747519E-4
1054.38596491228	8.08607811250694E-4
1054.70494417863	7.87260567945869E-4
1055.02392344498	7.66288107321489E-4
1055.34290271132	7.45490939189408E-4
1055.66188197767	7.24465532529028E-4
1055.98086124402	7.02468306157722E-4
1056.29984051037	6.78228897849631E-4
1056.61881977671	6.52443920722501E-4
1056.93779904306	6.25531203743424E-4
1057.57575757576	6.24127595857171E-4
1057.89473684211	5.96406519308812E-4
1058.21371610845	5.66745989601936E-4
1058.85167464115	5.45657261609378E-4
1059.1706539075	5.03959455497638E-4
1059.48963317384	4.58884648159019E-4
1059.80861244019	4.11225120971914E-4
1060.12759170654	3.61898044649367E-4
1060.44657097289	3.11871723036927E-4
1060.76555023923	2.62117111031301E-4
1061.08452950558	2.13539710709476E-4
1061.40350877193	1.6682363611531E-4
1061.72248803828	1.2217477530363E-4
1062.04146730463	7.90404915614884E-5
1062.36044657097	3.61584189295661E-5
1062.67942583732	-7.38971622049611E-6
1062.99840510367	-5.18969192402352E-5
1063.31738437002	-9.31377898684138E-5
1063.63636363636	-1.38199070641054E-4
1063.95534290271	-1.83771907468988E-4
1064.27432216906	-2.29285610410246E-4
1064.59330143541	-2.73200535026441E-4
1064.91228070175	-3.1364443084525E-4
1065.2312599681	-3.49352979341799E-4
1065.55023923445	-3.79060219135918E-4
1065.8692185008	-4.01288604806593E-4
1066.18819776715	-4.14509670605856E-4
1066.50717703349	-4.17412517422555E-4
1066.82615629984	-4.09566543895901E-4
1067.14513556619	-3.91657259371736E-4
1067.46411483254	-3.63160986391331E-4
1067.78309409888	-3.23480519756836E-4
1068.10207336523	-2.73293974766164E-4
1068.42105263158	-2.14960528237329E-4
1068.74003189793	-1.51854434888965E-4
1069.05901116427	-8.72806793300596E-5
1069.37799043062	-2.38814462977244E-5
1069.69696969697	3.62420069807134E-5
1070.01594896332	9.12653124165441E-5
1070.33492822967	1.39486221372387E-4
1070.65390749601	1.79325545877296E-4
1070.97288676236	2.09386733310279E-4
1071.29186602871	2.28719316976322E-4
1071.61084529506	2.37098275821412E-4
1071.9298245614	2.2994635420448E-4
1072.5677830941	2.32861028960252E-4
1072.88676236045	2.11507890627849E-4
1073.20574162679	1.85651667334308E-4
1073.52472089314	1.5711955985287E-4
1073.84370015949	1.27572003573717E-4
1074.16267942584	9.83251657682427E-5
1074.48165869219	7.00014189465303E-5
1074.80063795853	4.28925555894244E-5
1075.11961722488	1.69532741800538E-5
1075.43859649123	-8.14798446036047E-6
1075.75757575758	-3.28569821436142E-5
1076.07655502392	-5.76375871230717E-5
1076.39553429027	-8.26419610948648E-5
1076.71451355662	-1.07031211865172E-4
1077.03349282297	-1.29468569908142E-4
1077.35247208931	-1.48638216815988E-4
1077.99043062201	-1.55909882823879E-4
1078.30940988836	-1.61726955523633E-4
1078.62838915471	-1.62341142707412E-4
1078.94736842105	-1.57905899485611E-4
1079.2663476874	-1.4905375886487E-4
1079.9043062201	-1.05619704779292E-4
1080.22328548644	-8.93362037739376E-5
1080.54226475279	-7.2158041126702E-5
1080.86124401914	-5.46836590017419E-5
1081.18022328549	-3.74019490935185E-5
1081.49920255183	-2.08886031971556E-5
1081.81818181818	-5.88470526630136E-6
1082.13716108453	6.74281522450304E-6
1082.45614035088	1.61656098539575E-5
1082.77511961722	2.18218261066605E-5
1083.09409888357	2.35382268881645E-5
1083.41307814992	2.14108869902585E-5
1083.73205741627	1.717651889932E-5
1084.05103668262	5.55542491353922E-6
1084.37001594896	-8.70290488363956E-6
1084.68899521531	-2.42309488637238E-5
1085.00797448166	-3.99817497509503E-5
1085.32695374801	-5.51168516259581E-5
1085.64593301435	-6.85026790387955E-5
1085.9649122807	-7.98260358604308E-5
1086.28389154705	-8.97061077156369E-5
1086.6028708134	-9.90339811867136E-5
1086.92185007974	-1.08063051475482E-4
1087.24082934609	-1.16796527004914E-4
1087.55980861244	-1.25362552164998E-4
1087.87878787879	-1.34332999472186E-4
1088.19776714514	-1.44462426737935E-4
1088.51674641148	-1.55995476600501E-4
1088.83572567783	-1.68282390701324E-4
1089.15470494418	-1.80034476282787E-4
1089.47368421053	-1.90301225510892E-4
1089.79266347687	-1.97211282243925E-4
1090.11164274322	-1.99341372321693E-4
1090.43062200957	-1.97027307771602E-4
1090.74960127592	-1.8976397379955E-4
1091.06858054226	-1.77479162632554E-4
1091.38755980861	-1.60670629269832E-4
1091.70653907496	-1.40205176636155E-4
1092.02551834131	-1.16981938490524E-4
1092.34449760766	-9.17178167026966E-5
1092.663476874	-6.49182396591508E-5
1092.98245614035	-3.69552859214028E-5
1093.3014354067	-8.1836557276338E-6
1093.62041467305	2.09031505232771E-5
1093.93939393939	4.95634654732457E-5
1094.57735247209	1.04117594998954E-4
1094.89633173844	1.25200907583722E-4
1095.21531100478	1.42057202962786E-4
1095.85326953748	1.63608923717917E-4
1096.17224880383	1.66906816839396E-4
1096.49122807018	1.67000771452153E-4
1096.81020733652	1.64500417766944E-4
1097.12918660287	1.60426092673527E-4
1097.44816586922	1.56682486012527E-4
1097.76714513557	1.54954399525398E-4
1098.08612440191	1.55940476579741E-4
1098.40510366826	1.59227916520899E-4
1098.72408293461	1.63473682535886E-4
1099.04306220096	1.66787080528752E-4
1099.3620414673	1.67499854277553E-4
1099.68102073365	1.64638865947864E-4
1100	1.57774189874504E-4
1100.31897926635	1.4670780861592E-4
1100.6379585327	1.31152246511168E-4
1100.95693779904	1.11409181033029E-4
1101.27591706539	8.81690342491304E-5
1101.59489633174	6.75301587221844E-5
1102.23285486443	3.45336160623155E-6
1102.55183413078	-2.88125562971642E-5
1102.87081339713	-6.06640640019585E-5
1103.18979266348	-9.12428306625301E-5
1103.50877192982	-1.20027284015389E-4
1103.82775119617	-1.47216493586733E-4
1104.14673046252	-1.72760386564663E-4
1104.46570972887	-1.95928375947951E-4
1104.78468899522	-2.15413641266871E-4
1105.10366826156	-2.29614341146211E-4
1105.42264752791	-2.33921835573359E-4
1105.74162679426	-2.333467177561E-4
1106.06060606061	-2.24565757754758E-4
1106.37958532695	-2.07442482868858E-4
1106.6985645933	-1.83133304831995E-4
1107.01754385965	-1.52741301040149E-4
1107.336523126	-1.17365175038908E-4
1107.65550239234	-7.77559571422115E-5
1107.97448165869	-3.49688684772032E-5
1108.29346092504	9.13406534652772E-6
1108.61244019139	5.31267641691313E-5
1108.93141945774	9.61804010007894E-5
1109.25039872408	1.37260939186867E-4
1109.56937799043	1.75221829832983E-4
1109.88835725678	2.08816754055596E-4
1110.20733652313	2.36652345045885E-4
1110.52631578947	2.5750753614362E-4
1110.84529505582	2.70977213398749E-4
1111.48325358852	2.67808645912027E-4
1111.80223285486	2.59191820030535E-4
1112.44019138756	2.1450329117334E-4
1112.75917065391	1.87786635601483E-4
1113.07814992026	1.56114828257059E-4
1113.3971291866	1.21716614864709E-4
1113.71610845295	8.39322579917479E-5
1114.0350877193	4.53217420698371E-5
1114.35406698565	6.6719479783206E-6
1114.67304625199	-3.13476189867101E-5
1114.99202551834	-6.82598425573167E-5
1115.31100478469	-1.03652592600478E-4
1115.62998405104	-1.36711179337223E-4
1115.94896331738	-1.66547250453619E-4
1116.26794258373	-1.92509014549147E-4
1116.58692185008	-2.14383738740276E-4
1116.90590111643	-2.32423662573256E-4
1117.22488038278	-2.4718905306309E-4
1117.54385964912	-2.61649418723531E-4
1118.18181818182	-2.85929632390158E-4
1118.50079744817	-2.95594183885584E-4
1118.81977671451	-2.96929505667398E-4
1119.13875598086	-2.93430766119873E-4
1119.77671451356	-2.84365987781032E-4
1120.0956937799	-2.71185749404657E-4
1120.41467304625	-2.56091457062846E-4
1120.7336523126	-2.4025423455476E-4
1121.05263157895	-2.24534028769985E-4
1121.3716108453	-2.09835635931577E-4
1121.69059011164	-1.97275526713336E-4
1122.00956937799	-1.87270182898436E-4
1122.32854864434	-1.79189340618335E-4
1122.64752791069	-1.71783615430021E-4
1122.96650717703	-1.64018742296546E-4
1123.28548644338	-1.54970578846392E-4
1123.60446570973	-1.43803736721071E-4
1123.92344497608	-1.2985880130556E-4
1124.56140350877	-1.0315589421972E-4
1124.88038277512	-7.74160619632092E-5
1125.19936204147	-4.73827906763979E-5
1125.83732057416	1.27054411406258E-5
1126.15629984051	5.43592852805252E-5
1126.79425837321	1.30125961742555E-4
1127.11323763955	1.74549636324128E-4
1127.4322169059	2.18412149653902E-4
1127.75119617225	2.62148967060893E-4
1128.0701754386	3.06103990040496E-4
1128.38915470494	3.50087398835797E-4
1128.70813397129	3.93298457320168E-4
1129.02711323764	4.34375020085809E-4
1129.34609250399	4.71571493840584E-4
1129.66507177034	5.03125210258193E-4
1129.98405103668	5.2770681117531E-4
1130.30303030303	5.4482618520979E-4
1130.94098883573	5.46839974398305E-4
1131.25996810207	5.43207626320763E-4
1131.57894736842	5.36035292677317E-4
1131.89792663477	5.26270041892762E-4
1132.21690590112	5.14209825075329E-4
1132.53588516746	5.00851626657695E-4
1132.85486443381	4.8471915944337E-4
1133.17384370016	4.64453714905E-4
1133.49282296651	4.39757557777698E-4
1133.81180223285	4.11480685460375E-4
1134.1307814992	3.80724698531454E-4
1134.44976076555	3.48490876521113E-4
1134.7687400319	3.15603422091248E-4
1135.08771929825	2.82623694748518E-4
1135.40669856459	2.49735160047337E-4
1135.72567783094	2.17232691417601E-4
1136.04465709729	1.82890710402894E-4
1136.36363636364	1.49337156641671E-4
1136.68261562998	1.1789562825637E-4
1137.00159489633	8.66960621550561E-5
1137.32057416268	5.62182865369021E-5
1137.63955342903	2.52069315963555E-5
1137.95853269538	-6.13204481580976E-6
1138.27751196172	-3.92235066896118E-5
1138.59649122807	-7.45102156661792E-5
1138.91547049442	-1.11734720862233E-4
1139.23444976077	-1.49884597055006E-4
1139.55342902711	-1.87625286235504E-4
1139.87240829346	-2.24209006160159E-4
1140.19138755981	-2.59252516416009E-4
1140.51036682616	-2.92480768478653E-4
1140.8293460925	-3.23741442765701E-4
1141.14832535885	-3.53166088024048E-4
1141.78628389155	-4.1580914266226E-4
1142.10526315789	-4.36059836748104E-4
1142.42424242424	-4.52427865319627E-4
1142.74322169059	-4.64335254617976E-4
1143.06220095694	-4.72636365441592E-4
1143.70015948963	-4.96310706942338E-4
1144.01913875598	-4.98098169359751E-4
1144.33811802233	-4.97332501468772E-4
1144.65709728868	-4.93586416505321E-4
1144.97607655502	-4.86157725922087E-4
1145.29505582137	-4.74185243811709E-4
1145.61403508772	-4.57271778867563E-4
1145.93301435407	-4.35347283211485E-4
1146.57097288676	-3.89565209364728E-4
1146.88995215311	-3.52302899879198E-4
1147.20893141946	-3.07970020329784E-4
1147.52791068581	-2.41389366698153E-4
1148.1658692185	-1.40948326353252E-4
1148.48484848485	-7.11618563793426E-5
1148.8038277512	1.26062817795702E-6
1149.12280701754	7.42969297793383E-5
1149.44178628389	1.45685098526416E-4
1149.76076555024	2.13376801653786E-4
1150.07974481659	2.74711280336515E-4
1150.39872408293	3.2751185744706E-4
1150.71770334928	3.70113578086029E-4
1151.03668261563	4.00848642406748E-4
1151.35566188198	4.18267315876686E-4
1151.67464114833	4.2166147251943E-4
1152.31259968102	3.79056856910087E-4
1152.63157894737	3.55567707175042E-4
1152.95055821372	3.07997594882425E-4
1153.26953748006	2.54474228238655E-4
1153.58851674641	1.9775828630253E-4
1154.22647527911	7.55734171125066E-5
1154.54545454545	2.41430490577343E-5
1154.8644338118	-2.13346638145984E-5
1155.18341307815	-5.83484405206613E-5
1155.5023923445	-8.5042287171655E-5
1155.82137161085	-1.01406656398129E-4
1156.14035087719	-1.0937355131202E-4
1156.45933014354	-1.11789352869374E-4
1156.77830940989	-1.09688750089432E-4
1157.09728867624	-1.13665352403314E-4
1157.41626794258	-1.17593633518043E-4
1157.73524720893	-1.21052055208071E-4
1158.05422647528	-1.25830856889997E-4
1158.37320574163	-1.34797254070951E-4
1158.69218500797	-1.51409974896488E-4
1159.01116427432	-1.78009457331374E-4
1159.33014354067	-2.12206567189455E-4
1159.64912280702	-2.49313942081608E-4
1160.28708133971	-3.25092899994384E-4
1160.60606060606	-3.61274835275593E-4
1160.92503987241	-3.95081275275988E-4
1161.24401913876	-4.26011197154685E-4
1161.5629984051	-4.53202720337331E-4
1161.88197767145	-4.75010953551513E-4
1162.2009569378	-4.89209078130659E-4
1162.51993620415	-4.93360584549629E-4
1164.11483253589	-3.24039470173676E-4
1164.43381180223	-2.57056191081628E-4
1164.75279106858	-1.87780305173857E-4
1165.07177033493	-1.19632831750649E-4
1165.39074960128	-5.46153616833855E-5
1165.70972886762	6.76737051041876E-6
1166.02870813397	6.51329819714164E-5
1166.34768740032	1.21408290999159E-4
1166.66666666667	1.75379252842167E-4
1166.98564593301	2.26306048392466E-4
1167.30462519936	2.72573010350441E-4
1167.62360446571	3.11778750405001E-4
1167.94258373206	3.42706733183928E-4
1168.26156299841	3.66405157571581E-4
1168.58054226475	3.8499547359272E-4
1168.8995215311	3.99512180207728E-4
1169.21850079745	4.06700326670562E-4
1169.5374800638	4.07002915132626E-4
1169.85645933014	4.07457703575087E-4
1170.17543859649	4.03683405584165E-4
1170.49441786284	3.94926631052672E-4
1170.81339712919	3.8104713474918E-4
1171.13237639553	3.62857787101212E-4
1171.45135566188	3.41903917318587E-4
1171.77033492823	3.1913524513727E-4
1172.08931419458	2.94324810035107E-4
1172.40829346093	2.66472995491984E-4
1172.72727272727	2.34871833245665E-4
1173.04625199362	1.98941343734882E-4
1173.36523125997	1.58185374855124E-4
1173.68421052632	1.1233982436798E-4
1174.00318979266	6.14892237580378E-5
1174.32216905901	6.22273842920684E-6
1174.64114832536	-5.23923006532367E-5
1174.96012759171	-1.12935436458628E-4
1175.27910685805	-1.73799426066656E-4
1175.5980861244	-2.33376913747252E-4
1175.91706539075	-2.90247103675978E-4
1176.2360446571	-3.43342099176525E-4
1176.55502392345	-3.92071940601535E-4
1176.87400318979	-4.36351071452679E-4
1177.19298245614	-4.76442335304084E-4
1177.51196172249	-5.12840388426361E-4
1177.83094098884	-5.46123473207372E-4
1178.14992025518	-5.76747486780493E-4
1178.46889952153	-6.05072209064916E-4
1178.78787878788	-6.31594089102516E-4
1179.10685805423	-6.56108233297426E-4
1179.42583732057	-6.7956773832023E-4
1179.74481658692	-6.99180410251299E-4
1180.06379585327	-7.16676912752678E-4
1180.38277511962	-7.2766368966859E-4
1180.70175438596	-7.3359567651099E-4
1181.02073365231	-7.34786315978453E-4
1181.33971291866	-7.32666461135789E-4
1181.65869218501	-7.28952958057527E-4
1181.97767145136	-7.24875366486577E-4
1182.2966507177	-7.20928199589133E-4
1182.61562998405	-7.16750831315727E-4
1182.9346092504	-7.11420404169383E-4
1183.25358851675	-7.04405626456017E-4
1183.57256778309	-6.95357262586405E-4
1183.89154704944	-6.83864362515663E-4
1184.21052631579	-6.69687819286557E-4
1184.52950558214	-6.52428804434946E-4
1185.48644338118	-5.36947829031909E-4
1186.44338118022	-3.57922388800058E-4
1186.76236044657	-2.92696643982016E-4
1187.40031897927	-1.03924014529411E-4
1187.71929824561	-1.76755247831561E-5
1188.03827751196	8.19478460679646E-5
1188.35725677831	1.75205594759587E-4
1188.67623604466	2.61600708539089E-4
1188.995215311	3.4267987143588E-4
1189.31419457735	4.19881464589378E-4
1189.6331738437	4.94205719727026E-4
1189.95215311005	5.66288604815446E-4
1190.2711323764	6.36509257503581E-4
1190.59011164274	7.05052416376861E-4
1190.90909090909	7.71970848500891E-4
1191.22807017544	8.37231062110311E-4
1191.54704944179	9.00738419030378E-4
1191.86602870813	9.62343023787393E-4
1192.18500797448	0.00102185553300871
1192.50398724083	0.00107906119721191
1192.82296650718	0.00113372977120585
1193.14194577352	0.00118562363821983
1193.46092503987	0.00123450611242815
1194.09888357257	0.00134203036377256

==> Data/Reference_Spectra/Orthorhombic_2_Fit.txt <==
9.40988835725678	8.46906762745823E-11
10.1507820378167	2.21694963411206E-10
10.8916757183766	5.67987245452434E-10
11.6325693989365	1.42424185985478E-9
12.3734630794965	3.49535444647566E-9
13.1143567600564	8.39577803529751E-9
13.8552504406163	1.9737533893121E-8
14.5961441211762	4.54137152323389E-8
15.3370378017361	1.02268854889575E-7
16.0779314822961	2.25404203418366E-7
16.818825162856	4.86231344083994E-7
17.5597188434159	1.02656466556054E-6
18.3006125239758	2.12125178589632E-6
19.0415062045358	4.29003511716571E-6
19.7823998850957	8.49165622644962E-6
20.5232935656556	1.64508051780996E-5
21.2641872462155	3.11921597613799E-5
22.0050809267754	5.78852190266802E-5
22.7459746073354	1.05136708606495E-4
23.4868682878953	1.86898654123573E-4
24.2277619684552	3.25180030709876E-4
24.9686556490151	5.53743257366349E-4
25.709549329575	9.2291385820258E-4
26.450443010135	0.00150550977211562
27.1913366906949	0.00240368557817168
27.9322303712548	0.00375617574418239
28.6731240518147	0.00574501941228957
29.4140177323746	0.00860039743084053
30.1549114129346	0.0126017889434876
30.8958050934945	0.0180733770957324
31.6366987740544	0.0253716454240961
32.3775924546143	0.0348635526624335
33.1184861351742	0.0468946583121312
33.8593798157342	0.061748110567369
34.6002734962941	0.0795973867055673
35.341167176854	0.100457823890405
36.0820608574139	0.124143883920607
36.8229545379739	0.150240264202656
37.5638482185338	0.178094923539689
38.3047418990937	0.206840506875949
39.0456355796536	0.23544747074035
39.7865292602135	0.262807729171406
40.5274229407734	0.287842538174455
41.2683166213334	0.30962368623404
42.0092103018933	0.327494497712971
42.7501039824532	0.341179558686536
43.4909976630131	0.350884537956978
44.2318913435731	0.35741571174662
44.972785024133	0.362386711312807
45.7136787046929	0.368580281479066
46.4545723852528	0.380388477313625
47.1954660658127	0.403883076487718
47.9363597463727	0.445659508240244
48.6772534269326	0.50979355257523
49.4181471074925	0.593675526020841
50.1590407880524	0.685562226847841
50.8999344686123	0.76716668487057
51.6408281491723	0.821609509035939
52.3817218297322	0.842221203021787
53.1226155102921	0.835819664877782
53.863509190852	0.817945989332765
54.6044028714119	0.803830851951002
55.3452965519719	0.801522743361262
56.0861902325318	0.810680054434798
56.8270839130917	0.825746323673382
57.5679775936516	0.840024480855077
58.3088712742116	0.848234475524879
59.0497649547715	0.84722191490828
59.7906586353314	0.835629426088404
60.5315523158913	0.813335322398578
61.2724459964512	0.78102225317454
62.0133396770112	0.739912028450471
62.7542333575711	0.691596763044776
63.495127038131	0.63790743874347
64.2360207186909	0.580794339358963
64.9769143992508	0.522215145679211
65.7178080798108	0.4640347417436
66.4587017603707	0.407942107439907
67.1995954409306	0.355388264705763
67.9404891214905	0.307547004894355
68.6813828020504	0.26529783812396
69.4222764826104	0.229228650540304
70.1631701631703	0.19965414438608
70.9040638437302	0.176645368483437
71.6449575242901	0.160065524453562
72.38585120485	0.149607674521829
73.12674488541	0.144830837667273
73.8676385659699	0.145192067591306
74.6085322465298	0.150073279796409
75.3494259270897	0.158802677040162
76.0903196076496	0.170671490485313
76.8312132882096	0.184947332049642
77.5721069687695	0.200885713727638
78.3130006493294	0.21774124751872
79.0538943298893	0.23477974544784
79.7947880104493	0.251291967211688
80.5356816910092	0.266609199460616
81.2765753715691	0.280120282699084
82.017469052129	0.291289207481652
82.7583627326889	0.299672042818634
83.4992564132489	0.304931776784999
84.2401500938088	0.306849658510176
84.9810437743687	0.305331824326937
85.7219374549286	0.300410339769782
86.4628311354885	0.292238247460896
87.2037248160485	0.281078722287059
87.9446184966084	0.267288939806835
88.6855121771683	0.251299705428275
89.4264058577282	0.233592224582514
90.1672995382881	0.214673586868955
90.9081932188481	0.19505257664806
91.649086899408	0.175217313583685
92.3899805799679	0.155615990163461
93.1308742605278	0.136641642648609
93.8717679410877	0.118621508012134
94.6126616216477	0.101811124894622
95.3535553022076	0.0863929708095934
96.0944489827675	0.0724791226036881
96.8353426633274	0.0601172040373594
97.5762363438873	0.0492987533426768
98.3171300244473	0.0399691037370406
99.0580237050072	0.0320379108200467
99.7989173855671	0.0253895655652606
100.539811066127	0.0198928795828595
101.280704746687	0.0154095991034247
102.021598427247	0.0118014761459679
102.762492107807	0.00893578363300944
103.503385788367	0.0066892945000565
104.244279468927	0.00495084672715461
104.985173149487	0.00362268484661867
105.726066830046	0.00262080572117993
106.466960510606	0.00187454676429764
107.207854191166	0.00132564436289514
107.948747871726	9.26965688257694E-4
108.689641552286	6.41084732420611E-4
109.430535232846	4.38838899283581E-4
110.171428913406	2.97970354662088E-4
110.912322593966	2.01929962445669E-4
111.653216274526	1.38903195265347E-4
112.394109955086	1.01107941560866E-4
113.135003635646	8.44134572547603E-5
113.875897316206	8.83362398033477E-5
114.616790996766	1.16478988926146E-4
115.357684677325	1.77487537417019E-4
116.098578357885	2.86599674753308E-4
116.839472038445	4.67838752097543E-4
117.580365719005	7.56851988250629E-4
118.321259399565	0.00120429726524176
119.062153080125	0.00187953582052495
119.803046760685	0.00287419339267878
120.543940441245	0.00430492491616177
121.284834121805	0.00631449193629905
122.025727802365	0.00907009115931602
122.766621482925	0.0127578260550181
123.507515163485	0.017572364943155
124.248408844044	0.0237012394660979
124.989302524604	0.0313039337149106
125.730196205164	0.040486871155054
126.471089885724	0.0512765412744568
127.211983566284	0.0635942008394821
127.952877246844	0.0772367276306717
128.693770927404	0.0918692511961557
129.434664607964	0.107036115111401
130.175558288524	0.122197273197283
130.916451969084	0.136796284521402
131.657345649644	0.150361085703673
132.398239330204	0.162626043612261
133.139133010764	0.17364159637076
133.880026691323	0.183811729614609
134.620920371883	0.193787601367642
135.361814052443	0.204174221205502
136.102707733003	0.215091985300727
136.843601413563	0.225753932522393
137.584495094123	0.234302163832922
138.325388774683	0.238106573219109
139.066282455243	0.234534791999301
139.807176135803	0.221934178733753
140.548069816363	0.200391177098736
141.288963496923	0.171890012480695
142.029857177483	0.139775684435867
142.770750858043	0.107769402302595
143.511644538602	0.078977537419937
144.252538219162	0.0552765591657239
144.993431899722	0.0372161160268823
145.734325580282	0.0243291239216186
146.475219260842	0.0156085311706669
147.216112941402	0.00993246508493409
147.957006621962	0.0063274430238701
148.697900302522	0.00406714068302208
149.438793983082	0.00266243452380338
150.179687663642	0.001805358661375
150.920581344202	0.00130913067057166
151.661475024762	0.00106234519388336
152.402368705321	9.9964661370781E-4
153.143262385881	0.00108474150101731
153.884156066441	0.00130089435421481
154.625049747001	0.0016454429135661
155.365943427561	0.00212636761421175
156.106837108121	0.00275992792942552
156.847730788681	0.0035688749033913
157.588624469241	0.0045809633744418
158.329518149801	0.00582757598261744
159.070411830361	0.00734231705130435
159.811305510921	0.00915947148168013
160.552199191481	0.0113122620611178
161.293092872041	0.0138308795153131
162.0339865526	0.0167403021234105
162.77488023316	0.0200579639720545
163.51577391372	0.0237913707800109
164.25666759428	0.0279357971123477
164.99756127484	0.0324722258107914
165.7384549554	0.037365706565413
166.47934863596	0.0425643129631142
167.22024231652	0.0479988639850161
167.96113599708	0.0535835458362581
168.70202967764	0.0592175237192185
169.4429233582	0.0647875729477761
170.18381703876	0.070171688597033
170.92471071932	0.0752435581262202
171.665604399879	0.0798777085757724
172.406498080439	0.0839550758976836
173.147391760999	0.0873686952545039
173.888285441559	0.0900291831111039
174.629179122119	0.091869678216024
175.370072802679	0.0928499303655317
176.110966483239	0.0929592718322622
176.851860163799	0.092218272698635
177.592753844359	0.0906789621512355
178.333647524919	0.0884235857478242
179.074541205479	0.0855619559149852
179.815434886039	0.0822275320418797
180.556328566598	0.0785724313812005
181.297222247158	0.0747616184334947
182.038115927718	0.0709665468644004
182.779009608278	0.0673585350318278
183.519903288838	0.0641021467730512
184.260796969398	0.0613488276350604
185.001690649958	0.0592310183305436
185.742584330518	0.057856936751923
186.483478011078	0.0573061912041475
187.224371691638	0.0576263627655139
187.965265372198	0.0588306740030267
188.706159052758	0.0608968428766396
189.447052733318	0.0637672012991085
190.187946413877	0.0673501334646343
190.928840094437	0.0715228558931176
191.669733774997	0.0761355164709913
192.410627455557	0.0810165328751692
193.151521136117	0.0859790233985069
193.892414816677	0.09082810971728
194.633308497237	0.0953687982021131
195.374202177797	0.0994140821570142
196.115095858357	0.102792860515897
196.855989538917	0.10535724687391
197.596883219477	0.106988852088736
198.337776900037	0.107603666801643
199.078670580597	0.107155246142825
199.819564261156	0.105636002793252
200.560457941716	0.10307653820639
201.301351622276	0.0995430742972869
202.042245302836	0.0951331771063996
202.783138983396	0.0899700777874895
203.524032663956	0.0841959842630047
204.264926344516	0.0779648313375932
205.005820025076	0.0714349339007569
205.746713705636	0.064761987024668
206.487607386196	0.0580928020618461
207.228501066756	0.0515600862815941
207.969394747316	0.0452784744032417
208.710288427875	0.0393419138853291
209.451182108435	0.0338224021344141
210.192075788995	0.0287699817589938
210.932969469555	0.024213826366059
211.673863150115	0.0201641983393737
212.414756830675	0.016615032986057
213.155650511235	0.0135468993114141
213.896544191795	0.0109301033553669
214.637437872355	0.00872773096450265
215.378331552915	0.00689846784290222
216.119225233475	0.00539908044450805
216.860118914035	0.00418648697786401
217.601012594595	0.00321938964066873
218.341906275154	0.0024594744663942
219.082799955714	0.00187221230535528
219.823693636274	0.00142731301928706
220.564587316834	0.00109889537379457
221.305480997394	8.65438441847461E-4
222.046374677954	7.09578040622269E-4
222.787268358514	6.17805412513651E-4
223.528162039074	5.80116574922299E-4
224.269055719634	5.8965085571328E-4
225.009949400194	6.4234718089459E-4
225.750843080754	7.36637462649472E-4
226.491736761314	8.73188430681028E-4
227.232630441874	0.00105469668520317
227.973524122433	0.00128573665394134
228.714417802993	0.00157265739662622
229.455311483553	0.00192352162357633
230.196205164113	0.00234807864895622
230.937098844673	0.00285776205335622
231.677992525233	0.00346570237870906
232.418886205793	0.0041867450547449
233.159779886353	0.00503746383859853
233.900673566913	0.00603616026040083
234.641567247473	0.0072028398695393
235.382460928033	0.00855915646255173
236.123354608593	0.0101283159618125
236.864248289152	0.0119349322372529
237.605141969712	0.0140048279620815
238.346035650272	0.0163647746096631
239.086929330832	0.0190421669694175
239.827823011392	0.0220646291123193
240.568716691952	0.0254595505853201
241.309610372512	0.0292535537563126
242.050504053072	0.0334718956459354
242.791397733632	0.0381378102284651
243.532291414192	0.0432717999997519
244.273185094752	0.0488908885144434
245.014078775312	0.0550078484883074
245.754972455872	0.061630422829827
246.495866136431	0.0687605584824521
247.236759816991	0.0763936750926489
247.977653497551	0.0845179921362094
248.718547178111	0.0931139391092825
249.459440858671	0.102153673607279
250.200334539231	0.11160073148052
250.941228219791	0.121409831703467
251.682121900351	0.131526856091287
252.423015580911	0.141889020548191
253.163909261471	0.15242525018351
253.904802942031	0.163056765474355
254.645696622591	0.173697880822078
255.38659030315	0.18425701051817
256.12748398371	0.194637870514155
256.86837766427	0.204740857718168
257.60927134483	0.214464582076101
258.35016502539	0.223707520703537
259.09105870595	0.232369758078278
259.83195238651	0.240354772027558
260.57284606707	0.247571222165302
261.31373974763	0.253934695728306
262.05463342819	0.259369365549648
262.79552710875	0.263809516257176
263.53642078931	0.267200897693073
264.27731446987	0.269501868947783
265.018208150429	0.270684302151121
265.759101830989	0.270734222064403
266.499995511549	0.269652165313319
267.240889192109	0.267453251488772
267.981782872669	0.264166966986034
268.722676553229	0.259836670996452
269.463570233789	0.254518841153946
270.204463914349	0.248282083628478
270.945357594909	0.241205938640213
271.686251275469	0.233379517178181
272.427144956029	0.224900007944964
273.168038636589	0.215871095087005
273.908932317148	0.206401327064467
274.649825997708	0.196602475109305
275.390719678268	0.18658791624946
276.131613358828	0.176471071061888
276.872507039388	0.16636392045769
277.613400719948	0.156375619265892
278.354294400508	0.146611217585243
279.095188081068	0.137170494260526
279.836081761628	0.12814690085941
280.576975442188	0.119626609601119
281.317869122748	0.111687655188387
282.058762803308	0.10439915870598
282.799656483868	0.0978206218493549
283.540550164427	0.0920012817814092
284.281443844987	0.0869795207819475
285.022337525547	0.0827823302984437
285.763231206107	0.0794248356233212
286.504124886667	0.0769098946745029
287.245018567227	0.0752277915996777
287.985912247787	0.0743560524530773
288.726805928347	0.0742594152841109
289.467699608907	0.0748899899496149
290.208593289467	0.0761876432371867
290.949486970027	0.0780806420473343
291.690380650587	0.0804865812185618
292.431274331146	0.0833136131320563
293.172168011706	0.0864619838105399
293.913061692266	0.0898258654072172
294.653955372826	0.0932954585894544
295.394849053386	0.0967593213811989
296.135742733946	0.100106864694092
296.876636414506	0.10323094025467
297.617530095066	0.106030435084616
298.358423775626	0.108412779133141
299.099317456186	0.110296269886149
299.840211136746	0.111612120272191
300.581104817306	0.112306144079619
301.321998497866	0.112340006140195
302.062892178425	0.111691982093471
302.803785858985	0.110357193657756
303.544679539545	0.10834730876089
304.285573220105	0.105689720210292
305.026466900665	0.102426240315704
305.767360581225	0.0986113705665628
306.508254261785	0.0943102238035197
307.249147942345	0.0895961902479219
307.990041622905	0.084548447520028
308.730935303465	0.0792494180076538
309.471828984025	0.0737822746453043
310.212722664585	0.0682285887005111
310.953616345145	0.0626662012341715
311.694510025704	0.0571673844574218
312.435403706264	0.0517973413748883
313.176297386824	0.0466130730902209
313.917191067384	0.0416626241508983
314.658084747944	0.0369846984258127
315.398978428504	0.0326086221754493
316.139872109064	0.0285546179070784
316.880765789624	0.0248343427752725
317.621659470184	0.0214516389045941
318.362553150744	0.0184034400469309
319.103446831304	0.0156807791977533
319.844340511864	0.013269844769872
320.585234192424	0.0111530381257811
321.326127872983	0.00930999209842176
322.067021553543	0.00771851796632059
322.807915234103	0.00635545660179358
323.548808914663	0.00519741765382448
324.289702595223	0.00422139822420956
325.030596275783	0.00340527921586835
325.771489956343	0.00272820315537905
326.512383636903	0.00217084170342907
327.253277317463	0.00171556424752217
327.994170998023	0.00134652098024434
328.735064678583	0.0010496548228263
329.475958359143	8.1265661706049E-4
330.216852039702	6.24877359802039E-4
330.957745720262	4.77210079410826E-4
331.698639400822	3.61952430404504E-4
332.439533081382	2.72659370936897E-4
333.180426761942	2.03993522488642E-4
333.921320442502	1.51579099476954E-4
334.662214123062	1.11863717082109E-4
335.403107803622	8.19909904101716E-5
336.144001484182	5.96856554893997E-5
336.884895164742	4.31519812548433E-5
337.625788845302	3.09854951316001E-5
338.366682525862	2.20974957431774E-5
339.107576206422	1.56514504191395E-5
339.848469886981	1.10101448375225E-5
340.589363567541	7.69233882894761E-6
341.330257248101	5.33765888207261E-6
342.071150928661	3.67849969554146E-6
342.812044609221	2.51779325519796E-6
343.552938289781	1.71161749540301E-6
344.293831970341	1.15574520882204E-6
345.034725650901	7.75370084205211E-7
345.775619331461	5.17389325296804E-7
346.516513012021	3.44778564671764E-7
347.257406692581	2.32785179713633E-7
347.998300373141	1.66931882829298E-7
348.7391940537	1.43237284821769E-7
349.48008773426	1.7174569989503E-7
350.22098141482	2.8560136934478E-7
350.96187509538	5.59765281106352E-7
351.70276877594	1.14638607853925E-6
352.4436624565	2.33814601408834E-6
353.18455613706	4.67684380379401E-6
353.92544981762	9.1319415480829E-6
354.66634349818	1.73819916115012E-5
355.40723717874	3.22388364490692E-5
356.1481308593	5.82567540915788E-5
356.88902453986	1.0256109427764E-4
357.62991822042	1.75906871344202E-4
358.370811900979	2.93930682121024E-4
359.111705581539	4.784850706257E-4
359.852599262099	7.5884487717581E-4
360.593492942659	0.00117246178549363
361.334386623219	0.00176484039869764
362.075280303779	0.00258805331107122
362.816173984339	0.00369744768398981
363.557067664899	0.00514626202145443
364.297961345459	0.00697818996267703
365.038855026019	0.00921838235241322
365.779748706579	0.0118639056296874
366.520642387139	0.0148751613705991
367.261536067699	0.0181700751868689
368.002429748258	0.0216228432146084
368.743323428818	0.025068590174319
369.484217109378	0.0283144453019308
370.225110789938	0.0311563979063402
370.966004470498	0.0334000765150762
371.706898151058	0.0348825895679054
372.447791831618	0.0354920439505812
373.188685512178	0.0351814989805524
373.929579192738	0.0339749404900284
374.670472873298	0.0319642196346338
375.411366553858	0.0292974987160505
376.152260234418	0.0261612215027551
376.893153914977	0.0227586516385955
377.634047595537	0.0192883942718047
378.374941276097	0.0159259980311199
379.115834956657	0.0128108597555534
379.856728637217	0.0100394733752071
380.597622317777	0.00766486701086187
381.338515998337	0.00570110910047724
382.079409678897	0.00413118949604066
382.820303359457	0.00291643241723815
383.561197040017	0.0020058098228604
384.302090720577	0.0013439670677114
385.042984401137	8.77300822476101E-4
385.783878081697	5.57916855848391E-4
386.524771762256	3.45661862580773E-4
387.265665442816	2.08638517742535E-4
388.006559123376	1.22687003815275E-4
388.747452803936	7.02851729211971E-5
389.488346484496	3.92274521771864E-5
390.229240165056	2.13293819809481E-5
390.970133845616	1.12987517208213E-5
391.711027526176	5.83117034909998E-6
392.451921206736	2.93218297591867E-6
393.192814887296	1.4371084756583E-6
393.933708567856	6.87528155152669E-7
394.674602248416	3.23053454164949E-7
395.415495928975	1.52916068132498E-7
396.156389609535	8.00085161753008E-8
396.897283290095	5.78577159974297E-8
397.638176970655	6.75215333442454E-8
398.379070651215	1.06274287094533E-7
399.119964331775	1.83353037180549E-7
399.860858012335	3.2030747121284E-7
400.601751692895	5.54983078072535E-7
401.342645373455	9.49161845273744E-7
402.083539054015	1.60059702128349E-6
402.824432734575	2.66073945733172E-6
403.565326415135	4.35992531728605E-6
404.306220095695	7.04218343500879E-6
405.047113776254	1.12120800325798E-5
405.788007456814	1.75960588488778E-5
406.528901137374	2.72204273769103E-5
407.269794817934	4.15073284516362E-5
408.010688498494	6.23885554603019E-5
408.751582179054	9.24347741988907E-5
409.492475859614	1.34994521920109E-4
410.233369540174	1.94333293789711E-4
410.974263220734	2.75758294329588E-4
411.715156901294	3.85709435097437E-4
412.456050581854	5.31792547623396E-4
413.196944262414	7.2272742890061E-4
413.937837942973	9.68182288732574E-4
414.678731623533	0.0012784685118658
415.419625304093	0.00166407633422135
416.160518984653	0.00213504365070994
416.901412665213	0.00270016671108924
417.642306345773	0.00336608210467005
418.383200026333	0.00413627244807031
419.124093706893	0.00501007093987926
419.864987387453	0.00598175910609918
420.605881068013	0.00703986400313631
421.346774748573	0.00816676249244107
422.087668429133	0.0093386884606523
422.828562109693	0.010526213042042
423.569455790252	0.0116952289868653
424.310349470812	0.0128084214560621
425.051243151372	0.013827153857069
425.792136831932	0.0147136454647558
426.533030512492	0.0154332746540363
427.273924193052	0.0159568142256213
428.014817873612	0.0162623984881287
428.755711554172	0.0163370378193307
429.496605234732	0.016177534554996
430.237498915292	0.0157907102234778
430.978392595852	0.0151929216262939
431.719286276412	0.0144089135978411
432.460179956972	0.013470120560046
433.201073637531	0.0124125792501058
433.941967318091	0.0112746454041466
434.682860998651	0.0100947148422553
435.423754679211	0.00890913469339332
436.164648359771	0.00775045680802729
436.905542040331	0.00664613841458509
437.646435720891	0.00561774173154926
438.387329401451	0.00468063162427905
439.128223082011	0.00384412465183346
439.869116762571	0.00311200844765074
440.610010443131	0.0024833296765198
441.350904123691	0.00195334203404203
442.091797804251	0.00151451130339806
442.83269148481	0.00115748946834172
443.57358516537	8.71990760755367E-4
444.31447884593	6.47525721543038E-4
445.05537252649	4.73971765589535E-4
445.79626620705	3.41978044565434E-4
446.53715988761	2.43217199613773E-4
447.27805356817	1.70506385773984E-4
448.01894724873	1.17824965085968E-4
448.75984092929	8.02572540785674E-5
449.50073460985	5.38866989135512E-5
450.24162829041	3.56639275214448E-5
450.98252197097	2.32662860572392E-5
451.723415651529	1.49615043867429E-5
452.464309332089	9.48361185909162E-6
453.205203012649	5.92546700065273E-6
453.946096693209	3.64940197378941E-6
454.686990373769	2.21549680124208E-6
455.427884054329	1.32577815257259E-6
456.168777734889	7.82025464140731E-7
456.909671415449	4.54696108500582E-7
457.650565096009	2.60598484604249E-7
458.391458776569	1.4722204312625E-7
459.132352457129	8.1983055626384E-8
459.873246137689	4.50013629697079E-8
460.614139818249	2.43487987469552E-8
461.355033498808	1.29861291743836E-8
462.095927179368	6.82703615724313E-9
462.836820859928	3.53781397679227E-9
463.577714540488	1.80712456602442E-9
464.318608221048	9.09895447408068E-10
465.059501901608	4.51590919245757E-10
465.800395582168	2.20927213362506E-10
466.541289262728	1.06537753524047E-10
467.282182943288	5.06416865891131E-11
468.023076623848	2.37281070678187E-11
468.763970304408	1.09589345072937E-11
469.504863984968	4.98911914743172E-12
470.245757665527	2.23887437549631E-12
470.986651346087	9.90343560076004E-13
471.727545026647	4.31809650240627E-13
472.468438707207	1.85587666812386E-13
473.209332387767	7.86241902872466E-14
473.950226068327	3.28332267404355E-14
474.691119748887	1.35151618762107E-14
475.432013429447	5.48377015572826E-15
476.172907110007	2.19324698767155E-15
476.913800790567	8.64661546626732E-16
477.654694471127	3.36012207017945E-16
478.395588151687	1.28710587005263E-16
479.136481832247	4.85986038264123E-17
479.877375512806	1.80877114203581E-17
480.618269193366	6.63580712089616E-18
481.359162873926	2.39968476239484E-18
482.100056554486	8.55391517889002E-19
482.840950235046	3.00556407514801E-19
483.581843915606	1.0409679266558E-19
484.322737596166	3.55384933649916E-20
485.063631276726	1.19594437831755E-20
485.804524957286	3.9671009972319E-21
486.545418637846	1.29713697361188E-21
487.286312318406	4.18069732046922E-22
488.027205998966	1.32819523999413E-22
488.768099679526	4.15934954060514E-23
489.508993360085	1.28392372540644E-23
490.249887040645	3.90663948736861E-24
490.990780721205	1.17170356899001E-24
491.731674401765	3.46403663216148E-25
492.472568082325	1.00947950306303E-25
493.213461762885	2.89976524576472E-26
493.954355443445	8.21066781008498E-27
494.695249124005	2.29162963112171E-27
495.436142804565	6.30464568712015E-28
496.177036485125	1.70972894943685E-28
496.917930165685	4.57029579294749E-29
497.658823846245	1.20423981621215E-29
498.399717526804	3.12783069319867E-30
499.140611207364	8.00978376205754E-31
499.881504887924	2.02577215168698E-31
500.622398568484	5.13590907325204E-32
501.363292249044	1.46948808540122E-32
502.104185929604	8.09875280740657E-33
502.845079610164	1.1726490762673E-32
503.585973290724	2.377500484536E-32
504.326866971284	5.04214076581566E-32
505.067760651844	1.07088139973643E-31
505.808654332404	2.2664105143661E-31
506.549548012964	4.77716514094706E-31
507.290441693524	1.00279216841822E-30
508.031335374083	2.09632153565898E-30
508.772229054643	4.36426240229007E-30
509.513122735203	9.04835810372222E-30
510.254016415763	1.86824861538254E-29
510.994910096323	3.84154142806118E-29
511.735803776883	7.86651429523878E-29
512.476697457443	1.60422438833686E-28
513.217591138003	3.25802082375302E-28
513.958484818563	6.58944079440302E-28
514.699378499123	1.32723928465623E-27
515.440272179683	2.66229305016133E-27
516.181165860243	5.31824636851635E-27
516.922059540802	1.05800326780314E-26
517.662953221362	2.09609773681952E-26
518.403846901922	4.13563319095189E-26
519.144740582482	8.12603069215163E-26
519.885634263042	1.59008692922938E-25
520.626527943602	3.098626566375E-25
521.367421624162	6.01344821701619E-25
522.108315304722	1.16220803634162E-24
522.849208985282	2.23691836904358E-24
523.590102665842	4.28767995295773E-24
524.330996346402	8.18465822021628E-24
525.071890026962	1.55591081528842E-23
525.812783707522	2.94560707152374E-23
526.553677388082	5.55355261803641E-23
527.294571068641	1.04273255156558E-22
528.035464749201	1.94975900502814E-22
528.776358429761	3.6307379225879E-22
529.517252110321	6.73309637825226E-22
530.258145790881	1.24348549540443E-21
530.999039471441	2.28703378220735E-21
531.739933152001	4.18900036963863E-21
532.480826832561	7.64107004382018E-21
533.221720513121	1.3880462142747E-20
533.962614193681	2.51107471084705E-20
534.703507874241	4.52398655619804E-20
535.444401554801	8.11687653835494E-20
536.185295235361	1.45031566483489E-19
536.92618891592	2.58072719624395E-19
537.66708259648	4.5732782139854E-19
538.40797627704	8.07084690477943E-19
539.1488699576	1.41845825574795E-18
539.88976363816	2.48267558006683E-18
540.63065731872	4.32742299732903E-18
541.37155099928	7.51181161756247E-18
542.11244467984	1.29857186913475E-17
542.8533383604	2.2355956511311E-17
543.59423204096	3.83289113994929E-17
544.33512572152	6.54433732219767E-17
545.07601940208	1.11278389461056E-16
545.816913082639	1.88435163772049E-16
546.557806763199	3.1777449011613E-16
547.298700443759	5.33681409615885E-16
548.039594124319	8.92588078497475E-16
548.780487804879	1.48670928062631E-15
549.521381485439	2.46607900588197E-15
550.262275165999	4.07374539572401E-15
551.003168846559	6.70172715140984E-15
551.744062527119	1.09795758981034E-14
552.484956207679	1.79139084802971E-14
553.225849888239	2.91072449169085E-14
553.966743568799	4.70996643656738E-14
554.707637249359	7.58997748496816E-14
555.448530929918	1.21806124634673E-13
556.189424610478	1.9467210611454E-13
556.930318291038	3.0984485711929E-13
557.671211971598	4.91123617964989E-13
558.412105652158	7.75252741150901E-13
559.152999332718	1.21871389973375E-12
559.893893013278	1.90794645056795E-12
560.634786693838	2.97465471184879E-12
561.375680374398	4.61862715591915E-12
562.116574054958	7.14159489066378E-12
562.857467735518	1.09972343642784E-11
563.598361416078	1.6864664776829E-11
564.339255096637	2.57559698882489E-11
565.080148777197	3.91727505895809E-11
565.821042457757	5.93329838209579E-11
566.561936138317	8.94981945311648E-11
567.302829818877	1.34443039464266E-10
568.043723499437	2.01126054243026E-10
568.784617179997	2.99643118204453E-10
569.525510860557	4.44576236722067E-10
570.266404541117	6.56892261664331E-10
571.007298221677	9.66602712343642E-10
571.748191902237	1.41647148521304E-9
572.489085582797	2.06715777908611E-9
573.229979263357	3.0043143979026E-9
573.970872943916	4.34833600180295E-9
574.711766624476	6.26767941226886E-9
575.452660305036	8.99697299389677E-9
576.193553985596	1.28615118551418E-8
576.934447666156	1.83102212052571E-8
577.675341346716	2.59597868848E-8
578.416235027276	3.66534296585806E-8
579.157128707836	5.15387731112591E-8
579.898022388396	7.21704639473813E-8
580.638916068956	1.00644693502196E-7
581.379809749516	1.39774590726516E-7
582.120703430076	1.93317664685619E-7
582.861597110635	2.66269126901119E-7
583.602490791195	3.65238080397441E-7
584.343384471755	4.98927281774273E-7
585.084278152315	6.7874151910742E-7
585.825171832875	9.19554646840138E-7
586.566065513435	1.2406710088098E-6
587.306959193995	1.66702336957245E-6
588.047852874555	2.2306565387324E-6
588.788746555115	2.97255354868469E-6
589.529640235675	3.94486941664519E-6
590.270533916235	5.21364600656039E-6
591.011427596795	6.86209004817269E-6
591.752321277355	8.99450462251092E-6
592.493214957914	1.17409719376769E-5
593.234108638474	1.52628914373373E-5
593.975002319034	1.97594815304778E-5
594.715895999594	2.54753547084374E-5
595.456789680154	3.27092736116061E-5
596.197683360714	4.18241887064132E-5
596.938577041274	5.32586455327647E-5
597.679470721834	6.75396298304128E-5
598.420364402394	8.52968910900263E-5
599.161258082954	1.07278748090562E-4
599.902151763514	1.34369332789164E-4
600.643045444074	1.67607170737389E-4
601.383939124634	2.08204926521479E-4
602.124832805193	2.57570061480869E-4
602.865726485753	3.17326058576501E-4
603.606620166313	3.89333766806557E-4
604.347513846873	4.7571230677255E-4
605.088407527433	5.78858862461292E-4
605.829301207993	7.01466565479076E-4
606.570194888553	8.46539561206931E-4
607.311088569113	0.00101740423688504
608.051982249673	0.00121771549555437
608.792875930233	0.00145145688386691
609.533769610793	0.00172293333332424
610.274663291353	0.00203675526109353
611.015556971912	0.00239781280569809
611.756450652472	0.00281123905167891
612.497344333032	0.00328236123199741
613.238238013592	0.00381663909239004
613.979131694152	0.0044195898611683
614.720025374712	0.00509669959186352
615.460919055272	0.0058533210327046
616.201812735832	0.00669455862114091
616.942706416392	0.00762514169510104
617.683600096952	0.00864928754352271
618.424493777512	0.00977055647158719
619.165387458072	0.0109917016125007
619.906281138632	0.0123145167562535
620.647174819191	0.0137396859630652
621.388068499751	0.0152666391603906
622.128962180311	0.016893418262274
622.869855860871	0.0186165585742796
623.610749541431	0.0204309903339977
624.351643221991	0.0223299651675368
625.092536902551	0.0243050120023765
625.833430583111	0.0263459265582907
626.574324263671	0.028440797939354
627.315217944231	0.0305760750775124
628.056111624791	0.0327366748459381
628.797005305351	0.034906132590555
629.53789898591	0.03706679465042
630.27879266647	0.0392000511886372
631.01968634703	0.0412866063772909
631.76058002759	0.043306781718645
632.50147370815	0.0452408470887818
633.24236738871	0.0470693730071307
633.98326106927	0.048773596711793
634.72415474983	0.0503357938975182
635.46504843039	0.0517396474851331
636.20594211095	0.0529706045640936
636.94683579151	0.0540162126993393
637.68772947207	0.0548664271242517
638.42862315263	0.055513880945948
639.16951683319	0.0559541113483549
639.910410513749	0.0561857358624376
640.651304194309	0.0562105740417736
641.392197874869	0.0560337112875366
642.133091555429	0.0556635030563684
642.873985235989	0.0551115192008485
643.614878916549	0.0543924296782653
644.355772597109	0.0535238342644468
645.096666277669	0.052526040175957
645.837559958229	0.0514217925938878
646.578453638789	0.0502359639631877
647.319347319349	0.0489952085912712
648.060240999909	0.047727589478737
648.801134680468	0.04646218448552
649.542028361028	0.0452286788814634
650.282922041588	0.0440569510752795
651.023815722148	0.0429766578931628
651.764709402708	0.0420168252275419
652.505603083268	0.0412054492414374
653.246496763828	0.0405691126399359
653.987390444388	0.0401326198515278
654.728284124948	0.0399186543387889
655.469177805508	0.0399474607142852
656.210071486068	0.0402365538997284
656.950965166628	0.0408004572508591
657.691858847188	0.0416504713834483
658.432752527747	0.0427944753727177
659.173646208307	0.0442367620446666
659.914539888867	0.0459779092093054
660.655433569427	0.0480146888709356
661.396327249987	0.0503400166519914
662.137220930547	0.0529429438437456
662.878114611107	0.0558086946077083
663.619008291667	0.0589187508558671
664.359901972227	0.062250987200323
665.100795652787	0.0657798580542788
665.841689333347	0.0694766384661155
666.582583013907	0.0733097195659667
667.323476694466	0.0772449586003211
668.064370375026	0.081246082436838
668.805264055586	0.0852751421621793
669.546157736146	0.0892930150043125
670.287051416706	0.0932599483307575
671.027945097266	0.0971361389566906
671.768838777826	0.100882339498045
672.509732458386	0.104460482084347
673.250626138946	0.107834308464059
673.991519819506	0.110969994449845
674.732413500066	0.113836755816048
675.473307180626	0.116407422222998
676.214200861186	0.118658965541091
676.955094541745	0.120572969110354
677.695988222305	0.122136025016063
678.436881902865	0.123340047393348
679.177775583425	0.124182491087358
679.918669263985	0.12466646667231
680.659562944545	0.124800744843125
681.400456625105	0.124599645497612
682.141350305665	0.124082809375983
682.882243986225	0.123274852860525
683.623137666785	0.122204909397206
684.364031347345	0.120906063913062
685.104925027905	0.119414689494406
685.845818708464	0.117769698384504
686.586712389024	0.116011721977302
687.327606069584	0.114182236848145
688.068499750144	0.112322655897141
688.809393430704	0.110473405313331
689.550287111264	0.108673009231043
690.291180791824	0.106957204584548
691.032074472384	0.105358108723862
691.772968152944	0.103903461796758
692.513861833504	0.102615964707833
693.254755514064	0.101512731630795
693.995649194624	0.100604873590656
694.736542875184	0.0998972265852185
695.477436555743	0.0993882341401456
696.218330236303	0.0990699901716787
696.959223916863	0.09892844367062
697.700117597423	0.0989437621458565
698.441011277983	0.0990908461176403
699.181904958543	0.0993399823850695
699.922798639103	0.0996576194707824
700.663692319663	0.100007244731435
701.404586000223	0.100350339271149
702.145479680783	0.100647384148772
702.886373361343	0.100858889548896
703.627267041903	0.10094641768335
704.368160722463	0.100873570262142
705.109054403022	0.100606912439987
705.849948083582	0.100116807184779
706.590841764142	0.0993781369640073
707.331735444702	0.0983708934004891
708.072629125262	0.0970806199698781
708.813522805822	0.0954986977288806
709.554416486382	0.0936224692817919
710.295310166942	0.0914552015071481
711.036203847502	0.0890058927653863
711.777097528062	0.0862889351882898
712.517991208622	0.0833236470238119
713.258884889182	0.0801336937131092
713.999778569741	0.0767464192805443
714.740672250301	0.0731921116309864
715.481565930861	0.069503226422955
716.222459611421	0.0657135943154003
716.963353291981	0.0618576356067698
717.704246972541	0.0579696046728682
718.445140653101	0.0540828842737477
719.186034333661	0.0502293468750141
719.926928014221	0.0464387967695105
720.667821694781	0.0427385031555489
721.408715375341	0.0391528305931382
722.149609055901	0.0357029695787546
722.890502736461	0.0324067664967245
723.63139641702	0.0292786490457806
724.37229009758	0.0263296405026985
725.11318377814	0.0235674539436304
725.8540774587	0.0209966558416275
726.59497113926	0.0186188873116838
727.33586481982	0.0164331306719562
728.07675850038	0.014436008898082
728.81765218094	0.012622105914156
729.5585458615	0.0109842964219154
730.29943954206	0.00951407504241949
731.04033322262	0.0082018758506887
731.78122690318	0.00703737484176725
732.522120583739	0.00600976939866906
733.263014264299	0.00510803036776402
734.003907944859	0.00432112382397053
734.744801625419	0.00363820097635823
735.485695305979	0.00304875588611854
736.226588986539	0.00254275171707405
736.967482667099	0.00211071709924924
737.708376347659	0.00174381485423394
738.449270028219	0.0014338858119105
739.190163708779	0.00117347075368757
739.931057389339	9.55813665372552E-4
740.671951069899	7.74849494698882E-4
741.412844750459	6.25179507915844E-4
742.153738431019	5.0203715101184E-4
742.894632111578	4.01247067740624E-4
743.635525792138	3.19179630732509E-4
744.376419472698	2.52703023361043E-4
745.117313153258	1.99134585693052E-4
745.858206833818	1.56192821759333E-4
746.599100514378	1.21951168498134E-4
747.339994194938	9.47943571003645E-5
748.080887875498	7.33779605454137E-5
748.821781556058	5.65915199890843E-5
749.562675236618	4.35254785813164E-5
750.303568917178	3.34420239889708E-5
751.044462597737	2.57498490211988E-5
751.785356278297	1.99827812118486E-5
752.526249958857	1.57822044989066E-5
753.267143639417	1.28831965891182E-5
754.008037319977	1.11043315728486E-5
754.748931000537	1.03411463821908E-5
755.489824681097	1.05633394987207E-5
756.230718361657	1.18158588523917E-5
756.971612042217	1.42241411751879E-5
757.712505722777	1.80038852454533E-5
758.453399403337	2.34758743589044E-5
759.194293083897	3.1086506453611E-5
759.935186764457	4.14348403829699E-5
760.676080445017	5.53071196881693E-5
761.416974125576	7.37198854152006E-5
762.157867806136	9.79729300332615E-5
762.898761486696	1.29713466495074E-4
763.639655167256	1.71012979051829E-4
764.380548847816	2.24458272552349E-4
765.121442528376	2.93258229411591E-4
765.862336208936	3.81367701015798E-4
766.603229889496	4.93629784174936E-4
767.344123570056	6.3593744340207E-4
768.085017250616	8.15415016138034E-4
768.825910931176	0.00104061956129871
769.566804611736	0.00132176126478218
770.307698292295	0.00167094118594009
771.048591972855	0.00210240350956112
771.789485653415	0.00263279815977963
772.530379333975	0.00328144814691485
773.271273014535	0.0040706143793789
774.012166695095	0.00502574891858647
774.753060375655	0.00617572583924191
775.493954056215	0.00755303705118496
776.234847736775	0.00919393872971288
776.975741417335	0.0111385324923975
777.716635097895	0.0134307642690134
778.457528778455	0.0161183230645612
779.198422459015	0.0192524216459582
779.939316139574	0.0228874417219116
780.680209820134	0.0270804275550226
781.421103500694	0.0318904142496452
782.161997181254	0.0373775802755718
782.902890861814	0.0436022181563612
783.643784542374	0.0506235226658535
784.384678222934	0.0584982022764029
785.125571903494	0.0672789268659941
785.866465584054	0.0770126326322043
786.607359264614	0.0877387135274839
787.348252945174	0.0994871370088235
788.089146625734	0.112276530117958
788.830040306293	0.126112289466008
789.570933986853	0.140984775153441
790.311827667413	0.156867653571768
791.052721347973	0.173716456985051
791.793615028533	0.191467428398317
792.534508709093	0.21003671817795
793.275402389653	0.229319993982358
794.016296070213	0.249192517694414
794.757189750773	0.269509732260402
795.498083431333	0.290108387821863
796.238977111893	0.310808220617259
796.979870792453	0.331414180318845
797.720764473013	0.351719182380371
798.461658153572	0.371507342340792
799.202551834132	0.39055762967711
799.943445514692	0.408647860590468
800.684339195252	0.425558932909419
801.425232875812	0.441079192924753
802.166126556372	0.455008814162777
802.907020236932	0.467164062455881
803.647913917492	0.477381320606202
804.388807598052	0.4855207496836
805.129701278612	0.491469472555363
805.870594959172	0.495144178384924
806.611488639732	0.496493064109708
807.352382320291	0.495497049657444
808.093276000851	0.492170227053835
808.834169681411	0.486559528645248
809.575063361971	0.478743625354988
810.315957042531	0.468831091125336
811.056850723091	0.456957893408342
811.797744403651	0.443284290773001
812.538638084211	0.427991236539786
813.279531764771	0.411276401150166
814.020425445331	0.393349935245637
814.761319125891	0.374430099906495
815.502212806451	0.354738890152863
816.243106487011	0.334497772830753
816.98400016757	0.313923650790599
817.72489384813	0.293225152388887
818.46578752869	0.272599329518896
819.20668120925	0.252228829415313
819.94757488981	0.232279586241862
820.68846857037	0.212899058828541
821.42936225093	0.19421502170425
822.17025593149	0.176334898523573
822.91114961205	0.159345610755568
823.65204329261	0.14331390059833
824.39293697317	0.128287075869065
825.13383065373	0.114294116306521
825.87472433429	0.101347075372935
826.615618014849	0.0894427091799637
827.356511695409	0.0785642643903768
828.097405375969	0.068683359568888
828.838299056529	0.0597618991013108
829.579192737089	0.0517539650540666
830.320086417649	0.0446076397661977
831.060980098209	0.0382667201159325
831.801873778769	0.0326722928686859
832.542767459329	0.0277641489182356
833.283661139889	0.023482022255456
834.024554820449	0.0197666468781482
834.765448501009	0.0165606313949722
835.506342181568	0.0138091566449397
836.247235862128	0.011460506181905
836.988129542688	0.00946644294700636
837.729023223248	0.00778244790480562
838.469916903808	0.00636783792309744
839.210810584368	0.00518578083291048
839.951704264928	0.0042032255341822
840.692597945488	0.00339076434430401
841.433491626048	0.00272244365385689
842.174385306608	0.00217553748481343
842.915278987168	0.00173029686015423
843.656172667728	0.00136968609589489
844.397066348288	0.00107911530695265
845.137960028847	8.46176650346107E-4
845.878853709407	6.60390169326139E-4
846.619747389967	5.12963590562316E-4
847.360641070527	3.9656908923189E-4
848.101534751087	3.05138886842998E-4
848.842428431647	2.33680586316502E-4
849.583322112207	1.78112372284213E-4
850.324215792767	1.3511759947517E-4
851.065109473327	1.02017841874636E-4
851.806003153887	7.66631608868662E-5
852.546896834447	5.7338151730658E-5
853.287790515007	4.26822235252789E-5
854.028684195566	3.1622540724529E-5
854.769577876126	2.3318084062137E-5
855.510471556686	1.71133623128494E-5
856.251365237246	1.25004084809154E-5
856.992258917806	9.08781427785554E-6
857.733152598366	6.57568589203055E-6
858.474046278926	4.73553504087697E-6
859.214939959486	3.39424688307352E-6
859.955833640046	2.42138685014198E-6
860.696727320606	1.71921942552041E-6
861.437621001166	1.21491198976093E-6
862.178514681726	8.54485514603491E-7
862.919408362286	5.98151188604555E-7
863.660302042846	4.16738489863531E-7
864.401195723405	2.88976572439381E-7
865.142089403965	1.99438057664472E-7
865.882983084525	1.36993453676117E-7
866.623876765085	9.36565103014067E-8
867.364770445645	6.37268580938655E-8
868.105664126205	4.3157215963983E-8
868.846557806765	2.90891287012392E-8
869.587451487325	1.95143631965088E-8
870.328345167885	1.30294004685811E-8
871.069238848445	8.65846408767931E-9
871.810132529005	5.72668988630397E-9
872.551026209565	3.76975260299784E-9
873.291919890124	2.46983768140256E-9
874.032813570684	1.61053568877026E-9
874.773707251244	1.04524638026009E-9
875.514600931804	6.75170362060486E-10
876.255494612364	4.3406467719812E-10
876.996388292924	2.77742218463392E-10
877.737281973484	1.76878779479192E-10
878.478175654044	1.12112992255894E-10
879.219069334604	7.0726559670079E-11
879.959963015164	4.44074158163571E-11
880.700856695724	2.77507578209308E-11
881.441750376284	1.72599912800318E-11
882.182644056844	1.0684462396609E-11
882.923537737403	6.58280751498129E-12
883.664431417963	4.03660278931958E-12
884.405325098523	2.46358331474617E-12
885.146218779083	1.49645916533832E-12
885.887112459643	9.04708905583716E-13
886.628006140203	5.44376336470209E-13
887.368899820763	3.26013804677597E-13
888.109793501323	1.94320724100418E-13
888.850687181883	1.152785827214E-13
889.591580862443	6.80651044291604E-14
890.332474543003	3.99987832344526E-14
891.073368223563	2.33945892095934E-14
891.814261904122	1.36185367016854E-14
892.555155584682	7.89026965561212E-15
893.296049265242	4.54987666633031E-15
894.036942945802	2.61128203763282E-15
894.777836626362	1.49160666989676E-15
895.518730306922	8.48010501410282E-16
896.259623987482	4.79837872122652E-16
897.000517668042	2.70230393089444E-16
897.741411348602	1.51467773595366E-16
898.482305029162	8.44992139661646E-17
899.223198709722	4.69171339879742E-17
899.964092390282	2.59272621363421E-17
900.704986070842	1.42602855168158E-17
901.445879751401	7.80631661350802E-18
902.186773431961	4.25314785645141E-18
902.927667112521	2.30632856652098E-18
903.668560793081	1.24473887704056E-18
904.409454473641	6.68623610454909E-19
905.150348154201	3.57463366355146E-19
905.891241834761	1.90207550141266E-19
906.632135515321	1.0073266903836E-19
907.373029195881	5.30956948906674E-20
908.113922876441	2.78544543353774E-20
908.854816557001	1.45437492955472E-20
909.595710237561	7.55795814378969E-21
910.33660391812	3.90911965178987E-21
911.07749759868	2.01233287996846E-21
911.81839127924	1.03101993198031E-21
912.5592849598	5.25751690309164E-22
913.30017864036	2.66833696343559E-22
914.04107232092	1.34786701527038E-22
914.78196600148	6.776411908038E-23
915.52285968204	3.39077464362285E-23
916.2637533626	1.68866862763008E-23
917.00464704316	8.37020937433924E-24
917.74554072372	4.12928241463858E-24
918.48643440428	2.0274923770175E-24
919.22732808484	9.90809704780901E-25
919.968221765399	4.81911901413732E-25
920.709115445959	2.33287479209517E-25
921.450009126519	1.12398777385302E-25
922.190902807079	5.38986791561157E-26
922.931796487639	2.57241501634497E-26
923.672690168199	1.22194125624929E-26
924.413583848759	5.77704829869267E-27
925.154477529319	2.71836673596943E-27
925.895371209879	1.27308228312402E-27
926.636264890439	5.93405107219898E-28
927.377158570999	2.75291285439906E-28
928.118052251559	1.27110089913705E-28
928.858945932118	5.84135992118042E-29
929.599839612678	2.67174057208301E-29
930.340733293238	1.2162447620414E-29
931.081626973798	5.51053872438199E-30
931.822520654358	2.48492630112957E-30
932.563414334918	1.11526826700839E-30
933.304308015478	4.98186042810118E-31
934.045201696038	2.21487971372408E-31
934.786095376598	9.80065525948743E-32
935.526989057158	4.31624868504292E-32
936.267882737718	1.89192616484636E-32
937.008776418278	8.25369252727685E-33
937.749670098838	3.58375875819261E-33
938.490563779397	1.54872969969593E-33
939.231457459957	6.66129803058219E-34
939.972351140517	2.85159917864992E-34
940.713244821077	1.21496698170558E-34
941.454138501637	5.15213042539386E-35
942.195032182197	2.17448091336297E-35
942.935925862757	9.13420448323378E-36
943.676819543317	3.81884681456673E-36
944.417713223877	1.58905937319266E-36
945.158606904437	6.58103786004734E-37
945.899500584997	2.71265793283751E-37
946.640394265557	1.11286389876887E-37
947.381287946117	4.54396998678022E-38
948.122181626676	1.84661021038044E-38
948.863075307236	7.46898159610995E-39
949.603968987796	3.00672649422599E-39
950.344862668356	1.20468315582733E-39
951.085756348916	4.80394614274587E-40
951.826650029476	1.906644829872E-40
952.567543710036	7.53161044005689E-41
953.308437390596	2.96109455561559E-41
954.049331071156	1.15867885415633E-41
954.790224751716	4.51253169123341E-42
955.531118432276	1.74913700182215E-42
956.272012112836	6.74797970285072E-43
957.012905793395	2.59101595026506E-43
957.753799473955	9.9017688493038E-44
958.494693154515	3.7661868219572E-44
959.235586835075	1.42573008333504E-44
959.976480515635	5.37179147731795E-45
960.717374196195	2.01440762473376E-45
961.458267876755	7.51833972217141E-46
962.199161557315	2.79281979030611E-46
962.940055237875	1.03254802227003E-46
963.680948918435	3.79947843123032E-47
964.421842598995	1.39150280496599E-47
965.162736279555	5.07213223121214E-48
965.903629960115	1.84010847913471E-48
966.644523640674	6.64419950208796E-49
967.385417321234	2.38774684820309E-49
968.126311001794	8.54044057151199E-50
968.867204682354	3.04031546009014E-50
969.608098362914	1.07721749760554E-50
970.348992043474	3.79869590714001E-51
971.089885724034	1.33325136464315E-51
971.830779404594	4.65731833100168E-52
972.571673085154	1.61922122525823E-52
973.312566765714	5.60302849607773E-53
974.053460446274	1.9296824753142E-53
974.794354126834	6.61447307072024E-54
975.535247807393	2.25658153939637E-54
976.276141487953	7.66219477403771E-55
977.017035168513	2.58941537675237E-55
977.757928849073	8.70956843710151E-56
978.498822529633	2.91566704291153E-56
979.239716210193	9.71461509536237E-57
979.980609890753	3.22151120730023E-57
980.721503571313	1.06326146283647E-57
981.462397251873	3.49274499307453E-58
982.203290932433	1.14193152459653E-58
982.944184612993	3.71586240817257E-59
983.685078293553	1.20344311014522E-59
984.425971974113	3.8791617039926E-60
985.166865654673	1.24450481385707E-60
985.907759335232	3.97376020634791E-61
986.648653015792	1.26285390150271E-61
987.389546696352	3.99439438541134E-62
988.130440376912	1.25746282098285E-62
988.871334057472	3.93990492906022E-63
989.612227738032	1.22863451021302E-63
990.353121418592	3.81334462329247E-64
991.094015099152	1.1779742029013E-64
991.834908779712	3.62169507270858E-65
992.575802460272	1.10824138299304E-65
993.316696140832	3.37522883386912E-66
994.057589821392	1.02310088455927E-66
994.798483501951	3.08659804092314E-67
995.539377182511	9.26804365203355E-68
996.280270863071	2.76976194133893E-68
997.021164543631	8.23840607265276E-69
997.762058224191	2.43887939280318E-69
998.502951904751	7.18594406058933E-70
999.243845585311	2.10728714762451E-70
999.984739265871	6.1504937721062E-71
1000.72563294643	1.78666292773692E-71
1001.46652662699	5.16561039752524E-72
1002.20742030755	1.4864388490541E-72
1002.94831398811	4.25714875320803E-73
1003.68920766867	1.21349218032991E-73
1004.43010134923	3.44271852970751E-74
1005.17099502979	9.72103328919604E-75
1005.91188871035	2.73193097361019E-75
1006.65278239091	7.64140805946722E-76
1007.39367607147	2.12727404138179E-76
1008.13456975203	5.89413213071051E-77
1008.87546343259	1.62540904637896E-77
1009.61635711315	4.4612016699478E-78
1010.35725079371	1.21867364174924E-78
1011.09814447427	3.3133655950074E-79
1011.83903815483	8.96597816815623E-80
1012.57993183539	2.41475110850361E-80
1013.32082551595	6.47281879986913E-81
1014.06171919651	1.72687500437994E-81
1014.80261287707	4.5853736985141E-82
1015.54350655763	1.21181115545434E-82
1016.28440023819	3.18743645256692E-83
1017.02529391875	8.34438824082664E-84
1017.76618759931	2.17417174810345E-84
1018.50708127987	5.63818824974818E-85
1019.24797496043	1.45523011840913E-85
1019.98886864099	3.7382656094083E-86
1020.72976232155	9.55773565170391E-87
1021.47065600211	2.43212701763377E-87
1022.21154968267	6.15976109019636E-88
1022.95244336323	1.55270110636879E-88
1023.69333704379	3.89545538911314E-89
1024.43423072435	9.7269119872425E-90
1025.17512440491	2.41734209987281E-90
1025.91601808547	5.97926254667862E-91
1026.65691176603	1.47198542464959E-91
1027.39780544659	3.60666474197248E-92
1028.13869912715	8.79537614335166E-93
1028.87959280771	2.13476187743201E-93
1029.62048648827	5.15692527319483E-94
1030.36138016883	1.2398770358048E-94
1031.10227384939	2.96696738869016E-95
1031.84316752995	7.06632011338789E-96
1032.58406121051	1.6750208635625E-96
1033.32495489107	3.95178685635008E-97
1034.06584857163	9.2792565556067E-98
1034.80674225219	2.16859888790485E-98
1035.54763593275	5.04419256232359E-99
1036.28852961331	1.16775157716312E-99
1037.02942329387	2.69064032028597E-100
1037.77031697443	6.17031318283945E-101
1038.51121065499	1.4083323263112E-101
1039.25210433555	3.19925948806744E-102
1039.99299801611	7.2333613884671E-103
1040.73389169667	1.62771077691571E-103
1041.47478537723	3.64553013532639E-104
1042.21567905779	8.12625646797252E-105
1042.95657273835	1.80287964387537E-105
1043.69746641891	3.98097384266694E-106
1044.43836009947	8.74899747598556E-107
1045.17925378003	1.91369903041425E-107
1045.92014746059	4.1661543970749E-108
1046.66104114115	9.02700042992255E-109
1047.40193482171	1.94669513648429E-109
1048.14282850227	4.17829214984956E-110
1048.88372218283	8.9257771669233E-111
1049.62461586339	1.89775286730954E-111
1050.36550954395	4.01587004551261E-112
1051.10640322451	8.45796771552554E-113
1051.84729690507	1.77295933265563E-113
1052.58819058563	3.69894525226246E-114
1053.32908426619	7.68074613754375E-115
1054.06997794675	1.58735950637125E-115
1054.81087162731	3.26507800782084E-116
1055.55176530786	6.68433495659704E-117
1056.29265898842	1.36197528197652E-117
1057.03355266898	2.7620187685824E-118
1057.77444634954	5.57481427409877E-119
1058.5153400301	1.11990339113694E-119
1059.25623371066	2.23911858383992E-120
1059.99712739122	4.45574170790662E-121
1060.73802107178	8.82488996560427E-122
1061.47891475234	1.73958225495619E-122
1062.2198084329	3.41292714129167E-123
1062.96070211346	6.66431388263978E-124
1063.70159579402	1.29518035556884E-124
1064.44248947458	2.50525208395282E-125
1065.18338315514	4.82301923315664E-126
1065.9242768357	9.24129712622295E-127
1066.66517051626	1.76235442128847E-127
1067.40606419682	3.345029477385E-128
1068.14695787738	6.31906793627479E-129
1068.88785155794	1.18809858350315E-129
1069.6287452385	2.22330123938949E-130
1070.36963891906	4.14085974194243E-131
1071.11053259962	0
1071.85142628018	0
1072.59231996074	0
1073.3332136413	0
1074.07410732186	0
1074.81500100242	0
1075.55589468298	0
1076.29678836354	0
1077.0376820441	0
1077.77857572466	0
1078.51946940522	0
1079.26036308578	0
1080.00125676634	0
1080.7421504469	0
1081.48304412746	0
1082.22393780802	0
1082.96483148858	0
1083.70572516914	0
1084.4466188497	0
1085.18751253026	0
1085.92840621082	0
1086.66929989138	0
1087.41019357194	0
1088.1510872525	0
1088.89198093306	0
1089.63287461362	0
1090.37376829418	0
1091.11466197474	0
1091.8555556553	0
1092.59644933586	0
1093.33734301642	0
1094.07823669698	0
1094.81913037754	0
1095.5600240581	0
1096.30091773866	0
1097.04181141922	0
1097.78270509978	0
1098.52359878034	0
1099.2644924609	0
1100.00538614146	0
1100.74627982202	0
1101.48717350258	0
1102.22806718314	0
1102.9689608637	0
1103.70985454426	0
1104.45074822482	0
1105.19164190538	0
1105.93253558594	0
1106.6734292665	0
1107.41432294706	0
1108.15521662762	0
1108.89611030818	0
1109.63700398874	0
1110.3778976693	0
1111.11879134986	0
1111.85968503042	0
1112.60057871098	0
1113.34147239154	0
1114.0823660721	0
1114.82325975266	0
1115.56415343322	0
1116.30504711378	0
1117.04594079434	0
1117.7868344749	0
1118.52772815546	0
1119.26862183602	0
1120.00951551658	0
1120.75040919714	0
1121.4913028777	0
1122.23219655826	0
1122.97309023882	0
1123.71398391938	0
1124.45487759994	0
1125.1957712805	0
1125.93666496106	0
1126.67755864162	0
1127.41845232218	0
1128.15934600274	0
1128.9002396833	0
1129.64113336386	0
1130.38202704442	0
1131.12292072498	0
1131.86381440554	0
1132.6047080861	0
1133.34560176666	0
1134.08649544722	0
1134.82738912778	0
1135.56828280834	0
1136.3091764889	0
1137.05007016946	0
1137.79096385002	0
1138.53185753058	0
1139.27275121114	0
1140.0136448917	0
1140.75453857226	0
1141.49543225282	0
1142.23632593338	0
1142.97721961394	0
1143.7181132945	0
1144.45900697506	0
1145.19990065562	0
1145.94079433618	0
1146.68168801674	0
1147.4225816973	0
1148.16347537785	0
1148.90436905841	0
1149.64526273897	0
1150.38615641953	0
1151.12705010009	0
1151.86794378065	0
1152.60883746121	0
1153.34973114177	0
1154.09062482233	0
1154.83151850289	0
1155.57241218345	0
1156.31330586401	0
1157.05419954457	0
1157.79509322513	0
1158.53598690569	0
1159.27688058625	0
1160.01777426681	0
1160.75866794737	0
1161.49956162793	0
1162.24045530849	0
1162.98134898905	0
1163.72224266961	0
1164.46313635017	0
1165.20403003073	0
1165.94492371129	0
1166.68581739185	0
1167.42671107241	0
1168.16760475297	0
1168.90849843353	0
1169.64939211409	0
1170.39028579465	0
1171.13117947521	0
1171.87207315577	0
1172.61296683633	0
1173.35386051689	0
1174.09475419745	0
1174.83564787801	0
1175.57654155857	0
1176.31743523913	0
1177.05832891969	0
1177.79922260025	0
1178.54011628081	0
1179.28100996137	0
1180.02190364193	0
1180.76279732249	0
1181.50369100305	0
1182.24458468361	0
1182.98547836417	0
1183.72637204473	0
1184.46726572529	0
1185.20815940585	0
1185.94905308641	0
1186.68994676697	0
1187.43084044753	0
1188.17173412809	0
1188.91262780865	0
1189.65352148921	0
1190.39441516977	0
1191.13530885033	0
1191.87620253089	0
1192.61709621145	0
1193.35798989201	0
1194.09888357257	0

==> Data/Reference_Spectra/Orthorhombic_Gabrusenoks.txt <==
9.7262449486611	0.283931683364238
11.1280406308474	0.202275793537932
12.5298363130336	0.132056233178365
13.9316319952199	0.0830582272209446
15.3334276774062	0.0516137730092751
16.7352233595924	0.0307926703622663
18.1370190417787	0.0166769989007328
19.538814723965	0.00717229106675049
20.9406104061512	0.00122024262542067
22.3424060883375	-0.00199105557445995
23.7442017705238	-0.00316168177750905
25.14599745271	-0.00285097379022202
26.5477931348963	-0.00125668431936661
27.9495888170826	0.00127056746564138
29.3513844992688	0.00458776326300503
30.7531801814551	0.00366008929522365
32.1549758636414	0.00213978976757769
33.5567715458276	0.00111219129011963
34.9585672280139	6.00298179141617E-4
36.3603629102002	8.42820667473015E-4
37.7621585923864	0.00213177589384116
39.1639542745727	0.00452014567057652
40.565749956759	0.00822200663507488
41.9675456389452	0.0135797684401237
43.3693413211315	0.0210086224992779
44.7711370033178	0.031581060253313
46.172932685504	0.0461466471037404
47.5747283676903	0.0655895138451215
48.9765240498766	0.0899090723817564
50.3783197320628	0.118756872301598
51.7801154142491	0.151243407351008
53.1819110964354	0.186166474584488
54.5837067786216	0.222631094445857
55.9855024608079	0.25926124207799
57.3872981429942	0.291640327749532
58.7890938251804	0.315467453123329
60.1908895073667	0.32790730701541
61.592685189553	0.327417010354877
62.9944808717392	0.313793332149283
64.3962765539255	0.28920410412438
65.7980722361118	0.255708278297141
67.199867918298	0.219661160817317
68.6016636004843	0.184183662457348
70.0034592826706	0.153134521684802
71.4052549648569	0.130665663994163
72.8070506470431	0.119317883270488
74.2088463292294	0.119596929075116
75.6106420114156	0.130531730989013
77.0124376936019	0.150023061360925
78.4142333757882	0.173769031948228
79.8160290579744	0.19474769069792
81.2178247401607	0.206310068188864
82.619620422347	0.205646578028173
84.0214161045332	0.19227070435783
85.4232117867195	0.168967709271296
86.8250074689058	0.140699630304159
88.226803151092	0.110103998463601
89.6285988332783	0.0802055542030722
91.0303945154646	0.0534127008496841
92.4321901976508	0.0317708160591449
93.8339858798371	0.0159668236130424
95.2357815620234	0.00567019478579289
96.6375772442096	4.0514634952573E-4
98.0393729263959	-0.001245742287928
99.4411686085822	-5.67240449568018E-4
100.842964290768	0.00234799472876496
102.244759972955	0.00679758656815924
103.646555655141	0.0115063885114346
105.048351337327	0.015368468420616
106.450147019513	0.0181650052048159
107.8519427017	0.0207202799312361
109.253738383886	0.0247342515547231
110.655534066072	0.0324910009834788
112.057329748259	0.0484573536982744
113.459125430445	0.0763897545272643
114.860921112631	0.120953476604065
116.262716794817	0.185100520642563
117.664512477004	0.268813551411078
119.06630815919	0.370366959607124
120.468103841376	0.482811601841532
121.869899523562	0.593467981134367
123.271695205749	0.687903676231584
124.673490887935	0.753834172381996
126.075286570121	0.785344941774951
127.477082252308	0.780402308367194
128.878877934494	0.738913378629804
130.28067361668	0.666022163574439
131.682469298866	0.575361692224098
133.084264981053	0.47544922147918
134.486060663239	0.379768709452873
135.887856345425	0.293128795086658
137.289652027611	0.221171138776318
138.691447709798	0.164752421733956
140.093243391984	0.122682735683003
141.49503907417	0.092761687930079
142.896834756356	0.0723619824904683
144.298630438543	0.0582821276400638
145.700426120729	0.0478039564762221
147.102221802915	0.0386237493537991
148.504017485102	0.02936714801469
149.905813167288	0.0202955298615445
151.307608849474	0.0125370780949188
152.70940453166	0.00618926273826298
154.111200213847	0.00198351222217132
155.512995896033	-8.20854527099354E-4
156.914791578219	-0.00213928544565205
158.316587260405	-0.00243519332727021
159.718382942592	-0.00183590097210054
161.120178624778	-4.68216910210828E-4
162.521974306964	0.00138475059620607
163.92376998915	0.0033293133890138
165.325565671337	0.0051153695909255
166.727361353523	0.00662659305683592
168.129157035709	0.00787757877712424
169.530952717896	0.00897228800509265
170.932748400082	0.0100180175094454
172.334544082268	0.0110524747961384
173.736339764454	0.0120842121253519
175.138135446641	0.0130976364351201
176.539931128827	0.0140854251735697
177.941726811013	0.0150205941050097
179.343522493199	0.0158556472542792
180.745318175386	0.0165395310114138
182.147113857572	0.0170187691266328
183.548909539758	0.0172533483247165
184.950705221944	0.0172491999030842
186.352500904131	0.0170335588233597
187.754296586317	0.0165785608055866
189.156092268503	0.0157801506484527
190.55788795069	0.0146342873790543
191.959683632876	0.0131505595263165
193.361479315062	0.0114783905469124
194.763274997248	0.00974683504541468
196.165070679435	0.00808281927158104
197.566866361621	0.00675384336316227
198.968662043807	0.00617830065337836
200.370457725993	0.00687747392496814
201.77225340818	0.00934432959599578
203.174049090366	0.0142691062255759
204.575844772552	0.0220641894091299
205.977640454738	0.0326037143260273
207.379436136925	0.0453117874718264
208.781231819111	0.0592912754018945
210.183027501297	0.0738165527333138
211.584823183484	0.0873868314691816
212.98661886567	0.0985556239793759
214.388414547856	0.105787377286701
215.790210230042	0.108015612967418
217.192005912229	0.105291884149669
218.593801594415	0.0982979582730977
219.995597276601	0.0880361896345568
221.397392958787	0.0757278991864653
222.799188640974	0.0633172013868039
224.20098432316	0.0509784495894879
225.602780005346	0.0393291775793972
227.004575687532	0.0294666522323938
228.406371369719	0.0214315921333199
229.808167051905	0.0151426331018119
231.209962734091	0.0103490206270897
232.611758416278	0.006834966105222
234.013554098464	0.00410493796406367
235.41534978065	0.0018726441544639
236.817145462836	2.8565301310491E-4
238.218941145023	-6.09710078246388E-4
239.620736827209	-7.411100736337E-4
241.022532509395	4.11517424583341E-5
242.424328191581	0.00182092318495333
243.826123873768	0.00439601870906546
245.227919555954	0.00796245425000609
246.62971523814	0.0127205785432925
248.031510920326	0.0186023759040318
249.433306602513	0.0257142512766407
250.835102284699	0.0339651521583735
252.236897966885	0.0429488168557471
253.638693649072	0.0511691962396926
255.040489331258	0.0584400114668682
256.442285013444	0.0651028914793191
257.84408069563	0.071144870560487
259.245876377817	0.0764247702807567
260.647672060003	0.0801251092512398
262.049467742189	0.0814053934913848
263.451263424375	0.0803365679664662
264.853059106562	0.0780977066053979
266.254854788748	0.075264080051479
267.656650470934	0.0719186346646025
269.05844615312	0.0679771423791087
270.460241835307	0.0631140682939156
271.862037517493	0.0570264938124887
273.263833199679	0.0498623880345104
274.665628881865	0.0423373796736813
276.067424564052	0.0349545274534081
277.469220246238	0.0278696639079257
278.871015928424	0.0212440809003578
280.272811610611	0.0153440334918041
281.674607292797	0.0103212503911096
283.076402974983	0.00633429192344742
284.478198657169	0.00344935357053728
285.879994339356	0.00149157536384961
287.281790021542	2.56980830318429E-4
288.683585703728	-4.74486333845829E-4
290.085381385915	-9.13268536212257E-4
291.487177068101	-0.00117560392499078
292.888972750287	-0.00125749478000712
294.290768432473	-0.00111233378891826
295.692564114659	-8.12213255034819E-4
297.094359796846	-4.62530336798397E-4
298.496155479032	-1.15175264714114E-4
299.897951161218	3.05743255860851E-4
301.299746843405	9.71442771466512E-4
302.701542525591	0.00188953113460465
304.103338207777	0.00319541097832006
305.505133889963	0.00512763086412999
306.90692957215	0.00801955341623296
308.308725254336	0.0122133068100156
309.710520936522	0.0179087010359965
311.112316618708	0.0252215258058464
312.514112300895	0.0343448144471747
313.915907983081	0.0452681655432369
315.317703665267	0.0573259184065821
316.719499347454	0.069761913914044
318.12129502964	0.0819497909931039
319.523090711826	0.0934854977713418
320.924886394012	0.103637598541554
322.326682076199	0.110809195628814
323.728477758385	0.114723350135948
325.130273440571	0.115334917287499
326.532069122757	0.112681803440475
327.933864804944	0.107041521748908
329.33566048713	0.0986590833115532
330.737456169316	0.087821861856162
332.139251851502	0.075556179082395
333.541047533689	0.0628788366782702
334.942843215875	0.0508336669138299
336.344638898061	0.0404687582430344
337.746434580248	0.0325185547939343
339.148230262434	0.0273885616258881
340.55002594462	0.0250546785299859
341.951821626806	0.0253309065041101
343.353617308993	0.0281665498659733
344.755412991179	0.0332722542081899
346.157208673365	0.0401881413326727
347.559004355551	0.0483111500438435
348.960800037738	0.0564500313451554
350.362595719924	0.0636902593010143
351.76439140211	0.069300165015218
353.166187084296	0.0729926580638645
354.567982766483	0.0746302776271198
355.969778448669	0.0742305054056203
357.371574130855	0.0720417442808155
358.773369813042	0.0685653090181963
360.175165495228	0.0643481840882191
361.576961177414	0.0601349213631807
362.9787568596	0.0566078917685091
364.380552541787	0.0541868454546845
365.782348223973	0.0531299385383642
367.184143906159	0.0535404382860287
368.585939588345	0.0553312117935373
369.987735270532	0.0583186896101727
371.389530952718	0.0621006771965563
372.791326634904	0.0659840476570577
374.19312231709	0.0691659971466481
375.594917999277	0.0710613485410117
376.996713681463	0.0715478877880717
378.398509363649	0.0705057628098261
379.800305045836	0.067860922199857
381.202100728022	0.0638423098946492
382.603896410208	0.0587783517730338
384.005692092394	0.0529928366101477
385.407487774581	0.0468159208648198
386.809283456767	0.040625411116401
388.211079138953	0.0345832549835684
389.612874821139	0.0287344279723099
391.014670503326	0.0231840036417899
392.416466185512	0.018149980337881
393.818261867698	0.0137613372677492
395.220057549884	0.0100552238397407
396.621853232071	0.00696824334978402
398.023648914257	0.00437433947751862
399.425444596443	0.00225872156674343
400.82724027863	7.16461960067825E-4
402.229035960816	-2.74115457660682E-4
403.630831643002	-8.30408467428441E-4
405.032627325188	-0.00109410902227759
406.434423007375	-0.00118003615953942
407.836218689561	-0.00118026641414652
409.238014371747	-0.00112320057585147
410.639810053933	-9.87094419644473E-4
412.04160573612	-7.41244049233914E-4
413.443401418306	-4.06679461911304E-4
414.845197100492	-2.14967584502845E-5
416.246992782679	3.65259220057326E-4
417.648788464865	7.23436516221657E-4
419.050584147051	0.00103610227272091
420.452379829237	0.00127672112588765
421.854175511423	0.00139263459732428
423.25597119361	0.00133376332271273
424.657766875796	0.00108647844401695
426.059562557982	6.85393938709585E-4
427.461358240169	2.12135349616508E-4
428.863153922355	-2.34450608409133E-4
430.264949604541	-5.7838745748159E-4
431.666745286727	-7.83266934983075E-4
433.068540968914	-8.51166906649478E-4
434.4703366511	-7.98963435381586E-4
435.872132333286	-6.51631488010333E-4
437.273928015473	-4.31496526218765E-4
438.675723697659	-1.70586764336641E-4
440.077519379845	1.00593901209709E-4
441.479315062031	3.53567687300153E-4
442.881110744217	5.666974070399E-4
444.282906426404	7.28755637674149E-4
445.68470210859	8.33386702263452E-4
447.086497790776	8.72245568989329E-4
448.488293472963	8.40205636445743E-4
449.890089155149	7.30274940131339E-4
451.291884837335	5.35518333753964E-4
452.693680519521	2.60103265936094E-4
454.095476201708	-7.24855301270522E-5
455.497271883894	-4.31155696375394E-4
456.89906756608	-7.83426862376743E-4
458.300863248267	-0.00109553572262069
459.702658930453	-0.00132338062682382
461.104454612639	-0.00142558729327264
462.506250294825	-0.00137937513471818
463.908045977012	-0.00117600815432138
465.309841659198	-8.16109449416768E-4
466.711637341384	-3.0885729297154E-4
468.11343302357	3.40208220439264E-4
469.515228705757	0.00111364858126567
470.917024387943	0.00197333958258343
472.318820070129	0.00285222205842467
473.720615752315	0.00367509197966877
475.122411434502	0.00437004642039109
476.524207116688	0.00489679790960806
477.926002798874	0.00522792774807679
479.32779848106	0.0053490453803258
480.729594163247	0.00524417591828088
482.131389845433	0.00490225072169405
483.533185527619	0.00434035932550115
484.934981209805	0.00359419960980956
486.336776891992	0.00271929991746876
487.738572574178	0.00179788055970392
489.140368256364	9.27674376424473E-4
490.542163938551	1.77003546589402E-4
491.943959620737	-4.02407614057411E-4
493.345755302923	-7.89244296028118E-4
494.747550985109	-9.84402855911806E-4
496.149346667296	-0.00101388223370606
497.551142349482	-9.28487571580981E-4
498.952938031668	-7.63277251424315E-4
500.354733713854	-5.61006272275462E-4
501.756529396041	-3.50289437732708E-4
503.158325078227	-1.53629632429615E-4
504.560120760413	9.86511734022387E-6
505.9619164426	1.27571602854313E-4
507.363712124786	2.1724583922181E-4
508.765507806972	2.84954841029268E-4
510.167303489158	3.55274044205055E-4
511.569099171345	4.49495367622928E-4
512.970894853531	5.56720843602591E-4
514.372690535717	6.63595551006306E-4
515.774486217903	7.60749548426304E-4
517.17628190009	8.37432892098124E-4
518.578077582276	8.87351514139868E-4
519.979873264462	8.9601618211676E-4
521.381668946648	8.47843217664847E-4
522.783464628835	7.25540843624422E-4
524.185260311021	5.1336446325722E-4
525.587055993207	2.15104273873024E-4
526.988851675394	-1.43903220496183E-4
528.39064735758	-5.26279800984554E-4
529.792443039766	-8.93120357626931E-4
531.194238721952	-0.00120331511315959
532.596034404139	-0.00141888020903867
533.997830086325	-0.00149544727625458
535.399625768511	-0.00139353317035644
536.801421450697	-0.00112001956353968
538.203217132884	-7.20019871589119E-4
539.60501281507	-2.36398633434831E-4
541.006808497256	2.76053002475626E-4
542.408604179442	7.54235628725649E-4
543.810399861629	0.00113530296950589
545.212195543815	0.00137738421908454
546.613991226001	0.00145573610113885
548.015786908188	0.00136975060117762
549.417582590374	0.00111943950229371
550.81937827256	7.54718544121255E-4
552.221173954746	3.26260624116047E-4
553.622969636933	-1.05444583697403E-4
555.024765319119	-4.75794437951536E-4
556.426561001305	-7.360432704165E-4
557.828356683491	-8.53648531564168E-4
559.230152365678	-8.4344025370549E-4
560.631948047864	-7.74682371428302E-4
562.03374373005	-7.1596962959357E-4
563.435539412236	-7.20375233054472E-4
564.837335094423	-7.94837931310678E-4
566.239130776609	-8.99859035714837E-4
567.640926458795	-9.9101533024702E-4
569.042722140982	-0.00100643903750625
570.444517823168	-8.96314462706457E-4
571.846313505354	-6.3234288458976E-4
573.24810918754	-2.28157251425068E-4
574.649904869727	2.67709746367724E-4
576.051700551913	7.79597942700168E-4
577.453496234099	0.00122361669223628
578.855291916285	0.00152987354452541
580.257087598472	0.00165346581632285
581.658883280658	0.0015994673838118
583.060678962844	0.00139223596480487
584.462474645031	0.00107955100184285
585.864270327217	7.2481270752379E-4
587.266066009403	3.87463762471778E-4
588.667861691589	1.07870547057499E-4
590.069657373776	-7.96845947475134E-5
591.471453055962	-1.76594561821135E-4
592.873248738148	-1.99508820801829E-4
594.275044420334	-1.93540894980712E-4
595.676840102521	-1.81567410184127E-4
597.078635784707	-1.81240939494818E-4
598.480431466893	-2.02724401798233E-4
599.882227149079	-2.47582775414548E-4
601.284022831266	-3.0938596166275E-4
602.685818513452	-3.78742023684063E-4
604.087614195638	-4.39301225223843E-4
605.489409877825	-4.72966423476336E-4
606.891205560011	-4.61203922883058E-4
608.293001242197	-4.09667962966303E-4
609.694796924383	-3.1018879159664E-4
611.09659260657	-1.86347106580668E-4
612.498388288756	-5.58344162094569E-5
613.900183970942	6.00024715635226E-5
615.301979653128	1.42838770207775E-4
616.703775335315	1.83717593439029E-4
618.105571017501	1.78674409422082E-4
619.507366699687	1.34948976273493E-4
620.909162381873	6.22072704427419E-5
622.31095806406	-2.10896007423579E-5
623.712753746246	-8.93268197294326E-5
625.114549428432	-1.27405079525717E-4
626.516345110619	-1.20225413215572E-4
627.918140792805	-7.60423129355994E-5
629.319936474991	3.38080887166744E-6
630.721732157177	9.13725998836741E-5
632.123527839364	1.75190438523328E-4
633.52532352155	2.40107332145132E-4
634.927119203736	2.73240521176311E-4
636.328914885922	2.6524609844213E-4
637.730710568109	2.15498540695368E-4
639.132506250295	1.19179746374977E-4
640.534301932481	-1.59804476650384E-5
641.936097614667	-1.72523503354846E-4
643.337893296854	-3.40157321191368E-4
644.73968897904	-5.04066565848358E-4
646.141484661226	-6.45300282732591E-4
647.543280343413	-7.56543740877117E-4
648.945076025599	-8.17163277405743E-4
650.346871707785	-8.1547781927031E-4
651.748667389971	-7.41970802993788E-4
653.150463072158	-6.00084877703412E-4
654.552258754344	-4.11397204633523E-4
655.95405443653	-2.0250295675938E-4
657.355850118716	9.87809183148475E-7
658.757645800903	1.6124221283904E-4
660.159441483089	2.74524596962216E-4
661.561237165275	3.43917375025128E-4
662.963032847461	3.8386321172401E-4
664.364828529648	4.23095964412501E-4
665.766624211834	4.98999144559713E-4
667.16841989402	7.05503972119333E-4
668.570215576206	0.0010993995999071
669.972011258393	0.00165930687052579
671.373806940579	0.00233043454337604
672.775602622765	0.00307062923826411
674.177398304952	0.00386035846487077
675.579193987138	0.00472660007638216
676.980989669324	0.00569523091965051
678.38278535151	0.00680667916219932
679.784581033697	0.0081756861874063
681.186376715883	0.00996347332809278
682.588172398069	0.0122765660648474
683.989968080255	0.0152250784175025
685.391763762442	0.0189667024418326
686.793559444628	0.0235834712778437
688.195355126814	0.028771089200679
689.597150809	0.0340553895659926
690.998946491187	0.0392375072830056
692.400742173373	0.0442992289219732
693.802537855559	0.0492175752389289
695.204333537746	0.0538621037792863
696.606129219932	0.0580004585983152
698.007924902118	0.061520593299934
699.409720584304	0.0643883338283733
700.811516266491	0.0665779557665303
702.213311948677	0.068023918458004
703.615107630863	0.0687068183210122
705.016903313049	0.068577316967425
706.418698995236	0.0675681071489242
707.820494677422	0.065625936747098
709.222290359608	0.0628386767299228
710.624086041795	0.0594543483371704
712.025881723981	0.05559454826389
713.427677406167	0.0513955178976049
714.829473088353	0.0469220080570934
716.23126877054	0.042196609325545
717.633064452726	0.0373324149471604
719.034860134912	0.0326038775435353
720.436655817098	0.0282930648286188
721.838451499285	0.0245005469694857
723.240247181471	0.0213448176236621
724.642042863657	0.0188973485854512
726.043838545843	0.0171530414188368
727.44563422803	0.0160052622860284
728.847429910216	0.0152660173021358
730.249225592402	0.014584958764556
731.651021274589	0.0131611301308834
733.052816956775	0.0112082604277249
734.454612638961	0.00885358802862585
735.856408321147	0.00624191567390713
737.258204003334	0.00353167535977613
738.65999968552	9.56079907477744E-4
740.061795367706	-0.00119103015274137
741.463591049892	-0.00239924024484031
742.865386732079	-0.00201485629376228
744.267182414265	-2.28382613475344E-4
745.668978096451	0.00242187929122236
747.070773778637	0.00560753136115682
748.472569460824	0.00926327148616927
749.87436514301	0.0134350687303099
751.276160825196	0.0182317584825101
752.677956507383	0.0236994688467632
754.079752189569	0.0296928457875545
755.481547871755	0.0358525292359211
756.883343553941	0.042220693890418
758.285139236128	0.0491734278828909
759.686934918314	0.0574185017403046
761.0887306005	0.067296332047343
762.490526282686	0.0786917635124175
763.892321964873	0.0909228716562346
765.294117647059	0.10397073960457
766.695913329245	0.118183712268283
768.097709011431	0.133520306521864
769.499504693618	0.149893756420532
770.901300375804	0.167338180476888
772.30309605799	0.185369532069721
773.704891740177	0.203952418997565
775.106687422363	0.222922113065661
776.508483104549	0.24200467500718
777.910278786735	0.261482763104699
779.312074468922	0.281546214896108
780.713870151108	0.300738141051444
782.115665833294	0.31965799901718
783.51746151548	0.337613147736695
784.919257197667	0.353824376498255
786.321052879853	0.367902854957056
787.722848562039	0.379305699371228
789.124644244225	0.387280103414091
790.526439926412	0.391221385373698
791.928235608598	0.390948300095236
793.330031290784	0.386612134034063
794.731826972971	0.378940683978259
796.133622655157	0.368502711452097
797.535418337343	0.355425977201388
798.937214019529	0.340032892448496
800.339009701716	0.323254308432947
801.740805383902	0.30676294761629
803.142601066088	0.290134691369639
804.544396748274	0.272646175545504
805.946192430461	0.253763846238739
807.347988112647	0.233129520513629
808.749783794833	0.211194800172614
810.151579477019	0.188183841410975
811.553375159206	0.166182235197694
812.955170841392	0.145549766775903
814.356966523578	0.126814619239819
815.758762205764	0.110453696230645
817.160557887951	0.0969004870647604
818.562353570137	0.0860747543085751
819.964149252323	0.0776599323047354
821.36594493451	0.0709993931184786
822.767740616696	0.0652236224076726
824.169536298882	0.0597571005155303
825.571331981068	0.0544213829816663
826.973127663255	0.0490684005267612
828.374923345441	0.0436162629667689
829.776719027627	0.0380995038658992
831.178514709814	0.0327733282277664
832.580310392	0.0275442774463573
833.982106074186	0.0226045394304828
835.383901756372	0.0181580254264141
836.785697438558	0.0143524007945835
838.187493120745	0.0112622396880607
839.589288802931	0.00889747566116717
840.991084485117	0.00712580007640914
842.392880167303	0.00577959496395823
843.79467584949	0.00470468818190268
845.196471531676	0.0037885939613966
846.598267213862	0.00291587591105908
848.000062896049	0.00203360995761522
849.401858578235	0.0011331144965327
850.803654260421	2.39397407853083E-4
852.205449942607	-6.0065460560082E-4
853.607245624794	-0.00133039236411039
855.00904130698	-0.0018756120527615
856.410836989166	-0.0021781333242053
857.812632671353	-0.0021846585102217
859.214428353539	-0.00186449221537168
860.616224035725	-0.00128048945354344
862.018019717911	-5.44268224372729E-4
863.419815400098	2.39858407882329E-4
864.821611082284	9.8132914000902E-4
866.22340676447	0.0016237242381761
867.625202446656	0.00213669647616434
869.026998128843	0.00251750464880947
870.428793811029	0.00277891441103777
871.830589493215	0.00294555352275752
873.232385175401	0.00303349099574059
874.634180857588	0.00307136595175634
876.035976539774	0.00309424471144037
877.43777222196	0.00314939815205845
878.839567904147	0.00328471412873713
880.241363586333	0.00353670881841394
881.643159268519	0.00392621092114937
883.044954950705	-0.00120220964664906
884.446750632892	-9.24901271524632E-4
885.848546315078	-6.83537381708473E-4
887.250341997264	-4.76845758297095E-4
888.65213767945	-3.02870713359045E-4
890.053933361637	-1.59179760889145E-4
891.455729043823	-4.30375744559318E-5
892.857524726009	4.84503362149711E-5
894.259320408195	1.18221494668639E-4
895.661116090382	1.69164978958966E-4
897.062911772568	2.04051657467327E-4
898.464707454754	2.25483250512636E-4
899.86650313694	2.35857447161504E-4
901.268298819127	2.37346475778358E-4
902.670094501313	2.31886730866204E-4
904.071890183499	2.21177284186919E-4
905.473685865686	2.06685343960189E-4
906.875481547872	1.89656963239238E-4
908.277277230058	1.71131530401866E-4
909.679072912244	1.51958795828331E-4
911.080868594431	1.3281739548164E-4
912.482664276617	1.14234021724852E-4
913.884459958803	9.66025628072867E-5
915.286255640989	8.02026843799368E-5
916.688051323176	6.52174591912464E-5
918.089847005362	5.17497653255477E-5
919.491642687548	3.98372699297275E-5
920.893438369735	2.94658955603237E-5
922.295234051921	2.05817314876715E-5
923.697029734107	1.31014040331351E-5
925.098825416293	6.92095984476454E-6
926.50062109848	1.92334547671689E-6
927.902416780666	-2.01541278459944E-6
929.304212462852	-5.02121180591826E-6
930.706008145038	-7.21793324273003E-6
932.107803827225	-8.7244380408405E-6
933.509599509411	-9.65236993460599E-6
934.911395191597	-1.01046490927858E-5
936.313190873783	-1.01745442794416E-5
937.71498655597	-9.94522062000727E-6
939.116782238156	-9.48966971309151E-6
940.518577920342	-8.87093893120521E-6
941.920373602529	-8.1425869261131E-6
943.322169284715	-7.34930229774261E-6
944.723964966901	-6.52763187335375E-6
946.125760649087	-5.70677391283902E-6
947.527556331274	-4.90939969698075E-6
948.92935201346	-4.15247430332583E-6
950.331147695646	-3.44805390066415E-6
951.732943377833	-2.80404259872968E-6
953.134739060019	-2.22489679816113E-6
954.536534742205	-1.71226913740276E-6
955.938330424391	-1.26558758059031E-6
957.340126106578	-8.82567993949051E-7
958.741921788764	-5.59660782682425E-7
960.14371747095	-2.92433872256718E-7
961.545513153136	-7.58955833216148E-8
962.947308835322	9.52381681020705E-8
964.349104517509	2.26327353987287E-7
965.750900199695	3.22636717662697E-7
967.152695881881	3.89204697735714E-7
968.554491564068	4.30747128359757E-7
969.956287246254	4.51590677910981E-7
971.35808292844	4.55631310711895E-7
972.759878610626	4.46313445566163E-7
974.161674292813	4.26625915529871E-7
975.563469974999	3.99111284844882E-7
976.965265657185	3.6588553450012E-7
978.367061339372	3.28665574110794E-7
979.768857021558	2.88802464346165E-7
981.170652703744	2.47318633167942E-7
982.57244838593	2.04947734953733E-7
983.974244068116	1.62176130179843E-7
985.376039750303	1.19285252082397E-7

==> Data/Reference_Spectra/Orthorhombic_Gabrusenoks_Fit.txt <==
9.7262449486611	4.50297519287838E-12
10.5399645439919	9.94091513309251E-12
11.3536841393227	2.16680271847605E-11
12.1674037346535	4.663141254935E-11
12.9811233299843	9.90840989796704E-11
13.7948429253152	2.07871787974192E-10
14.608562520646	4.30579483546678E-10
15.4222821159768	8.80597214321636E-10
16.2360017113076	1.77814624047521E-9
17.0497213066384	3.54506202695679E-9
17.8634409019692	6.97824791646861E-9
18.6771604973	1.35623561449617E-8
19.4908800926308	2.60249610750413E-8
20.3045996879616	4.93073005192943E-8
21.1183192832925	9.22355959136338E-8
21.9320388786233	1.70353901129344E-7
22.7457584739541	3.10650318125802E-7
23.5594780692849	5.59316608782417E-7
24.3731976646157	9.94282562065889E-7
25.1869172599465	1.7451313626029E-6
26.0006368552773	3.02421468635741E-6
26.8143564506081	5.17443941712419E-6
27.6280760459389	8.74138379980309E-6
28.4417956412697	1.45801927343816E-5
29.2555152366006	2.40111264489018E-5
30.0692348319314	3.90416351540972E-5
30.8829544272622	6.26772100152406E-5
31.696674022593	9.93476291942031E-5
32.5103936179238	1.55478933501745E-4
33.3241132132546	2.40243580643253E-4
34.1378328085854	3.66520461727938E-4
34.9515524039162	5.52091234286047E-4
35.765271999247	8.21087938202045E-4
36.5789915945779	0.00120568730136062
37.3927111899087	0.00174801797860043
38.2064307852395	0.00250220736008356
39.0201503805703	0.00353644487764973
39.8338699759011	0.00493488098176837
40.6475895712319	0.00679911937818571
41.4613091665627	0.009249001374336
42.2750287618935	0.0124223343801527
43.0887483572243	0.0164731927616397
43.9024679525551	0.0215684303003811
44.716187547886	0.0278821007473126
45.5299071432168	0.0355875949403787
46.3436267385476	0.0448474732290721
47.1573463338784	0.0558011968218905
47.9710659292092	0.0685512285268187
48.78478552454	0.083148259966079
49.5985051198708	0.0995765976391794
50.4122247152016	0.117740966707151
51.2259443105324	0.137456129353474
52.0396639058633	0.158440727606114
52.8533835011941	0.180316621670657
53.6671030965249	0.202614692747777
54.4808226918557	0.224787622798215
55.2945422871865	0.246229584021222
56.1082618825173	0.266302120644128
56.9219814778481	0.284364854639793
57.7357010731789	0.299809073952111
58.5494206685097	0.31209184427607
59.3631402638405	0.32076808839602
60.1768598591714	0.325518142186866
60.9905794545022	0.326168633492061
61.804299049833	0.322705112589542
62.6180186451638	0.315275627775219
63.4317382404946	0.304185292408113
64.2454578358254	0.289882715206379
65.0591774311562	0.272939841939477
65.872897026487	0.254027174035578
66.6866166218178	0.233886410153624
67.5003362171487	0.213302274588687
68.3140558124795	0.193074693931838
69.1277754078103	0.173991679443744
69.9414950031411	0.156802456376442
70.7552145984719	0.142189788245319
71.5689341938027	0.130740309937975
72.3826537891335	0.122912183483312
73.1963733844643	0.119000570407079
74.0100929797951	0.119103137720671
74.823812575126	0.123089741631994
75.6375321704568	0.13058205940109
76.4512517657876	0.14094969398096
77.2649713611184	0.15332866877857
78.0786909564492	0.166666018375736
78.89241055178	0.179790500352167
79.7061301471108	0.19150486192561
80.5198497424416	0.200690501789348
81.3335693377724	0.206411839456892
82.1472889331033	0.208006197224742
82.9610085284341	0.205146083819677
83.7747281237649	0.197864436660442
84.5884477190957	0.186539003620859
85.4021673144265	0.171838507164672
86.2158869097573	0.154639198168866
87.0296065050881	0.135924657780811
87.8433261004189	0.116683448994856
88.6570456957497	0.0978182616477149
89.4707652910805	0.080076951742444
90.2844848864114	0.0640112232739482
91.0982044817422	0.0499637147182189
91.911924077073	0.0380799330880236
92.7256436724038	0.0283385285089977
93.5393632677346	0.020592115278606
94.3530828630654	0.0146111157900565
95.1668024583962	0.0101245325570891
95.980522053727	0.00685360273131627
96.7942416490578	0.00453643344300951
97.6079612443886	0.00294355286429051
98.4216808397195	0.00188561437686622
99.2354004350503	0.00121520473357941
100.049120030381	8.24906334797034E-4
100.862839625712	6.43594357710244E-4
101.676559221043	6.32572581714751E-4
102.490278816374	7.82703766739632E-4
103.303998411704	0.00111326253138446
104.117718007035	0.00167287358368752
104.931437602366	0.00254259890770285
105.745157197697	0.00384098196537393
106.558876793028	0.00573061338025019
107.372596388358	0.00842552317615882
108.186315983689	0.0121984160982818
109.00003557902	0.0173864567201908
109.813755174351	0.0243940122005733
110.627474769682	0.0336905285684537
111.441194365012	0.0458016255223786
112.254913960343	0.0612916273490782
113.068633555674	0.0807361792545702
113.882353151005	0.104684379044532
114.696072746336	0.133610987901944
115.509792341666	0.167860712200922
116.323511936997	0.207588139246926
117.137231532328	0.252698461459304
117.950951127659	0.30279538115519
118.76467072299	0.357143278557341
119.578390318321	0.41465060425832
120.392109913651	0.47388036099269
121.205829508982	0.533091435293847
122.019549104313	0.59031155751404
122.833268699644	0.643439108224519
123.646988294975	0.690367292863304
124.460707890305	0.729120901954173
125.274427485636	0.75799348978809
126.088147080967	0.775671775965633
126.901866676298	0.781334658862497
127.715586271629	0.774716447131852
128.529305866959	0.756127527579443
129.34302546229	0.726430230281658
130.156745057621	0.686972504629274
130.970464652952	0.639486510757716
131.784184248283	0.585962748230267
132.597903843613	0.528512438689545
133.411623438944	0.46923133387297
134.225343034275	0.41007697397483
135.039062629606	0.35276894758243
135.852782224937	0.298718349699327
136.666501820268	0.248988930458222
137.480221415598	0.204288897459215
138.293941010929	0.164989412452024
139.10766060626	0.131163795041728
139.921380201591	0.10264042894287
140.735099796922	0.0790623154804415
141.548819392252	0.0599469631032124
142.362538987583	0.0447415917523037
143.176258582914	0.0328701935424124
143.989978178245	0.0237705745087196
144.803697773576	0.016920908686944
145.617417368906	0.0118564390172406
146.431136964237	0.00817770516121213
147.244856559568	0.00555207356070644
148.058576154899	0.00371044126429557
148.87229575023	0.00244085790318686
149.686015345561	0.00158054192370716
150.499734940891	0.00100743289880935
151.313454536222	6.32081129409434E-4
152.127174131553	3.90369705459728E-4
152.940893726884	2.37315429564025E-4
153.754613322215	1.4201114562062E-4
154.568332917545	8.36499089714716E-5
155.382052512876	4.85014922699176E-5
156.195772108207	2.76816080927383E-5
157.009491703538	1.55515656143631E-5
157.823211298869	8.60010007385886E-6
158.636930894199	4.68144019002985E-6
159.45065048953	2.50843031148337E-6
160.264370084861	1.32303455575878E-6
161.078089680192	6.86889569337338E-7
161.891809275523	3.51034048330263E-7
162.705528870854	1.76586766134888E-7
163.519248466184	8.74407082364221E-8
164.332968061515	4.26202360870871E-8
165.146687656846	2.04486701602918E-8
165.960407252177	9.65746721536597E-9
166.774126847508	4.48973321750956E-9
167.587846442838	2.05490066584221E-9
168.401566038169	9.26530717829003E-10
169.2152856335	4.12988848341177E-10
170.029005228831	1.8529957064536E-10
170.842724824162	9.11565710428094E-11
171.656444419492	6.45615072833978E-11
172.470164014823	8.4603059721653E-11
173.283883610154	1.60902898206836E-10
174.097603205485	3.36903292732789E-10
174.911322800816	7.11273508093762E-10
175.725042396146	1.48618619284102E-9
176.538761991477	3.06241093837876E-9
177.352481586808	6.21892966659836E-9
178.166201182139	1.24444344424151E-8
178.97992077747	2.45375855051886E-8
179.793640372801	4.76742344180076E-8
180.607359968131	9.12705177894364E-8
181.421079563462	1.72175804191007E-7
182.234799158793	3.20043147385171E-7
183.048518754124	5.86191814594346E-7
183.862238349455	1.05795152987906E-6
184.675957944785	1.88142363756219E-6
185.489677540116	3.29687305539372E-6
186.303397135447	5.69262608132673E-6
187.117116730778	9.68540744428279E-6
187.930836326109	1.62374540953376E-5
188.744555921439	2.6823335475329E-5
189.55827551677	4.36618798551005E-5
190.371995112101	7.00304445425708E-5
191.185714707432	1.10679232810548E-4
191.999434302763	1.72361474618241E-4
192.813153898094	2.6448988382246E-4
193.626873493424	3.99919641727588E-4
194.440593088755	5.95842130016217E-4
195.254312684086	8.74751073785202E-4
196.068032279417	0.00126541379611561
196.881751874748	0.00180374628555297
197.695471470078	0.00253345467248152
198.509191065409	0.00350627222287273
199.32291066074	0.0047815965323702
200.136630256071	0.00642532394825009
200.950349851402	0.0085076954145307
201.764069446732	0.0111000169502364
202.577789042063	0.0142702031164966
203.391508637394	0.0180772128469289
204.205228232725	0.0225645975738205
205.018947828056	0.027753548428445
205.832667423386	0.0336359925162428
206.646387018717	0.0401684229382778
207.460106614048	0.0472672264852559
208.273826209379	0.0548062722335308
209.08754580471	0.0626174262748123
209.901265400041	0.0704944569395402
210.714984995371	0.0782005006513585
211.528704590702	0.0854788967193907
212.342424186033	0.0920668101962709
213.156143781364	0.0977106955285772
213.969863376695	0.102182362978714
214.783582972025	0.105294241833676
215.597302567356	0.106912422248391
216.411022162687	0.106966213486255
217.224741758018	0.105453268462051
218.038461353349	0.102439757511095
218.852180948679	0.0980555741536491
219.66590054401	0.0924850577476844
220.479620139341	0.0859541574206983
221.293339734672	0.0787152834854514
222.107059330003	0.0710312598521036
222.920778925333	0.0631597902232616
223.734498520664	0.0553396928026877
224.548218115995	0.047779874636715
225.361937711326	0.0406516539528837
226.175657306657	0.0340846497106634
226.989376901988	0.0281660925764805
227.803096497318	0.0229431117665276
228.616816092649	0.0184273444549562
229.43053568798	0.0146011093081048
230.244255283311	0.0114243785075551
231.057974878642	0.00884185664065813
231.871694473972	0.00678960582422371
232.685414069303	0.00520081750046952
233.499133664634	0.00401049730962236
234.312853259965	0.00315897997722734
235.126572855296	0.00259431255297907
235.940292450626	0.00227362987124024
236.754012045957	0.00216369524061846
237.567731641288	0.00224079628309338
238.381451236619	0.00249017761141944
239.19517083195	0.00290516691305283
240.008890427281	0.00348611702102286
240.822610022611	0.00423925051648349
241.636329617942	0.00517546043325095
242.450049213273	0.00630909400282351
243.263768808604	0.00765672770552393
244.077488403935	0.00923593145307588
244.891207999265	0.0110640168276176
245.704927594596	0.0131567676385105
246.518647189927	0.0155271590077641
247.332366785258	0.0181840820255215
248.146086380589	0.0211311030279807
248.959805975919	0.0243652981567917
249.77352557125	0.0278762136455077
250.587245166581	0.0316450090361534
251.400964761912	0.0356438432923766
252.214684357243	0.0398355618645343
253.028403952573	0.0441737358239768
253.842123547904	0.048603092233709
254.655843143235	0.0530603583695144
255.469562738566	0.0574755220565957
256.283282333897	0.0617734874208107
257.097001929228	0.0658760812607355
257.910721524558	0.0697043417326323
258.724441119889	0.0731809999006129
259.53816071522	0.0762330476786287
260.351880310551	0.0787942743099496
261.165599905882	0.0808076489689857
261.979319501212	0.0822274300279957
262.793039096543	0.0830208921436384
263.606758691874	0.0831695801235438
264.420478287205	0.0826700224889561
265.234197882536	0.0815338662068258
266.047917477866	0.0797874252890342
266.861637073197	0.0774706676879992
267.675356668528	0.0746356949539096
268.489076263859	0.0713447953998191
269.30279585919	0.0676681723029623
270.11651545452	0.063681462666441
270.930235049851	0.0594631685401637
271.743954645182	0.0550921217146136
272.557674240513	0.0506450942003371
273.371393835844	0.0461946522535724
274.185113431175	0.0418073321791648
274.998833026505	0.0375421933836177
275.812552621836	0.0334497799311218
276.626272217167	0.0295714979072776
277.439991812498	0.0259393937814324
278.253711407829	0.0225762999596234
279.067431003159	0.019496298759455
279.88115059849	0.0167054456457318
280.694870193821	0.0142026868795183
281.508589789152	0.0119809055360572
282.322309384483	0.0100280326277221
283.136028979813	0.00832816610252461
283.949748575144	0.00686264892612563
284.763468170475	0.00561106740538556
285.577187765806	0.00455214152047361
286.390907361137	0.00366448954529989
287.204626956468	0.00292725903909326
288.018346551798	0.00232062493730891
288.832066147129	0.00182616267968807
289.64578574246	0.00142710996744126
290.459505337791	0.00110853485364109
291.273224933122	8.57430553629964E-4
292.086944528452	6.62758788159317E-4
292.900664123783	5.15463833327098E-4
293.714383719114	4.08478922167E-4
294.528103314445	3.36745346587694E-4
295.341822909776	2.97262595043655E-4
296.155542505106	2.891850948045E-4
296.969262100437	3.13977488088908E-4
297.782981695768	3.75635672957218E-4
298.596701291099	4.80974866693124E-4
299.41042088643	6.39978507994404E-4
300.22414048176	8.66192802051709E-4
301.037860077091	0.00117714119669302
301.851579672422	0.00159472137635882
302.665299267753	0.00214553511464451
303.479018863084	0.00286108954648389
304.292738458415	0.00377779849503995
305.106458053745	0.00493670612842776
305.920177649076	0.00638285434397156
306.733897244407	0.00816422180701218
307.547616839738	0.0103301781738108
308.361336435069	0.0129294227973028
309.175056030399	0.0160074133405393
309.98877562573	0.0196033351949475
310.802495221061	0.0237467149997623
311.616214816392	0.0284538369967685
312.429934411723	0.0337241742098298
313.243654007053	0.0395370913194447
314.057373602384	0.0458491060314156
314.871093197715	0.0525920045236253
315.684812793046	0.0596720892671832
316.498532388377	0.0669707913653811
317.312251983707	0.0743468046152666
318.125971579038	0.0816397981864112
318.939691174369	0.0886756459551219
319.7534107697	0.095272982987319
320.567130365031	0.101250775474578
321.380849960362	0.106436482585208
322.194569555692	0.110674309622483
323.008289151023	0.11383301186889
323.822008746354	0.115812714245926
324.635728341685	0.116550265496477
325.449447937016	0.116022743891611
326.263167532346	0.114248866311887
327.076887127677	0.111288211512962
327.890606723008	0.107238336086236
328.704326318339	0.102230021519939
329.51804591367	0.0964210270492624
330.331765509	0.0899888224242971
331.145485104331	0.0831228281652113
331.959204699662	0.0760166942192574
332.772924294993	0.06886110250607
333.586643890324	0.0618374910925946
334.400363485655	0.0551129784066131
335.214083080985	0.0488366286842209
336.027802676316	0.0431370598767635
336.841522271647	0.0381212674319235
337.655241866978	0.0338744348899894
338.468961462309	0.0304604352502205
339.282681057639	0.0279227017290361
340.09640065297	0.026285164460579
340.910120248301	0.0255530077741491
341.723839843632	0.0257130933531087
342.537559438963	0.0267340064645296
343.351279034293	0.0285658014153077
344.164998629624	0.0311396329256626
344.978718224955	0.0343675469643833
345.792437820286	0.0381427545552236
346.606157415617	0.0423407157219843
347.419877010947	0.0468213139481758
348.233596606278	0.0514323064105727
349.047316201609	0.0560141004742532
349.86103579694	0.0604057471374635
350.674755392271	0.0644518763854716
351.488474987602	0.0680101490448326
352.302194582932	0.0709586854061886
353.115914178263	0.0732028697423667
353.929633773594	0.0746809328663909
354.743353368925	0.0753677850230031
355.557072964256	0.0752767029264158
356.370792559586	0.0744586537169079
357.184512154917	0.0729992447250967
357.998231750248	0.0710134973628221
358.811951345579	0.0686388321406839
359.62567094091	0.0660267987962165
360.43939053624	0.0633341757626764
361.253110131571	0.0607140893960022
362.066829726902	0.0583077664855176
362.880549322233	0.0562374421955038
363.694268917564	0.0546008141671842
364.507988512894	0.0534672798823102
365.321708108225	0.0528760370285846
366.135427703556	0.0528359821114085
366.949147298887	0.053327223692056
367.762866894218	0.0543039411996388
368.576586489549	0.0556982708501203
369.390306084879	0.0574248847350618
370.20402568021	0.0593859420175399
371.017745275541	0.0614761247217521
371.831464870872	0.0635875165602595
372.645184466203	0.065614134013519
373.458904061533	0.0674559684300473
374.272623656864	0.0690224422405771
375.086343252195	0.0702352195164228
375.900062847526	0.0710303408425657
376.713782442857	0.0713596758504806
377.527502038187	0.0711917054446857
378.341221633518	0.0705116615386265
379.154941228849	0.0693210664378774
379.96866082418	0.0676367277293279
380.782380419511	0.0654892578361439
381.596100014842	0.0629211998532239
382.409819610172	0.0599848520267391
383.223539205503	0.0567398912238928
384.037258800834	0.0532508999350517
384.850978396165	0.0495849009872395
385.664697991496	0.0458089988471193
386.478417586826	0.0419882162413711
387.292137182157	0.0381836003761185
388.105856777488	0.0344506552474652
388.919576372819	0.0308381366413276
389.73329596815	0.0273872258090586
390.54701556348	0.0241310778643579
391.360735158811	0.0210947229346355
392.174454754142	0.0182952830368706
392.988174349473	0.0157424562455144
393.801893944804	0.013439212347046
394.615613540135	0.0113826408623304
395.429333135465	0.00956489279050295
396.243052730796	0.00797416116906688
397.056772326127	0.00659565186649522
397.870491921458	0.00541250414709664
398.684211516789	0.00440662967935905
399.497931112119	0.00355944805510697
400.31165070745	0.00285250590584428
401.125370302781	0.00226797483807635
401.939089898112	0.00178903030630929
402.752809493443	0.00140011899789398
403.566529088773	0.00108712625447879
404.380248684104	8.3745755454842E-4
405.193968279435	6.4004927427339E-4
406.007687874766	4.85324033977271E-4
406.821407470097	3.65105161310401E-4
407.635127065427	2.72503403173442E-4
408.448846660758	2.01787227189294E-4
409.262566256089	1.48246073457177E-4
410.07628585142	1.08053915797205E-4
410.890005446751	7.81385962946971E-5
411.703725042082	5.60606959102742E-5
412.517444637412	3.99042495972763E-5
413.331164232743	2.81804287420898E-5
414.144883828074	1.97443948964893E-5
414.958603423405	1.37248575325484E-5
415.772323018736	9.46541469560891E-6
416.586042614066	6.47648301630234E-6
417.399762209397	4.39649516990475E-6
418.213481804728	2.96102281734141E-6
419.027201400059	1.97853934936634E-6
419.84092099539	1.31164230040098E-6
420.65464059072	8.62688325106504E-7
421.468360186051	5.62937540702052E-7
422.282079781382	3.64446921902204E-7
423.095799376713	2.34086380164812E-7
423.909518972044	1.49171476886981E-7
424.723238567374	9.43111884150041E-8
425.536958162705	5.91573116446827E-8
426.350677758036	3.681471358749E-8
427.164397353367	2.27301450340183E-8
427.978116948698	1.39235754280175E-8
428.791836544029	8.46188504574673E-9
429.605556139359	5.10212688337235E-9
430.41927573469	3.05213101870942E-9
431.232995330021	1.8114355004338E-9
432.046714925352	1.06662156790794E-9
432.860434520683	6.23111306805277E-10
433.674154116013	3.61150887883852E-10
434.487873711344	2.07672755887216E-10
435.301593306675	1.18478118773101E-10
436.115312902006	6.70601557184314E-11
436.929032497337	3.76581299420064E-11
437.742752092667	2.09807363368264E-11
438.556471687998	1.15971289651127E-11
439.370191283329	6.35986697182355E-12
440.18391087866	3.46029687801664E-12
440.997630473991	1.86786925812897E-12
441.811350069322	1.00033939467001E-12
442.625069664652	5.31515647358213E-13
443.438789259983	2.80189928662351E-13
444.252508855314	1.4654019708272E-13
445.066228450645	7.60376710092808E-14
445.879948045976	3.9144308492588E-14
446.693667641306	1.99929200311188E-14
447.507387236637	1.01309837005372E-14
448.321106831968	5.09324759359692E-15
449.134826427299	2.54042129758984E-15
449.94854602263	1.25714243291615E-15
450.76226561796	6.17207238084695E-16
451.575985213291	3.00639000989903E-16
452.389704808622	1.45287219740045E-16
453.203424403953	6.96590088515631E-17
454.017143999284	3.31356086846171E-17
454.830863594614	1.56379708430198E-17
455.644583189945	7.32206583788662E-18
456.458302785276	3.40137601124194E-18
457.272022380607	1.56762955789939E-18
458.085741975938	7.16803351036945E-19
458.899461571269	3.25180425242289E-19
459.713181166599	1.46358027111483E-19
460.52690076193	6.53546484469751E-20
461.340620357261	2.89537088788398E-20
462.154339952592	1.27262282490659E-20
462.968059547923	5.54961681356091E-21
463.781779143253	2.40101056263841E-21
464.595498738584	1.03060662116698E-21
465.409218333915	4.38893925654174E-22
466.222937929246	1.8543597683797E-22
467.036657524577	7.77313493739102E-23
467.850377119907	3.23270594316513E-23
468.664096715238	1.33384074796118E-23
469.477816310569	5.46021248944535E-24
470.2915359059	2.21759835936169E-24
471.105255501231	8.93560625606728E-25
471.918975096562	3.57217675166317E-25
472.732694691892	1.41680356226852E-25
473.546414287223	5.57511878297216E-26
474.360133882554	2.17653870160123E-26
475.173853477885	8.43036633869824E-27
475.987573073216	3.23962159092843E-27
476.801292668546	1.23512213972289E-27
477.615012263877	4.67189757293127E-28
478.428731859208	1.75325264641973E-28
479.242451454539	6.52774946432797E-29
480.05617104987	2.41129439572658E-29
480.8698906452	8.83699847447564E-30
481.683610240531	3.21312119970369E-30
482.497329835862	1.15909016113687E-30
483.311049431193	4.14834736729107E-31
484.124769026524	1.47299338274391E-31
484.938488621855	5.18912652951124E-32
485.752208217185	1.81365847408383E-32
486.565927812516	6.28904268853614E-33
487.379647407847	2.16362185733393E-33
488.193367003178	7.38492283776145E-34
489.007086598509	2.50079647173783E-34
489.820806193839	8.4019195406178E-35
490.63452578917	2.80057026184903E-35
491.448245384501	9.26151878195731E-36
492.261964979832	3.03868537040659E-36
493.075684575163	9.89138354905431E-37
493.889404170493	3.19445028893726E-37
494.703123765824	1.02353573562833E-37
495.516843361155	3.25370122240682E-38
496.330562956486	1.02617189290925E-38
497.144282551817	3.2109263483459E-39
497.958002147147	9.9680075222261E-40
498.771721742478	3.0701115427094E-40
499.585441337809	9.38140178327165E-41
500.39916093314	2.84412776570209E-41
501.212880528471	8.55457133989458E-42
502.026600123801	2.55279057023715E-42
502.840319719132	7.55787849689461E-43
503.654039314463	2.21999710888811E-43
504.467758909794	6.46952948108598E-44
505.281478505125	1.87051315950484E-44
506.095198100456	5.36557937401992E-45
506.908917695786	1.52700431425757E-45
507.722637291117	4.31153274272168E-46
508.536356886448	1.2077885200713E-46
509.350076481779	3.35674144250022E-47
510.16379607711	9.25577242181318E-48
510.97751567244	2.53206721139369E-48
511.791235267771	6.8723548494142E-49
512.604954863102	1.85056230770528E-49
513.418674458433	4.94390018709552E-50
514.232394053764	1.31040077281432E-50
515.046113649095	3.44598937062764E-51
515.859833244425	8.9924050225147E-52
516.673552839756	2.33318015951715E-52
517.487272435087	6.15189937815348E-53
518.300992030418	2.02697945794094E-53
519.114711625749	1.825061888726E-53
519.928431221079	4.18992046930075E-53
520.74215081641	1.16051554881233E-52
521.555870411741	3.26210405348654E-52
522.369590007072	9.14310024658695E-52
523.183309602403	2.5512616626715E-51
523.997029197733	7.08634641021858E-51
524.810748793064	1.95925228150346E-50
525.624468388395	5.39210689539043E-50
526.438187983726	1.47715726631659E-49
527.251907579057	4.02805213945757E-49
528.065627174387	1.09336089737575E-48
528.879346769718	2.95414697327778E-48
529.693066365049	7.94512555854044E-48
530.50678596038	2.12701002803437E-47
531.320505555711	5.66811190761245E-47
532.134225151042	1.5035137383421E-46
532.947944746372	3.9698718857952E-46
533.761664341703	1.04338764168235E-45
534.575383937034	2.72970045013924E-45
535.389103532365	7.10860528896076E-45
536.202823127696	1.84269694314157E-44
537.016542723026	4.75470455849742E-44
537.830262318357	1.2212181877437E-43
538.643981913688	3.12221709234891E-43
539.457701509019	7.94571596341782E-43
540.27142110435	2.01281139112938E-42
541.08514069968	5.0754345650351E-42
541.898860295011	1.27392391481415E-41
542.712579890342	3.18283301347897E-41
543.526299485673	7.91560881906646E-41
544.340019081004	1.95954345731749E-40
545.153738676335	4.82864837685369E-40
545.967458271665	1.18439446449483E-39
546.781177866996	2.89179340435707E-39
547.594897462327	7.02810534880389E-39
548.408617057658	1.70023663155309E-38
549.222336652989	4.09430866862394E-38
550.036056248319	9.81413209228649E-38
550.84977584365	2.34165722751382E-37
551.663495438981	5.56153729000666E-37
552.477215034312	1.3148205698843E-36
553.290934629643	3.09412768876843E-36
554.104654224973	7.24786475312399E-36
554.918373820304	1.68998182982808E-35
555.732093415635	3.92242001053033E-35
556.545813010966	9.06204600233358E-35
557.359532606297	2.0840039376581E-34
558.173252201628	4.77057704377077E-34
558.986971796958	1.08703467779205E-33
559.800691392289	2.46556235100026E-33
560.61441098762	5.56658297174731E-33
561.428130582951	1.25101204100059E-32
562.241850178282	2.79855855959765E-32
563.055569773612	6.23171257366507E-32
563.869289368943	1.38127622079643E-31
564.683008964274	3.04757051133011E-31
565.496728559605	6.69309664434956E-31
566.310448154936	1.46318936355353E-30
567.124167750266	3.18400749178765E-30
567.937887345597	6.89680159464436E-30
568.751606940928	1.48703602582814E-29
569.565326536259	3.19150371150196E-29
570.37904613159	6.81819351969221E-29
571.19276572692	1.44991785965183E-28
572.006485322251	3.06914623230795E-28
572.820204917582	6.46683632652871E-28
573.633924512913	1.35633279653881E-27
574.447644108244	2.83165776568117E-27
575.261363703574	5.88457861905584E-27
576.075083298905	1.21727886511705E-26
576.888802894236	2.50648378818047E-26
577.702522489567	5.13735792239335E-26
578.516242084898	1.04812928319339E-25
579.329961680229	2.12858006832373E-25
580.143681275559	4.30293943883308E-25
580.95740087089	8.65845855154273E-25
581.771120466221	1.73426730603194E-24
582.584840061552	3.45773413776543E-24
583.398559656883	6.86226151258724E-24
584.212279252213	1.35563582513018E-23
585.025998847544	2.66574692097165E-23
585.839718442875	5.21788978227944E-23
586.653438038206	1.0166488934492E-22
587.467157633537	1.97172884270854E-22
588.280877228867	3.80647947687051E-22
589.094596824198	7.31475697657303E-22
589.908316419529	1.39918911256318E-21
590.72203601486	2.66411543377329E-21
591.535755610191	5.04928362102849E-21
592.349475205522	9.52591275107797E-21
593.163194800852	1.78888959907597E-20
593.976914396183	3.34395623337268E-20
594.790633991514	6.2221107399505E-20
595.604353586845	1.15243116439834E-19
596.418073182176	2.12467426674562E-19
597.231792777506	3.89914896770257E-19
598.045512372837	7.1227451185412E-19
598.859231968168	1.29516495844694E-18
599.672951563499	2.34424432785144E-18
600.48667115883	4.22358042127508E-18
601.300390754161	7.57458368715808E-18
602.114110349491	1.35218736803748E-17
602.927829944822	2.4027859668076E-17
603.741549540153	4.25004379439041E-17
604.555269135484	7.48293253509477E-17
605.368988730815	1.31144584124969E-16
606.182708326145	2.28785763731444E-16
606.996427921476	3.97290096730213E-16
607.810147516807	6.86730898389392E-16
608.623867112138	1.18158656162931E-15
609.437586707469	2.02369288088322E-15
610.251306302799	3.45003714389073E-15
611.06502589813	5.85467839620276E-15
611.878745493461	9.88968417809669E-15
612.692465088792	1.66288382136485E-14
613.506184684123	2.78318130892552E-14
614.319904279453	4.63683024273491E-14
615.133623874784	7.68955131902869E-14
615.947343470115	1.26934860210936E-13
616.761063065446	2.08574362338872E-13
617.574782660777	3.41146599003453E-13
618.388502256107	5.55419692393705E-13
619.202221851438	9.00122478239189E-13
620.015941446769	1.45205159071907E-12
620.8296610421	2.33164588160895E-12
621.643380637431	3.72686142261915E-12
622.457100232761	5.92958095026134E-12
623.270819828092	9.39084919424857E-12
624.084539423423	1.48042304314893E-11
624.898259018754	2.32309469178495E-11
625.711978614085	3.62867518366201E-11
626.525698209416	5.64195194588777E-11
627.339417804746	8.73194068833884E-11
628.153137400077	1.3452167845144E-10
628.966856995408	2.06287961304842E-10
629.780576590739	3.14887627185477E-10
630.59429618607	4.78450942974234E-10
631.4080157814	7.23634625569547E-10
632.221735376731	1.08943511665811E-9
633.035454972062	1.63261396436764E-9
633.849174567393	2.435374473586E-9
634.662894162724	3.61616383496822E-9
635.476613758055	5.34478885861569E-9
636.290333353385	7.86344972440028E-9
637.104052948716	1.15158442237144E-8
637.917772544047	1.67872112109505E-8
638.731492139378	2.43591109647826E-8
639.545211734709	3.51839357576332E-8
640.358931330039	5.05856704443184E-8
641.17265092537	7.23953559427155E-8
641.986370520701	1.03132135650064E-7
642.800090116032	1.46243785664603E-7
643.613809711363	2.06424354993848E-7
644.427529306693	2.90031092080543E-7
645.241248902024	4.05628335687079E-7
646.054968497355	5.64692629611977E-7
646.868688092686	7.82521104373735E-7
647.682407688017	1.07939426205E-6
648.496127283348	1.48205478208359E-6
649.309846878678	2.02557587133723E-6
650.123566474009	2.7557059830062E-6
650.93728606934	3.73179131208935E-6
651.751005664671	5.0303931137834E-6
652.564725260002	6.7497332184888E-6
653.378444855332	9.01511759534015E-6
654.192164450663	1.19855037064672E-5
655.005884045994	1.58613917285765E-5
655.819603641325	2.08942312763399E-5
656.633323236656	2.73975425549085E-5
657.447042831986	3.57599521365546E-5
658.260762427317	4.64603367796445E-5
659.074482022648	6.00852516414117E-5
659.888201617979	7.73487894652075E-5
660.70192121331	9.91149723523472E-5
661.51564080864	1.26422715098978E-4
662.329360403971	1.60513316519603E-4
663.143079999302	2.02860330795246E-4
663.956799594633	2.55201543372048E-4
664.770519189964	3.19572624823947E-4
665.584238785294	3.98341862001233E-4
666.397958380625	4.94245170685741E-4
667.211677975956	6.10420381434098E-4
668.025397571287	7.50439565693946E-4
668.839117166618	9.18337939976722E-4
669.652836761948	0.00111863766125872
670.466556357279	0.0013563646182712
671.28027595261	0.00163705614418917
672.093995547941	0.00196675744124065
672.907715143272	0.00235200443279493
673.721434738603	0.00279979075983223
674.535154333933	0.00331751673222845
675.348873929264	0.00391291824552885
676.162593524595	0.00459397399292605
676.976313119926	0.00536878974849874
677.790032715257	0.00624545907518207
678.603752310587	0.00723190051735632
679.417471905918	0.00833567216453272
680.231191501249	0.00956376540304986
681.04491109658	0.01092238068279
681.858630691911	0.01241668918361
682.672350287242	0.0140505853320373
683.486069882572	0.0158264361469523
684.299789477903	0.017744834332768
685.113509073234	0.0198043628364371
685.927228668565	0.0220013791865245
686.740948263896	0.024329828287066
687.554667859226	0.0267810924000226
688.368387454557	0.0293438867804632
689.182107049888	0.0320042088025225
689.995826645219	0.0347453474202781
690.80954624055	0.0375479584511151
691.62326583588	0.040390209472884
692.436985431211	0.0432479961316837
693.250705026542	0.0460952294238189
694.064424621873	0.0489041911192453
694.878144217204	0.0516459520243459
695.691863812535	0.0542908453390747
696.505583407865	0.0568089850530943
697.319303003196	0.0591708172538909
698.133022598527	0.0613476904886441
698.946742193858	0.0633124300221257
699.760461789189	0.0650399000409132
700.574181384519	0.0665075376252316
701.38790097985	0.0676958426754391
702.201620575181	0.0685888089456112
703.015340170512	0.069174282879329
703.829059765843	0.0694442390127425
704.642779361173	0.0693949632319133
705.456498956504	0.0690271380478244
706.270218551835	0.0683458271682323
707.083938147166	0.0673603598738536
707.897657742497	0.0660841189151801
708.711377337827	0.0645342387060551
709.525096933158	0.062731223384238
710.338816528489	0.060698496749339
711.15253612382	0.0584618981457298
711.966255719151	0.0560491401252163
712.779975314481	0.0534892455375641
713.593694909812	0.050811984339351
714.407414505143	0.0480473353711387
715.221134100474	0.0452250079562673
716.034853695805	0.0423740751179367
716.848573291136	0.0395227956506579
717.662292886466	0.0366987315952331
718.476012481797	0.0339292840162982
719.289732077128	0.0312427386830318
720.103451672459	0.0286697843383331
720.91717126779	0.0262451955356705
721.73089086312	0.024008966429041
722.544610458451	0.0220057568365338
723.358330053782	0.0202813210595462
724.172049649113	0.0188749692269629
724.985769244444	0.0178083006777582
725.799488839774	0.0170723394674654
726.613208435105	0.0166171566910403
727.426928030436	0.0163490209340616
728.240647625767	0.016139066307177
729.054367221098	0.0158441354286121
729.868086816429	0.0153357851537357
730.681806411759	0.0145294196587572
731.49552600709	0.0134042479941921
732.309245602421	0.0120072707631458
733.122965197752	0.0104399658968648
733.936684793083	0.00883240131048084
734.750404388413	0.00731346943781419
735.564123983744	0.00598624268507574
736.377843579075	0.0049143703318103
737.191563174406	0.00412076395953795
738.005282769737	0.00359573191078723
738.819002365067	0.0033096746354869
739.632721960398	0.00322565583506371
740.446441555729	0.00330883804743457
741.26016115106	0.00353179802749981
742.073880746391	0.00387626602891548
742.887600341722	0.0043325410566541
743.701319937052	0.00489784479719969
744.515039532383	0.00557451408932202
745.328759127714	0.00636849760697446
746.142478723045	0.00728829074075583
746.956198318376	0.0083442595945838
747.769917913706	0.00954824112149172
748.583637509037	0.0109133101268412
749.397357104368	0.012453632771913
750.211076699699	0.0141843562618487
751.02479629503	0.0161215065674916
751.83851589036	0.0182818796074119
752.652235485691	0.0206829186320236
753.465955081022	0.0233425741587073
754.279674676353	0.0262791445265119
755.093394271684	0.0295110960220817
755.907113867014	0.0330568620973917
756.720833462345	0.0369346216836885
757.534553057676	0.041162057092772
758.348272653007	0.045756092513483
759.161992248338	0.0507326146607871
759.975711843668	0.0561061777103457
760.789431438999	0.061889695242178
761.60315103433	0.068094122509885
762.416870629661	0.0747281329326144
763.230590224992	0.0817977932599567
764.044309820323	0.0893062423692417
764.858029415653	0.0972533791036223
765.671749010984	0.105635564931565
766.485468606315	0.114445347487838
767.299188201646	0.123671211228012
768.112907796977	0.133297361479301
768.926627392307	0.143303548088982
769.740346987638	0.153664934648622
770.554066582969	0.164352018902278
771.3677861783	0.175330609426929
772.181505773631	0.186561863005223
772.995225368962	0.198002386299287
773.808944964292	0.209604404489347
774.622664559623	0.221315998475835
775.436384154954	0.233081411076112
776.250103750285	0.244841421398487
777.063823345616	0.256533785271615
777.877542940946	0.268093738274556
778.691262536277	0.279454556581692
779.504982131608	0.290548169539199
780.318701726939	0.30130581665788
781.13242132227	0.311658740573344
781.9461409176	0.321538906519457
782.759860512931	0.330879738013933
783.573580108262	0.339616857791636
784.387299703593	0.347688822563843
785.201019298924	0.355037839947876
786.014738894254	0.361610455913414
786.828458489585	0.367358201335887
787.642178084916	0.372238186734079
788.455897680247	0.37621363499236
789.269617275578	0.379254342815884
790.083336870909	0.38133706282125
790.897056466239	0.382445799501724
791.71077606157	0.382572013796538
792.524495656901	0.381714732604598
793.338215252232	0.379880561277975
794.151934847563	0.377083598870793
794.965654442893	0.373345257664609
795.779374038224	0.368693990201716
796.593093633555	0.363164928693884
797.406813228886	0.356799443198596
798.220532824217	0.349644626333814
799.034252419547	0.341752713505804
799.847972014878	0.333180448627212
800.661691610209	0.323988406084974
801.47541120554	0.314240280265804
802.289130800871	0.304002154253497
803.102850396201	0.293341759375942
803.916569991532	0.282327737105341
804.730289586863	0.271028914413629
805.544009182194	0.259513603072626
806.357728777525	0.24784893258606
807.171448372856	0.236100225473377
807.985167968186	0.224330422521319
808.798887563517	0.212599564409355
809.612607158848	0.20096433483098
810.426326754179	0.189477668907007
811.24004634951	0.178188429351235
812.05376594484	0.167141151533624
812.867485540171	0.156375857320031
813.681205135502	0.145927936375945
814.494924730833	0.135828092527228
815.308644326164	0.126102351791849
816.122363921494	0.116772127847843
816.936083516825	0.107854339994431
817.749803112156	0.0993615781017872
818.563522707487	0.0913023086324142
819.377242302818	0.0836811155518705
820.190961898149	0.0764989698235182
821.004681493479	0.0697535211927282
821.81840108881	0.063439406099676
822.632120684141	0.0575485658034899
823.445840279472	0.0520705691392963
824.259559874803	0.0469929347480324
825.073279470133	0.0423014481003583
825.886999065464	0.0379804691643179
826.700718660795	0.0340132271254828
827.514438256126	0.0303820991430051
828.328157851457	0.0270688707011683
829.141877446787	0.0240549756808526
829.955597042118	0.0213217148177197
830.769316637449	0.0188504517243334
831.58303623278	0.0166227861242429
832.396755828111	0.014620704371307
833.210475423441	0.01282670770316
834.024195018772	0.0112239190011903
834.837914614103	0.00979616909984238
835.651634209434	0.00852806390587075
836.465353804765	0.00740503375509148
837.279073400096	0.00641336655283968
838.092792995426	0.00554022631829053
838.906512590757	0.00477365878614592
839.720232186088	0.00410258571652522
840.533951781419	0.00351678953004021
841.34767137675	0.00300688982492651
842.16139097208	0.00256431325161943
842.975110567411	0.00218125812203438
843.788830162742	0.00185065502048496
844.602549758073	0.00156612456476202
845.416269353404	0.00132193334310382
846.229988948734	0.00111294892888082
847.043708544065	9.34594752603865E-4
847.857428139396	7.82805492677397E-4
848.671147734727	6.53983534052677E-4
849.484867330058	5.44956939038289E-4
850.298586925388	4.52939278050332E-4
851.112306520719	3.7549158071455E-4
851.92602611605	3.10486589829473E-4
852.739745711381	2.56075432340315E-4
853.553465306712	2.1065676250131E-4
854.367184902043	1.72848382467209E-4
855.180904497373	1.41461304151939E-4
855.994624092704	1.15476182708435E-4
856.808343688035	9.40220257276215E-5
857.622063283366	7.63570624882953E-5
858.435782878697	6.18516435577783E-5
859.249502474027	4.99730319928479E-5
860.063222069358	4.02719425921306E-5
860.876941664689	3.23706844115019E-5
861.69066126002	2.59527634279812E-5
862.504380855351	2.07538062345894E-5
863.318100450682	1.655367143802E-5
864.131820046012	1.31696225433782E-5
864.945539641343	1.04504441379432E-5
865.759259236674	8.27139178073085E-6
866.572978832005	6.52987487494808E-6
867.386698427336	5.14178070733421E-6
868.200418022666	4.03835659073124E-6
869.014137617997	3.16357549591938E-6
869.827857213328	2.47191859534088E-6
870.641576808659	1.92651568707334E-6
871.45529640399	1.49759147219154E-6
872.26901599932	1.16117209544302E-6
873.082735594651	8.98012219662043E-7
873.896455189982	6.92708195180992E-7
874.710174785313	5.32967624731811E-7
875.523894380644	4.09009838524527E-7
876.337613975974	3.13075515815305E-7
877.151333571305	2.39026954601392E-7
877.965053166636	1.82023338385082E-7
878.778772761967	1.38257817132078E-7
879.592492357298	1.04745347011033E-7
880.406211952629	7.9152057314849E-8
881.219931547959	5.96584682692811E-8
882.03365114329	4.48502030297266E-8
882.847370738621	3.36309512595316E-8
883.661090333952	2.51533777708937E-8
884.474809929283	1.87644525614765E-8
885.288529524613	1.3962330297086E-8
886.102249119944	1.03624474220724E-8
886.915968715275	7.6709507766187E-9
887.729688310606	5.66393780064145E-9
888.543407905937	4.17128802316303E-9
889.357127501267	3.0641096673273E-9
890.170847096598	2.24502331271576E-9
890.984566691929	1.64066468015567E-9
891.79828628726	1.19591751372303E-9
892.612005882591	8.69490911311236E-10
893.425725477921	6.30538037922185E-10
894.239445073252	4.56078877193945E-10
895.053164668583	3.29041783250285E-10
895.866884263914	2.36779754030042E-10
896.680603859245	1.69949739609884E-10
897.494323454575	1.21668699367054E-10
898.308043049906	8.68799677447317E-11
899.121762645237	6.18789392215965E-11
899.935482240568	4.3959069673172E-11
900.749201835899	3.11484577824538E-11
901.56292143123	2.20144088798382E-11
902.37664102656	1.55188641614118E-11
903.190360621891	1.09117713867062E-11
904.004080217222	7.65267040138435E-12
904.817799812553	5.35319646646779E-12
905.631519407884	3.73504449621317E-12
906.445239003214	2.59932629954329E-12
907.258958598545	1.80429790724829E-12
908.072678193876	1.24921765495797E-12
908.886397789207	8.62681341397102E-13
909.700117384538	5.94217065168496E-13
910.513836979869	4.08246301241141E-13
911.327556575199	2.79757553149867E-13
912.14127617053	1.91215813974383E-13
912.954995765861	1.30361159844386E-13
913.768715361192	8.86451641554706E-14
914.582434956523	6.01235069864043E-14
915.396154551853	4.06739157573306E-14
916.209874147184	2.74454330807512E-14
917.023593742515	1.84716893072945E-14
917.837313337846	1.24001107966366E-14
918.651032933177	8.302845176551E-15
919.464752528507	5.54511729659331E-15
920.278472123838	3.69383046119887E-15
921.092191719169	2.45428844700661E-15
921.9059113145	1.62650975101057E-15
922.719630909831	1.07515273242082E-15
923.533350505161	7.08869153271097E-16
924.347070100492	4.66170102697803E-16
925.160789695823	3.05777256280769E-16
925.974509291154	2.00054518682439E-16
926.788228886485	1.30549127843766E-16
927.601948481816	8.4973206680585E-17
928.415668077146	5.51661231130855E-17
929.229387672477	3.57227878458284E-17
930.043107267808	2.30728184049662E-17
930.856826863139	1.48640916723154E-17
931.67054645847	9.55121290096212E-18
932.4842660538	6.12154575620191E-18
933.297985649131	3.91332662572582E-18
934.111705244462	2.49524686778059E-18
934.925424839793	1.58695043954349E-18
935.739144435124	1.006689716724E-18
936.552864030454	6.3695730727521E-19
937.366583625785	4.01982771131258E-19
938.180303221116	2.530387180933E-19
938.994022816447	1.58872577444492E-19
939.807742411778	9.94931835277629E-20
940.621462007108	6.21469954345115E-20
941.435181602439	3.87194669906248E-20
942.24890119777	2.40614074235032E-20
943.062620793101	1.49140332565951E-20
943.876340388432	9.22043925417366E-21
944.690059983763	5.68578637322518E-21
945.503779579093	3.49713090517697E-21
946.317499174424	2.14543649346137E-21
947.131218769755	1.31280995582912E-21
947.944938365086	8.01254502692246E-22
948.758657960417	4.87777235648103E-22
949.572377555747	2.9617950073008E-22
950.386097151078	1.79378706841775E-22
951.199816746409	1.08360051928064E-22
952.01353634174	6.52904923638851E-23
952.827255937071	3.92385641044027E-23
953.640975532401	2.3521157647019E-23
954.454695127732	1.40632825545209E-23
955.268414723063	8.38681640280113E-24
956.082134318394	4.9887299209978E-24
956.895853913725	2.95981981467438E-24
957.709573509056	1.75155176644803E-24
958.523293104386	1.03386326603807E-24
959.337012699717	6.08675268296843E-25
960.150732295048	3.57429694936238E-25
960.964451890379	2.09352440800084E-25
961.77817148571	1.22306024624594E-25
962.59189108104	7.12689065326425E-26
963.405610676371	4.14223528970797E-26
964.219330271702	2.40133005556668E-26
965.033049867033	1.38851754727019E-26
965.846769462364	8.00817051563536E-27
966.660489057694	4.60678214377753E-27
967.474208653025	2.64328785959756E-27
968.287928248356	1.51277267499248E-27
969.101647843687	8.63545658052744E-28
969.915367439018	4.9167639874845E-28
970.729087034348	2.79225992051936E-28
971.542806629679	1.58166588270145E-28
972.35652622501	8.93626572926698E-29
973.170245820341	5.03593163533069E-29
973.983965415672	2.8306488716378E-29
974.797685011003	1.58699149360558E-29
975.611404606333	8.87453529111885E-30
976.425124201664	4.94993010104808E-30
977.238843796995	2.75381610319799E-30
978.052563392326	1.52810510886399E-30
978.866282987657	8.45773247103668E-31
979.680002582987	4.6691420132813E-31
980.493722178318	2.57100337322702E-31
981.307441773649	1.41205181418055E-31
982.12116136898	7.73536913652496E-32
982.934880964311	4.22662655292299E-32
983.748600559641	2.30350486790702E-32
984.562320154972	1.25218015081764E-32
985.376039750303	6.78933001882665E-33
939.654564060631	0.00117957887639547
940.429504326558	0.00117249986104313
941.204444592485	0.00116545665056415
941.979384858411	0.00115844911035574
942.754325124338	0.00115147710601268
943.529265390265	0.00114454050332924
944.304205656191	0.00113763916830101
945.079145922118	0.00113077296712675
945.854086188044	0.00112394176621025
946.629026453971	0.00111714543216211
947.403966719898	0.00111038383180157
948.178906985824	0.00110365683215827
948.953847251751	0.00109696430047403
949.728787517678	0.0010903061042046
950.503727783604	0.00108368211102136
951.278668049531	0.00107709218881308
952.053608315458	0.00107053620568758
952.828548581384	0.00106401402997345
953.603488847311	0.00105752553022167
954.378429113237	0.00105107057520731
955.153369379164	0.00104464903393111
955.928309645091	0.00103826077562114
956.703249911017	0.00103190566973436
957.478190176944	0.00102558358595825
958.253130442871	0.00101929439421232
959.028070708797	0.00101303796464972
959.803010974724	0.00100681416765873
960.577951240651	0.0010006228738643
961.352891506577	9.9446395412954E-4
962.127831772504	9.88337279557221E-4
962.902772038431	9.82242721491236E-4
963.677712304357	9.76180151518049E-4
964.452652570284	9.70149441468147E-4
965.22759283621	9.64150463417457E-4
966.002533102137	9.58183089688742E-4
966.777473368064	9.52247192853013E-4
967.55241363399	9.46342645730885E-4
968.327353899917	9.40469321393948E-4
969.102294165844	9.34627093166105E-4
969.87723443177	9.28815834624912E-4
970.652174697697	9.2303541960287E-4
971.427114963624	9.17285722188746E-4
972.20205522955	9.11566616728839E-4
972.976995495477	9.05877977828253E-4
973.751935761404	9.00219680352148E-4
974.52687602733	8.94591599426981E-4
975.301816293257	8.88993610441715E-4
976.076756559183	8.83425589049039E-4
976.85169682511	8.77887411166552E-4
977.626637091037	8.72378952977935E-4
978.401577356963	8.66900090934123E-4
979.17651762289	8.61450701754442E-4
979.951457888817	8.56030662427744E-4
980.726398154743	8.5063985021352E-4
981.50133842067	8.45278142643008E-4
982.276278686597	8.39945417520278E-4
983.051218952523	8.34641552923296E-4
983.82615921845	8.29366427204993E-4
984.601099484377	8.24119918994304E-4
985.376039750303	8.18901907197196E-4

==> Data/Reference_Spectra/Peaks_All.txt <==
Peaks_o_WO3_2

1	60.7058891336839	0.326365266691302	16.9751133385065
2	82.2650257759021	0.204143452063055	12.3934380540968
3	126.870093207455	0.781344058520289	15.2535590205603
4	216.031880077283	0.107137411629773	15.7782357690205
5	263.386237403349	0.0831934483587394	21.6768659404154
6	324.699499671027	0.116542094461511	18.3465396264979
7	354.34460203654	0.0718274812233193	16.7797733770875
8	377.1078254559	0.0709049078905603	21.5544708721675
9	704.110384621731	0.0694632243517436	28.2371702553487
10	791.408255784738	0.382640055343802	37.7733959898587
11	730.447062397761	0.00828871215682147	8.26831191211636

PEAKS_TRICLINIC

1	47.3327307915813	0.432584992426928	7.83129882491797
2	69.5475151836851	0.339011332427902	10.8846565777777
3	138.814684974016	0.0977358617150491	6.62916157011097
4	186.168914361519	0.0371854296204804	23.77279165794
5	244.787749515522	0.0344194238871947	10.5857916794881
6	277.842531627619	0.108315011140974	11.1542336228658
7	324.464399477681	0.0262446345438014	15.075541219888
8	606.041785359738	0.0272331151894539	25.6837296009685
9	707.561473353477	0.160574436221508	16.7756771814475
10	804.828128977109	0.201426402293722	17.0720249830558
11	87.3975733998152	0.0689925453469822	8.49592235537244
12	901.155104221332	0.00711308047159488	30.5240477407299
13	423.071647275893	0.0047209151162047	24.8987282194622

PEAKS_HEX_1

1	105.82492	0.29171	20.13207
2	247.24742	0.27372	31.26503
3	252.77454	0.36064	16.98184
4	690.37803	0.34587	34.928
5	819.87458	0.82217	26.37628
6	646.12185	0.09136	42.1538
7	336.32718	0.01969	25.24341
8	161.22851	0.14847	17.83828

PEAKS_HEX_2

1	46.5461287801085	0.50774821164453	14.9228748429053
2	61.2677334982605	1.11879010276198	21.7751022018348
3	80.0184062669078	0.888796214016172	17.5090707112934
4	93.9725064667394	0.383834950918417	13.4578935728656
5	253.777771926295	0.344432370173298	23.9243649306759
6	275.198492212907	0.20205756210227	13.0735680051855
7	652.786645657089	0.191213792794884	31.433366638938
8	692.321422365391	0.465245169815661	36.1595512624112
9	784.277046453597	0.339162953571668	34.1335651610452
10	809.521417551855	0.853175948840906	34.7929088417402
11	111.590868740687	0.228131671452976	23.7611735683528
12	137.344418732697	0.105653814367903	9.96245341851937
13	200.114623496231	0.0665263155731579	54.0783614383994
14	275.198618007402	0.205257516428176	85.2055977920217
15	624.821047753255	0.0609289482453208	25.0307785142095
16	945.654064445874	0.0368285597737424	52.8929953090976

PeakProperties4

1	52.5259940867075	0.723744607112562	21.8456138482539
2	75.9490465271347	1.04979260800541	37.6806589263316
3	116.01687088473	0.160924287399775	18.4550026915219
4	137.20366172538	0.110808449299712	10.6158229880349
5	198.063858778898	0.0913177258573344	41.9514558771246
6	259.129870742793	0.487392180480878	44.5047717968539
7	306.869434706904	0.110229796906478	58.0096409389184
8	652.895639411209	0.190644454177733	30.9672288417028
9	692.284886418934	0.465898347592083	36.2516333779015
10	809.856310732469	0.83651785372301	34.5364704541878
11	945.693554641467	0.0371543964985092	53.6700225603477
12	785.080817972364	0.355700749078492	34.8969028250378
13	625.228958065098	0.0631087281432834	25.683559888985

PEAKS_ORTH

1	60.7393902343424	0.33723054764047	17.1455810028326
2	82.3158730948301	0.214392596587863	12.9928385599862
3	117.55957197707	-0.119148583218218	9.85605699981943
4	126.01047736014	0.789661092437961	16.3064011479212
5	216.607745215262	0.104159609489339	14.8851040183729
6	263.489922460631	0.0906415333607626	24.4247072703885
7	324.599981434243	0.122999753729002	19.8463046732925
8	354.072334474745	0.0773006742098888	16.8170284648222
9	376.895344608616	0.0752996568285997	22.6190821083775
10	703.937218426231	0.0758430079217672	32.4380581727828
11	791.36726679193	0.407960507726709	38.9455411310237
12	732.559341806294	0.0111063059930693	10.8721156760614
13	126.011482770101	0.0277617775209325	762.317759444955
14	834.055670189612	0.0319554236031181	27.3149874558628

PEAKS_ORTH?

1	42.9362340812229	0.308440131891486	11.8975646508541
2	51.5587028612845	0.305930466865842	4.83396851168268
3	58.7384804413865	0.845552865682514	14.7766044439358
4	84.3059415150413	0.306644280767508	16.3440690601044
5	134.441602572908	0.172698478050119	12.043732059946
6	139.639784726561	0.122563567271482	6.30852361588194
7	175.647921109881	0.092333086693248	17.3473373871884
8	198.557333529802	0.106849391563404	16.9120383040482
9	265.413798823426	0.270817991643994	26.9046106112406
10	301.410721522045	0.110405457626602	21.086158826119
11	372.568855432004	0.0355044171254194	10.7973984559106
12	428.621024565398	0.0163409229792918	14.5437497194466
13	639.915124203117	0.0555420740865947	27.1450149470129
14	679.50362045394	0.121283455600631	28.8039102210814
15	707.523542071045	0.0892674054632807	25.3327112050677
16	806.667299625931	0.496499725269217	25.3714656302579

==> Data/Reference_Spectra/Triclinic.txt <==
14.2483075016181	0.261557636968478
15.6587391943209	0.152628488474305
17.0691708870236	0.0760727906698142
18.4796025797263	0.0801276923438267
19.8900342724291	0.0574027647501556
21.3004659651318	0.0262832271142338
22.7108976578345	0.00852019899456569
24.1213293505373	0.00593987988294853
25.53176104324	0.00448695365081675
26.9421927359427	0.00342154225259372
28.3526244286455	0.00189550214147161
29.7630561213482	7.26768292472646E-4
31.173487814051	2.35379244677425E-5
32.5839195067537	-3.01470383430646E-4
33.9943511994564	0.001010533898819
35.4047828921592	0.00355737565762659
36.8152145848619	0.00677448209954834
38.2256462775646	0.0117349178819267
39.6360779702674	0.0203753646390477
41.0465096629701	0.0392767269764649
42.4569413556728	0.16587330988285
43.8673730483756	0.270956290535818
45.2778047410783	0.319404188697071
46.688236433781	0.452261845907202
48.0986681264838	0.434367884239409
49.5090998191865	0.341034173663943
50.9195315118892	0.212031973180517
52.329963204592	0.138140393459236
53.7403948972947	0.100870176591583
55.1508265899975	0.0581799581336592
56.5612582827002	0.0463362848402266
57.9716899754029	0.0369606436555449
59.3821216681057	0.0296857516455813
60.7925533608084	0.028890945495978
62.2029850535111	0.0392407485683097
63.6134167462139	0.234999674354082
65.0238484389166	0.168793357171043
66.4342801316193	0.292578711526333
67.8447118243221	0.343962021693124
69.2551435170248	0.30840687813326
70.6655752097275	0.295720085537426
72.0760069024303	0.296199273937799
73.486438595133	0.279592086279574
74.8968702878358	0.184313814632166
76.3073019805385	0.126021889463862
77.7177336732412	0.043171009233306
79.128165365944	0.0199324902122809
80.5385970586467	0.0207189892986849
81.9490287513494	0.0342845281033719
83.3594604440522	0.0548847603392038
84.7698921367549	0.0609079371900288
86.1803238294576	0.0642530670016744
87.5907555221604	0.0646635960738596
89.0011872148631	0.061178215837048
90.4116189075658	0.0490838868176521
91.8220506002686	0.0293747755721457
93.2324822929713	0.0207853655495264
94.642913985674	0.0169522425971226
96.0533456783768	0.0137501332270293
97.4637773710795	0.0124871681176877
98.8742090637822	0.0145815460425841
100.284640756485	0.0170687348072814
101.695072449188	0.0175929911888466
103.10550414189	0.0168402167611434
104.515935834593	0.0123831755305424
105.926367527296	0.00541635360055182
107.336799219999	0.00251432155010511
108.747230912701	0.00136695521255903
110.157662605404	9.21293648871169E-4
111.568094298107	6.10365574701177E-4
112.97852599081	2.23271341897258E-4
114.388957683512	-2.40373378806225E-4
115.799389376215	-6.18778586878754E-4
117.209821068918	-6.65707780488578E-4
118.620252761621	4.10026884149151E-4
120.030684454323	0.00329850115017705
121.441116147026	0.00798136170114772
122.851547839729	0.0095076074444026
124.261979532431	0.0106759234174941
125.672411225134	0.0113298303586067
127.082842917837	0.0110467965962711
128.49327461054	0.00749490050933788
129.903706303242	0.00390068464846127
131.314137995945	0.00382773023430805
132.724569688648	0.00620312426040515
134.135001381351	0.0215408128187777
135.545433074053	0.0606396019860317
136.955864766756	0.074352221819847
138.366296459459	0.0904656325104606
139.776728152162	0.0910840378356986
141.187159844864	0.0817911735853181
142.597591537567	0.0358208503848755
144.00802323027	0.0072649268885826
145.418454922973	0.00506216470218579
146.828886615675	0.00348766174709414
148.239318308378	0.00234980061480072
149.649750001081	0.00123201282777141
151.060181693783	3.63310171931919E-4
152.470613386486	-3.73202319086108E-5
153.881045079189	-7.60496943666977E-5
155.291476771892	3.07395185993209E-4
156.701908464594	5.71891338626784E-4
158.112340157297	7.71466117476027E-4
159.52277185	7.91734515352305E-4
160.933203542703	7.94988804388663E-4
162.343635235405	9.79609528393821E-4
163.754066928108	0.00181463978301633
165.164498620811	0.00290300214566663
166.574930313514	0.00420850252074711
167.985362006216	0.005709983335206
169.395793698919	0.00759680197505808
170.806225391622	0.00953503416809576
172.216657084324	0.0120809342032424
173.627088777027	0.0147508094390968
175.03752046973	0.0209564769712008
176.447952162433	0.0296447251174611
177.858383855135	0.0335928802966594
179.268815547838	0.035551586360879
180.679247240541	0.0349024097229715
182.089678933244	0.0342225367079202
183.500110625946	0.033785510421547
184.910542318649	0.033834796921724
186.320974011352	0.0348303889928467
187.731405704055	0.0360473751830953
189.141837396757	0.0361683901312555
190.55226908946	0.0331723420299068
191.962700782163	0.0297596946902698
193.373132474866	0.0275963758821183
194.783564167568	0.0254472079730457
196.193995860271	0.0234804464371866
197.604427552974	0.0222793602386472
199.014859245676	0.0212743936748663
200.425290938379	0.0190669592001146
201.835722631082	0.0138915689076262
203.246154323785	0.00704182219052762
204.656586016487	0.00286439153421802
206.06701770919	9.91005682097867E-4
207.477449401893	1.04397517237675E-5
208.887881094596	-3.16562044772373E-4
210.298312787298	-3.49560436786578E-4
211.708744480001	2.34871680145687E-4
213.119176172704	0.00358447633489833
214.529607865407	0.00945680967349072
215.940039558109	0.0123543621280283
217.350471250812	0.0135269418478113
218.760902943515	0.0134607863900826
220.171334636217	0.0105624623989349
221.58176632892	0.00324546474226672
222.992198021623	0.00149334392660339
224.402629714326	9.34017540259791E-4
225.813061407028	8.00851664764735E-4
227.223493099731	6.94110521847646E-4
228.633924792434	4.24573633058589E-4
230.044356485137	1.45859783562741E-4
231.454788177839	1.11632273597229E-5
232.865219870542	-2.62535199459957E-4
234.275651563245	-2.78601882022778E-4
235.686083255948	0.00209210014404337
237.09651494865	0.00533694145743369
238.506946641353	0.0110012216515135
239.917378334056	0.0207320032070212
241.327810026759	0.0282560428730662
242.738241719461	0.0329350478567444
244.148673412164	0.0333748004763303
245.559105104867	0.0331512476312201
246.969536797569	0.0312591172344675
248.379968490272	0.0234709024183763
249.790400182975	0.0163754450137766
251.200831875678	0.0115823372589828
252.61126356838	0.0090986178448903
254.021695261083	0.00746138276285935
255.432126953786	0.00615654998534121
256.842558646489	0.00555720869690268
258.252990339191	0.00564549033230777
259.663422031894	0.00749118856689268
261.073853724597	0.0116267810655211
262.4842854173	0.0235979261943141
263.894717110002	0.0332923145247672
265.305148802705	0.0339643261665584
266.715580495408	0.0341400928502131
268.126012188111	0.0346513138190977
269.536443880813	0.0352831227280949
270.946875573516	0.0373464761765057
272.357307266219	0.0475958641638996
273.767738958921	0.0588022891116655
275.178170651624	0.0685403246955528
276.588602344327	0.107064419305285
277.99903403703	0.123472218929898
279.409465729732	0.120405635132601
280.819897422435	0.104633952854928
282.230329115138	0.061360727002712
283.640760807841	0.0337065140962897
285.051192500543	0.0232610239809732
286.461624193246	0.0149604249036588
287.872055885949	0.0118940191571925
289.282487578652	0.0103016024407713
290.692919271354	0.00912315122917229
292.103350964057	0.00825648594566386
293.51378265676	0.0078761034576792
294.924214349462	0.00843618452603845
296.334646042165	0.00882708058737425
297.745077734868	0.00826995211743153
299.155509427571	0.00676787297753711
300.565941120273	0.00365026698628113
301.976372812976	4.4193196181197E-4
303.386804505679	-9.33012637440722E-5
304.797236198382	-1.00059460877544E-4
306.207667891084	-1.16868055966002E-5
307.618099583787	2.61853662785638E-4
309.02853127649	8.64743116850808E-4
310.438962969193	0.00172437079664423
311.849394661895	0.00312900936418803
313.259826354598	0.0068856494070918
314.670258047301	0.00970680900586141
316.080689740004	0.011137941093739
317.491121432706	0.0125650035263278
318.901553125409	0.0150604712994323
320.311984818112	0.0213711744237824
321.722416510814	0.0267116151856831
323.132848203517	0.0279706500057637
324.54327989622	0.0270196163738664
325.953711588923	0.0239404682534226
327.364143281625	0.0210682729436015
328.774574974328	0.0188771393909982
330.185006667031	0.0172042150429585
331.595438359734	0.0159011810448921
333.005870052436	0.0118492445656051
334.416301745139	0.00832506842593017
335.826733437842	0.00586941628608817
337.237165130545	0.00321392189689063
338.647596823247	0.00143475828205053
340.05802851595	2.99895425802776E-4
341.468460208653	-3.80593755135217E-4
342.878891901356	-5.0221467757261E-4
344.289323594058	-3.4503461162394E-4
345.699755286761	2.02338471183894E-4
347.110186979464	0.00140501709053831
348.520618672166	0.0036223426325841
349.931050364869	0.00754767407911616
351.341482057572	0.0105414103583826
352.751913750275	0.010223785769944
354.162345442977	0.00912525467327108
355.57277713568	0.00803400502302065
356.983208828383	0.00715479552268439
358.393640521086	0.00630443430076943
359.804072213788	0.00560647975247397
361.214503906491	0.00510629821573938
362.624935599194	0.00465678426334049
364.035367291897	0.00422210437254245
365.445798984599	0.00378446873033145
366.856230677302	0.00338021962776702
368.266662370005	0.00307877996573269
369.677094062708	0.0028894250556798
371.08752575541	0.00276729737491255
372.497957448113	0.00275174526377542
373.908389140816	0.00259942470425667
375.318820833518	0.00253613996415247
376.729252526221	0.00227644341434896
378.139684218924	0.00201005045824176
379.550115911627	0.00168307990338523
380.960547604329	0.00146419518652718
382.370979297032	0.00151604485097279
383.781410989735	0.0018930122410753
385.191842682438	0.00241490626909524
386.60227437514	0.00285943258199672
388.012706067843	0.00264942780196531
389.423137760546	0.00197159835810756
390.833569453249	0.00103670931514865
392.244001145951	3.32202897138534E-4
393.654432838654	-1.11597886253367E-4
395.064864531357	-2.28613844185377E-4
396.475296224059	-9.09928773130675E-5
397.885727916762	1.03036476712948E-4
399.296159609465	3.71866769099505E-4
400.706591302168	6.79654998611223E-4
402.11702299487	9.54097983587476E-4
403.527454687573	0.00125822379006746
404.937886380276	0.00140244193276806
406.348318072979	0.00148586860734046
407.758749765681	0.00160761986919289
409.169181458384	0.00185778953743643
410.579613151087	0.0021279853407763
411.99004484379	0.00258047745346501
413.400476536492	0.00323017507101331
414.810908229195	0.00386944230068387
416.221339921898	0.0042725987512926
417.631771614601	0.00435230232294004
419.042203307303	0.00410842400302758
420.452635000006	0.00386562950131175
421.863066692709	0.00403880499381959
423.273498385411	0.00439324595482382
424.683930078114	0.00471229163013098
426.094361770817	0.00481536917706815
427.50479346352	0.00459408198342526
428.915225156222	0.00422873976221283
430.325656848925	0.00386356341618344
431.736088541628	0.00346834639613791
433.146520234331	0.00313317626933574
434.556951927033	0.00283987520365969
435.967383619736	0.00256425032854923
437.377815312439	0.00221594651289481
438.788247005142	0.00174069672002053
440.198678697844	0.00114137358048261
441.609110390547	5.53173503860416E-4
443.01954208325	1.29336961031568E-4
444.429973775952	-1.33278486118105E-4
445.840405468655	-2.52981412566022E-4
447.250837161358	-3.38168005259987E-4
448.661268854061	-3.16539740791488E-4
450.071700546763	-1.15459961574693E-4
451.482132239466	1.03450217568635E-4
452.892563932169	2.86950182774914E-4
454.302995624872	4.89960932834821E-4
455.713427317574	5.14498089147719E-4
457.123859010277	3.97151504600846E-4
458.53429070298	1.504520800647E-4
459.944722395683	-2.70099160128989E-5
461.355154088385	-8.1148055595559E-5
462.765585781088	-4.20550554022237E-5
464.176017473791	1.10256378471618E-7
465.586449166493	4.54519795205499E-5
466.996880859196	9.40741035523329E-5
468.407312551899	1.46035170567993E-4
469.817744244602	2.01299657965226E-4
471.228175937304	2.59686022574535E-4
472.638607630007	3.20811441698377E-4
474.04903932271	2.03591678365922E-4
475.459471015413	1.5968192637239E-4
476.869902708115	6.1606124329816E-5
478.280334400818	-7.3918051726185E-5
479.690766093521	-1.76101999461498E-4
481.101197786224	-2.55281995278689E-4
482.511629478926	-3.39662406616315E-4
483.922061171629	-2.94794765644868E-4
485.332492864332	-2.56553607427268E-4
486.742924557035	-2.25187386074133E-4
488.153356249737	-2.00688027744089E-4
489.56378794244	-1.82822293728124E-4
490.974219635143	-9.89795756701772E-5
492.384651327845	1.53684862647108E-5
493.795083020548	8.87608707506038E-5
495.205514713251	3.14369095686828E-4
496.615946405954	5.84539669958861E-4
498.026378098656	7.55216413938387E-4
499.436809791359	8.86843744334898E-4
500.847241484062	8.71453698394919E-4
502.257673176765	6.9129910179333E-4
503.668104869467	5.09074447268221E-4
505.07853656217	3.01017679077753E-4
506.488968254873	6.74255911439214E-5
507.899399947576	4.28682702775518E-5
509.309831640278	1.67587240409439E-5
510.720263332981	-1.10175240654042E-5
512.130695025684	-4.05917075895212E-5
513.541126718387	-7.20840436571057E-5
514.951558411089	-1.53532846332016E-5
516.361990103792	3.93721397220492E-5
517.772421796495	1.8791514135863E-6
519.182853489197	-3.7642941547178E-5
520.5932851819	2.90374653130199E-5
522.003716874603	5.75711597413653E-5
523.414148567306	2.98891228588394E-5
524.824580260008	1.44394875474019E-4
526.235011952711	9.42251404250083E-5
527.645443645414	4.15208210960971E-5
529.055875338116	-1.40689736470856E-5
530.466307030819	-1.09025002451579E-4
531.876738723522	-3.15902307241878E-4
533.287170416225	-3.82351758247412E-4
534.697602108928	-2.72238460044094E-4
536.10803380163	-2.91884536700038E-4
537.518465494333	-2.24058813817707E-4
538.928897187036	-1.21900892973592E-4
540.339328879738	-8.25271363402713E-6
541.749760572441	1.36268749423518E-4
543.160192265144	2.40833896186343E-4
544.570623957847	2.76579947521061E-4
545.981055650549	2.98609466446109E-4
547.391487343252	3.25660112841186E-4
548.801919035955	2.67905914448252E-4
550.212350728658	2.15637025686943E-4
551.62278242136	1.6865484474049E-4
553.033214114063	1.26545154329749E-4
554.443645806766	8.87250991965516E-5
555.854077499469	5.44852915829175E-5
557.264509192171	2.30276275037244E-5
558.674940884874	-6.50047686923116E-6
560.085372577577	-3.4974630689355E-5
561.495804270279	-6.32639432833759E-5
562.906235962982	-9.22025528444781E-5
564.316667655685	-1.22561339949034E-4
565.727099348388	-1.55018991840894E-4
567.13753104109	-1.90131646680025E-4
568.547962733793	-2.28300439136797E-4
569.958394426496	-8.92946370278924E-5
571.368826119199	-9.78921423770984E-5
572.779257811901	3.4720392852905E-5
574.189689504604	2.18526515176842E-4
575.600121197307	6.34137685532443E-4
577.01055289001	0.00174463894180443
578.420984582712	0.00300865615996426
579.831416275415	0.00404721262032026
581.241847968118	0.0047038761325201
582.65227966082	0.00483424355176787
584.062711353523	0.00506981080603941
585.473143046226	0.00535639467384486
586.883574738929	0.00614204097595583
588.294006431631	0.00682221809788774
589.704438124334	0.00714124786910841
591.114869817037	0.00819676459352625
592.52530150974	0.00995864089704213
593.935733202442	0.0118975263991957
595.346164895145	0.0150534117583052
596.756596587848	0.0185465866688481
598.167028280551	0.0214438082662045
599.577459973253	0.0243818755836791
600.987891665956	0.0260314721070949
602.398323358659	0.026577185202012
603.808755051361	0.0263491559792548
605.219186744064	0.026099155124286
606.629618436767	0.0262060377289357
608.04005012947	0.0263629776090724
609.450481822172	0.0263353226616435
610.860913514875	0.024703517294584
612.271345207578	0.0228478578353014
613.681776900281	0.0224890071403376
615.092208592983	0.0195154045864108
616.502640285686	0.0154713481627873
617.913071978389	0.0117504220800894
619.323503671092	0.00985080077577127
620.733935363794	0.00908310197856244
622.144367056497	0.00822022600453476
623.5547987492	0.00705757553536335
624.965230441903	0.00601006912020541
626.375662134605	0.00520391779569873
627.786093827308	0.00446459574044922
629.196525520011	0.00384613616800822
630.606957212714	0.00328829206778858
632.017388905416	0.0028330663720062
633.427820598119	0.00240818190634295
634.838252290822	0.00191128758749315
636.248683983524	0.00148062109695213
637.659115676227	0.00108901498371772
639.06954736893	7.09301648732064E-4
640.479979061633	2.48151407483466E-4
641.890410754335	-3.57691869777854E-4
643.300842447038	-7.83782667787225E-4
644.711274139741	-6.0908221296363E-4
646.121705832444	2.93510440698364E-4
647.532137525146	8.78833858049433E-4
648.942569217849	9.37479917414552E-4
650.353000910552	5.54761941138238E-4
651.763432603255	1.04699964559196E-4
653.173864295957	-1.22892184421408E-4
654.58429598866	-2.29262501538541E-4
655.994727681363	-1.35094348427622E-4
657.405159374065	-3.75192036073946E-5
658.815591066768	2.28493889016246E-5
660.226022759471	-2.46382251891664E-5
661.636454452174	-5.21686176118141E-5
663.046886144876	-8.82865780013065E-5
664.457317837579	-7.72785806316678E-5
665.867749530282	5.6882714405404E-7
667.278181222985	7.48254917073421E-5
668.688612915687	1.8934046833774E-4
670.09904460839	3.27740742906424E-4
671.509476301093	3.83243102631381E-4
672.919907993796	3.69031129587749E-4
674.330339686498	3.40008277047388E-4
675.740771379201	2.42443951523286E-4
677.151203071904	3.83151093697243E-4
678.561634764606	0.0011108033005347
679.972066457309	0.00216018909186311
681.382498150012	0.00331421467754711
682.792929842715	0.00502943526721134
684.203361535417	0.00634894533097063
685.61379322812	0.00775937286978101
687.024224920823	0.00973030352846893
688.434656613526	0.0140740093181787
689.845088306228	0.0171588335521409
691.255519998931	0.0200610439946706
692.665951691634	0.0244004803184185
694.076383384337	0.0312637032023261
695.486815077039	0.0407486577233804
696.897246769742	0.0498553128596582
698.307678462445	0.0595240103832724
699.718110155148	0.0761133208061066
701.12854184785	0.100974704951979
702.538973540553	0.124391556682625
703.949405233256	0.146929318336783
705.359836925958	0.159474557500306
706.770268618661	0.164094768690053
708.180700311364	0.166298533015847
709.591132004067	0.163450840198955
711.001563696769	0.147584384700769
712.411995389472	0.118466274450195
713.822427082175	0.100151746928466
715.232858774878	0.0794531551860347
716.64329046758	0.0670375487390276
718.053722160283	0.0481002601301307
719.464153852986	0.040010793142422
720.874585545689	0.0347443004083531
722.285017238391	0.0293489369188571
723.695448931094	0.0240692509795297
725.105880623797	0.0210049010437342
726.516312316499	0.0184815895476043
727.926744009202	0.0164083216162139
729.337175701905	0.0149226600818032
730.747607394608	0.013855415153621
732.15803908731	0.0129381525838268
733.568470780013	0.0119505545401558
734.978902472716	0.0109369498027353
736.389334165419	0.00979129782810251
737.799765858121	0.00851281466906995
739.210197550824	0.00725108352783721
740.620629243527	0.00621884136930695
742.03106093623	0.00525290411196622
743.441492628932	0.004334440455811
744.851924321635	0.00339048604926095
746.262356014338	0.00274204060402938
747.67278770704	0.00246049239942503
749.083219399743	0.00227439010753816
750.493651092446	0.00206866500806913
751.904082785149	0.001788395404689
753.314514477852	0.00139670356961719
754.724946170554	8.44682145959674E-4
756.135377863257	3.11983192494814E-4
757.54580955596	-1.30006368999624E-4
758.956241248662	-5.00432445847854E-4
760.366672941365	-6.37869197785967E-4
761.777104634068	-4.20989796854454E-4
763.187536326771	-3.41331574025161E-4
764.597968019473	-1.5922180798289E-4
766.008399712176	-1.57927567212002E-4
767.418831404879	6.47838160838798E-6
768.829263097582	1.04466929583547E-5
770.239694790284	1.61967683354636E-4
771.650126482987	3.72049364377847E-4
773.06055817569	6.59802848658742E-4
774.470989868393	0.00108005558750734
775.881421561095	0.00165154661541511
777.291853253798	0.00257345661308694
778.702284946501	0.00381039181558041
780.112716639203	0.00526079622407183
781.523148331906	0.00696746686206395
782.933580024609	0.00872058177107682
784.344011717312	0.0107193196054453
785.754443410014	0.0141081724487412
787.164875102717	0.0184962724750054
788.57530679542	0.0226804188548887
789.985738488123	0.0309029500571248
791.396170180825	0.0433152060310924
792.806601873528	0.0494182065605434
794.217033566231	0.0590630650308572
795.627465258934	0.0787050742542522
797.037896951636	0.111159865084857
798.448328644339	0.129425998357326
799.858760337042	0.158318247656471
801.269192029744	0.183720703962752
802.679623722447	0.203648478806888
804.09005541515	0.208508621506598
805.500487107853	0.209444028720022
806.910918800555	0.206893258430758
808.321350493258	0.179176689405332
809.731782185961	0.162580463094071
811.142213878664	0.119093948000846
812.552645571366	0.0915381748947816
813.963077264069	0.0790900801320085
815.373508956772	0.0694144006239581
816.783940649475	0.0635883031832166
818.194372342177	0.0529994422436552
819.60480403488	0.0410728541268371
821.015235727583	0.0331646298078715
822.425667420285	0.0278230877014305
823.836099112988	0.0236299746528328
825.246530805691	0.0205275027608133
826.656962498394	0.018881490260327
828.067394191096	0.0149361629308842
829.477825883799	0.0124571584523314
830.888257576502	0.0103442003720476
832.298689269205	0.00845335228907418
833.709120961907	0.00687525104851605
835.11955265461	0.00568248847472408
836.529984347313	0.00459278692122533
837.940416040016	0.00358851607948396
839.350847732718	0.00270617770795967
840.761279425421	0.00194618485540043
842.171711118124	0.00141721535249506
843.582142810827	0.00106554925648661
844.992574503529	7.65289781224587E-4
846.403006196232	5.89025963643186E-4
847.813437888935	4.28905009933089E-4
849.223869581637	3.66537909296527E-4
850.63430127434	2.12444157510427E-4
852.044732967043	1.55704432938109E-4
853.455164659746	1.32568535127331E-4
854.865596352448	1.60329364171097E-4
856.276028045151	2.02014738605261E-4
857.686459737854	2.56580514477744E-4
859.096891430557	3.58868904158482E-4
860.507323123259	3.99112161764803E-4
861.917754815962	3.48382497815103E-4
863.328186508665	2.13441401405001E-4
864.738618201368	1.27011241932373E-4
866.14904989407	5.0708636745167E-6
867.559481586773	-1.91417449079356E-4
868.969913279476	-3.57143079020017E-4
870.380344972178	-5.12913238483459E-4
871.790776664881	-6.07001330761969E-4
873.201208357584	-6.59344598869516E-4
874.611640050287	-6.17096643527049E-4
876.022071742989	-4.08707611345815E-4
877.432503435692	-1.84555444219914E-4
878.842935128395	2.54244640848444E-4
880.253366821098	8.18055157110087E-4
881.6637985138	0.00145908747457413
883.074230206503	0.00203331727918532
884.484661899206	0.00257716186522561
885.895093591909	0.0031992150253074
887.305525284611	0.00373740766301089
888.715956977314	0.00433642134416579
890.126388670017	0.00494245133122206
891.536820362719	0.00551973662840133
892.947252055422	0.0060505599211107
894.357683748125	0.00637284993940235
895.768115440828	0.00654106491334217
897.178547133531	0.00662770661112588
898.588978826233	0.0065067902172139
899.999410518936	0.0064853904634129
901.409842211639	0.00638338869446009
902.820273904341	0.00623719571161174
904.230705597044	0.00602908915153322
905.641137289747	0.00572330185174019
907.05156898245	0.00535624274852275
908.462000675152	0.00494627603042175
909.872432367855	0.00451176535036357
911.282864060558	0.00407107386663697
912.693295753261	0.00375082933889115
914.103727445963	0.00342504066375515
915.514159138666	0.00320229064326338
916.924590831369	0.00302876415815145
918.335022524072	0.00283260159349508
919.745454216774	0.002704340610306
921.155885909477	0.00262625353378732
922.56631760218	0.00254452406787542
923.976749294882	0.00245946818014442
925.387180987585	0.00222704818033515
926.797612680288	0.00186562371105314
928.208044372991	0.00142964254303146
929.618476065693	9.55508085022094E-4
931.028907758396	5.96910743054235E-4
932.439339451099	2.36878196279711E-4
933.849771143802	-6.98765535300794E-6
935.260202836504	-1.07542643520864E-4
936.670634529207	-2.09055279450032E-4
938.08106622191	-2.51185887696792E-4
939.491497914613	-2.3353300984319E-4
940.901929607315	-1.25370401005465E-4
942.312361300018	-4.00917100241704E-5
943.722792992721	4.13587252277026E-5
945.133224685423	1.26047204299429E-4
946.543656378126	2.51072297837829E-4
947.954088070829	3.81229840223929E-4
949.364519763532	4.63020443207229E-4
950.774951456234	5.86916930206738E-4
952.185383148937	7.17082850382633E-4
953.59581484164	7.09416641666794E-4
955.006246534343	8.34832705006727E-4
956.416678227045	7.8683175687877E-4
957.827109919748	7.46107166688104E-4
959.237541612451	7.12910470932027E-4
960.647973305154	6.87493131497297E-4
962.058404997856	4.8966478475454E-4
963.468836690559	3.00118506780245E-4
964.879268383262	4.69288687554581E-5
966.289700075964	-1.25599541549448E-4
967.700131768667	-1.5741521252699E-4
969.11056346137	-1.23999461385527E-5
970.520995154073	1.65280100894116E-4
971.931426846775	2.43500620844772E-4
973.341858539478	3.12516872619129E-4
974.752290232181	5.52561515953953E-4
976.162721924884	8.36803742804371E-4
977.573153617586	0.00118878081837137
978.983585310289	0.00148166179566367
980.394017002992	0.0017329690121981
981.804448695695	0.00175572400252899
983.214880388397	0.00176593471234354
984.6253120811	0.00165481375416643
986.035743773803	0.0015301036689821
987.446175466506	0.0012649725518159
988.856607159208	0.00105738350227302
990.267038851911	7.6246016044601E-4
991.677470544614	4.51856165758935E-4
993.087902237316	-1.09525900792384E-4
994.498333930019	-8.65521099872035E-4

==> Data/Reference_Spectra/WO2.txt <==
70.081	0.00446
70.8714	0.00857
71.6617	0.01214
72.4519	0.01602
73.242	0.0192
74.032	0.02154
74.8218	0.02211
75.6116	0.02652
76.4012	0.02324
77.1908	0.02003
77.9802	0.01352
78.7695	0.01093
79.5586	0.00803
80.3477	0.00514
81.1367	0.00532
81.9255	0.00912
82.7143	0.00968
83.5029	0.01225
84.2914	0.01498
85.0798	0.01855
85.8681	0.01634
86.6563	0.01598
87.4443	0.01509
88.2323	0.01758
89.0201	0.01492
89.8078	0.01525
90.5954	0.01705
91.3829	0.01631
92.1703	0.01526
92.9576	0.01745
93.7448	0.0211
94.5318	0.01966
95.3188	0.01808
96.1056	0.01803
96.8923	0.01675
97.6789	0.01771
98.4654	0.01581
99.2518	0.01669
100.038	0.01511
100.824	0.01221
101.61	0.0134
102.396	0.01405
103.182	0.01608
103.968	0.01511
104.753	0.02053
105.539	0.02226
106.324	0.02221
107.109	0.0251
107.895	0.02397
108.68	0.02416
109.465	0.02089
110.249	0.02115
111.034	0.02019
111.819	0.01537
112.603	0.01271
113.388	0.01513
114.172	0.02217
114.956	0.0246
115.74	0.0291
116.524	0.03391
117.308	0.03594
118.092	0.0376
118.875	0.03856
119.659	0.0426
120.442	0.04171
121.225	0.04606
122.008	0.04664
122.791	0.05399
123.574	0.06873
124.357	0.09833
125.14	0.1364
125.923	0.17608
126.705	0.20384
127.487	0.2202
128.27	0.22347
129.052	0.21227
129.834	0.18822
130.616	0.15239
131.398	0.10732
132.179	0.06726
132.961	0.03998
133.742	0.02632
134.524	0.02267
135.305	0.02263
136.086	0.02206
136.867	0.02488
137.648	0.02646
138.429	0.02528
139.21	0.02386
139.99	0.02044
140.771	0.02026
141.551	0.02123
142.332	0.02312
143.112	0.02378
143.892	0.02937
144.672	0.03004
145.452	0.03478
146.231	0.03699
147.011	0.04104
147.791	0.04301
148.57	0.04838
149.349	0.05035
150.128	0.05171
150.908	0.05615
151.687	0.05836
152.465	0.06072
153.244	0.06454
154.023	0.06536
154.801	0.0685
155.58	0.07117
156.358	0.07746
157.136	0.08367
157.914	0.09358
158.692	0.10833
159.47	0.13348
160.248	0.1922
161.026	0.28278
161.803	0.40554
162.581	0.53469
163.358	0.63882
164.135	0.69484
164.912	0.7009
165.689	0.67918
166.466	0.66145
167.243	0.69023
168.02	0.75148
168.796	0.82121
169.573	0.88932
170.349	0.9368
171.125	0.94586
171.901	0.89712
172.677	0.77809
173.453	0.6018
174.229	0.39871
175.005	0.21103
175.78	0.085
176.556	0.0321
177.331	0.01877
178.107	0.02199
178.882	0.0242
179.657	0.02573
180.432	0.02164
181.206	0.03109
181.981	0.05564
182.756	0.09811
183.53	0.14883
184.305	0.19477
185.079	0.23448
185.853	0.25318
186.627	0.25686
187.401	0.24261
188.175	0.20749
188.949	0.15952
189.722	0.10439
190.496	0.05827
191.269	0.03116
192.043	0.01614
192.816	0.01128
193.589	0.0118
194.362	0.01248
195.135	0.0107
195.908	0.00969
196.68	0.00983
197.453	0.0072
198.225	0.00588
198.998	0.00371
199.77	0
200.542	0.00407
201.314	0.00305
202.086	0.00319
202.858	0.00626
203.63	0.00794
204.401	0.00977
205.173	0.00999
205.944	0.01213
206.715	0.01303
207.486	0.01033
208.257	0.00862
209.028	0.0076
209.799	0.00966
210.57	0.00965
211.341	0.00832
212.111	0.01016
212.882	0.01053
213.652	0.00828
214.422	0.00765
215.192	0.01017
215.962	0.01077
216.732	0.00891
217.502	0.01098
218.271	0.0115
219.041	0.01095
219.81	0.01332
220.58	0.01292
221.349	0.01483
222.118	0.01405
222.887	0.01018
223.656	0.01125
224.425	0.00908
225.194	0.00945
225.962	0.00921
226.731	0.00896
227.499	0.00826
228.267	0.01009
229.036	0.01208
229.804	0.01207
230.572	0.01275
231.339	0.01421
232.107	0.0132
232.875	0.0158
233.642	0.01456
234.41	0.01701
235.177	0.01654
235.944	0.01823
236.711	0.02007
237.478	0.02275
238.245	0.02305
239.012	0.02273
239.779	0.02388
240.545	0.02357
241.312	0.02279
242.078	0.02247
242.844	0.02062
243.611	0.02223
244.377	0.02045
245.143	0.02037
245.908	0.02352
246.674	0.02552
247.44	0.02559
248.205	0.02551
248.971	0.02704
249.736	0.0265
250.501	0.02727
251.266	0.02588
252.031	0.02672
252.796	0.02772
253.561	0.02548
254.326	0.02602
255.09	0.02925
255.855	0.02971
256.619	0.03056
257.383	0.03264
258.147	0.0341
258.912	0.03525
259.675	0.0371
260.439	0.03548
261.203	0.03764
261.967	0.03926
262.73	0.03926
263.494	0.03903
264.257	0.04273
265.02	0.0445
265.783	0.04735
266.546	0.04943
267.309	0.05244
268.072	0.05814
268.835	0.06307
269.597	0.06523
270.36	0.06754
271.122	0.07063
271.884	0.07425
272.646	0.07949
273.408	0.08381
274.17	0.08905
274.932	0.09521
275.694	0.10584
276.456	0.11986
277.217	0.13511
277.979	0.15713
278.74	0.18231
279.501	0.21712
280.262	0.26039
281.023	0.31451
281.784	0.36494
282.545	0.41653
283.306	0.46357
284.066	0.50238
284.827	0.53018
285.587	0.53766
286.347	0.53113
287.107	0.51082
287.868	0.47157
288.628	0.42509
289.387	0.3716
290.147	0.31819
290.907	0.26132
291.666	0.21168
292.426	0.16797
293.185	0.13188
293.944	0.10211
294.703	0.07664
295.463	0.06203
296.221	0.05073
296.98	0.0372
297.739	0.02944
298.498	0.02838
299.256	0.02554
300.015	0.0251
300.773	0.02065
301.531	0.02159
302.289	0.01707
303.047	0.01485
303.805	0.01333
304.563	0.01427
305.32	0.01459
306.078	0.01092
306.836	0.01232
307.593	0.01472
308.35	0.01359
309.107	0.01207
309.864	0.01047
310.621	0.01118
311.378	0.00927
312.135	0.01037
312.892	0.01308
313.648	0.0124
314.405	0.01458
315.161	0.0159
315.917	0.01792
316.673	0.02041
317.429	0.02073
318.185	0.01744
318.941	0.01715
319.697	0.01462
320.452	0.01256
321.208	0.00973
321.963	0.00998
322.719	0.00738
323.474	0.01063
324.229	0.01365
324.984	0.01728
325.739	0.02222
326.494	0.02839
327.248	0.0378
328.003	0.05321
328.757	0.07024
329.512	0.08703
330.266	0.09982
331.02	0.11015
331.774	0.10962
332.528	0.1024
333.282	0.09225
334.036	0.07609
334.79	0.05924
335.543	0.0467
336.297	0.03709
337.05	0.03225
337.803	0.03218
338.557	0.0338
339.31	0.03373
340.063	0.0345
340.815	0.04013
341.568	0.0486
342.321	0.06092
343.073	0.07339
343.826	0.08394
344.578	0.09117
345.33	0.09209
346.083	0.08732
346.835	0.07954
347.587	0.06653
348.338	0.04813
349.09	0.03519
349.842	0.02625
350.593	0.02024
351.345	0.01577
352.096	0.01599
352.847	0.01474
353.598	0.01373
354.349	0.01395
355.1	0.01324
355.851	0.0153
356.602	0.01198
357.353	0.01104
358.103	0.00986
358.853	0.01038
359.604	0.01344
360.354	0.01441
361.104	0.01531
361.854	0.01413
362.604	0.01387
363.354	0.01438
364.104	0.01351
364.853	0.01286
365.603	0.00851
366.352	0.00717
367.101	0.00367
367.851	0.00725
368.6	0.01059
369.349	0.01417
370.098	0.01759
370.846	0.01885
371.595	0.01811
372.344	0.01706
373.092	0.01663
373.841	0.01465
374.589	0.00936
375.337	0.00623
376.085	0.00709
376.833	0.01004
377.581	0.01659
378.329	0.02023
379.076	0.02255
379.824	0.02363
380.572	0.0211
381.319	0.01918
382.066	0.0178
382.813	0.01195
383.561	0.00679
384.308	0.00564
385.054	0.00486
385.801	0.00563
386.548	0.01216
387.294	0.01307
388.041	0.01414
388.787	0.01343
389.534	0.01311
390.28	0.01101
391.026	0.01407
391.772	0.01251
392.518	0.01163
393.264	0.01122
394.009	0.01027
394.755	0.01208
395.5	0.01336
396.246	0.01078
396.991	0.01182
397.736	0.00832
398.481	0.00627
399.226	0.00546
399.971	0.00733
400.716	0.00459
401.461	0.003
402.205	0.00194
402.95	0.00227
403.694	0.00221
404.438	0.00161
405.183	0.00725
405.927	0.01449
406.671	0.01727
407.415	0.01851
408.158	0.0226
408.902	0.02329
409.646	0.01883
410.389	0.01667
411.133	0.01567
411.876	0.01251
412.619	0.01003
413.362	0.00964
414.105	0.01001
414.848	0.01023
415.591	0.01314
416.334	0.01058
417.076	0.01126
417.819	0.01108
418.561	0.01183
419.303	0.01666
420.046	0.0231
420.788	0.02522
421.53	0.03166
422.272	0.03348
423.013	0.03491
423.755	0.03672
424.497	0.0353
425.238	0.02903
425.98	0.0266
426.721	0.0251
427.462	0.02067
428.203	0.01724
428.944	0.01796
429.685	0.01361
430.426	0.0124
431.167	0.00951
431.907	0.0083
432.648	0.00717
433.388	0.0055
434.129	0.00791
434.869	0.01178
435.609	0.01626
436.349	0.0132
437.089	0.01661
437.829	0.0197
438.569	0.01433
439.308	0.01203
440.048	0.0092
440.787	0.00828
441.527	0.00822
442.266	0.00969
443.005	0.01193
443.744	0.01393
444.483	0.01764
445.222	0.01556
445.961	0.01703
446.699	0.01672
447.438	0.01449
448.176	0.0148
448.915	0.01426
449.653	0.01619
450.391	0.0188
451.129	0.02296
451.867	0.02141
452.605	0.02202
453.343	0.02356
454.081	0.02209
454.818	0.02231
455.556	0.02408
456.293	0.0243
457.03	0.02491
457.768	0.02898
458.505	0.03374
459.242	0.03789
459.979	0.04134
460.715	0.04456
461.452	0.04801
462.189	0.05347
462.925	0.05653
463.662	0.0566
464.398	0.05727
465.134	0.05864
465.87	0.06217
466.606	0.06816
467.342	0.07168
468.078	0.07544
468.814	0.08266
469.549	0.08857
470.285	0.09502
471.02	0.10031
471.756	0.10322
472.491	0.10636
473.226	0.10942
473.961	0.11071
474.696	0.11115
475.431	0.10998
476.166	0.1078
476.901	0.10547
477.635	0.09991
478.37	0.0925
479.104	0.08478
479.838	0.0766
480.572	0.07112
481.307	0.06779
482.041	0.05976
482.774	0.05397
483.508	0.04779
484.242	0.04415
484.976	0.04182
485.709	0.03726
486.442	0.02985
487.176	0.02437
487.909	0.01888
488.642	0.01578
489.375	0.01461
490.108	0.01282
490.841	0.01064
491.574	0.01093
492.306	0.01253
493.039	0.01482
493.771	0.01388
494.504	0.01263
495.236	0.01138
495.968	0.01183
496.7	0.0095
497.432	0.00687
498.164	0.00816
498.896	0.00814
499.627	0.01044
500.359	0.01327
501.091	0.01649
501.822	0.01824
502.553	0.02277
503.284	0.02876
504.016	0.03491
504.747	0.04174
505.478	0.04982
506.208	0.06143
506.939	0.08081
507.67	0.10998
508.4	0.14792
509.131	0.19148
509.861	0.23881
510.591	0.28199
511.321	0.31416
512.051	0.32739
512.781	0.32107
513.511	0.2972
514.241	0.26009
514.971	0.21413
515.7	0.16655
516.43	0.12583
517.159	0.0928
517.888	0.06832
518.618	0.05446
519.347	0.04268
520.076	0.03652
520.805	0.03005
521.533	0.02482
522.262	0.02297
522.991	0.01974
523.719	0.02067
524.448	0.01844
525.176	0.01891
525.904	0.01783
526.633	0.01599
527.361	0.01746
528.089	0.01454
528.816	0.01409
529.544	0.0114
530.272	0.01072
530.999	0.01135
531.727	0.00843
532.454	0.00806
533.182	0.00669
533.909	0.0087
534.636	0.00672
535.363	0.00989
536.09	0.00983
536.817	0.01031
537.543	0.01202
538.27	0.00981
538.997	0.01129
539.723	0.013
540.449	0.00987
541.176	0.00751
541.902	0.00753
542.628	0.00871
543.354	0.0055
544.08	0.0093
544.806	0.00817
545.531	0.01328
546.257	0.01539
546.982	0.01527
547.708	0.0173
548.433	0.01918
549.158	0.01544
549.883	0.01409
550.608	0.01351
551.333	0.01401
552.058	0.01166
552.783	0.012
553.508	0.01143
554.232	0.01093
554.957	0.00866
555.681	0.01101
556.405	0.0126
557.129	0.01418
557.854	0.01546
558.578	0.01636
559.301	0.01671
560.025	0.01938
560.749	0.0192
561.473	0.01733
562.196	0.01815
562.92	0.01682
563.643	0.01803
564.366	0.0227
565.089	0.02091
565.812	0.02336
566.535	0.02495
567.258	0.02386
567.981	0.02285
568.704	0.02383
569.426	0.02382
570.149	0.02496
570.871	0.02618
571.594	0.02671
572.316	0.02786
573.038	0.03039
573.76	0.03069
574.482	0.03508
575.204	0.03638
575.925	0.0383
576.647	0.04053
577.369	0.04577
578.09	0.04954
578.812	0.052
579.533	0.05324
580.254	0.05617
580.975	0.05871
581.696	0.0658
582.417	0.07089
583.138	0.07683
583.859	0.08823
584.579	0.09494
585.3	0.10472
586.02	0.11551
586.741	0.12808
587.461	0.13925
588.181	0.15582
588.901	0.17478
589.621	0.19465
590.341	0.21846
591.061	0.24373
591.78	0.26792
592.5	0.29312
593.22	0.30916
593.939	0.33212
594.658	0.34408
595.378	0.35404
596.097	0.35776
596.816	0.35471
597.535	0.34666
598.254	0.33492
598.973	0.32256
599.691	0.30927
600.41	0.29314
601.128	0.27678
601.847	0.26682
602.565	0.26054
603.283	0.24719
604.001	0.24407
604.719	0.24442
605.437	0.23669
606.155	0.2352
606.873	0.2384
607.591	0.24276
608.308	0.25012
609.026	0.25779
609.743	0.26346
610.461	0.27575
611.178	0.2845
611.895	0.29517
612.612	0.30816
613.329	0.32045
614.046	0.3252
614.762	0.32949
615.479	0.3294
616.196	0.32715
616.912	0.32143
617.629	0.31002
618.345	0.29538
619.061	0.27966
619.777	0.26217
620.493	0.24161
621.209	0.22574
621.925	0.21272
622.641	0.19585
623.356	0.17913
624.072	0.16388
624.788	0.15333
625.503	0.13746
626.218	0.1256
626.933	0.11767
627.649	0.10997
628.364	0.10165
629.078	0.09656
629.793	0.09956
630.508	0.09794
631.223	0.09148
631.937	0.08778
632.652	0.08478
633.366	0.08208
634.08	0.07254
634.795	0.06761
635.509	0.064
636.223	0.06015
636.937	0.05546
637.651	0.0577
638.364	0.05801
639.078	0.05332
639.791	0.05078
640.505	0.05256
641.218	0.0538
641.932	0.0555
642.645	0.05135
643.358	0.04781
644.071	0.04528
644.784	0.04521
645.497	0.04222
646.209	0.04
646.922	0.038
647.635	0.03578
648.347	0.03494
649.06	0.03211
649.772	0.03073
650.484	0.03105
651.196	0.02906
651.908	0.02853
652.62	0.0297
653.332	0.03156
654.044	0.02987
654.755	0.02881
655.467	0.03005
656.178	0.03153
656.89	0.03354
657.601	0.03294
658.312	0.03657
659.023	0.03689
659.734	0.03706
660.445	0.03945
661.156	0.03862
661.867	0.03717
662.578	0.03526
663.288	0.03404
663.999	0.03128
664.709	0.03014
665.419	0.03054
666.13	0.02893
666.84	0.02848
667.55	0.02588
668.26	0.02697
668.97	0.02821
669.679	0.02753
670.389	0.02515
671.099	0.02316
671.808	0.02264
672.518	0.01864
673.227	0.01735
673.936	0.01774
674.645	0.0186
675.354	0.01838
676.063	0.01985
676.772	0.02201
677.481	0.02202
678.19	0.02264
678.898	0.0185
679.607	0.01619
680.315	0.01389
681.023	0.01259
681.732	0.01052
682.44	0.01268
683.148	0.00991
683.856	0.00961
684.564	0.0083
685.272	0.00754
685.979	0.0107
686.687	0.01239
687.394	0.01401
688.102	0.01586
688.809	0.0137
689.516	0.01301
690.224	0.01463
690.931	0.01586
691.638	0.0117
692.345	0.01269
693.051	0.01007
693.758	0.01053
694.465	0.01491
695.171	0.01722
695.878	0.01798
696.584	0.01836
697.29	0.0135
697.997	0.01064
698.703	0.01248
699.409	0.01031
700.115	0.00737
700.821	0.00566
701.526	0.00465
702.232	0.0044
702.938	0.00508
703.643	0.00483
704.348	0.00519
705.054	0.00656
705.759	0.00692
706.464	0.00851
707.169	0.01141
707.874	0.00754
708.579	0.00605
709.284	0.00387
709.988	0.00469
710.693	0.00419
711.397	0.0017
712.102	0.00298
712.806	0.00564
713.51	0.00745
714.215	0.01173
714.919	0.01354
715.623	0.01158
716.327	0.00985
717.03	0.01058
717.734	0.00931
718.438	0.01458
719.141	0.01685
719.845	0.01758
720.548	0.01684
721.251	0.01788
721.955	0.01984
722.658	0.02249
723.361	0.02398
724.064	0.02725
724.766	0.02921
725.469	0.02947
726.172	0.03358
726.874	0.04123
727.577	0.0418
728.279	0.0443
728.982	0.0424
729.684	0.04713
730.386	0.04939
731.088	0.05227
731.79	0.05522
732.492	0.05664
733.194	0.0539
733.895	0.05624
734.597	0.0612
735.298	0.06269
736	0.06233
736.701	0.06721
737.402	0.07032
738.104	0.07413
738.805	0.07585
739.506	0.08212
740.206	0.08646
740.907	0.08803
741.608	0.09407
742.309	0.10619
743.009	0.11392
743.71	0.11881
744.41	0.12431
745.11	0.12919
745.811	0.13431
746.511	0.1392
747.211	0.14708
747.911	0.15582
748.611	0.1681
749.31	0.18092
750.01	0.19443
750.71	0.21041
751.409	0.22169
752.109	0.23328
752.808	0.24502
753.507	0.25477
754.206	0.2679
754.905	0.28188
755.604	0.29771
756.303	0.314
757.002	0.342
757.701	0.36299
758.399	0.38275
759.098	0.4042
759.796	0.42604
760.495	0.44634
761.193	0.47296
761.891	0.49796
762.589	0.52288
763.287	0.54766
763.985	0.57074
764.683	0.59667
765.381	0.62783
766.079	0.65761
766.776	0.68447
767.474	0.71618
768.171	0.75097
768.869	0.78053
769.566	0.81755
770.263	0.84973
770.96	0.87837
771.657	0.90539
772.354	0.92757
773.051	0.94674
773.748	0.96238
774.444	0.97833
775.141	0.98688
775.837	0.99544
776.534	1
777.23	0.98855
777.926	0.97702
778.622	0.96727
779.318	0.9425
780.014	0.91405
780.71	0.88705
781.406	0.85591
782.102	0.82746
782.797	0.80593
783.493	0.78203
784.188	0.75859
784.884	0.73276
785.579	0.70208
786.274	0.67703
786.969	0.6576
787.664	0.621
788.359	0.59257
789.054	0.56437
789.749	0.53417
790.443	0.51028
791.138	0.49232
791.832	0.47021
792.527	0.45071
793.221	0.43399
793.915	0.41681
794.61	0.40025
795.304	0.38476
795.998	0.3632
796.692	0.34634
797.385	0.32816
798.079	0.31392
798.773	0.30429
799.466	0.2939
800.16	0.28405
800.853	0.27528
801.546	0.26851
802.24	0.2572
802.933	0.2452
803.626	0.23443
804.319	0.22259
805.012	0.21074
805.704	0.19967
806.397	0.18799
807.09	0.18016
807.782	0.16724
808.475	0.16295
809.167	0.15782
809.859	0.156
810.552	0.1541
811.244	0.15266
811.936	0.15115
812.628	0.14579
813.319	0.13998
814.011	0.13693
814.703	0.13289
815.395	0.13115
816.086	0.12165
816.777	0.12045
817.469	0.11842
818.16	0.11561
818.851	0.11065
819.542	0.10993
820.233	0.10743
820.924	0.10263
821.615	0.10368
822.306	0.10412
822.997	0.10309
823.687	0.10084
824.378	0.09296
825.068	0.08902
825.758	0.08453
826.449	0.08097
827.139	0.07526
827.829	0.07262
828.519	0.06899
829.209	0.06413
829.899	0.06342
830.588	0.06349
831.278	0.06379
831.967	0.06124
832.657	0.058
833.346	0.0553
834.036	0.05483
834.725	0.05375
835.414	0.04966
836.103	0.04573
836.792	0.04227
837.481	0.03904
838.17	0.03719
838.859	0.03534
839.547	0.03496
840.236	0.03689
840.924	0.03805
841.613	0.03975
842.301	0.04044
842.989	0.03891
843.677	0.0373
844.365	0.03462
845.053	0.03309
845.741	0.03071
846.429	0.02995
847.117	0.02704
847.804	0.0289
848.492	0.03007
849.179	0.02777
849.867	0.02286
850.554	0.02041
851.241	0.01881
851.928	0.01791
852.615	0.02016
853.302	0.02241
853.989	0.02335
854.676	0.02345
855.363	0.02393
856.049	0.02302
856.736	0.02158
857.422	0.01899
858.109	0.01431
858.795	0.0178
859.481	0.01852
860.167	0.01908
860.853	0.01887
861.539	0.01736
862.225	0.01707
862.911	0.01471
863.597	0.01612
864.282	0.01461
864.968	0.0131
865.653	0.01151
866.339	0.01315
867.024	0.01464
867.709	0.0112
868.394	0.00992
869.079	0.00826
869.764	0.00798
870.449	0.00939
871.134	0.00926
871.819	0.01145
872.503	0.01194
873.188	0.01251
873.872	0.01531
874.557	0.01695
875.241	0.01367
875.925	0.01131
876.609	0.0125
877.293	0.01268
877.977	0.00825
878.661	0.00643
879.345	0.00692
880.029	0.00856
880.712	0.0099
881.396	0.01208
882.079	0.00834
882.763	0.0056
883.446	0.00378
884.129	0.00319
884.813	0.00576
885.496	0.00548
886.179	0.00496
886.861	0.00968
887.544	0.01187
888.227	0.0162
888.91	0.01677
889.592	0.0191
890.275	0.0132
890.957	0.01461
891.639	0.01425
892.322	0.01427
893.004	0.01576
893.686	0.01524
894.368	0.01681
895.05	0.01729
895.731	0.01331
896.413	0.0138
897.095	0.01151
897.776	0.01014
898.458	0.00747
899.139	0.00926
899.821	0.01136
900.502	0.01092
901.183	0.01087
901.864	0.01004
902.545	0.00837
903.226	0.00715
903.907	0.00725
904.588	0.0075
905.268	0.0076
905.949	0.00592
906.629	0.00956
907.31	0.01042
907.99	0.01329
908.67	0.01338
909.351	0.01586
910.031	0.01334
910.711	0.0122
911.391	0.01391
912.07	0.01554
912.75	0.01479
913.43	0.01619
914.11	0.01428
914.789	0.01599
915.468	0.01262
916.148	0.01263
916.827	0.01449
917.506	0.01589
918.185	0.01398
918.864	0.015
919.543	0.01717
920.222	0.01664
920.901	0.01558
921.58	0.01836
922.258	0.01922
922.937	0.02008
923.615	0.01647
924.294	0.02018
924.972	0.02127
925.65	0.0222
926.328	0.02221
927.006	0.02184
927.684	0.02108
928.362	0.01847
929.04	0.01817
929.718	0.02041
930.396	0.02212
931.073	0.02174
931.751	0.02206
932.428	0.02561
933.105	0.02577
933.783	0.02585
934.46	0.02686
935.137	0.02448
935.814	0.02549
936.491	0.02404
937.168	0.02219
937.844	0.02166
938.521	0.02359
939.198	0.02437
939.874	0.02384
940.55	0.02492
941.227	0.02492
941.903	0.02701
942.579	0.02924
943.255	0.02732
943.931	0.02887
944.607	0.02803
945.283	0.02811
945.959	0.03042
946.635	0.03035
947.31	0.03043
947.986	0.03081
948.661	0.02982
949.337	0.03105
950.012	0.03198
950.687	0.03144
951.362	0.03036
952.037	0.03175
952.712	0.03129
953.387	0.03106
954.062	0.03098
954.737	0.02991
955.412	0.0306
956.086	0.02929
956.761	0.02506
957.435	0.02521
958.109	0.0189
958.784	0.01959
959.458	0.01713
960.132	0.0162
960.806	0.01574
961.48	0.01566
962.154	0.01666
962.827	0.01912
963.501	0.02296
964.175	0.02542
964.848	0.02419
965.522	0.02372
966.195	0.02157
966.868	0.02149
967.542	0.01825
968.215	0.01624
968.888	0.01585
969.561	0.01431
970.234	0.0123
970.907	0.00799
971.579	0.00944
972.252	0.01144
972.924	0.00858
973.597	0.00881
974.269	0.00826
974.942	0.00787
975.614	0.00917
976.286	0.01263
976.958	0.01409
977.63	0.01477
978.302	0.01115
978.974	0.00675
979.646	0.0089
980.318	0.0105
980.989	0.00911
981.661	0.00748
982.332	0.00655
983.004	0.00885
983.675	0.01277
984.346	0.01907
985.017	0.02014
985.688	0.02205
986.359	0.02019
987.03	0.01864
987.701	0.01617
988.372	0.01531
989.042	0.01168
989.713	0.00674
990.383	0.00689
991.054	0.00703
991.724	0.00856
992.394	0.01147
993.065	0.01146
993.735	0.01252
994.405	0.01074
995.075	0.00849
995.745	0.00948
996.414	0.00885
997.084	0.0073
997.754	0.00644
998.423	0.0102
999.093	0.00896
999.762	0.00825
1000.43	0.01024
1001.1	0.00969
1001.77	0.01145
1002.44	0.01459
1003.11	0.01627
1003.78	0.01787
1004.45	0.01509
1005.11	0.01508
1005.78	0.01352
1006.45	0.0132
1007.12	0.01011
1007.79	0.0081
1008.46	0.00847
1009.13	0.01092
1009.79	0.01191
1010.46	0.01197
1011.13	0.01165
1011.8	0.01249
1012.47	0.01325
1013.13	0.01562
1013.8	0.0163
1014.47	0.01745
1015.14	0.0179
1015.8	0.01719
1016.47	0.01764
1017.14	0.01994
1017.81	0.01508
1018.47	0.01453
1019.14	0.01637
1019.81	0.02298
1020.47	0.02489
1021.14	0.02881
1021.81	0.03057
1022.47	0.03202
1023.14	0.0317
1023.81	0.02931
1024.47	0.02799
1025.14	0.02574
1025.81	0.02343
1026.47	0.02357
1027.14	0.02179
1027.81	0.02809
1028.47	0.02755
1029.14	0.02877
1029.8	0.02876
1030.47	0.02844
1031.13	0.02736
1031.8	0.02504
1032.47	0.02472
1033.13	0.0234
1033.8	0.02401
1034.46	0.02246
1035.13	0.01822
1035.79	0.02168
1036.46	0.02051
1037.12	0.01897
1037.79	0.01988
1038.45	0.01903
1039.12	0.02017
1039.78	0.02302
1040.45	0.02701
1041.11	0.02862
1041.78	0.02592
1042.44	0.02622
1043.1	0.0219
1043.77	0.02112
1044.43	0.01896
1045.1	0.01649
1045.76	0.01772
1046.42	0.01555
1047.09	0.01763
1047.75	0.01993
1048.42	0.02123
1049.08	0.02276
1049.74	0.02183
1050.41	0.02244
1051.07	0.02198
1051.73	0.01989
1052.4	0.01958
1053.06	0.01819
1053.72	0.01733
1054.39	0.01471
1055.05	0.01594
1055.71	0.01247
1056.37	0.01292
1057.04	0.01192
1057.7	0.01176
1058.36	0.01029
1059.02	0.01228
1059.69	0.01151
1060.35	0.01189
1061.01	0.01073
1061.67	0.01196
1062.34	0.01334
1063	0.0141
1063.66	0.0104
1064.32	0.01086
1064.98	0.00916
1065.64	0.00961
1066.31	0.01146
1066.97	0.01337
1067.63	0.01491
1068.29	0.01382
1068.95	0.01397
1069.61	0.0145
1070.27	0.01381
1070.93	0.01249
1071.6	0.01064
1072.26	0.0084
1072.92	0.01
1073.58	0.00792
1074.24	0.00883
1074.9	0.0079
1075.56	0.0102
1076.22	0.0075
1076.88	0.00826
1077.54	0.00894
1078.2	0.01208
1078.86	0.01384
1079.52	0.01452
1080.18	0.01243
1080.84	0.01242
1081.5	0.00909
1082.16	0.00785
1082.82	0.00629
1083.48	0.00705
1084.14	0.00334
1084.8	0.00286
1085.46	0.00453
1086.12	0.00598
1086.78	0.00688
1087.44	0.00809
1088.1	0.00854
1088.75	0.00836
1089.41	0.00888
1090.07	0.00909
1090.73	0.00868
1091.39	0.00765
1092.05	0.00794
1092.71	0.00791
1093.36	0.00943
1094.02	0.01079
1094.68	0.0143
1095.34	0.01743
1096	0.01886
1096.66	0.01591
1097.31	0.01296
1097.97	0.01247
1098.63	0.01067
1099.29	0.00779
1099.95	0.00891
1100.6	0.01011
1101.26	0.01078
1101.92	0.0139
1102.58	0.01687
1103.23	0.01853
1103.89	0.01819
1104.55	0.01793
1105.2	0.01751
1105.86	0.01886
1106.52	0.01744
1107.17	0.01879
1107.83	0.01822
1108.49	0.01703
1109.14	0.01415
1109.8	0.01442
1110.46	0.01269
1111.11	0.01035
1111.77	0.00816
1112.43	0.00666
1113.08	0.00501
1113.74	0.00866
1114.39	0.01063
1115.05	0.01275
1115.71	0.01086
1116.36	0.01037
1117.02	0.01202
1117.67	0.01237
1118.33	0.01249
1118.98	0.01245
1119.64	0.0128
1120.3	0.0113
1120.95	0.01196
1121.61	0.01338
1122.26	0.01219
1122.92	0.011
1123.57	0.00896
1124.23	0.01108
1124.88	0.01089
1125.54	0.01185
1126.19	0.01297
1126.84	0.01286
1127.5	0.01467
1128.15	0.01517
1128.81	0.01575
1129.46	0.01726
1130.12	0.01891
1130.77	0.02057
1131.42	0.01946
1132.08	0.01996
1132.73	0.01546
1133.39	0.01489
1134.04	0.01093
1134.69	0.00935
1135.35	0.00885
1136	0.00759
1136.65	0.00755
1137.31	0.01067
1137.96	0.01341
1138.61	0.01637
1139.27	0.01518
1139.92	0.01461
1140.57	0.01534
1141.23	0.01669
1141.88	0.01881
1142.53	0.01939
1143.19	0.01482
1143.84	0.01093
1144.49	0.00782
1145.14	0.00724
1145.8	0.00913

==> Data/Reference_Spectra/m_WO3.txt <==
-7.93376	0.00298888565139554
-7.13211	0.00690272458465976
-6.33057	0.00437268285257024
-5.52915	0.00534724012504353
-4.72785	0.00506286913461186
-3.92666	0.00562070594437689
-3.12559	0.00449882972415725
-2.32464	0.00758243938021019
-1.5238	0.00926642479910314
-0.723075	0.0168375561509467
0.077532	0.0294548356085918
0.878023	0.0343610065776293
1.6784	0.0276342010042818
2.47866	0.021889946792854
3.2788	0.0126442673915164
4.07883	0.00760403252979259
4.87874	0.00564850169464888
5.67854	0.00397498916348979
6.47822	0.00566603474358786
7.27778	0.00455634372964783
8.07723	0.00456960649154253
8.87657	0.00584563692126471
9.67579	0.00754395425021144
10.4749	0.00447959066226456
11.2739	0.0061811091300965
12.0727	0.00592068537693694
12.8715	0.00635450940770509
13.6701	0.00370708557694472
14.4687	0.0058255388976138
15.2671	0.00402224607261806
16.0654	0.00726514198946137
16.8636	0.00530276678448408
17.6616	0.00360637826607597
18.4596	0.00596537240700394
19.2574	0.00467693467403859
20.0551	0.0053519433960736
20.8527	0.00602887462305521
21.6502	0.00432521575704111
22.4476	0.0055663978419966
23.2449	0.00442677782594005
24.042	0.00861387309275809
24.839	0.00537610432285326
25.636	0.00718453550472887
26.4328	0.0047911149332029
27.2294	0.00576225037107008
28.026	0.00533398366874085
28.8225	0.00658906341864594
29.6188	0.00616443153980904
30.415	0.00448022822768052
31.2111	0.00616079671631671
32.0071	0.00672227255330208
32.803	0.00644452523698306
33.5988	0.00420676170772583
34.3945	0.00687535831526688
35.19	0.00506179998645279
35.9854	0.00689289486731255
36.7807	0.00438209219711572
37.5759	0.00578940435219809
38.371	0.00621424992054253
39.166	0.00439876698491784
39.9608	0.00468698859021339
40.7556	0.00511546688018616
41.5502	0.00455206993949686
42.3447	0.00523413321776631
43.1391	0.00436327350802476
43.9334	0.00740775346244963
44.7276	0.00623627255100404
45.5216	0.0058903239513317
46.3156	0.00481163613214088
47.1094	0.0064952011782321
47.9031	0.00355292085812213
48.6967	0.00663888460186478
49.4902	0.00286188402177834
50.2836	0.0042647030922315
51.0768	0.00509964474855023
51.87	0.00341544493952839
52.663	0.00489331526813914
53.4559	0.00588070231852135
54.2487	0.00436220155738034
55.0414	0.00448044542029475
55.834	0.00307141884480265
56.6264	0.00768998475532047
57.4188	0.00454757895673167
58.211	0.00680693563557131
59.0032	0.004253591237839
59.7952	0.0095542190253836
60.5871	0.0146647892630509
61.3788	0.0266780630667379
62.1705	0.034653235736968
62.9621	0.0493203931001354
63.7535	0.0637835295301944
64.5448	0.0836293295000565
65.3361	0.108846092633407
66.1272	0.148393364577869
66.9182	0.178024042129426
67.709	0.22043335223236
68.4998	0.27617828884897
69.2904	0.347358614123915
70.081	0.448964121545695
70.8714	0.573147852148608
71.6617	0.706033299747415
72.4519	0.761165192694829
73.242	0.716682744058009
74.032	0.631571964754935
74.8218	0.538207866111151
75.6116	0.470636441339091
76.4012	0.42633615424969
77.1908	0.390171482116514
77.9802	0.37405298765536
78.7695	0.362286752934826
79.5586	0.341280023410842
80.3477	0.330929744410814
81.1367	0.318905681038549
81.9255	0.295817405524646
82.7143	0.29361465204356
83.5029	0.282029177627771
84.2914	0.266946902122891
85.0798	0.256773880320928
85.8681	0.239741075016003
86.6563	0.223553219042563
87.4443	0.212835814462355
88.2323	0.212491809386269
89.0201	0.195758870013247
89.8078	0.18575539857465
90.5954	0.185005033123555
91.3829	0.186080486874658
92.1703	0.179453309655321
92.9576	0.17535187235307
93.7448	0.166210165158028
94.5318	0.177530104087388
95.3188	0.172179458942651
96.1056	0.169634802249488
96.8923	0.152660849136805
97.6789	0.141294669199254
98.4654	0.125028343636157
99.2518	0.10652283228249
100.038	0.0871793778107001
100.824	0.0846543385149512
101.61	0.070782456430531
102.396	0.0642000489145792
103.182	0.0579006924184616
103.968	0.0531455053473803
104.753	0.054838907117032
105.539	0.0517708862857101
106.324	0.043941512915548
107.109	0.0457833062842119
107.895	0.037679149225983
108.68	0.0413475324803147
109.465	0.0363312938993565
110.249	0.0373427809224622
111.034	0.0306498153596543
111.819	0.0287235971199755
112.603	0.0297424406671115
113.388	0.0286615921317197
114.172	0.027162963093538
114.956	0.0223036636918939
115.74	0.0269750564511629
116.524	0.0219801868209596
117.308	0.024414215405133
118.092	0.0253089789136238
118.875	0.0284477624999044
119.659	0.0240222878296497
120.442	0.0247834428493227
121.225	0.026247461193495
122.008	0.0251914146534056
122.791	0.0213348445081642
123.574	0.0214039257719159
124.357	0.0249780053943919
125.14	0.0200064664546848
125.923	0.0268076079518055
126.705	0.0284259731763478
127.487	0.0223396055664421
128.27	0.0257836498689151
129.052	0.0317518226594
129.834	0.0427665709347014
130.616	0.0492992343357814
131.398	0.06830456895071
132.179	0.10454708011434
132.961	0.150320773873819
133.742	0.22930461959162
134.524	0.301285054432533
135.305	0.327586379394356
136.086	0.310451283374343
136.867	0.233624650750773
137.648	0.159462481068861
138.429	0.107161798941126
139.21	0.0684545019166617
139.99	0.0486658726478355
140.771	0.0321022734517789
141.551	0.022966661662362
142.332	0.0159350157456238
143.112	0.0139493848166332
143.892	0.0130866397032078
144.672	0.00928310659311862
145.452	0.00730298254783079
146.231	0.00560488381274096
147.011	0.00544986994085887
147.791	0.0102007874255173
148.57	0.00402395558867844
149.349	0.00527539911384853
150.128	0.00582810457294705
150.908	0.00231879739300482
151.687	0.00343553875945128
152.465	0.00581506180615192
153.244	0.0053938510612998
154.023	0.00189160053945601
154.801	0.00735900422987521
155.58	0.00411268227469776
156.358	0.00457558979775388
157.136	0.00431837068658621
157.914	0.00378320107891202
158.692	0.00409151650413046
159.47	0.00510285219302746
160.248	0.00976011762367291
161.026	0.00517148575974523
161.803	0.00661065656822834
162.581	0.00637076382270547
163.358	0.00319051045953389
164.135	0.00505709601480138
164.912	0.00692603425651591
165.689	0.0093577227654264
166.466	0.00968998542791695
167.243	0.0104447507810036
168.02	0.0117618348185431
168.796	0.00705602753923879
169.573	0.0094988419149685
170.349	0.0101221076494594
171.125	0.00822516136920802
171.901	0.0123558075749666
172.677	0.0138260053993243
173.453	0.0122155431834546
174.229	0.0142501615562739
175.005	0.0172679478377887
175.78	0.0163641463140606
176.556	0.0205067801508819
177.331	0.019466777839392
178.107	0.0236134752799634
178.882	0.0277620643981426
179.657	0.0275683425986768
180.432	0.0286380512548226
181.206	0.0319517099266245
181.981	0.0215350120239232
182.756	0.0256929894680078
183.53	0.0246684008259148
184.305	0.0239258823337854
185.079	0.0268283463433578
185.853	0.0301531448944056
186.627	0.0316579394003461
187.401	0.0359673211151885
188.175	0.0334122952262493
188.949	0.031279323630251
189.722	0.0305495564464407
190.496	0.023796267386584
191.269	0.0198473553492285
192.043	0.0174413516185039
192.816	0.0140562295704073
193.589	0.0122146884254244
194.362	0.0128967713210913
195.135	0.00601412163957836
195.908	0.00852128598317618
196.68	0.00724696787199973
197.453	0.00569425787287495
198.225	0.00708596508893561
198.998	0.00665769628474238
199.77	0.00539021623780747
200.542	0.00524589244627348
201.314	0.00566368275776216
202.086	0.00902588748195094
202.858	0.0104278588005873
203.63	0.0105706804599764
204.401	0.0133773975577405
205.173	0.012122535701071
205.944	0.00932779222194294
206.715	0.0190060492486915
207.486	0.00990722007942636
208.257	0.00907441952191113
209.028	0.00824333548666966
209.799	0.00475177504517396
210.57	0.00378383864432798
211.341	0.0043594270968889
212.111	0.00829956735511494
212.882	0.00649626612266316
213.652	0.00399423523159585
214.422	0.00443682473590149
215.192	0.00179816567805727
215.962	0.00784885064330911
216.732	0.0102583014310079
217.502	0.0108482105836812
218.271	0.0103183867168024
219.041	0.0165168117032236
219.81	0.0178123306160342
220.58	0.022753322465482
221.349	0.0248933703369762
222.118	0.0221308904703812
222.887	0.020070993679751
223.656	0.0161913730925479
224.425	0.015116129527846
225.194	0.00899809383354296
225.962	0.00960809680613917
226.731	0.0067169268125067
227.499	0.00550909605470877
228.267	0.00668506255413526
229.036	0.00534103962621796
229.804	0.00511995716233001
230.572	0.00307911166707438
231.339	1.99487913062869E-4
232.107	0.00498739329992453
232.875	0.00221060744626522
233.642	0.00546098817090553
234.41	0.00577016108657738
235.177	0.0050932305602171
235.944	0.00665491481803757
236.711	0.004537314854156
237.478	0.00591833339111124
238.245	0.00239683960364674
239.012	0.00882575499725875
239.779	0.00376630909849567
240.545	0.00557495032664788
241.312	0.00668463517512016
242.078	0.00625444666846568
242.844	0.00736776900279136
243.611	0.00820227907636697
244.377	0.00931902044281342
245.143	0.00441181255419832
245.908	0.00791405747107141
246.674	0.00567287631093609
247.44	0.00567565637639822
248.205	0.0108646751850824
248.971	0.00582639435626533
249.736	0.0107383111208812
250.501	0.0110284594348514
251.266	0.00753668180074144
252.031	0.0109127868522409
252.796	0.0119085098952815
253.561	0.0109444269117847
254.326	0.0148862556674311
255.09	0.0151866820964036
255.855	0.0168903129375643
256.619	0.0163534268076164
257.383	0.0155383940071878
258.147	0.0231326388569133
258.912	0.0213400291060523
259.675	0.0250141574553411
260.439	0.0253271950683656
261.203	0.0239604930277948
261.967	0.0298820044372871
262.73	0.0345444292434525
263.494	0.0425717982032314
264.257	0.0455562349091419
265.02	0.0474217092789701
265.783	0.0558747757626382
266.546	0.06699223512583
267.309	0.0814742182698335
268.072	0.0987606484984718
268.835	0.115209135608987
269.597	0.14553062579806
270.36	0.176135167006968
271.122	0.217390553769142
271.884	0.266214752826538
272.646	0.321206521506707
273.408	0.353780509291738
274.17	0.382853492259662
274.932	0.373253578710729
275.694	0.345300188638091
276.456	0.293387650730623
277.217	0.243438253807253
277.979	0.181721220920676
278.74	0.149151436863662
279.501	0.117144952360972
280.262	0.0911652125924747
281.023	0.0730354444614244
281.784	0.0561688265374512
282.545	0.0471510592567871
283.306	0.037014820074976
284.066	0.0333265391746955
284.827	0.0297806945920693
285.587	0.0256767350530075
286.347	0.0214351734835114
287.107	0.0190175394386056
287.868	0.0189844000494022
288.628	0.0195144901523888
289.387	0.0151426130143552
290.147	0.0155375532615843
290.907	0.0159350157456238
291.666	0.0182968102700326
292.426	0.0191201804643623
293.185	0.024990616578444
293.944	0.0232970046223913
294.703	0.0244088206208441
295.463	0.028045816039313
296.221	0.026361172036364
296.98	0.0173927985599037
297.739	0.0162582824301572
298.498	0.0138642593242821
299.256	0.0127340169846866
300.015	0.0102057057872976
300.773	0.00627882128475288
301.531	0.00683901008034361
302.289	0.00459975422764022
303.047	0.00138272525053028
303.805	0.00363396172808309
304.563	0.00154436559901036
305.32	0.00471307272256099
306.078	0.00238999453319184
306.836	0.00217084017922118
307.593	0.00279453329272719
308.35	0.00566197184045911
309.107	9.64937741526945E-4
309.864	0.0048171990655505
310.621	0.0081114084890588
311.378	0.00664315839201574
312.135	0.00405602302723738
312.892	0.00413342767246334
313.648	0.00743576430347183
314.405	0.00625637337714029
315.161	0.0102638643644175
315.917	0.0081077722643238
316.673	0.011699185258658
317.429	0.0119296756658488
318.185	0.0166465667746922
318.941	0.0192640880868226
319.697	0.0197819173164252
320.452	0.0222638683999964
321.208	0.0290919838185617
321.963	0.0321392662583315
322.719	0.0384118590194053
323.474	0.0488904217860951
324.229	0.0597920897777301
324.984	0.0691551232528851
325.739	0.0830043752681453
326.494	0.0885890279391815
327.248	0.101182696457796
328.003	0.0975247524613738
328.757	0.0959714749589667
329.512	0.0888160292521178
330.266	0.0826442559013265
331.02	0.078297601131397
331.774	0.069469211797914
332.528	0.064147222065828
333.282	0.0581277637935316
334.036	0.0514108369810249
334.79	0.0428756576767514
335.543	0.0378467378496076
336.297	0.0301588899893626
337.05	0.0234559055414468
337.803	0.0223607643307961
338.557	0.0194484215603829
339.31	0.0158386102497595
340.063	0.0160162878206257
340.815	0.0171787587416874
341.568	0.0162435693820965
342.321	0.016293383559102
343.073	0.0132649478332767
343.826	0.0120624574214898
344.578	0.0103042691968775
345.33	0.0156970847398423
346.083	0.013948684195297
346.835	0.0178103688762928
347.587	0.0169132232552588
348.338	0.0191043464221636
349.09	0.0214413389512702
349.842	0.0205614986772409
350.593	0.0171659373712346
351.345	0.0178402854073495
352.096	0.0159996130328236
352.847	0.0134564977066001
353.598	0.0121762032954257
354.349	0.00697991203727149
355.1	0.0106187921271349
355.851	0.0110432075139789
356.602	0.00713215004741945
357.353	0.00771435937160768
358.103	0.0069048684859486
358.853	0.0058255388976138
359.604	0.00433676199666207
360.354	0.00664358577103084
361.104	0.00501027138903757
361.854	0.0028913871862467
362.604	0.00207697793880734
363.354	0.00568720191539784
364.104	0.00383494196459211
364.853	0.00380672093716904
365.603	0.00448215493635514
366.352	0.00305794589650708
367.101	0.0041449739120843
367.851	0.00743298283676703
368.6	0.00396878866466422
369.349	0.00325850576021437
370.098	0.0049320154888881
370.846	0.00352469983069906
371.595	0.00758393170365634
372.344	0.00786167901997536
373.092	0.00659953770762248
373.841	0.00730106284536954
374.589	0.0103863750112695
375.337	0.0126327071394687
376.085	0.0137599368073185
376.833	0.0143282107731292
377.581	0.0185416073649091
378.329	0.0177122118270879
379.076	0.0181458263720765
379.824	0.0185811924704057
380.572	0.0169164461134054
381.319	0.0114699769885126
382.066	0.0102287982665395
382.813	0.00927006102383814
383.561	0.00747232272479597
384.308	0.00735772209282992
385.054	0.0073850883622228
385.801	0.00545243561619212
386.548	0.00674450326830045
387.294	0.00215309344077464
388.041	0.00541052865158726
388.787	0.00544709057601807
389.534	0.00170194934995372
390.28	0.00272290176731172
391.026	0.00584756152807531
391.772	0.00463032934275301
392.518	0.00495639010517531
393.264	0.00626492095744221
394.009	0.00729507253294483
394.755	0.0107094455218288
395.5	0.00950183356807418
396.246	0.0108180628475835
396.991	0.0121362188357674
397.736	0.0135965519117112
398.481	0.0157595101008998
399.226	0.0166632415624943
399.971	0.0168685236140078
400.716	0.0152542219932156
401.461	0.0149027202688323
402.205	0.0152542219932156
402.95	0.0119645245711125
403.694	0.0117594807308534
404.438	0.012397284358071
405.183	0.0100947343738532
405.927	0.00443126880870524
406.671	0.00843875979598243
407.415	0.00698333106939226
408.158	0.00567052432511038
408.902	0.00548065895566561
409.646	0.00417234018147718
410.389	0.00566860041892111
411.133	0.00338401506638541
411.876	0.0041845239865141
412.619	0.00344602005464118
413.362	0.00663332166845517
414.105	0.00435814495984361
414.848	0.00572889519049516
415.591	0.00654159632311681
416.334	0.0115597826313897
417.076	0.0136309524193197
417.819	0.00967951113894041
418.561	0.0130171380666545
419.303	0.0148157030988734
420.046	0.00820976171223783
420.788	0.00959355891341254
421.53	0.00817747708106466
422.272	0.00606372633080431
423.013	0.00409279864117575
423.755	0.00534766750405863
424.497	0.00674557521894487
425.238	0.00226128338751425
425.98	0.0017036588660141
426.721	0.00353111752213886
427.462	0.00494120974268336
428.203	0.00382810390035057
428.944	0.00537909807782294
429.685	0.00468976305070483
430.426	0.00470301880638618
431.167	0.00331644714472004
431.907	0.00459419129423061
432.648	0.00965727341772868
433.388	0.00687493093625178
434.129	0.0105403225374778
434.869	0.0133664678648954
435.609	0.0138124834075352
436.349	0.0190244055277006
437.089	0.0200344913081337
437.829	0.0230079282590656
438.569	0.0203782861978185
439.308	0.0227952196213882
440.048	0.0180671465960186
440.787	0.0161437308416847
441.527	0.0160438923012729
442.266	0.0131430397207738
443.005	0.0115054704654057
443.744	0.0108505646713709
444.483	0.0114586479415059
445.222	0.0138901122515887
445.961	0.0104383330895638
446.699	0.0165170218896245
447.438	0.0210562774648818
448.176	0.0243361661882777
448.915	0.0229938457702075
449.653	0.02445632274744
450.391	0.0242390600710772
451.129	0.0178585015620913
451.867	0.0191866694291699
452.605	0.0142112770721135
453.343	0.00965812817575888
454.081	0.0111327959642417
454.818	0.00686423945466101
455.556	0.0105847979799013
456.293	0.00618025367144497
457.03	0.00696259267784004
457.768	0.00326320692938042
458.505	0.00783324079993805
459.242	0.00694078233564341
459.979	0.00478918822452829
460.715	0.00334060456839302
461.452	0.00567779397209504
462.189	0.00493436747471381
462.925	0.00489417072679066
463.662	0.00471585418926579
464.398	0.0038398603263724
465.134	0.0064691170458845
465.87	0.00531751976796094
466.606	0.00850995693616944
467.342	0.00454629681968638
468.078	0.00322322246972216
468.814	0.0070620178516635
469.549	0.00403250316898037
470.285	0.00689011340060774
471.02	0.00455335207654215
471.756	0.00402052955034431
472.491	0.00669062548754487
473.226	0.00431281475938996
473.961	0.00740176315002491
474.696	0.00558799295331875
475.431	0.00587792295368055
476.166	0.00574835214562342
476.901	0.00406927878291873
477.635	0.00434959037332832
478.37	0.00447766395358995
479.104	0.00670644551731679
479.838	0.00515373972192003
480.572	0.00570473496433683
481.307	0.00401518380954892
482.041	0.00583088393778785
482.774	0.00582639435626533
483.508	0.00820591530110197
484.242	0.00736434997067059
484.976	0.00288112308367103
485.709	0.00848879116560214
486.442	0.0061111927257121
487.176	0.00610862705037885
487.909	0.0016202709145768
488.642	0.0066514957859168
489.375	0.00579175633802379
490.108	0.00493073265122148
490.841	0.00252790483701404
491.574	0.00472055535843185
492.306	0.00774450710770537
493.039	0.00347531303270868
493.771	0.00577358222056215
494.504	0.00596130950387518
495.236	0.00698653991511216
495.968	0.0057560498722445
496.7	0.0038174124187598
497.432	0.0027062269795096
498.164	0.00590187019095266
498.896	0.00587108068571099
499.627	0.00610584698491672
500.359	0.00550375073428619
501.091	0.00546633349132812
501.822	0.00528138522254522
502.553	0.00368121163099799
503.284	0.00460787442892705
504.016	0.00946227648743101
504.747	0.00661429279296334
505.478	0.00319884785343495
506.208	0.0059377903462395
506.939	0.0070002230498086
507.67	0.00512423305434498
508.4	0.00339277983930157
509.131	0.00558927579098537
509.861	0.00610819897074242
510.591	0.00719159076158464
511.321	0.00421531629424112
512.051	0.00586701848320357
512.781	0.00542036397390516
513.511	0.00483729638858006
514.241	0.00565897878611076
514.971	0.00620355984019444
515.7	0.00843341405518705
516.43	0.0047810610170281
517.159	0.00435471892150948
517.888	0.00715246105995657
518.618	0.0060124107222753
519.347	0.00487556923031394
520.076	0.00514347631996569
520.805	0.00247210034758385
521.533	0.00580886130732634
522.262	0.00422792747829314
522.991	0.00614411982665059
523.719	0.00623990877573904
524.448	0.00771799559634268
525.176	0.00569746531735218
525.904	0.00340132741960349
526.633	0.00488112795999553
527.361	0.00564892977428531
528.089	0.00712209613124465
528.816	0.00495681818481174
529.544	0.00432499856442688
530.272	0.00522215959913025
530.999	0.00402245625901892
531.727	0.00657088930118431
532.454	0.00436156399196438
533.182	0.00804384757360679
533.909	0.0059871813479579
534.636	0.00659847276319142
535.363	0.0055005435700575
536.09	0.00636733778437134
536.817	0.00316164486048149
537.543	0.00666090513046228
538.27	0.00386252542659922
538.997	0.00357901199668309
539.723	0.00452855008123985
540.449	0.0053468120454071
541.176	0.00399401803898162
541.902	0.00615309969031696
542.628	0.00452983221828513
543.354	0.00625166520176087
544.08	0.00587963317036227
544.806	0.00538145006364865
545.531	0.00671778157053689
546.257	0.00778620108342402
546.982	0.00508211240023257
547.708	0.00589160678899833
548.433	0.00615010663596862
549.158	0.00263459545409413
549.883	0.00585354833739334
550.608	0.00585782422940831
551.333	0.00671050912106689
552.058	0.00729015417116454
552.783	0.00801669149061477
553.508	0.00636798235600067
554.232	0.00920954835902853
554.957	0.00743298283676703
555.681	0.00832436935041725
556.405	0.00585889337756739
557.129	0.0105445963276288
557.854	0.00977102629787791
558.578	0.00844153425647387
559.301	0.00711717776946436
560.025	0.0107017526995571
560.749	0.00868570779836107
561.473	0.0129797248873002
562.196	0.0133542770536451
562.92	0.0134530646620526
563.643	0.0135557056878094
564.366	0.0150633026790947
565.089	0.015033386148038
565.812	0.0150073230343305
566.535	0.0162456712461052
567.258	0.00978085601522512
567.981	0.0180325359020092
568.704	0.0149374010249754
569.426	0.0206733178425022
570.149	0.0188458872112309
570.871	0.0157603508465033
571.594	0.0201046235038897
572.316	0.0222097804328399
573.038	0.0210949517626414
573.76	0.0212441841072569
574.482	0.0234982230701546
575.204	0.016927095557716
575.925	0.0204477878343719
576.647	0.0189264586648965
577.369	0.0171278936326776
578.09	0.0175736989889165
578.812	0.0195634635837908
579.533	0.0177723251377358
580.254	0.0194868856717416
580.975	0.0179809701716632
581.696	0.0177387653757307
582.417	0.0148364414904256
583.138	0.0147391952489578
583.859	0.0133829324662967
584.579	0.0134302244064918
585.3	0.0141802395469188
586.02	0.0131112315121093
586.741	0.00980223897840665
587.461	0.0142025193054107
588.181	0.00977700960408925
588.901	0.0078757895336869
589.621	0.0122822563470898
590.341	0.0120667312116408
591.061	0.0119936073627792
591.78	0.00757858596286096
592.5	0.00933121125406371
593.22	0.00730234498241482
593.939	0.00387428185262105
594.658	0.00983645031825444
595.378	0.00739342575612386
596.097	0.00719415503567522
596.816	0.00615609344528664
597.535	0.00273808423166768
598.254	0.00758906725805086
598.973	0.00585632770223414
599.691	0.00412530046496315
600.41	0.00267650662242701
601.128	0.00613385642469625
601.847	0.0021650670594107
602.565	0.0036510638949003
603.283	0.00607826562477361
604.001	0.00766154653528316
604.719	0.0033532227586584
605.437	0.00266688709148066
606.155	0.00756041184539933
606.873	0.00741117249457039
607.591	0.00500962961989359
608.308	0.00302010533813765
609.026	0.00508040148292952
609.743	0.00754416443661231
610.461	0.00565897878611076
611.178	0.00532008544329419
611.895	0.00904919014759373
612.612	0.00661707425966815
613.329	0.00615138947363524
614.046	0.00554929280263191
614.762	0.00186850806021409
615.479	0.00419157924336987
616.196	0.00466838709373666
616.912	0.00598525674114729
617.629	0.00463481331930484
618.345	0.00467394302093291
619.061	0.00485910532953402
619.777	0.00659141750633565
620.493	0.00650781236228412
621.209	0.00474792162782473
621.925	0.00355378262236569
622.641	0.00852813105363108
623.356	0.004246318788369
624.072	0.00893715378971826
624.788	0.00592645849674742
625.503	0.00502224430705229
626.218	0.0053840157389819
626.933	0.00743148350710751
627.649	0.00668121614299939
628.364	0.00453368563563436
629.078	0.00785505114213469
629.793	0.00711675039044926
630.508	0.00750375259793894
631.223	0.00887493160884826
631.937	0.0078680897052018
632.652	0.00672419225576333
633.366	0.0100682228624905
634.08	0.00556853599819049
634.795	0.00919950144906708
635.509	0.00989097267063934
636.223	0.00694249885791716
636.937	0.00665940580080276
637.651	0.00778085534262864
638.364	0.00610264024106082
639.078	0.0096119502234884
639.791	0.00948087798390774
640.505	0.00655036109603296
641.218	0.00824632713977533
641.932	0.00658243554080527
642.645	0.0091248852767593
643.358	0.00774664400278085
644.071	0.00875284834101135
644.784	0.0082204531938286
645.497	0.00418752264583314
646.209	0.0117872743792614
646.922	0.00621788474403486
647.635	0.00639577600440865
648.347	0.00503485969483233
649.06	0.00577807250270601
649.772	0.00694399118136332
650.484	0.00446910936707466
651.196	0.00381826717679
651.908	0.00667245137008324
652.62	0.00658649914455536
653.332	0.00650246662148873
654.044	0.00768207474043451
654.755	0.00564080466864913
655.467	0.00402202888000383
656.178	0.00394676813606672
656.89	0.00314539745169447
657.601	0.00541309432692051
658.312	0.00444987030518197
659.023	0.00559098628791563
659.734	0.00505324750180151
660.445	0.00409793419557026
661.156	0.00496665350712965
661.867	0.00709900365200273
662.578	0.00685205564962409
663.288	0.00422493582518747
663.999	0.00426299357617112
664.709	0.00822687088526841
665.419	0.00897008299252076
666.13	0.00635279989164471
666.84	0.011024178638487
667.55	0.00644966079137758
668.26	0.00538059460499712
668.97	0.0107592667050476
669.679	0.00815310246477745
670.389	0.00681036167390544
671.099	0.00911291165812324
671.808	0.00707377427768533
672.518	0.00811953569655899
673.227	0.0093072640167916
673.936	0.0113380569971151
674.645	0.0115493013361998
675.354	0.0120427839743687
676.063	0.0135189230676576
676.772	0.0151374984786008
677.481	0.0136752316877691
678.19	0.0143166505210815
678.898	0.0179027808305406
679.607	0.0209303057486289
680.315	0.0141509535750647
681.023	0.0149405538209884
681.732	0.0206361148495487
682.44	0.0198879913867294
683.148	0.0237659304827256
683.856	0.0230214502508547
684.564	0.0235399100396599
685.272	0.025461434116386
685.979	0.0293466596742789
686.687	0.0322529771012005
687.394	0.0296961996589207
688.102	0.0347078141390598
688.809	0.0336960468674197
689.516	0.0363293321596151
690.224	0.0410661629516874
690.931	0.0382380348658883
691.638	0.0414371419492177
692.345	0.04421755772202
693.051	0.0429363314844684
693.758	0.0500640325864028
694.465	0.0590153109022593
695.171	0.0556374753160594
695.878	0.0589872860488104
696.584	0.0651414738040625
697.29	0.0683548035005172
697.997	0.0770343808621863
698.703	0.0760472053994476
699.409	0.0844504577061102
700.115	0.0948168509968707
700.821	0.0967778901169598
701.526	0.101122443022881
702.232	0.112335186887799
702.938	0.122708586391921
703.643	0.124536507458128
704.348	0.135474607759247
705.054	0.145432538810989
705.759	0.162679033623462
706.464	0.173201665472201
707.169	0.197317752486344
707.874	0.208824757312476
708.579	0.22734007736485
709.284	0.249920402409992
709.988	0.26451504546486
710.693	0.294665584047895
711.397	0.308983481674955
712.102	0.341380212261921
712.806	0.381344353901437
713.51	0.403795063999377
714.215	0.427929367168262
714.919	0.454727432657468
715.623	0.48713257070047
716.327	0.504406389745056
717.03	0.520140243092623
717.734	0.531532346019615
718.438	0.542366053741636
719.141	0.521392954041791
719.845	0.527185691249685
720.548	0.507617337328968
721.251	0.488471458073993
721.955	0.464843704131197
722.658	0.431129104810794
723.361	0.394894370543996
724.064	0.377858062132389
724.766	0.342327452308495
725.469	0.307919938486568
726.172	0.283743598037509
726.874	0.25088165488329
727.577	0.225027326333977
728.279	0.208704250442646
728.982	0.185656610966243
729.684	0.170458732940886
730.386	0.154561634821979
731.088	0.139648209059129
731.79	0.125437506496511
732.492	0.119915909745735
733.194	0.10346742263522
733.895	0.0955686176906383
734.597	0.0873916660755758
735.298	0.0879052215150275
736	0.0800134227838079
736.701	0.0719834615250851
737.402	0.0666141798528039
738.104	0.0644696480047579
738.805	0.0598051213345839
739.506	0.058926331992559
740.206	0.0509038673821337
740.907	0.0494694152583501
741.608	0.0490187055527576
742.309	0.0445066340853457
743.009	0.0391563392512762
743.71	0.037452077850913
744.41	0.0374319700185634
745.11	0.0353124503522206
745.811	0.0296928366765068
746.511	0.0223943240928012
747.211	0.0247671884343223
747.911	0.0192961765440216
748.611	0.0169106309563148
749.31	0.0198531705063191
750.01	0.013830699562277
750.71	0.0138362344708332
751.409	0.0131447912741144
752.109	0.0114757501083231
752.808	0.00952962721648216
753.507	0.00786723494717161
754.206	0.00873061061979962
754.905	0.00917726372785536
755.604	0.00542378510788994
756.303	0.00924076804577064
757.002	0.00283259104371084
757.701	0.00385504279072836
758.399	0.00334017718937792
759.098	0.00409066174610026
759.796	0.00330426333968311
760.495	0
761.193	0.00407740599041892
761.891	0.0020451136804359
762.589	0.00283964630056661
763.287	0.00778192729327306
763.985	0.00263759411341316
764.683	0.00436199137097947
765.381	0.00482746106626216
766.079	0.00361364370933261
766.776	0.00660573820644805
767.474	0.00371499559183068
768.171	0.00671158107171131
768.869	0.00788904528936824
769.566	0.00710670348048782
770.263	0.00954930066360331
770.96	0.0114336287535893
771.657	0.011078063425456
772.354	0.0118456501489955
773.051	0.0161182982871798
773.748	0.0126861645474226
774.444	0.0183641399804437
775.141	0.0184391765255532
775.837	0.018516384996805
776.534	0.0247610229665636
777.23	0.0238610748601847
777.926	0.0264664053610648
778.622	0.0293536658876411
779.318	0.0300011100644451
780.014	0.0362553465465099
780.71	0.0383079568752434
781.406	0.0421837240450973
782.102	0.0474625555028719
782.797	0.0464381770471798
783.493	0.0569053897482228
784.188	0.0600881723544181
784.884	0.058928924291503
785.579	0.0730452531601315
786.274	0.077915061881819
786.969	0.0850284703084945
787.664	0.097048329952742
788.359	0.103744868684365
789.054	0.110163260745506
789.749	0.11518251199821
790.443	0.13141310587316
791.138	0.149746964999452
791.832	0.159255097153339
792.527	0.17493079893
793.221	0.187385043802706
793.915	0.206847603901654
794.61	0.230655417527859
795.304	0.253624587414604
795.998	0.283601371906256
796.692	0.307975287572129
797.385	0.337955575170462
798.079	0.385593622305631
798.773	0.414456418872687
799.466	0.466021448597388
800.16	0.514925518487113
800.853	0.562990944637378
801.546	0.614560878711433
802.24	0.675941613356623
802.933	0.731017456597139
803.626	0.792125649542538
804.319	0.855048451748755
805.012	0.893316389133273
805.704	0.938310291345536
806.397	0.97223437644547
807.09	1
807.782	0.987549958855311
808.475	0.990233338573047
809.167	0.979611919115901
809.859	0.937175284780854
810.552	0.907496964978434
811.244	0.87501615983112
811.936	0.818300862663841
812.628	0.765642163033296
813.319	0.713691090952336
814.011	0.669450356676514
814.703	0.61315893541765
815.395	0.579989419496829
816.086	0.527624980827497
816.777	0.489974991461528
817.469	0.461154932795981
818.16	0.430235111985773
818.851	0.388247575927245
819.542	0.365318341456664
820.233	0.340289344841422
820.924	0.31231984047805
821.615	0.291918447788563
822.306	0.273201348791357
822.997	0.256727639312738
823.687	0.239415286094659
824.378	0.228690875301089
825.068	0.210821528120712
825.758	0.195056847434351
826.449	0.183638120896583
827.139	0.17768564202403
827.829	0.163188385334897
828.519	0.149953648293638
829.209	0.140364944686086
829.899	0.13512149460579
830.588	0.126798113131457
831.278	0.116094720977973
831.967	0.11296014111971
832.657	0.104222692435669
833.346	0.107398608952769
834.036	0.0958628786518521
834.725	0.0862916905777052
835.414	0.0848505124890938
836.103	0.0750037700434102
836.792	0.0734266714155715
837.481	0.0726931208765457
838.17	0.070140407038016
838.859	0.0659085841050934
839.547	0.0587368839832442
840.236	0.0578730879378144
840.924	0.0560312945691505
841.613	0.0480268359270662
842.301	0.048152107021983
842.989	0.0442166469142829
843.677	0.0423859934248649
844.365	0.0391568296862116
845.053	0.0349498087485914
845.741	0.0385927594484182
846.429	0.0345318180594005
847.117	0.0324358392699548
847.804	0.0268401167818063
848.492	0.0295146686707052
849.179	0.0270081958403663
849.867	0.0271674470700898
850.554	0.0284511955444519
851.241	0.0239934222305973
851.928	0.0238830743701421
852.615	0.0230761687772137
853.302	0.022553154949723
853.989	0.0200723248602898
854.676	0.0182963898972309
855.363	0.0182063600555262
856.049	0.0186808208244166
856.736	0.0195803485579938
857.422	0.0152997623800701
858.109	0.0135465275483048
858.795	0.0158614505053203
859.481	0.0155194071689761
860.167	0.0140616243546962
860.853	0.0107879151114858
861.539	0.0129848394230546
862.225	0.010423578004223
862.911	0.0133335386620929
863.597	0.0100846874638917
864.282	0.0110464163596988
864.968	0.0117348959281654
865.653	0.0125636258757171
866.339	0.00821575202466254
867.024	0.0106019001467185
867.709	0.00921297439736266
868.394	0.00923478473955929
869.079	0.00548258328222768
869.764	0.00860681082968896
870.449	0.00739856131051837
871.134	0.00956533788598946
871.819	0.00782147736770286
872.503	0.00819372448985168
873.188	0.00493778860869858
873.872	0.00618324742641465
874.557	0.0057658851945624
875.241	0.00635087318297009
875.925	0.0061186760622043
876.609	0.00213085571956291
877.293	0.00868442566131578
877.977	0.00532714140077129
878.661	0.00578405931202404
879.345	0.0076577001241473
880.029	0.00547018214445226
880.712	0.00323391395131293
881.396	0.00420889860280131
882.079	0.00431666117052582
882.763	0.00397242488939922
883.446	0.0041881602112491
884.129	0.00658243554080527
884.813	0.00576609888406995
885.496	0.00357238411884242
886.179	0.00550973747354209
886.861	0.00183386934135121
887.544	0.00686252993860063
888.227	0.00650653022523883
888.91	0.00797264342720641
889.592	0.00426684699352035
890.275	0.00421275202015054
890.957	0.00536519985237628
891.639	0.00989075547802511
892.322	0.00391832991602941
893.004	0.006785769865004
893.686	0.00406094138901767
894.368	0.00453368563563436
895.05	0.00469553617051531
895.731	0.00766924636376826
896.413	0.00266666989886643
897.095	0.00566004793426984
897.776	0.00846633625177618
898.458	0.0025935460500048
899.139	0.00485718142334475
899.821	0.00542506794555657
900.502	0.00569340241422342
901.183	0.00540903142379175
901.864	0.00566688950161806
902.545	0.0063348429667973
903.226	0.00377464649239673
903.907	0.00637546499187153
904.588	0.00589203486863476
905.268	0.00539021623780747
905.949	0.00503336316765815
906.629	0.00678299540451256
907.31	0.00402993889488979
907.99	0.00618175089924048
908.67	0.00314924386283034
909.351	0.00498867613759116
910.031	0.0035997503882353
910.711	0.00697841971382533
911.391	0.0071377059746157
912.07	0.0037853379739875
912.75	0.0058931033161725
913.43	0.00506158629694524
914.11	0.00703571652670167
914.789	0.00787814362137661
915.468	0.00535579260969481
916.148	0.00465769561214589
916.827	0.00578470038054668
917.506	0.00411140013765247
918.185	0.00690764294644005
918.864	0.00368142882361222
919.543	0.00620355984019444
920.222	0.00592581672760344
920.901	0.00298931303041064
921.58	0.00496002492866764
922.258	0.00735066683597415
922.937	0.00608318328593256
923.615	0.00453859699120129
924.294	0.00635985514850048
924.972	0.00748365877801606
925.65	0.00370623081891452
926.328	0.00553689166485649
927.006	0.00681036167390544
927.684	0.00486445107032941
928.362	0.00642485879607528
929.04	0.00574685561844924
929.718	0.0052125379663199
930.396	0.00594313608703488
931.073	0.00499594578457581
931.751	0.00755571067623327
932.428	0.00477315100214214
933.105	0.00437546431927505
933.783	0.00424032847594429
934.46	0.00521146881816082
935.137	0.00518602505371454
935.814	0.00768528358615441
936.491	0.00513193078096607
937.168	0.00439833960590274
937.844	0.00239299319251087
938.521	0.00581826925062915
939.198	0.00503656991151405
939.874	0.00467736205305368
940.55	0.00586145905290064
941.227	0.0060665056956451
941.903	0.00655399732076796
942.579	0.00508168432059614
943.255	0.00739492508578338
943.931	0.00578662498735729
944.607	0.00586188713253707
945.283	0.0069200439440912
945.959	0.0046174939598734
946.635	0.0059499776543831
947.31	0.00672162798167275
947.986	0.005113328583868
948.661	0.00546911306635531
949.337	0.00652726861679104
950.012	0.00478534181339242
950.687	0.00598782241648054
951.362	0.00382981341641096
952.037	0.00404811301235142
952.712	0.00537033190366412
953.387	0.00332542911025042
954.062	0.006741728807809
954.737	0.00609622535210636
955.412	0.00685419254469957
956.086	0.00453090416892956
956.761	0.00585312095837824
957.435	0.00423455535613381
958.109	0.00737354212260184
958.784	0.00532692771126375
959.458	0.00482361255326229
960.132	0.00866604135745328
960.806	0.00522408350531952
961.48	0.00430618688154929
962.154	0.00731389122203579
962.827	0.00640005680077297
963.501	0.00450738431067254
964.175	0.00724076737317416
964.848	0.00521232427681235
965.522	0.00472718323627252
966.195	0.00578534214969066
966.868	0.00614518897480966
967.542	0.00384477868815269
968.215	0.00617063273925595
968.888	0.00723755852745425
969.561	0.00620484267786106
970.234	0.00391320136784826
970.907	0.00497306769546277
971.579	0.00713001315234397
972.252	0.00634638920641826
972.924	0.0041556583874617
973.597	0.00490336498058592
974.269	0.00451251285885369
974.942	0.00495810102247837
975.614	0.00398974424883066
976.286	0.0049715711682886
976.958	0.00413342767246334
977.63	0.00441801305302389
978.302	0.00540518291079187
978.974	0.00681420808504131
979.646	0.00654352303179142
980.318	0.00557409507818275
980.989	0.00852984056969146
981.661	0.00868485304033087
982.332	0.00561878203818762
983.004	0.00633783461990298
983.675	0.00355570232482694
984.346	0.00694078233564341
985.017	0.00472248206710646
985.688	0.00502203061754474
986.359	0.00531730607845339
987.03	0.00463332099585868
987.701	0.00619308274873256
988.372	0.00761450681876913
989.042	0.00511418404251953
989.713	0.00373680593402731
990.383	0.006004500006768
991.054	0.00322921278214687
991.724	0.00702438747969494
992.394	0.00675370242644506
993.065	0.00522365612630443
993.735	0.00607783754513718
994.405	0.0045514323740809
995.075	0.00638957550558307
995.745	0.00332521191763619
996.414	0.00684841942488909
997.084	0.00518901880868422
997.754	0.00591362941945984
998.423	0.00439769503427341
999.093	0.00680715282818554
999.762	0.00585547224358261
1000.43	0.00434509939056313
1001.1	0.00732030190726223
1001.77	0.00735494062612511
1002.44	0.00571008000451088
1003.11	0.00462712049703311
1003.78	0.00620869119086094
1004.45	0.00442891472101553
1005.11	0.0064338337553923
1005.78	0.00226470241963502
1006.45	0.0093072640167916
1007.12	0.00626300125498096
1007.79	0.00588262692533195
1008.46	0.00466346873195637
1009.13	0.00596836546135228
1009.79	0.00643447832702162
1010.46	0.00424011828954343
1011.13	0.00611097903620455
1011.8	0.00434082560041217
1012.47	0.00438636598726668
1013.13	0.00665940580080276
1013.8	0.00613150443887055
1014.47	0.00406436042113844
1015.14	0.00493607839201686
1015.8	0.00426278338977025
1016.47	0.008355582030946
1017.14	0.00558393047056279
1017.81	0.0053365493440741
1018.47	0.0050908785743914
1019.14	0.00470687222373541
1019.81	0.00572590213614681
1020.47	0.0071674263316983
1021.14	0.00552791156297887
1021.81	0.00473081946100752
1022.47	0.00589737990880881
1023.14	0.0084674082024206
1023.81	0.00543404780922294
1024.47	0.00548536285725488
1025.14	0.00385439821909903
1025.81	0.00403827628879085
1026.47	0.00422408106715727
1027.14	0.00762498811395903
1027.81	0.00457858145085955
1028.47	0.00572697128430589
1029.14	0.00463503051191907
1029.8	0.00480608020494463
1030.47	0.00862221048665915
1031.13	0.00458435457067004
1031.8	0.00489010852428324
1032.47	0.00532927969708945
1033.13	0.00604833157818347
1033.8	0.00493629208152441
1034.46	0.00548750094338663
1035.13	0.00561792657953609
1035.79	0.00603037115022939
1036.46	0.0050434121794836
1037.12	0.00447274559180966
1037.79	0.0062811753724426
1038.45	0.00655015090963209
1039.12	0.00541950851525363
1039.78	0.00429057703817823
1040.45	0.00428437653935265
1041.11	0.00484050383305729
1041.78	0.00679945299970044
1042.44	0.00539748588479213
1043.1	0.00637910121660653
1043.77	0.00582147669510638
1044.43	0.00652641385876085
1045.1	0.00709302034579138
1045.76	0.00513920042795072
1046.42	0.00458841817442013
1047.09	0.00445948983612831
1047.75	0.00685483011011553
1048.42	0.00644923341236249
1049.08	0.0061858131017479
1049.74	0.00578405931202404
1050.41	0.00734532109517876
1051.07	0.0063865838524774
1051.73	0.00711097727063878
1052.4	0.00461429212036686
1053.06	0.00688369570916793
1053.72	0.00523135315230418
1054.39	0.00428138488624698
1055.05	0.00473445568574252
1055.71	0.00546975455525076
1056.37	0.00662712116962959
1057.04	0.00484371127753452
1057.7	0.00614518897480966
1058.36	0.00730790090961108
1059.02	0.00581035783450052
1059.69	0.00445478866696225
1060.35	0.00492282193571418
1061.01	0.00482917198356522
1061.67	0.00402331101704912
1062.34	0.00516015391025315
1063	0.00516977554306351
1063.66	0.00476075000449098
1064.32	0.00645564409758893
1064.98	0.00633035198403211
1065.64	0.00732800173574732
1066.31	0.00524439591909931
1066.97	0.00610520591639407
1067.63	0.00724825000904502
1068.29	0.0043297067398063
1068.95	0.00406393304212334
1069.61	0.00462883001309349
1070.27	0.0057560498722445
1070.93	0.00590229756996776
1071.6	0.00534082523608907
1072.26	0.00618239196776312
1072.92	0.00604512413370624
1073.58	0.00170558557468872
1074.24	0.00815737625492842
1074.9	0.00550310931545288
1075.56	0.00550866839544514
1076.22	0.00606565023699357
1076.88	0.00633633529024346
1077.54	0.0052074066156534
1078.2	0.00336904278843032
1078.86	0.00447509967949937
1079.52	0.00754480900824163
1080.18	0.00613193251850698
1080.84	0.00514155241377642
1081.5	0.00597456596017786
1082.16	0.00568805737404937
1082.82	0.00596387587982976
1083.48	0.00371926938198164
1084.14	0.00455036042343648
1084.8	0.00482104547668636
1085.46	0.00747553157051587
1086.12	0.00774963565588652
1086.78	0.00564337034398238
1087.44	0.0052204486818272
1088.1	0.00746142105680433
1088.75	0.00437973810942601
1089.41	0.00676438690182246
1090.07	0.00690892508348534
1090.73	0.00341201890119426
1091.39	0.00496130776633427
1092.05	0.00581164067216714
1092.71	0.00582297322228055
1093.36	0.00289352408132218
1094.02	0.004870009800011
1094.68	0.00516293327509395
1095.34	0.00475048590191531
1096	0.00560082161023353
1096.66	0.00729379039589954
1097.31	0.00688647717587274
1097.97	0.00634104346562288
1098.63	0.00439598551821303
1099.29	0.00581548988578835
1099.95	0.00821788891973802
1100.6	0.00655848830353315
1101.26	0.0072828887279079
1101.92	0.00856939765033463
1102.58	0.00439299386510736
1103.23	0.00428223964427717
1103.89	0.00529421429983281
1104.55	0.00602737809588104
1105.2	0.00550161257809231
1105.86	0.00525765237540199
1106.52	0.00529592451651453
1107.17	0.00463524069831994
1107.83	0.00705966376397379
1108.49	0.00500129082474986
1109.14	0.003225366371011
1109.8	0.005075911901407
1110.46	0.00747296729642529
1111.11	0.00482681999773952
1111.77	0.00328266318388735
1112.43	0.00591961622877786
1113.08	0.00588690281734692
1113.74	0.00753753655877163
1114.39	0.00400535409220171
1115.05	0.00495874209100101
1115.71	0.00479303463566415
1116.36	0.00532970707610454
1117.02	0.00572804043246497
1117.67	0.00626855718217721
1118.33	0.00681036167390544
1118.98	0.00469190695199368
1119.64	0.00565790963795168
1120.3	0.00718602782817503
1120.95	0.00549327392307284
1121.61	0.00716507224400859
1122.26	0.00463503051191907
1122.92	0.00617020465961952
1123.57	0.00546526448329331
1124.23	0.00504234303132453
1124.88	0.00476096719710521
1125.54	0.00672376487674824
1126.19	0.0058856199796803
1126.84	0.00349989783539675
1127.5	0.00391405612587845
1128.15	0.00474108356358319
1128.81	0.00429699472961804
1129.46	0.00637674712891682
1130.12	0.0085984734357879
1130.77	0.00437631907730524
1131.42	0.00632137001850173
1132.08	0.00616635614661964
1132.73	0.00657367076788911
1133.39	0.00572141185400296
1134.04	0.00431046067170025
1134.69	0.00738401641157838
1135.35	0.00302352437025842
1136	0.0058109996036445
1136.65	0.00509750645223207
1137.31	0.00480565282592954
1137.96	0.00647745443978556
1138.61	0.00773082397300893
1139.27	0.00562284424069504
1139.92	0.00379666702099423
1140.57	0.00617619146893755
1141.23	0.00449391136237697
1141.88	0.00449476612040716
1142.53	0.00644923341236249
1143.19	0.00504020473500637
1143.84	0.0065753802839495
1144.49	0.00629079490338894
1145.14	0.00474685668339367
1145.8	0.00572654320466946

==> Data/Sample3_001.txt <==
1.000379999999999967e+02	0.000000000000000000e+00
1.008239999999999981e+02	0.000000000000000000e+00
1.016099999999999994e+02	0.000000000000000000e+00
1.023960000000000008e+02	0.000000000000000000e+00
1.031820000000000022e+02	0.000000000000000000e+00
1.039680000000000035e+02	0.000000000000000000e+00
1.047530000000000001e+02	0.000000000000000000e+00
1.055390000000000015e+02	0.000000000000000000e+00
1.063239999999999981e+02	0.000000000000000000e+00
1.071089999999999947e+02	0.000000000000000000e+00
1.078949999999999960e+02	0.000000000000000000e+00
1.086800000000000068e+02	0.000000000000000000e+00
1.094650000000000034e+02	0.000000000000000000e+00
1.102489999999999952e+02	0.000000000000000000e+00
1.110340000000000060e+02	0.000000000000000000e+00
1.118190000000000026e+02	0.000000000000000000e+00
1.126029999999999944e+02	0.000000000000000000e+00
1.133880000000000052e+02	0.000000000000000000e+00
1.141719999999999970e+02	0.000000000000000000e+00
1.149560000000000031e+02	0.000000000000000000e+00
1.157399999999999949e+02	0.000000000000000000e+00
1.165240000000000009e+02	0.000000000000000000e+00
1.173080000000000069e+02	0.000000000000000000e+00
1.180919999999999987e+02	0.000000000000000000e+00
1.188750000000000000e+02	0.000000000000000000e+00
1.196590000000000060e+02	0.000000000000000000e+00
1.204419999999999931e+02	0.000000000000000000e+00
1.212249999999999943e+02	0.000000000000000000e+00
1.220079999999999956e+02	0.000000000000000000e+00
1.227909999999999968e+02	0.000000000000000000e+00
1.235739999999999981e+02	0.000000000000000000e+00
1.243569999999999993e+02	0.000000000000000000e+00
1.251400000000000006e+02	0.000000000000000000e+00
1.259230000000000018e+02	0.000000000000000000e+00
1.267049999999999983e+02	0.000000000000000000e+00
1.274869999999999948e+02	0.000000000000000000e+00
1.282700000000000102e+02	0.000000000000000000e+00
1.290519999999999925e+02	0.000000000000000000e+00
1.298340000000000032e+02	0.000000000000000000e+00
1.306160000000000139e+02	0.000000000000000000e+00
1.313979999999999961e+02	0.000000000000000000e+00
1.321790000000000020e+02	0.000000000000000000e+00
1.329610000000000127e+02	0.000000000000000000e+00
1.337419999999999902e+02	0.000000000000000000e+00
1.345240000000000009e+02	0.000000000000000000e+00
1.353050000000000068e+02	0.000000000000000000e+00
1.360860000000000127e+02	0.000000000000000000e+00
1.368669999999999902e+02	0.000000000000000000e+00
1.376479999999999961e+02	0.000000000000000000e+00
1.384290000000000020e+02	0.000000000000000000e+00
1.392100000000000080e+02	0.000000000000000000e+00
1.399900000000000091e+02	0.000000000000000000e+00
1.407709999999999866e+02	0.000000000000000000e+00
1.415509999999999877e+02	0.000000000000000000e+00
1.423319999999999936e+02	0.000000000000000000e+00
1.431119999999999948e+02	0.000000000000000000e+00
1.438919999999999959e+02	0.000000000000000000e+00
1.446719999999999970e+02	0.000000000000000000e+00
1.454519999999999982e+02	0.000000000000000000e+00
1.462309999999999945e+02	0.000000000000000000e+00
1.470109999999999957e+02	0.000000000000000000e+00
1.477909999999999968e+02	0.000000000000000000e+00
1.485699999999999932e+02	0.000000000000000000e+00
1.493489999999999895e+02	0.000000000000000000e+00
1.501279999999999859e+02	0.000000000000000000e+00
1.509079999999999870e+02	0.000000000000000000e+00
1.516870000000000118e+02	0.000000000000000000e+00
1.524650000000000034e+02	0.000000000000000000e+00
1.532439999999999998e+02	0.000000000000000000e+00
1.540229999999999961e+02	0.000000000000000000e+00
1.548009999999999877e+02	0.000000000000000000e+00
1.555800000000000125e+02	0.000000000000000000e+00
1.563580000000000041e+02	0.000000000000000000e+00
1.571359999999999957e+02	0.000000000000000000e+00
1.579139999999999873e+02	0.000000000000000000e+00
1.586920000000000073e+02	0.000000000000000000e+00
1.594699999999999989e+02	0.000000000000000000e+00
1.602479999999999905e+02	0.000000000000000000e+00
1.610260000000000105e+02	0.000000000000000000e+00
1.618029999999999973e+02	0.000000000000000000e+00
1.625809999999999889e+02	0.000000000000000000e+00
1.633580000000000041e+02	0.000000000000000000e+00
1.641349999999999909e+02	0.000000000000000000e+00
1.649120000000000061e+02	0.000000000000000000e+00
1.656889999999999930e+02	0.000000000000000000e+00
1.664660000000000082e+02	0.000000000000000000e+00
1.672429999999999950e+02	0.000000000000000000e+00
1.680200000000000102e+02	0.000000000000000000e+00
1.687959999999999923e+02	0.000000000000000000e+00
1.695730000000000075e+02	0.000000000000000000e+00
1.703489999999999895e+02	0.000000000000000000e+00
1.711250000000000000e+02	0.000000000000000000e+00
1.719010000000000105e+02	0.000000000000000000e+00
1.726769999999999925e+02	0.000000000000000000e+00
1.734530000000000030e+02	0.000000000000000000e+00
1.742290000000000134e+02	0.000000000000000000e+00
1.750049999999999955e+02	0.000000000000000000e+00
1.757800000000000011e+02	0.000000000000000000e+00
1.765560000000000116e+02	0.000000000000000000e+00
1.773309999999999889e+02	0.000000000000000000e+00
1.781069999999999993e+02	0.000000000000000000e+00
1.788820000000000050e+02	0.000000000000000000e+00
1.796570000000000107e+02	0.000000000000000000e+00
1.804319999999999879e+02	0.000000000000000000e+00
1.812059999999999889e+02	0.000000000000000000e+00
1.819809999999999945e+02	0.000000000000000000e+00
1.827560000000000002e+02	0.000000000000000000e+00
1.835300000000000011e+02	0.000000000000000000e+00
1.843050000000000068e+02	0.000000000000000000e+00
1.850790000000000077e+02	0.000000000000000000e+00
1.858530000000000086e+02	0.000000000000000000e+00
1.866270000000000095e+02	0.000000000000000000e+00
1.874010000000000105e+02	0.000000000000000000e+00
1.881750000000000114e+02	0.000000000000000000e+00
1.889490000000000123e+02	0.000000000000000000e+00
1.897220000000000084e+02	0.000000000000000000e+00
1.904960000000000093e+02	0.000000000000000000e+00
1.912690000000000055e+02	0.000000000000000000e+00
1.920430000000000064e+02	0.000000000000000000e+00
1.928160000000000025e+02	0.000000000000000000e+00
1.935889999999999986e+02	0.000000000000000000e+00
1.943619999999999948e+02	0.000000000000000000e+00
1.951349999999999909e+02	0.000000000000000000e+00
1.959079999999999870e+02	0.000000000000000000e+00
1.966800000000000068e+02	0.000000000000000000e+00
1.974530000000000030e+02	0.000000000000000000e+00
1.982249999999999943e+02	0.000000000000000000e+00
1.989979999999999905e+02	0.000000000000000000e+00
1.997700000000000102e+02	0.000000000000000000e+00
2.005420000000000016e+02	0.000000000000000000e+00
2.013139999999999930e+02	0.000000000000000000e+00
2.020860000000000127e+02	0.000000000000000000e+00
2.028580000000000041e+02	0.000000000000000000e+00
2.036299999999999955e+02	0.000000000000000000e+00
2.044010000000000105e+02	0.000000000000000000e+00
2.051730000000000018e+02	0.000000000000000000e+00
2.059439999999999884e+02	0.000000000000000000e+00
2.067150000000000034e+02	0.000000000000000000e+00
2.074859999999999900e+02	0.000000000000000000e+00
2.082570000000000050e+02	0.000000000000000000e+00
2.090279999999999916e+02	0.000000000000000000e+00
2.097990000000000066e+02	0.000000000000000000e+00
2.105699999999999932e+02	0.000000000000000000e+00
2.113410000000000082e+02	0.000000000000000000e+00
2.121109999999999900e+02	0.000000000000000000e+00
2.128820000000000050e+02	0.000000000000000000e+00
2.136519999999999868e+02	0.000000000000000000e+00
2.144219999999999970e+02	0.000000000000000000e+00
2.151920000000000073e+02	0.000000000000000000e+00
2.159619999999999891e+02	0.000000000000000000e+00
2.167319999999999993e+02	0.000000000000000000e+00
2.175020000000000095e+02	0.000000000000000000e+00
2.182709999999999866e+02	0.000000000000000000e+00
2.190409999999999968e+02	0.000000000000000000e+00
2.198100000000000023e+02	0.000000000000000000e+00
2.205800000000000125e+02	0.000000000000000000e+00
2.213489999999999895e+02	0.000000000000000000e+00
2.221179999999999950e+02	0.000000000000000000e+00
2.228870000000000005e+02	0.000000000000000000e+00
2.236560000000000059e+02	0.000000000000000000e+00
2.244250000000000114e+02	0.000000000000000000e+00
2.251939999999999884e+02	0.000000000000000000e+00
2.259619999999999891e+02	0.000000000000000000e+00
2.267309999999999945e+02	0.000000000000000000e+00
2.274989999999999952e+02	0.000000000000000000e+00
2.282669999999999959e+02	0.000000000000000000e+00
2.290360000000000014e+02	0.000000000000000000e+00
2.298040000000000020e+02	0.000000000000000000e+00
2.305720000000000027e+02	0.000000000000000000e+00
2.313389999999999986e+02	0.000000000000000000e+00
2.321069999999999993e+02	0.000000000000000000e+00
2.328750000000000000e+02	0.000000000000000000e+00
2.336419999999999959e+02	0.000000000000000000e+00
2.344099999999999966e+02	0.000000000000000000e+00
2.351769999999999925e+02	0.000000000000000000e+00
2.359439999999999884e+02	0.000000000000000000e+00
2.367110000000000127e+02	0.000000000000000000e+00
2.374780000000000086e+02	0.000000000000000000e+00
2.382450000000000045e+02	0.000000000000000000e+00
2.390120000000000005e+02	0.000000000000000000e+00
2.397789999999999964e+02	0.000000000000000000e+00
2.405449999999999875e+02	0.000000000000000000e+00
2.413120000000000118e+02	0.000000000000000000e+00
2.420780000000000030e+02	0.000000000000000000e+00
2.428439999999999941e+02	0.000000000000000000e+00
2.436109999999999900e+02	0.000000000000000000e+00
2.443770000000000095e+02	0.000000000000000000e+00
2.451430000000000007e+02	0.000000000000000000e+00
2.459079999999999870e+02	0.000000000000000000e+00
2.466740000000000066e+02	0.000000000000000000e+00
2.474399999999999977e+02	0.000000000000000000e+00
2.482050000000000125e+02	0.000000000000000000e+00
2.489710000000000036e+02	0.000000000000000000e+00
2.497359999999999900e+02	0.000000000000000000e+00
2.505010000000000048e+02	0.000000000000000000e+00
2.512659999999999911e+02	0.000000000000000000e+00
2.520310000000000059e+02	0.000000000000000000e+00
2.527959999999999923e+02	0.000000000000000000e+00
2.535610000000000070e+02	0.000000000000000000e+00
2.543259999999999934e+02	0.000000000000000000e+00
2.550900000000000034e+02	0.000000000000000000e+00
2.558549999999999898e+02	0.000000000000000000e+00
2.566190000000000282e+02	0.000000000000000000e+00
2.573829999999999814e+02	0.000000000000000000e+00
2.581469999999999914e+02	0.000000000000000000e+00
2.589119999999999777e+02	0.000000000000000000e+00
2.596750000000000114e+02	0.000000000000000000e+00
2.604390000000000214e+02	0.000000000000000000e+00
2.612029999999999745e+02	0.000000000000000000e+00
2.619669999999999845e+02	0.000000000000000000e+00
2.627300000000000182e+02	0.000000000000000000e+00
2.634940000000000282e+02	0.000000000000000000e+00
2.642570000000000050e+02	0.000000000000000000e+00
2.650199999999999818e+02	0.000000000000000000e+00
2.657830000000000155e+02	0.000000000000000000e+00
2.665459999999999923e+02	0.000000000000000000e+00
2.673090000000000259e+02	0.000000000000000000e+00
2.680720000000000027e+02	0.000000000000000000e+00
2.688349999999999795e+02	0.000000000000000000e+00
2.695969999999999800e+02	0.000000000000000000e+00
2.703600000000000136e+02	0.000000000000000000e+00
2.711220000000000141e+02	0.000000000000000000e+00
2.718840000000000146e+02	0.000000000000000000e+00
2.726460000000000150e+02	0.000000000000000000e+00
2.734080000000000155e+02	0.000000000000000000e+00
2.741700000000000159e+02	0.000000000000000000e+00
2.749320000000000164e+02	0.000000000000000000e+00
2.756940000000000168e+02	0.000000000000000000e+00
2.764560000000000173e+02	0.000000000000000000e+00
2.772169999999999845e+02	0.000000000000000000e+00
2.779789999999999850e+02	0.000000000000000000e+00
2.787400000000000091e+02	0.000000000000000000e+00
2.795009999999999764e+02	0.000000000000000000e+00
2.802620000000000005e+02	0.000000000000000000e+00
2.810230000000000246e+02	0.000000000000000000e+00
2.817839999999999918e+02	0.000000000000000000e+00
2.825450000000000159e+02	0.000000000000000000e+00
2.833059999999999832e+02	0.000000000000000000e+00
2.840659999999999741e+02	0.000000000000000000e+00
2.848269999999999982e+02	0.000000000000000000e+00
2.855869999999999891e+02	0.000000000000000000e+00
2.863469999999999800e+02	0.000000000000000000e+00
2.871070000000000277e+02	0.000000000000000000e+00
2.878679999999999950e+02	0.000000000000000000e+00
2.886279999999999859e+02	0.000000000000000000e+00
2.893870000000000005e+02	0.000000000000000000e+00
2.901469999999999914e+02	0.000000000000000000e+00
2.909069999999999823e+02	0.000000000000000000e+00
2.916659999999999968e+02	0.000000000000000000e+00
2.924259999999999877e+02	0.000000000000000000e+00
2.931850000000000023e+02	0.000000000000000000e+00
2.939440000000000168e+02	0.000000000000000000e+00
2.947029999999999745e+02	0.000000000000000000e+00
2.954630000000000223e+02	0.000000000000000000e+00
2.962210000000000036e+02	0.000000000000000000e+00
2.969800000000000182e+02	0.000000000000000000e+00
2.977389999999999759e+02	0.000000000000000000e+00
2.984979999999999905e+02	0.000000000000000000e+00
2.992559999999999718e+02	0.000000000000000000e+00
3.000149999999999864e+02	0.000000000000000000e+00
3.007730000000000246e+02	0.000000000000000000e+00
3.015310000000000059e+02	0.000000000000000000e+00
3.022889999999999873e+02	0.000000000000000000e+00
3.030470000000000255e+02	0.000000000000000000e+00
3.038050000000000068e+02	0.000000000000000000e+00
3.045629999999999882e+02	0.000000000000000000e+00
3.053199999999999932e+02	0.000000000000000000e+00
3.060779999999999745e+02	0.000000000000000000e+00
3.068360000000000127e+02	0.000000000000000000e+00
3.075930000000000177e+02	0.000000000000000000e+00
3.083500000000000227e+02	0.000000000000000000e+00
3.091070000000000277e+02	0.000000000000000000e+00
3.098639999999999759e+02	0.000000000000000000e+00
3.106209999999999809e+02	0.000000000000000000e+00
3.113779999999999859e+02	0.000000000000000000e+00
3.121349999999999909e+02	0.000000000000000000e+00
3.128919999999999959e+02	0.000000000000000000e+00
3.136480000000000246e+02	0.000000000000000000e+00
3.144049999999999727e+02	0.000000000000000000e+00
3.151610000000000014e+02	0.000000000000000000e+00
3.159169999999999732e+02	0.000000000000000000e+00
3.166730000000000018e+02	0.000000000000000000e+00
3.174289999999999736e+02	0.000000000000000000e+00
3.181850000000000023e+02	0.000000000000000000e+00
3.189409999999999741e+02	0.000000000000000000e+00
3.196970000000000027e+02	0.000000000000000000e+00
3.204519999999999982e+02	0.000000000000000000e+00
3.212080000000000268e+02	0.000000000000000000e+00
3.219630000000000223e+02	0.000000000000000000e+00
3.227189999999999941e+02	0.000000000000000000e+00
3.234739999999999895e+02	0.000000000000000000e+00
3.242289999999999850e+02	0.000000000000000000e+00
3.249839999999999804e+02	0.000000000000000000e+00
3.257389999999999759e+02	0.000000000000000000e+00
3.264940000000000282e+02	0.000000000000000000e+00
3.272479999999999905e+02	0.000000000000000000e+00
3.280029999999999859e+02	0.000000000000000000e+00
3.287570000000000050e+02	0.000000000000000000e+00
3.295120000000000005e+02	0.000000000000000000e+00
3.302660000000000196e+02	0.000000000000000000e+00
3.310199999999999818e+02	0.000000000000000000e+00
3.317740000000000009e+02	0.000000000000000000e+00
3.325280000000000200e+02	0.000000000000000000e+00
3.332819999999999823e+02	0.000000000000000000e+00
3.340360000000000014e+02	0.000000000000000000e+00
3.347900000000000205e+02	0.000000000000000000e+00
3.355430000000000064e+02	0.000000000000000000e+00
3.362970000000000255e+02	0.000000000000000000e+00
3.370500000000000114e+02	0.000000000000000000e+00
3.378029999999999973e+02	0.000000000000000000e+00
3.385570000000000164e+02	0.000000000000000000e+00
3.393100000000000023e+02	0.000000000000000000e+00
3.400629999999999882e+02	0.000000000000000000e+00
3.408149999999999977e+02	0.000000000000000000e+00
3.415679999999999836e+02	0.000000000000000000e+00
3.423210000000000264e+02	0.000000000000000000e+00
3.430729999999999791e+02	0.000000000000000000e+00
3.438260000000000218e+02	0.000000000000000000e+00
3.445779999999999745e+02	0.000000000000000000e+00
3.453299999999999841e+02	0.000000000000000000e+00
3.460830000000000268e+02	0.000000000000000000e+00
3.468349999999999795e+02	0.000000000000000000e+00
3.475869999999999891e+02	0.000000000000000000e+00
3.483380000000000223e+02	0.000000000000000000e+00
3.490899999999999750e+02	0.000000000000000000e+00
3.498419999999999845e+02	0.000000000000000000e+00
3.505930000000000177e+02	0.000000000000000000e+00
3.513450000000000273e+02	0.000000000000000000e+00
3.520960000000000036e+02	0.000000000000000000e+00
3.528469999999999800e+02	0.000000000000000000e+00
3.535980000000000132e+02	0.000000000000000000e+00
3.543489999999999895e+02	0.000000000000000000e+00
3.551000000000000227e+02	0.000000000000000000e+00
3.558509999999999991e+02	0.000000000000000000e+00
3.566019999999999754e+02	0.000000000000000000e+00
3.573530000000000086e+02	0.000000000000000000e+00
3.581030000000000086e+02	0.000000000000000000e+00
3.588530000000000086e+02	0.000000000000000000e+00
3.596039999999999850e+02	0.000000000000000000e+00
3.603539999999999850e+02	0.000000000000000000e+00
3.611039999999999850e+02	0.000000000000000000e+00
3.618539999999999850e+02	0.000000000000000000e+00
3.626039999999999850e+02	0.000000000000000000e+00
3.633539999999999850e+02	0.000000000000000000e+00
3.641039999999999850e+02	0.000000000000000000e+00
3.648530000000000086e+02	0.000000000000000000e+00
3.656030000000000086e+02	0.000000000000000000e+00
3.663519999999999754e+02	0.000000000000000000e+00
3.671009999999999991e+02	0.000000000000000000e+00
3.678509999999999991e+02	0.000000000000000000e+00
3.686000000000000227e+02	0.000000000000000000e+00
3.693489999999999895e+02	0.000000000000000000e+00
3.700980000000000132e+02	0.000000000000000000e+00
3.708460000000000036e+02	0.000000000000000000e+00
3.715950000000000273e+02	0.000000000000000000e+00
3.723439999999999941e+02	0.000000000000000000e+00
3.730919999999999845e+02	0.000000000000000000e+00
3.738410000000000082e+02	0.000000000000000000e+00
3.745889999999999986e+02	0.000000000000000000e+00
3.753369999999999891e+02	0.000000000000000000e+00
3.760849999999999795e+02	0.000000000000000000e+00
3.768330000000000268e+02	0.000000000000000000e+00
3.775810000000000173e+02	0.000000000000000000e+00
3.783290000000000077e+02	0.000000000000000000e+00
3.790760000000000218e+02	0.000000000000000000e+00
3.798240000000000123e+02	0.000000000000000000e+00
3.805720000000000027e+02	0.000000000000000000e+00
3.813190000000000168e+02	0.000000000000000000e+00
3.820659999999999741e+02	0.000000000000000000e+00
3.828129999999999882e+02	0.000000000000000000e+00
3.835609999999999786e+02	0.000000000000000000e+00
3.843079999999999927e+02	0.000000000000000000e+00
3.850539999999999736e+02	0.000000000000000000e+00
3.858009999999999877e+02	0.000000000000000000e+00
3.865480000000000018e+02	0.000000000000000000e+00
3.872939999999999827e+02	0.000000000000000000e+00
3.880409999999999968e+02	0.000000000000000000e+00
3.887869999999999777e+02	0.000000000000000000e+00
3.895339999999999918e+02	0.000000000000000000e+00
3.902799999999999727e+02	0.000000000000000000e+00
3.910260000000000105e+02	0.000000000000000000e+00
3.917719999999999914e+02	0.000000000000000000e+00
3.925179999999999723e+02	0.000000000000000000e+00
3.932640000000000100e+02	0.000000000000000000e+00
3.940090000000000146e+02	0.000000000000000000e+00
3.947549999999999955e+02	0.000000000000000000e+00
3.955000000000000000e+02	0.000000000000000000e+00
3.962459999999999809e+02	0.000000000000000000e+00
3.969909999999999854e+02	0.000000000000000000e+00
3.977359999999999900e+02	0.000000000000000000e+00
3.984809999999999945e+02	0.000000000000000000e+00
3.992259999999999991e+02	0.000000000000000000e+00
3.999710000000000036e+02	0.000000000000000000e+00
4.007160000000000082e+02	0.000000000000000000e+00
4.014610000000000127e+02	0.000000000000000000e+00
4.022049999999999841e+02	0.000000000000000000e+00
4.029499999999999886e+02	0.000000000000000000e+00
4.036940000000000168e+02	0.000000000000000000e+00
4.044379999999999882e+02	0.000000000000000000e+00
4.051829999999999927e+02	0.000000000000000000e+00
4.059270000000000209e+02	0.000000000000000000e+00
4.066709999999999923e+02	0.000000000000000000e+00
4.074150000000000205e+02	0.000000000000000000e+00
4.081580000000000155e+02	0.000000000000000000e+00
4.089019999999999868e+02	0.000000000000000000e+00
4.096460000000000150e+02	0.000000000000000000e+00
4.103890000000000100e+02	0.000000000000000000e+00
4.111329999999999814e+02	0.000000000000000000e+00
4.118759999999999764e+02	0.000000000000000000e+00
4.126190000000000282e+02	0.000000000000000000e+00
4.133620000000000232e+02	0.000000000000000000e+00
4.141050000000000182e+02	0.000000000000000000e+00
4.148480000000000132e+02	0.000000000000000000e+00
4.155910000000000082e+02	0.000000000000000000e+00
4.163340000000000032e+02	0.000000000000000000e+00
4.170760000000000218e+02	0.000000000000000000e+00
4.178190000000000168e+02	0.000000000000000000e+00
4.185609999999999786e+02	0.000000000000000000e+00
4.193029999999999973e+02	0.000000000000000000e+00
4.200459999999999923e+02	0.000000000000000000e+00
4.207880000000000109e+02	0.000000000000000000e+00
4.215299999999999727e+02	0.000000000000000000e+00
4.222719999999999914e+02	0.000000000000000000e+00
4.230129999999999768e+02	0.000000000000000000e+00
4.237549999999999955e+02	0.000000000000000000e+00
4.244970000000000141e+02	0.000000000000000000e+00
4.252379999999999995e+02	0.000000000000000000e+00
4.259800000000000182e+02	0.000000000000000000e+00
4.267210000000000036e+02	0.000000000000000000e+00
4.274619999999999891e+02	0.000000000000000000e+00
4.282029999999999745e+02	0.000000000000000000e+00
4.289440000000000168e+02	0.000000000000000000e+00
4.296850000000000023e+02	0.000000000000000000e+00
4.304259999999999877e+02	0.000000000000000000e+00
4.311669999999999732e+02	0.000000000000000000e+00
4.319069999999999823e+02	0.000000000000000000e+00
4.326480000000000246e+02	0.000000000000000000e+00
4.333879999999999768e+02	0.000000000000000000e+00
4.341290000000000191e+02	0.000000000000000000e+00
4.348690000000000282e+02	0.000000000000000000e+00
4.356089999999999804e+02	0.000000000000000000e+00
4.363489999999999895e+02	0.000000000000000000e+00
4.370889999999999986e+02	0.000000000000000000e+00
4.378290000000000077e+02	0.000000000000000000e+00
4.385690000000000168e+02	0.000000000000000000e+00
4.393079999999999927e+02	0.000000000000000000e+00
4.400480000000000018e+02	0.000000000000000000e+00
4.407869999999999777e+02	0.000000000000000000e+00
4.415269999999999868e+02	0.000000000000000000e+00
4.422660000000000196e+02	0.000000000000000000e+00
4.430049999999999955e+02	0.000000000000000000e+00
4.437440000000000282e+02	0.000000000000000000e+00
4.444830000000000041e+02	0.000000000000000000e+00
4.452219999999999800e+02	0.000000000000000000e+00
4.459610000000000127e+02	0.000000000000000000e+00
4.466990000000000123e+02	0.000000000000000000e+00
4.474379999999999882e+02	0.000000000000000000e+00
4.481759999999999877e+02	0.000000000000000000e+00
4.489150000000000205e+02	0.000000000000000000e+00
4.496530000000000200e+02	0.000000000000000000e+00
4.503910000000000196e+02	0.000000000000000000e+00
4.511290000000000191e+02	0.000000000000000000e+00
4.518670000000000186e+02	0.000000000000000000e+00
4.526050000000000182e+02	0.000000000000000000e+00
4.533430000000000177e+02	0.000000000000000000e+00
4.540810000000000173e+02	0.000000000000000000e+00
4.548179999999999836e+02	0.000000000000000000e+00
4.555559999999999832e+02	0.000000000000000000e+00
4.562930000000000064e+02	0.000000000000000000e+00
4.570299999999999727e+02	0.000000000000000000e+00
4.577679999999999723e+02	0.000000000000000000e+00
4.585049999999999955e+02	0.000000000000000000e+00
4.592420000000000186e+02	0.000000000000000000e+00
4.599789999999999850e+02	0.000000000000000000e+00
4.607149999999999750e+02	0.000000000000000000e+00
4.614519999999999982e+02	0.000000000000000000e+00
4.621890000000000214e+02	0.000000000000000000e+00
4.629250000000000114e+02	0.000000000000000000e+00
4.636619999999999777e+02	0.000000000000000000e+00
4.643980000000000246e+02	0.000000000000000000e+00
4.651340000000000146e+02	0.000000000000000000e+00
4.658700000000000045e+02	0.000000000000000000e+00
4.666059999999999945e+02	0.000000000000000000e+00
4.673419999999999845e+02	0.000000000000000000e+00
4.680779999999999745e+02	0.000000000000000000e+00
4.688140000000000214e+02	0.000000000000000000e+00
4.695489999999999782e+02	0.000000000000000000e+00
4.702850000000000250e+02	0.000000000000000000e+00
4.710199999999999818e+02	0.000000000000000000e+00
4.717559999999999718e+02	0.000000000000000000e+00
4.724909999999999854e+02	0.000000000000000000e+00
4.732259999999999991e+02	0.000000000000000000e+00
4.739610000000000127e+02	0.000000000000000000e+00
4.746960000000000264e+02	0.000000000000000000e+00
4.754309999999999832e+02	0.000000000000000000e+00
4.761659999999999968e+02	0.000000000000000000e+00
4.769010000000000105e+02	0.000000000000000000e+00
4.776349999999999909e+02	0.000000000000000000e+00
4.783700000000000045e+02	0.000000000000000000e+00
4.791039999999999850e+02	0.000000000000000000e+00
4.798380000000000223e+02	0.000000000000000000e+00
4.805720000000000027e+02	0.000000000000000000e+00
4.813070000000000164e+02	0.000000000000000000e+00
4.820409999999999968e+02	0.000000000000000000e+00
4.827740000000000009e+02	0.000000000000000000e+00
4.835079999999999814e+02	0.000000000000000000e+00
4.842420000000000186e+02	0.000000000000000000e+00
4.849759999999999991e+02	0.000000000000000000e+00
4.857090000000000032e+02	0.000000000000000000e+00
4.864420000000000073e+02	0.000000000000000000e+00
4.871759999999999877e+02	0.000000000000000000e+00
4.879089999999999918e+02	0.000000000000000000e+00
4.886419999999999959e+02	0.000000000000000000e+00
4.893750000000000000e+02	0.000000000000000000e+00
4.901080000000000041e+02	0.000000000000000000e+00
4.908410000000000082e+02	0.000000000000000000e+00
4.915740000000000123e+02	0.000000000000000000e+00
4.923059999999999832e+02	0.000000000000000000e+00
4.930389999999999873e+02	0.000000000000000000e+00
4.937710000000000150e+02	0.000000000000000000e+00
4.945040000000000191e+02	0.000000000000000000e+00
4.952359999999999900e+02	0.000000000000000000e+00
4.959680000000000177e+02	0.000000000000000000e+00
4.966999999999999886e+02	0.000000000000000000e+00
4.974320000000000164e+02	0.000000000000000000e+00
4.981639999999999873e+02	0.000000000000000000e+00
4.988960000000000150e+02	0.000000000000000000e+00
4.996270000000000095e+02	0.000000000000000000e+00
5.003589999999999804e+02	0.000000000000000000e+00
5.010910000000000082e+02	0.000000000000000000e+00
5.018220000000000027e+02	0.000000000000000000e+00
5.025529999999999973e+02	0.000000000000000000e+00
5.032839999999999918e+02	0.000000000000000000e+00
5.040160000000000196e+02	0.000000000000000000e+00
5.047470000000000141e+02	0.000000000000000000e+00
5.054780000000000086e+02	0.000000000000000000e+00
5.062080000000000268e+02	0.000000000000000000e+00
5.069390000000000214e+02	0.000000000000000000e+00
5.076700000000000159e+02	0.000000000000000000e+00
5.083999999999999773e+02	0.000000000000000000e+00
5.091309999999999718e+02	0.000000000000000000e+00
5.098609999999999900e+02	0.000000000000000000e+00
5.105910000000000082e+02	0.000000000000000000e+00
5.113210000000000264e+02	0.000000000000000000e+00
5.120510000000000446e+02	0.000000000000000000e+00
5.127809999999999491e+02	0.000000000000000000e+00
5.135109999999999673e+02	0.000000000000000000e+00
5.142409999999999854e+02	0.000000000000000000e+00
5.149710000000000036e+02	0.000000000000000000e+00
5.157000000000000455e+02	0.000000000000000000e+00
5.164299999999999500e+02	0.000000000000000000e+00
5.171589999999999918e+02	0.000000000000000000e+00
5.178880000000000337e+02	0.000000000000000000e+00
5.186180000000000518e+02	0.000000000000000000e+00
5.193469999999999800e+02	0.000000000000000000e+00
5.200760000000000218e+02	0.000000000000000000e+00
5.208049999999999500e+02	0.000000000000000000e+00
5.215330000000000155e+02	0.000000000000000000e+00
5.222619999999999436e+02	0.000000000000000000e+00
5.229909999999999854e+02	0.000000000000000000e+00
5.237190000000000509e+02	0.000000000000000000e+00
5.244479999999999791e+02	0.000000000000000000e+00
5.251760000000000446e+02	0.000000000000000000e+00
5.259039999999999964e+02	0.000000000000000000e+00
5.266330000000000382e+02	0.000000000000000000e+00
5.273609999999999900e+02	0.000000000000000000e+00
5.280890000000000555e+02	0.000000000000000000e+00
5.288160000000000309e+02	0.000000000000000000e+00
5.295439999999999827e+02	0.000000000000000000e+00
5.302720000000000482e+02	0.000000000000000000e+00
5.309990000000000236e+02	0.000000000000000000e+00
5.317269999999999754e+02	0.000000000000000000e+00
5.324539999999999509e+02	0.000000000000000000e+00
5.331820000000000164e+02	0.000000000000000000e+00
5.339089999999999918e+02	0.000000000000000000e+00
5.346359999999999673e+02	0.000000000000000000e+00
5.353630000000000564e+02	0.000000000000000000e+00
5.360900000000000318e+02	0.000000000000000000e+00
5.368170000000000073e+02	0.000000000000000000e+00
5.375430000000000064e+02	0.000000000000000000e+00
5.382699999999999818e+02	0.000000000000000000e+00
5.389969999999999573e+02	0.000000000000000000e+00
5.397229999999999563e+02	0.000000000000000000e+00
5.404489999999999554e+02	0.000000000000000000e+00
5.411760000000000446e+02	0.000000000000000000e+00
5.419020000000000437e+02	0.000000000000000000e+00
5.426280000000000427e+02	0.000000000000000000e+00
5.433540000000000418e+02	0.000000000000000000e+00
5.440800000000000409e+02	0.000000000000000000e+00
5.448060000000000400e+02	0.000000000000000000e+00
5.455309999999999491e+02	0.000000000000000000e+00
5.462569999999999482e+02	0.000000000000000000e+00
5.469819999999999709e+02	0.000000000000000000e+00
5.477079999999999700e+02	0.000000000000000000e+00
5.484329999999999927e+02	0.000000000000000000e+00
5.491580000000000155e+02	0.000000000000000000e+00
5.498830000000000382e+02	0.000000000000000000e+00
5.506079999999999472e+02	0.000000000000000000e+00
5.513329999999999700e+02	0.000000000000000000e+00
5.520579999999999927e+02	0.000000000000000000e+00
5.527830000000000155e+02	0.000000000000000000e+00
5.535080000000000382e+02	0.000000000000000000e+00
5.542319999999999709e+02	0.000000000000000000e+00
5.549569999999999936e+02	0.000000000000000000e+00
5.556810000000000400e+02	0.000000000000000000e+00
5.564049999999999727e+02	0.000000000000000000e+00
5.571290000000000191e+02	0.000000000000000000e+00
5.578540000000000418e+02	0.000000000000000000e+00
5.585779999999999745e+02	0.000000000000000000e+00
5.593010000000000446e+02	0.000000000000000000e+00
5.600249999999999773e+02	0.000000000000000000e+00
5.607490000000000236e+02	0.000000000000000000e+00
5.614729999999999563e+02	0.000000000000000000e+00
5.621960000000000264e+02	0.000000000000000000e+00
5.629199999999999591e+02	0.000000000000000000e+00
5.636430000000000291e+02	0.000000000000000000e+00
5.643659999999999854e+02	0.000000000000000000e+00
5.650890000000000555e+02	0.000000000000000000e+00
5.658120000000000118e+02	0.000000000000000000e+00
5.665349999999999682e+02	0.000000000000000000e+00
5.672580000000000382e+02	0.000000000000000000e+00
5.679809999999999945e+02	0.000000000000000000e+00
5.687039999999999509e+02	0.000000000000000000e+00
5.694260000000000446e+02	0.000000000000000000e+00
5.701490000000000009e+02	0.000000000000000000e+00
5.708709999999999809e+02	0.000000000000000000e+00
5.715940000000000509e+02	0.000000000000000000e+00
5.723160000000000309e+02	4.577482513764152827e-02
5.730380000000000109e+02	4.065768495757993151e-02
5.737599999999999909e+02	5.246845284551682198e-02
5.744819999999999709e+02	7.506322184343616755e-02
5.752039999999999509e+02	1.138561457249238629e-01
5.759249999999999545e+02	1.476801806078356094e-01
5.766470000000000482e+02	1.797642304406394942e-01
5.773690000000000282e+02	2.272820132418473804e-01
5.780900000000000318e+02	2.708395976105748559e-01
5.788120000000000118e+02	3.176387437259791113e-01
5.795330000000000155e+02	3.379003904606747710e-01
5.802540000000000191e+02	3.693792196148137918e-01
5.809750000000000227e+02	3.826149075981675196e-01
5.816960000000000264e+02	4.004452992767824071e-01
5.824170000000000300e+02	4.111810853821111778e-01
5.831380000000000337e+02	4.113576429776912846e-01
5.838590000000000373e+02	3.967910216809968915e-01
5.845789999999999509e+02	3.863652239828638812e-01
5.852999999999999545e+02	3.857155821500555248e-01
5.860199999999999818e+02	3.929549343611142831e-01
5.867409999999999854e+02	4.160580090708663192e-01
5.874610000000000127e+02	4.285098155190780744e-01
5.881810000000000400e+02	4.434017374038603521e-01
5.889009999999999536e+02	4.485751669523665441e-01
5.896209999999999809e+02	4.753518033913906038e-01
5.903410000000000082e+02	4.992878763825956412e-01
5.910610000000000355e+02	5.154011393698283428e-01
5.917799999999999727e+02	5.524150812235006924e-01
5.925000000000000000e+02	5.662425448356316338e-01
5.932200000000000273e+02	5.925639357466820911e-01
5.939389999999999645e+02	6.045761789639527706e-01
5.946580000000000155e+02	6.132649867271311450e-01
5.953780000000000427e+02	5.984020589634724274e-01
5.960969999999999800e+02	5.945146357253747738e-01
5.968160000000000309e+02	5.700223001867925632e-01
5.975349999999999682e+02	5.475557840146052513e-01
5.982540000000000191e+02	5.566405256943767199e-01
5.989729999999999563e+02	5.368663477013910779e-01
5.996910000000000309e+02	5.367847298845731530e-01
6.004099999999999682e+02	5.184842301979415424e-01
6.011280000000000427e+02	4.891001950675217813e-01
6.018469999999999800e+02	4.709756408547605133e-01
6.025650000000000546e+02	4.534847430197146423e-01
6.032830000000000155e+02	4.269352995109443327e-01
6.040009999999999764e+02	4.052151069229239511e-01
6.047190000000000509e+02	3.861429339278288353e-01
6.054370000000000118e+02	3.703977590043336932e-01
6.061549999999999727e+02	3.495125421754323725e-01
6.068730000000000473e+02	3.410674217161613342e-01
6.075910000000000082e+02	3.288936676032676587e-01
6.083079999999999927e+02	3.348944151130694991e-01
6.090259999999999536e+02	3.437977120166806344e-01
6.097430000000000518e+02	3.532797690023699033e-01
6.104610000000000127e+02	3.841737275458854128e-01
6.111779999999999973e+02	4.224934140895584278e-01
6.118949999999999818e+02	4.490578367701232310e-01
6.126119999999999663e+02	4.686670054703085952e-01
6.133289999999999509e+02	4.758491880663200391e-01
6.140460000000000491e+02	4.664791881444330102e-01
6.147619999999999436e+02	4.526253904742816303e-01
6.154790000000000418e+02	4.279250016642208720e-01
6.161960000000000264e+02	4.229908707576441884e-01
6.169120000000000346e+02	4.266435399136980777e-01
6.176290000000000191e+02	4.100090080344784838e-01
6.183450000000000273e+02	3.815424853165723107e-01
6.190610000000000355e+02	3.800200366484318693e-01
6.197770000000000437e+02	3.693401606660700054e-01
6.204930000000000518e+02	3.699350130349330357e-01
6.212089999999999463e+02	3.857017011647485560e-01
6.219249999999999545e+02	4.126634095208032704e-01
6.226409999999999627e+02	4.423495750168626728e-01
6.233559999999999945e+02	4.895390798250787157e-01
6.240720000000000027e+02	5.295895254316178580e-01
6.247880000000000109e+02	5.625480256434229887e-01
6.255030000000000427e+02	5.879082713220782352e-01
6.262179999999999609e+02	6.050455323158416832e-01
6.269329999999999927e+02	6.431040189925170125e-01
6.276490000000000009e+02	6.950753945496330743e-01
6.283640000000000327e+02	7.642574809397046920e-01
6.290779999999999745e+02	8.180073603679716143e-01
6.297930000000000064e+02	8.704168602442337033e-01
6.305080000000000382e+02	9.157975789972851999e-01
6.312229999999999563e+02	9.449063705475850838e-01
6.319370000000000118e+02	9.814068292772049062e-01
6.326520000000000437e+02	1.007144802000766504e+00
6.333659999999999854e+02	1.013470384221648146e+00
6.340800000000000409e+02	1.030386598355619299e+00
6.347949999999999591e+02	1.057161181156402563e+00
6.355090000000000146e+02	1.081138895642538955e+00
6.362229999999999563e+02	1.078179902772660625e+00
6.369370000000000118e+02	1.054110074153697951e+00
6.376509999999999536e+02	1.015251490615185048e+00
6.383640000000000327e+02	9.935401350886081673e-01
6.390779999999999745e+02	9.537575770386297336e-01
6.397910000000000537e+02	9.240615682293764621e-01
6.405049999999999955e+02	9.092954408716877879e-01
6.412179999999999609e+02	8.854561931042894685e-01
6.419320000000000164e+02	8.478399659440469804e-01
6.426449999999999818e+02	8.109708750054664961e-01
6.433579999999999472e+02	7.662924915819075977e-01
6.440710000000000264e+02	7.343505073104097391e-01
6.447839999999999918e+02	7.215317306931297026e-01
6.454969999999999573e+02	7.179791789197338403e-01
6.462089999999999463e+02	7.358087526379790688e-01
6.469220000000000255e+02	7.391121598311087837e-01
6.476349999999999909e+02	7.619530617176906162e-01
6.483469999999999800e+02	7.782163861324420395e-01
6.490599999999999454e+02	7.961849533835447801e-01
6.497720000000000482e+02	8.038749716942561463e-01
6.504840000000000373e+02	7.898772922785610717e-01
6.511960000000000264e+02	7.585720182715931514e-01
6.519080000000000155e+02	7.463103133837307723e-01
6.526200000000000045e+02	7.376538443492108854e-01
6.533319999999999936e+02	7.583370968970939430e-01
6.540439999999999827e+02	7.930770886943605547e-01
6.547549999999999955e+02	8.099966018256168354e-01
6.554669999999999845e+02	8.196195387056377513e-01
6.561779999999999973e+02	8.594941525956301120e-01
6.568899999999999864e+02	9.071194351132021438e-01
6.576009999999999991e+02	9.708237182829293488e-01
6.583120000000000118e+02	1.038644006409128906e+00
6.590230000000000246e+02	1.099224314151570070e+00
6.597340000000000373e+02	1.134053565957344745e+00
6.604450000000000500e+02	1.153299986221156814e+00
6.611559999999999491e+02	1.166123398291233570e+00
6.618669999999999618e+02	1.158145531082141133e+00
6.625779999999999745e+02	1.138943500416701227e+00
6.632880000000000109e+02	1.159905483987529351e+00
6.639990000000000236e+02	1.159848347472177466e+00
6.647089999999999463e+02	1.161111261855296561e+00
6.654189999999999827e+02	1.167043072653314084e+00
6.661299999999999955e+02	1.179349163757194674e+00
6.668400000000000318e+02	1.180235426169303992e+00
6.675499999999999545e+02	1.177031648169247546e+00
6.682599999999999909e+02	1.173551378493129960e+00
6.689700000000000273e+02	1.182759945272437108e+00
6.696789999999999736e+02	1.198645786235317701e+00
6.703890000000000100e+02	1.251749039537457975e+00
6.710990000000000464e+02	1.317990809458592594e+00
6.718079999999999927e+02	1.388958276636458322e+00
6.725180000000000291e+02	1.460428769915438352e+00
6.732269999999999754e+02	1.512903416700908110e+00
6.739360000000000355e+02	1.555743273418784156e+00
6.746449999999999818e+02	1.595067851754890853e+00
6.753540000000000418e+02	1.642280594952183037e+00
6.760629999999999882e+02	1.679902410790418799e+00
6.767720000000000482e+02	1.723511928503739910e+00
6.774809999999999945e+02	1.775128182468449722e+00
6.781900000000000546e+02	1.819889790787442507e+00
6.788980000000000246e+02	1.879341128912074055e+00
6.796069999999999709e+02	1.917903280945608913e+00
6.803150000000000546e+02	1.944718967818459987e+00
6.810230000000000246e+02	1.945228003427416752e+00
6.817319999999999709e+02	1.974279615677971833e+00
6.824400000000000546e+02	2.002472753948325135e+00
6.831480000000000246e+02	2.010819662181859258e+00
6.838559999999999945e+02	2.026669646849768469e+00
6.845639999999999645e+02	2.031978878304300906e+00
6.852720000000000482e+02	2.039571287012051926e+00
6.859790000000000418e+02	2.033194723298549889e+00
6.866870000000000118e+02	2.027519013532469216e+00
6.873940000000000055e+02	2.038258908098839584e+00
6.881019999999999754e+02	2.043030263649654898e+00
6.888089999999999691e+02	2.066187093667167574e+00
6.895159999999999627e+02	2.095295644008729141e+00
6.902240000000000464e+02	2.132738365402929048e+00
6.909310000000000400e+02	2.159408654248181847e+00
6.916380000000000337e+02	2.165615507312168120e+00
6.923450000000000273e+02	2.147811238156293712e+00
6.930510000000000446e+02	2.124693745400577427e+00
6.937580000000000382e+02	2.101645693543844118e+00
6.944650000000000318e+02	2.064702178603113225e+00
6.951710000000000491e+02	2.026802930859673779e+00
6.958780000000000427e+02	1.987473054360634706e+00
6.965839999999999463e+02	1.976803477034252410e+00
6.972899999999999636e+02	1.968199191977532791e+00
6.979969999999999573e+02	1.968166851605985812e+00
6.987029999999999745e+02	1.947589246616644232e+00
6.994089999999999918e+02	1.906433938775194292e+00
7.001150000000000091e+02	1.863093969815395212e+00
7.008210000000000264e+02	1.815385238679823487e+00
7.015259999999999536e+02	1.747672347154832551e+00
7.022319999999999709e+02	1.662570936644726771e+00
7.029379999999999882e+02	1.612603808828282581e+00
7.036430000000000291e+02	1.565536212889412582e+00
7.043479999999999563e+02	1.523532628974066938e+00
7.050539999999999736e+02	1.473740956432891380e+00
7.057590000000000146e+02	1.428004717703799997e+00
7.064640000000000555e+02	1.401659644654444037e+00
7.071689999999999827e+02	1.373326003420004326e+00
7.078740000000000236e+02	1.355706840067909980e+00
7.085789999999999509e+02	1.340017911521329097e+00
7.092839999999999918e+02	1.334315041533557178e+00
7.099880000000000564e+02	1.319707299530136879e+00
7.106929999999999836e+02	1.308434729908583449e+00
7.113970000000000482e+02	1.290349000081789654e+00
7.121019999999999754e+02	1.278295615218723924e+00
7.128060000000000400e+02	1.261496495629444325e+00
7.135099999999999909e+02	1.224692211971614597e+00
7.142150000000000318e+02	1.161577738877497268e+00
7.149189999999999827e+02	1.099627673915222204e+00
7.156230000000000473e+02	1.031025454979896949e+00
7.163269999999999982e+02	9.739092074127597698e-01
7.170299999999999727e+02	9.533933972187469408e-01
7.177340000000000373e+02	9.106458277933597856e-01
7.184379999999999882e+02	8.586452746372970068e-01
7.191409999999999627e+02	8.102375090060718321e-01
7.198450000000000273e+02	7.935978148190656611e-01
7.205480000000000018e+02	7.948984366020681591e-01
7.212509999999999764e+02	7.873229385224362886e-01
7.219550000000000409e+02	7.952008411800761678e-01
7.226580000000000155e+02	7.843847938287353827e-01
7.233609999999999900e+02	7.610382386091600893e-01
7.240639999999999645e+02	7.343753498838054838e-01
7.247659999999999627e+02	7.054309107898575348e-01
7.254690000000000509e+02	6.698348814992982625e-01
7.261720000000000255e+02	6.316612878837304379e-01
7.268740000000000236e+02	6.087634646208925915e-01
7.275769999999999982e+02	5.602250675978552863e-01
7.282789999999999964e+02	5.103845887550733096e-01
7.289819999999999709e+02	4.551751513889712442e-01
7.296839999999999691e+02	4.039369160515207113e-01
7.303859999999999673e+02	3.370545020094368738e-01
7.310879999999999654e+02	2.820430732487579917e-01
7.317899999999999636e+02	2.487122680304310052e-01
7.324919999999999618e+02	2.305680450909335377e-01
7.331939999999999600e+02	1.971745133099034319e-01
7.338949999999999818e+02	1.738057421195549068e-01
7.345969999999999800e+02	1.470677553547261596e-01
7.352980000000000018e+02	1.302179868498569704e-01
7.360000000000000000e+02	1.364859245028924306e-01
7.367010000000000218e+02	1.059800880449870419e-01
7.374020000000000437e+02	6.309531856851435805e-02
7.381040000000000418e+02	3.915065189590904993e-02
7.388049999999999500e+02	3.723427376530707988e-02
7.395059999999999718e+02	2.432243945651180184e-02
7.402060000000000173e+02	1.049385008582248702e-02
7.409070000000000391e+02	2.817796433276953394e-02
7.416079999999999472e+02	5.115622476648695738e-02
7.423089999999999691e+02	5.598107779462679900e-02
7.430090000000000146e+02	8.160631873346346765e-02
7.437100000000000364e+02	1.027699057128188542e-01
7.444099999999999682e+02	1.242763901539092330e-01
7.451100000000000136e+02	1.320748209416819918e-01
7.458110000000000355e+02	1.530257583729621729e-01
7.465109999999999673e+02	1.896550733417825541e-01
7.472110000000000127e+02	2.133065696539233613e-01
7.479109999999999445e+02	2.231583459388275514e-01
7.486109999999999900e+02	2.446543134630587701e-01
7.493099999999999454e+02	2.424029012049118137e-01
7.500099999999999909e+02	0.000000000000000000e+00
7.507100000000000364e+02	0.000000000000000000e+00
7.514089999999999918e+02	0.000000000000000000e+00
7.521090000000000373e+02	0.000000000000000000e+00
7.528079999999999927e+02	0.000000000000000000e+00
7.535069999999999482e+02	0.000000000000000000e+00
7.542060000000000173e+02	0.000000000000000000e+00
7.549049999999999727e+02	0.000000000000000000e+00
7.556040000000000418e+02	0.000000000000000000e+00
7.563029999999999973e+02	0.000000000000000000e+00
7.570019999999999527e+02	0.000000000000000000e+00
7.577010000000000218e+02	0.000000000000000000e+00
7.583990000000000009e+02	0.000000000000000000e+00
7.590979999999999563e+02	0.000000000000000000e+00
7.597960000000000491e+02	0.000000000000000000e+00
7.604950000000000045e+02	0.000000000000000000e+00
7.611929999999999836e+02	0.000000000000000000e+00
7.618909999999999627e+02	0.000000000000000000e+00
7.625890000000000555e+02	0.000000000000000000e+00
7.632870000000000346e+02	0.000000000000000000e+00
7.639850000000000136e+02	0.000000000000000000e+00
7.646829999999999927e+02	0.000000000000000000e+00
7.653809999999999718e+02	0.000000000000000000e+00
7.660789999999999509e+02	0.000000000000000000e+00
7.667759999999999536e+02	0.000000000000000000e+00
7.674740000000000464e+02	0.000000000000000000e+00
7.681710000000000491e+02	0.000000000000000000e+00
7.688690000000000282e+02	0.000000000000000000e+00
7.695660000000000309e+02	0.000000000000000000e+00
7.702630000000000337e+02	0.000000000000000000e+00
7.709600000000000364e+02	0.000000000000000000e+00
7.716570000000000391e+02	0.000000000000000000e+00
7.723540000000000418e+02	0.000000000000000000e+00
7.730510000000000446e+02	0.000000000000000000e+00
7.737480000000000473e+02	0.000000000000000000e+00
7.744439999999999600e+02	0.000000000000000000e+00
7.751409999999999627e+02	0.000000000000000000e+00
7.758369999999999891e+02	0.000000000000000000e+00
7.765339999999999918e+02	0.000000000000000000e+00
7.772300000000000182e+02	0.000000000000000000e+00
7.779260000000000446e+02	0.000000000000000000e+00
7.786219999999999573e+02	0.000000000000000000e+00
7.793179999999999836e+02	0.000000000000000000e+00
7.800140000000000100e+02	0.000000000000000000e+00
7.807100000000000364e+02	0.000000000000000000e+00
7.814059999999999491e+02	0.000000000000000000e+00
7.821019999999999754e+02	0.000000000000000000e+00
7.827970000000000255e+02	0.000000000000000000e+00
7.834930000000000518e+02	0.000000000000000000e+00
7.841879999999999882e+02	0.000000000000000000e+00
7.848840000000000146e+02	0.000000000000000000e+00
7.855789999999999509e+02	0.000000000000000000e+00
7.862740000000000009e+02	0.000000000000000000e+00
7.869690000000000509e+02	0.000000000000000000e+00
7.876639999999999873e+02	0.000000000000000000e+00
7.883590000000000373e+02	0.000000000000000000e+00
7.890539999999999736e+02	0.000000000000000000e+00
7.897490000000000236e+02	0.000000000000000000e+00
7.904429999999999836e+02	0.000000000000000000e+00
7.911380000000000337e+02	0.000000000000000000e+00
7.918319999999999936e+02	0.000000000000000000e+00
7.925270000000000437e+02	0.000000000000000000e+00
7.932210000000000036e+02	0.000000000000000000e+00
7.939149999999999636e+02	0.000000000000000000e+00
7.946100000000000136e+02	0.000000000000000000e+00
7.953039999999999736e+02	0.000000000000000000e+00
7.959980000000000473e+02	0.000000000000000000e+00
7.966920000000000073e+02	0.000000000000000000e+00
7.973849999999999909e+02	0.000000000000000000e+00
7.980789999999999509e+02	0.000000000000000000e+00
7.987730000000000246e+02	0.000000000000000000e+00
7.994660000000000082e+02	0.000000000000000000e+00
8.001599999999999682e+02	0.000000000000000000e+00
8.008529999999999518e+02	0.000000000000000000e+00
8.015460000000000491e+02	0.000000000000000000e+00
8.022400000000000091e+02	0.000000000000000000e+00
8.029329999999999927e+02	0.000000000000000000e+00
8.036259999999999764e+02	0.000000000000000000e+00
8.043189999999999600e+02	0.000000000000000000e+00
8.050119999999999436e+02	0.000000000000000000e+00
8.057039999999999509e+02	0.000000000000000000e+00
8.063970000000000482e+02	0.000000000000000000e+00
8.070900000000000318e+02	0.000000000000000000e+00
8.077820000000000391e+02	0.000000000000000000e+00
8.084750000000000227e+02	0.000000000000000000e+00
8.091670000000000300e+02	0.000000000000000000e+00
8.098590000000000373e+02	0.000000000000000000e+00
8.105520000000000209e+02	0.000000000000000000e+00
8.112440000000000282e+02	0.000000000000000000e+00
8.119360000000000355e+02	0.000000000000000000e+00
8.126280000000000427e+02	0.000000000000000000e+00
8.133189999999999600e+02	0.000000000000000000e+00
8.140109999999999673e+02	0.000000000000000000e+00
8.147029999999999745e+02	0.000000000000000000e+00
8.153949999999999818e+02	0.000000000000000000e+00
8.160860000000000127e+02	0.000000000000000000e+00
8.167770000000000437e+02	0.000000000000000000e+00
8.174690000000000509e+02	0.000000000000000000e+00
8.181599999999999682e+02	0.000000000000000000e+00
8.188509999999999991e+02	0.000000000000000000e+00
8.195420000000000300e+02	0.000000000000000000e+00
8.202329999999999472e+02	0.000000000000000000e+00
8.209239999999999782e+02	0.000000000000000000e+00
8.216150000000000091e+02	0.000000000000000000e+00
8.223060000000000400e+02	0.000000000000000000e+00
8.229969999999999573e+02	0.000000000000000000e+00
8.236870000000000118e+02	0.000000000000000000e+00
8.243780000000000427e+02	0.000000000000000000e+00
8.250679999999999836e+02	0.000000000000000000e+00
8.257580000000000382e+02	0.000000000000000000e+00
8.264489999999999554e+02	0.000000000000000000e+00
8.271390000000000100e+02	0.000000000000000000e+00
8.278289999999999509e+02	0.000000000000000000e+00
8.285190000000000055e+02	0.000000000000000000e+00
8.292089999999999463e+02	0.000000000000000000e+00
8.298990000000000009e+02	0.000000000000000000e+00
8.305879999999999654e+02	0.000000000000000000e+00
8.312780000000000200e+02	0.000000000000000000e+00
8.319669999999999845e+02	0.000000000000000000e+00
8.326570000000000391e+02	0.000000000000000000e+00
8.333460000000000036e+02	0.000000000000000000e+00
8.340359999999999445e+02	0.000000000000000000e+00
8.347250000000000227e+02	0.000000000000000000e+00
8.354139999999999873e+02	0.000000000000000000e+00
8.361029999999999518e+02	0.000000000000000000e+00
8.367920000000000300e+02	0.000000000000000000e+00
8.374809999999999945e+02	0.000000000000000000e+00
8.381699999999999591e+02	0.000000000000000000e+00
8.388590000000000373e+02	0.000000000000000000e+00
8.395470000000000255e+02	0.000000000000000000e+00
8.402359999999999900e+02	0.000000000000000000e+00
8.409239999999999782e+02	0.000000000000000000e+00
8.416130000000000564e+02	0.000000000000000000e+00
8.423010000000000446e+02	0.000000000000000000e+00
8.429890000000000327e+02	0.000000000000000000e+00
8.436770000000000209e+02	0.000000000000000000e+00
8.443650000000000091e+02	0.000000000000000000e+00
8.450529999999999973e+02	0.000000000000000000e+00
8.457409999999999854e+02	0.000000000000000000e+00
8.464289999999999736e+02	0.000000000000000000e+00
8.471169999999999618e+02	0.000000000000000000e+00
8.478039999999999736e+02	0.000000000000000000e+00
8.484919999999999618e+02	0.000000000000000000e+00
8.491789999999999736e+02	0.000000000000000000e+00
8.498669999999999618e+02	0.000000000000000000e+00
8.505539999999999736e+02	0.000000000000000000e+00
8.512409999999999854e+02	0.000000000000000000e+00
8.519279999999999973e+02	0.000000000000000000e+00
8.526150000000000091e+02	0.000000000000000000e+00
8.533020000000000209e+02	0.000000000000000000e+00
8.539890000000000327e+02	0.000000000000000000e+00
8.546760000000000446e+02	0.000000000000000000e+00
8.553630000000000564e+02	0.000000000000000000e+00
8.560489999999999782e+02	0.000000000000000000e+00
8.567359999999999900e+02	0.000000000000000000e+00
8.574220000000000255e+02	0.000000000000000000e+00
8.581090000000000373e+02	0.000000000000000000e+00
8.587949999999999591e+02	0.000000000000000000e+00
8.594809999999999945e+02	0.000000000000000000e+00
8.601670000000000300e+02	0.000000000000000000e+00
8.608529999999999518e+02	0.000000000000000000e+00
8.615389999999999873e+02	0.000000000000000000e+00
8.622250000000000227e+02	0.000000000000000000e+00
8.629109999999999445e+02	0.000000000000000000e+00
8.635969999999999800e+02	0.000000000000000000e+00
8.642820000000000391e+02	0.000000000000000000e+00
8.649679999999999609e+02	0.000000000000000000e+00
8.656530000000000200e+02	0.000000000000000000e+00
8.663390000000000555e+02	0.000000000000000000e+00
8.670240000000000009e+02	0.000000000000000000e+00
8.677089999999999463e+02	0.000000000000000000e+00
8.683940000000000055e+02	0.000000000000000000e+00
8.690789999999999509e+02	0.000000000000000000e+00
8.697640000000000100e+02	0.000000000000000000e+00
8.704489999999999554e+02	0.000000000000000000e+00
8.711340000000000146e+02	0.000000000000000000e+00
8.718189999999999600e+02	0.000000000000000000e+00
8.725030000000000427e+02	0.000000000000000000e+00
8.731879999999999882e+02	0.000000000000000000e+00
8.738719999999999573e+02	0.000000000000000000e+00
8.745570000000000164e+02	0.000000000000000000e+00
8.752409999999999854e+02	0.000000000000000000e+00
8.759249999999999545e+02	0.000000000000000000e+00
8.766090000000000373e+02	0.000000000000000000e+00
8.772930000000000064e+02	0.000000000000000000e+00
8.779769999999999754e+02	0.000000000000000000e+00
8.786609999999999445e+02	0.000000000000000000e+00
8.793450000000000273e+02	0.000000000000000000e+00
8.800289999999999964e+02	0.000000000000000000e+00
8.807119999999999891e+02	0.000000000000000000e+00
8.813959999999999582e+02	0.000000000000000000e+00
8.820789999999999509e+02	0.000000000000000000e+00
8.827630000000000337e+02	0.000000000000000000e+00
8.834460000000000264e+02	0.000000000000000000e+00
8.841290000000000191e+02	0.000000000000000000e+00
8.848129999999999882e+02	0.000000000000000000e+00
8.854959999999999809e+02	0.000000000000000000e+00
8.861789999999999736e+02	0.000000000000000000e+00
8.868609999999999900e+02	0.000000000000000000e+00
8.875439999999999827e+02	0.000000000000000000e+00
8.882269999999999754e+02	0.000000000000000000e+00
8.889099999999999682e+02	0.000000000000000000e+00
8.895919999999999845e+02	0.000000000000000000e+00
8.902749999999999773e+02	0.000000000000000000e+00
8.909569999999999936e+02	0.000000000000000000e+00
8.916390000000000100e+02	0.000000000000000000e+00
8.923220000000000027e+02	0.000000000000000000e+00
8.930040000000000191e+02	0.000000000000000000e+00
8.936860000000000355e+02	0.000000000000000000e+00
8.943680000000000518e+02	0.000000000000000000e+00
8.950499999999999545e+02	0.000000000000000000e+00
8.957309999999999945e+02	0.000000000000000000e+00
8.964130000000000109e+02	0.000000000000000000e+00
8.970950000000000273e+02	0.000000000000000000e+00
8.977759999999999536e+02	0.000000000000000000e+00
8.984579999999999700e+02	0.000000000000000000e+00
8.991390000000000100e+02	0.000000000000000000e+00
8.998210000000000264e+02	0.000000000000000000e+00
9.005019999999999527e+02	0.000000000000000000e+00
9.011829999999999927e+02	0.000000000000000000e+00
9.018640000000000327e+02	0.000000000000000000e+00
9.025449999999999591e+02	0.000000000000000000e+00
9.032259999999999991e+02	0.000000000000000000e+00
9.039070000000000391e+02	0.000000000000000000e+00
9.045879999999999654e+02	0.000000000000000000e+00
9.052680000000000291e+02	0.000000000000000000e+00
9.059489999999999554e+02	0.000000000000000000e+00
9.066290000000000191e+02	0.000000000000000000e+00
9.073099999999999454e+02	0.000000000000000000e+00
9.079900000000000091e+02	0.000000000000000000e+00
9.086699999999999591e+02	0.000000000000000000e+00
9.093509999999999991e+02	0.000000000000000000e+00
9.100309999999999491e+02	0.000000000000000000e+00
9.107110000000000127e+02	0.000000000000000000e+00
9.113909999999999627e+02	0.000000000000000000e+00
9.120700000000000500e+02	0.000000000000000000e+00
9.127500000000000000e+02	0.000000000000000000e+00
9.134299999999999500e+02	0.000000000000000000e+00
9.141100000000000136e+02	0.000000000000000000e+00
9.147889999999999873e+02	0.000000000000000000e+00
9.154679999999999609e+02	0.000000000000000000e+00
9.161480000000000246e+02	0.000000000000000000e+00
9.168269999999999982e+02	0.000000000000000000e+00
9.175059999999999718e+02	0.000000000000000000e+00
9.181849999999999454e+02	0.000000000000000000e+00
9.188640000000000327e+02	0.000000000000000000e+00
9.195430000000000064e+02	0.000000000000000000e+00
9.202219999999999800e+02	0.000000000000000000e+00
9.209009999999999536e+02	0.000000000000000000e+00
9.215800000000000409e+02	0.000000000000000000e+00
9.222580000000000382e+02	0.000000000000000000e+00
9.229370000000000118e+02	0.000000000000000000e+00
9.236150000000000091e+02	0.000000000000000000e+00
9.242939999999999827e+02	0.000000000000000000e+00
9.249719999999999800e+02	0.000000000000000000e+00
9.256499999999999773e+02	0.000000000000000000e+00
9.263279999999999745e+02	0.000000000000000000e+00
9.270059999999999718e+02	0.000000000000000000e+00
9.276839999999999691e+02	0.000000000000000000e+00
9.283619999999999663e+02	0.000000000000000000e+00
9.290399999999999636e+02	0.000000000000000000e+00
9.297179999999999609e+02	0.000000000000000000e+00
9.303959999999999582e+02	0.000000000000000000e+00
9.310729999999999791e+02	0.000000000000000000e+00
9.317509999999999764e+02	0.000000000000000000e+00
9.324279999999999973e+02	0.000000000000000000e+00
9.331050000000000182e+02	0.000000000000000000e+00
9.337830000000000155e+02	0.000000000000000000e+00
9.344600000000000364e+02	0.000000000000000000e+00
9.351369999999999436e+02	0.000000000000000000e+00
9.358139999999999645e+02	0.000000000000000000e+00
9.364909999999999854e+02	0.000000000000000000e+00
9.371680000000000064e+02	0.000000000000000000e+00
9.378440000000000509e+02	0.000000000000000000e+00
9.385209999999999582e+02	0.000000000000000000e+00
9.391979999999999791e+02	0.000000000000000000e+00
9.398740000000000236e+02	0.000000000000000000e+00
9.405499999999999545e+02	0.000000000000000000e+00
9.412269999999999754e+02	0.000000000000000000e+00
9.419030000000000200e+02	0.000000000000000000e+00
9.425789999999999509e+02	0.000000000000000000e+00
9.432549999999999955e+02	0.000000000000000000e+00
9.439310000000000400e+02	0.000000000000000000e+00
9.446069999999999709e+02	0.000000000000000000e+00
9.452830000000000155e+02	0.000000000000000000e+00
9.459589999999999463e+02	0.000000000000000000e+00
9.466349999999999909e+02	0.000000000000000000e+00
9.473099999999999454e+02	0.000000000000000000e+00
9.479859999999999900e+02	0.000000000000000000e+00
9.486609999999999445e+02	0.000000000000000000e+00
9.493369999999999891e+02	0.000000000000000000e+00
9.500119999999999436e+02	0.000000000000000000e+00
9.506870000000000118e+02	0.000000000000000000e+00
9.513619999999999663e+02	0.000000000000000000e+00
9.520370000000000346e+02	0.000000000000000000e+00
9.527119999999999891e+02	0.000000000000000000e+00
9.533869999999999436e+02	0.000000000000000000e+00
9.540620000000000118e+02	0.000000000000000000e+00
9.547369999999999663e+02	0.000000000000000000e+00
9.554120000000000346e+02	0.000000000000000000e+00
9.560860000000000127e+02	0.000000000000000000e+00
9.567609999999999673e+02	0.000000000000000000e+00
9.574349999999999454e+02	0.000000000000000000e+00
9.581090000000000373e+02	0.000000000000000000e+00
9.587839999999999918e+02	0.000000000000000000e+00
9.594579999999999700e+02	0.000000000000000000e+00
9.601319999999999482e+02	0.000000000000000000e+00
9.608060000000000400e+02	0.000000000000000000e+00
9.614800000000000182e+02	0.000000000000000000e+00
9.621539999999999964e+02	0.000000000000000000e+00
9.628269999999999982e+02	0.000000000000000000e+00
9.635009999999999764e+02	0.000000000000000000e+00
9.641749999999999545e+02	0.000000000000000000e+00
9.648479999999999563e+02	0.000000000000000000e+00
9.655220000000000482e+02	0.000000000000000000e+00
9.661950000000000500e+02	0.000000000000000000e+00
9.668680000000000518e+02	0.000000000000000000e+00
9.675420000000000300e+02	0.000000000000000000e+00
9.682150000000000318e+02	0.000000000000000000e+00
9.688880000000000337e+02	0.000000000000000000e+00
9.695610000000000355e+02	0.000000000000000000e+00
9.702340000000000373e+02	0.000000000000000000e+00
9.709070000000000391e+02	0.000000000000000000e+00
9.715789999999999509e+02	0.000000000000000000e+00
9.722519999999999527e+02	0.000000000000000000e+00
9.729239999999999782e+02	0.000000000000000000e+00
9.735969999999999800e+02	0.000000000000000000e+00
9.742690000000000055e+02	0.000000000000000000e+00
9.749420000000000073e+02	0.000000000000000000e+00
9.756140000000000327e+02	0.000000000000000000e+00
9.762859999999999445e+02	0.000000000000000000e+00
9.769579999999999700e+02	0.000000000000000000e+00
9.776299999999999955e+02	0.000000000000000000e+00
9.783020000000000209e+02	0.000000000000000000e+00
9.789740000000000464e+02	0.000000000000000000e+00
9.796459999999999582e+02	0.000000000000000000e+00
9.803179999999999836e+02	0.000000000000000000e+00
9.809890000000000327e+02	0.000000000000000000e+00
9.816609999999999445e+02	0.000000000000000000e+00
9.823319999999999936e+02	0.000000000000000000e+00
9.830040000000000191e+02	0.000000000000000000e+00
9.836749999999999545e+02	0.000000000000000000e+00
9.843460000000000036e+02	0.000000000000000000e+00
9.850170000000000528e+02	0.000000000000000000e+00
9.856879999999999882e+02	0.000000000000000000e+00
9.863590000000000373e+02	0.000000000000000000e+00
9.870299999999999727e+02	0.000000000000000000e+00
9.877010000000000218e+02	0.000000000000000000e+00
9.883719999999999573e+02	0.000000000000000000e+00
9.890420000000000300e+02	0.000000000000000000e+00
9.897129999999999654e+02	0.000000000000000000e+00
9.903830000000000382e+02	0.000000000000000000e+00
9.910539999999999736e+02	0.000000000000000000e+00
9.917240000000000464e+02	0.000000000000000000e+00
9.923940000000000055e+02	0.000000000000000000e+00
9.930650000000000546e+02	0.000000000000000000e+00
9.937350000000000136e+02	0.000000000000000000e+00
9.944049999999999727e+02	0.000000000000000000e+00
9.950750000000000455e+02	0.000000000000000000e+00
9.957450000000000045e+02	0.000000000000000000e+00
9.964139999999999873e+02	0.000000000000000000e+00
9.970839999999999463e+02	0.000000000000000000e+00
9.977540000000000191e+02	0.000000000000000000e+00
9.984230000000000018e+02	0.000000000000000000e+00
9.990929999999999609e+02	0.000000000000000000e+00
9.997619999999999436e+02	0.000000000000000000e+00
1.000429999999999950e+03	0.000000000000000000e+00
1.001100000000000023e+03	0.000000000000000000e+00
1.001769999999999982e+03	0.000000000000000000e+00
1.002440000000000055e+03	0.000000000000000000e+00
1.003110000000000014e+03	0.000000000000000000e+00
1.003779999999999973e+03	0.000000000000000000e+00
1.004450000000000045e+03	0.000000000000000000e+00
1.005110000000000014e+03	0.000000000000000000e+00
1.005779999999999973e+03	0.000000000000000000e+00
1.006450000000000045e+03	0.000000000000000000e+00
1.007120000000000005e+03	0.000000000000000000e+00
1.007789999999999964e+03	0.000000000000000000e+00
1.008460000000000036e+03	0.000000000000000000e+00
1.009129999999999995e+03	0.000000000000000000e+00
1.009789999999999964e+03	0.000000000000000000e+00
1.010460000000000036e+03	0.000000000000000000e+00
1.011129999999999995e+03	0.000000000000000000e+00
1.011799999999999955e+03	0.000000000000000000e+00
1.012470000000000027e+03	0.000000000000000000e+00
1.013129999999999995e+03	0.000000000000000000e+00
1.013799999999999955e+03	0.000000000000000000e+00
1.014470000000000027e+03	0.000000000000000000e+00
1.015139999999999986e+03	0.000000000000000000e+00
1.015799999999999955e+03	0.000000000000000000e+00
1.016470000000000027e+03	0.000000000000000000e+00
1.017139999999999986e+03	0.000000000000000000e+00
1.017809999999999945e+03	0.000000000000000000e+00
1.018470000000000027e+03	0.000000000000000000e+00
1.019139999999999986e+03	0.000000000000000000e+00
1.019809999999999945e+03	0.000000000000000000e+00
1.020470000000000027e+03	0.000000000000000000e+00
1.021139999999999986e+03	0.000000000000000000e+00
1.021809999999999945e+03	0.000000000000000000e+00
1.022470000000000027e+03	0.000000000000000000e+00
1.023139999999999986e+03	0.000000000000000000e+00
1.023809999999999945e+03	0.000000000000000000e+00
1.024470000000000027e+03	0.000000000000000000e+00
1.025140000000000100e+03	0.000000000000000000e+00
1.025809999999999945e+03	0.000000000000000000e+00
1.026470000000000027e+03	0.000000000000000000e+00
1.027140000000000100e+03	0.000000000000000000e+00
1.027809999999999945e+03	0.000000000000000000e+00
1.028470000000000027e+03	0.000000000000000000e+00
1.029140000000000100e+03	0.000000000000000000e+00
1.029799999999999955e+03	0.000000000000000000e+00
1.030470000000000027e+03	0.000000000000000000e+00
1.031130000000000109e+03	0.000000000000000000e+00
1.031799999999999955e+03	0.000000000000000000e+00
1.032470000000000027e+03	0.000000000000000000e+00
1.033130000000000109e+03	0.000000000000000000e+00
1.033799999999999955e+03	0.000000000000000000e+00
1.034460000000000036e+03	0.000000000000000000e+00
1.035130000000000109e+03	0.000000000000000000e+00
1.035789999999999964e+03	0.000000000000000000e+00
1.036460000000000036e+03	0.000000000000000000e+00
1.037119999999999891e+03	0.000000000000000000e+00
1.037789999999999964e+03	0.000000000000000000e+00
1.038450000000000045e+03	0.000000000000000000e+00
1.039119999999999891e+03	0.000000000000000000e+00
1.039779999999999973e+03	0.000000000000000000e+00
1.040450000000000045e+03	0.000000000000000000e+00
1.041109999999999900e+03	0.000000000000000000e+00
1.041779999999999973e+03	0.000000000000000000e+00
1.042440000000000055e+03	0.000000000000000000e+00
1.043099999999999909e+03	0.000000000000000000e+00
1.043769999999999982e+03	0.000000000000000000e+00
1.044430000000000064e+03	0.000000000000000000e+00
1.045099999999999909e+03	0.000000000000000000e+00
1.045759999999999991e+03	0.000000000000000000e+00
1.046420000000000073e+03	0.000000000000000000e+00
1.047089999999999918e+03	0.000000000000000000e+00
1.047750000000000000e+03	0.000000000000000000e+00
1.048420000000000073e+03	0.000000000000000000e+00
1.049079999999999927e+03	0.000000000000000000e+00
1.049740000000000009e+03	0.000000000000000000e+00
1.050410000000000082e+03	0.000000000000000000e+00
1.051069999999999936e+03	0.000000000000000000e+00
1.051730000000000018e+03	0.000000000000000000e+00
1.052400000000000091e+03	0.000000000000000000e+00
1.053059999999999945e+03	0.000000000000000000e+00
1.053720000000000027e+03	0.000000000000000000e+00
1.054390000000000100e+03	0.000000000000000000e+00
1.055049999999999955e+03	0.000000000000000000e+00
1.055710000000000036e+03	0.000000000000000000e+00
1.056369999999999891e+03	0.000000000000000000e+00
1.057039999999999964e+03	0.000000000000000000e+00
1.057700000000000045e+03	0.000000000000000000e+00
1.058359999999999900e+03	0.000000000000000000e+00
1.059019999999999982e+03	0.000000000000000000e+00
1.059690000000000055e+03	0.000000000000000000e+00
1.060349999999999909e+03	0.000000000000000000e+00
1.061009999999999991e+03	0.000000000000000000e+00
1.061670000000000073e+03	0.000000000000000000e+00
1.062339999999999918e+03	0.000000000000000000e+00
1.063000000000000000e+03	0.000000000000000000e+00
1.063660000000000082e+03	0.000000000000000000e+00
1.064319999999999936e+03	0.000000000000000000e+00
1.064980000000000018e+03	0.000000000000000000e+00
1.065640000000000100e+03	0.000000000000000000e+00
1.066309999999999945e+03	0.000000000000000000e+00
1.066970000000000027e+03	0.000000000000000000e+00
1.067630000000000109e+03	0.000000000000000000e+00
1.068289999999999964e+03	0.000000000000000000e+00
1.068950000000000045e+03	0.000000000000000000e+00
1.069609999999999900e+03	0.000000000000000000e+00
1.070269999999999982e+03	0.000000000000000000e+00
1.070930000000000064e+03	0.000000000000000000e+00
1.071599999999999909e+03	0.000000000000000000e+00
1.072259999999999991e+03	0.000000000000000000e+00
1.072920000000000073e+03	0.000000000000000000e+00
1.073579999999999927e+03	0.000000000000000000e+00
1.074240000000000009e+03	0.000000000000000000e+00
1.074900000000000091e+03	0.000000000000000000e+00
1.075559999999999945e+03	0.000000000000000000e+00
1.076220000000000027e+03	0.000000000000000000e+00
1.076880000000000109e+03	0.000000000000000000e+00
1.077539999999999964e+03	0.000000000000000000e+00
1.078200000000000045e+03	0.000000000000000000e+00
1.078859999999999900e+03	0.000000000000000000e+00
1.079519999999999982e+03	0.000000000000000000e+00
1.080180000000000064e+03	0.000000000000000000e+00
1.080839999999999918e+03	0.000000000000000000e+00
1.081500000000000000e+03	0.000000000000000000e+00
1.082160000000000082e+03	0.000000000000000000e+00
1.082819999999999936e+03	0.000000000000000000e+00
1.083480000000000018e+03	0.000000000000000000e+00
1.084140000000000100e+03	0.000000000000000000e+00
1.084799999999999955e+03	0.000000000000000000e+00
1.085460000000000036e+03	0.000000000000000000e+00
1.086119999999999891e+03	0.000000000000000000e+00
1.086779999999999973e+03	0.000000000000000000e+00
1.087440000000000055e+03	0.000000000000000000e+00
1.088099999999999909e+03	0.000000000000000000e+00
1.088750000000000000e+03	0.000000000000000000e+00
1.089410000000000082e+03	0.000000000000000000e+00
1.090069999999999936e+03	0.000000000000000000e+00
1.090730000000000018e+03	0.000000000000000000e+00
1.091390000000000100e+03	0.000000000000000000e+00
1.092049999999999955e+03	0.000000000000000000e+00
1.092710000000000036e+03	0.000000000000000000e+00
1.093359999999999900e+03	0.000000000000000000e+00
1.094019999999999982e+03	0.000000000000000000e+00
1.094680000000000064e+03	0.000000000000000000e+00
1.095339999999999918e+03	0.000000000000000000e+00
1.096000000000000000e+03	0.000000000000000000e+00
1.096660000000000082e+03	0.000000000000000000e+00
1.097309999999999945e+03	0.000000000000000000e+00
1.097970000000000027e+03	0.000000000000000000e+00
1.098630000000000109e+03	0.000000000000000000e+00
1.099289999999999964e+03	0.000000000000000000e+00
1.099950000000000045e+03	0.000000000000000000e+00
1.100599999999999909e+03	0.000000000000000000e+00
1.101259999999999991e+03	0.000000000000000000e+00
1.101920000000000073e+03	0.000000000000000000e+00
1.102579999999999927e+03	0.000000000000000000e+00
1.103230000000000018e+03	0.000000000000000000e+00
1.103890000000000100e+03	0.000000000000000000e+00
1.104549999999999955e+03	0.000000000000000000e+00
1.105200000000000045e+03	0.000000000000000000e+00
1.105859999999999900e+03	0.000000000000000000e+00
1.106519999999999982e+03	0.000000000000000000e+00
1.107170000000000073e+03	0.000000000000000000e+00
1.107829999999999927e+03	0.000000000000000000e+00
1.108490000000000009e+03	0.000000000000000000e+00
1.109140000000000100e+03	0.000000000000000000e+00
1.109799999999999955e+03	0.000000000000000000e+00
1.110460000000000036e+03	0.000000000000000000e+00
1.111109999999999900e+03	0.000000000000000000e+00
1.111769999999999982e+03	0.000000000000000000e+00
1.112430000000000064e+03	0.000000000000000000e+00
1.113079999999999927e+03	0.000000000000000000e+00
1.113740000000000009e+03	0.000000000000000000e+00
1.114390000000000100e+03	0.000000000000000000e+00
1.115049999999999955e+03	0.000000000000000000e+00
1.115710000000000036e+03	0.000000000000000000e+00
1.116359999999999900e+03	0.000000000000000000e+00
1.117019999999999982e+03	0.000000000000000000e+00
1.117670000000000073e+03	0.000000000000000000e+00
1.118329999999999927e+03	0.000000000000000000e+00
1.118980000000000018e+03	0.000000000000000000e+00
1.119640000000000100e+03	0.000000000000000000e+00
1.120299999999999955e+03	0.000000000000000000e+00
1.120950000000000045e+03	0.000000000000000000e+00
1.121609999999999900e+03	0.000000000000000000e+00
1.122259999999999991e+03	0.000000000000000000e+00
1.122920000000000073e+03	0.000000000000000000e+00
1.123569999999999936e+03	0.000000000000000000e+00
1.124230000000000018e+03	0.000000000000000000e+00
1.124880000000000109e+03	0.000000000000000000e+00
1.125539999999999964e+03	0.000000000000000000e+00
1.126190000000000055e+03	0.000000000000000000e+00
1.126839999999999918e+03	0.000000000000000000e+00
1.127500000000000000e+03	0.000000000000000000e+00
1.128150000000000091e+03	0.000000000000000000e+00
1.128809999999999945e+03	0.000000000000000000e+00
1.129460000000000036e+03	0.000000000000000000e+00
1.130119999999999891e+03	0.000000000000000000e+00
1.130769999999999982e+03	0.000000000000000000e+00
1.131420000000000073e+03	0.000000000000000000e+00
1.132079999999999927e+03	0.000000000000000000e+00
1.132730000000000018e+03	0.000000000000000000e+00
1.133390000000000100e+03	0.000000000000000000e+00
1.134039999999999964e+03	0.000000000000000000e+00
1.134690000000000055e+03	0.000000000000000000e+00
1.135349999999999909e+03	0.000000000000000000e+00
1.136000000000000000e+03	0.000000000000000000e+00
1.136650000000000091e+03	0.000000000000000000e+00
1.137309999999999945e+03	0.000000000000000000e+00
1.137960000000000036e+03	0.000000000000000000e+00
1.138609999999999900e+03	0.000000000000000000e+00
1.139269999999999982e+03	0.000000000000000000e+00
1.139920000000000073e+03	0.000000000000000000e+00
1.140569999999999936e+03	0.000000000000000000e+00
1.141230000000000018e+03	0.000000000000000000e+00
1.141880000000000109e+03	0.000000000000000000e+00
1.142529999999999973e+03	0.000000000000000000e+00
1.143190000000000055e+03	0.000000000000000000e+00
1.143839999999999918e+03	0.000000000000000000e+00
1.144490000000000009e+03	0.000000000000000000e+00
1.145140000000000100e+03	0.000000000000000000e+00
1.145799999999999955e+03	0.000000000000000000e+00


==> Data/Sample3_111.txt <==
580.531	0.573226008975951
581.254	0.57208912057024
581.977	0.554655818925653
582.7	0.556177279987423
583.423	0.572607471091487
584.146	0.608256935823931
584.868	0.681273140500139
585.591	0.735135782840246
586.314	0.759458178245609
587.036	0.78507140984658
587.758	0.842745481801842
588.48	0.935710380111686
589.202	1.0311455752589
589.924	1.12277039432797
590.646	1.23737770117856
591.368	1.35587275362883
592.09	1.44269502012651
592.811	1.50874495435636
593.533	1.57275653734848
594.254	1.59235282934497
594.976	1.61038884776059
595.697	1.62012380828367
596.418	1.60360728100284
597.139	1.5678226650806
597.86	1.55292172347185
598.581	1.5380246028991
599.302	1.53390492571873
600.022	1.54541542054614
600.743	1.51874687660012
601.464	1.47549996940785
602.184	1.47991036172027
602.904	1.5096472642723
603.624	1.53898665729872
604.345	1.56798084732617
605.065	1.60434693787113
605.785	1.63696061469062
606.504	1.65991526771506
607.224	1.68067511492467
607.944	1.71691265709796
608.663	1.72101803791452
609.383	1.73267785709527
610.102	1.74254819659177
610.821	1.75025446652444
611.541	1.7269510444554
612.26	1.66768357702955
612.979	1.60687499183814
613.698	1.55121895062643
614.416	1.49170514568823
615.135	1.45923966938466
615.854	1.4559355919954
616.572	1.48057110793894
617.291	1.52163463309199
618.009	1.57404671413525
618.727	1.63390940258489
619.445	1.72428128038274
620.163	1.84857364270545
620.881	1.981650446164
621.599	2.11120659852293
622.317	2.23524920786599
623.035	2.35135743976576
623.752	2.47350615796017
624.47	2.5788724320613
625.187	2.65565118294342
625.905	2.73257598887608
626.622	2.77151271868405
627.339	2.78311032788497
628.056	2.82510120745957
628.773	2.82682082851034
629.49	2.82362638136709
630.207	2.81171170523663
630.923	2.77201886989883
631.64	2.73835120679564
632.356	2.69090512906325
633.073	2.62414603525974
633.789	2.60526023483305
634.505	2.59888807566387
635.221	2.65056247986428
635.937	2.7296651650729
636.653	2.79614350153639
637.369	2.82846752399911
638.085	2.88052206250512
638.801	2.94270967444947
639.516	2.99993345437758
640.232	3.06566289140625
640.947	3.12566136723973
641.662	3.18735533126943
642.377	3.25314031479752
643.092	3.29554067713576
643.807	3.31203577545693
644.522	3.32372635492396
645.237	3.35506965092901
645.952	3.40176731580226
646.667	3.44959880586441
647.381	3.49515136242752
648.096	3.51315258423762
648.81	3.53737182087986
649.524	3.56054014212771
650.238	3.57488596662131
650.953	3.5340108880103
651.666	3.5392824593826
652.38	3.55094751563291
653.094	3.59551189019606
653.808	3.65044352806524
654.522	3.68964158440002
655.235	3.77760815557752
655.949	3.84838832270333
656.662	3.93945850570503
657.375	4.0144652550228
658.088	4.09749500940853
658.801	4.12052304323839
659.514	4.16563225418963
660.227	4.22557234167516
660.94	4.29031746243169
661.653	4.34359975711925
662.365	4.38062834844465
663.078	4.43947353080341
663.79	4.51587424460348
664.503	4.61518271773554
665.215	4.71578360161379
665.927	4.76128934609972
666.639	4.77310743304417
667.351	4.80441235040342
668.063	4.87026892994959
668.775	4.91842555690658
669.487	4.94420971853947
670.198	4.95358691494209
670.91	4.97133098634379
671.621	5.06359208638816
672.332	5.09896847849456
673.044	5.10809802986557
673.755	5.08721431958247
674.466	5.09319107306089
675.177	5.13975845388546
675.888	5.15965693282806
676.599	5.18307531864303
677.309	5.16912194806383
678.02	5.22659699753325
678.73	5.2969908817675
679.441	5.39593309412186
680.151	5.48349293281689
680.861	5.55366546123184
681.572	5.63632218725871
682.282	5.7051998113252
682.992	5.78573328034986
683.702	5.8295162391168
684.411	5.87056118295988
685.121	5.90459232615234
685.831	5.90081939839519
686.54	5.86852294318646
687.25	5.8570363753081
687.959	5.82040278316788
688.668	5.80326921967901
689.377	5.79397971258493
690.086	5.78497195313361
690.795	5.76741386755106
691.504	5.76537666103746
692.213	5.73865387650227
692.922	5.71795156268445
693.63	5.69981495313863
694.339	5.6783875070214
695.047	5.66738056852967
695.756	5.62534840298292
696.464	5.6369030552267
697.172	5.62780629404398
697.88	5.60295891894668
698.588	5.56245681606225
699.296	5.52510906131749
700.004	5.53854310449799
700.712	5.52228081705647
701.419	5.50927405964546
702.127	5.43629016390776
702.834	5.34870256382123
703.542	5.26458747435942
704.249	5.18631706532409
704.956	5.09675798415304
705.663	4.94481759737062
706.37	4.79912774319803
707.077	4.67442351928435
707.784	4.57202359121283
708.491	4.48142967065763
709.197	4.36797105456435
709.904	4.23815525717714
710.61	4.14195940152928
711.317	3.96135995999413
712.023	3.7842221775112
712.729	3.60706453127642
713.435	3.38898221201134
714.141	3.16356708452099
714.847	2.97798680654142
715.553	2.78311696973094
716.259	2.60564796308142
716.964	2.39490687547027
717.67	2.19154967102924
718.375	2.02475360861251
719.081	1.8899850448301
719.786	1.72419138486265
720.491	1.51787612529017
721.196	1.34155498597391
721.901	1.18247698765401
722.606	1.07778301985809
723.311	0.981661730200983
724.016	0.909199985318537
724.72	0.84382482128126
725.425	0.797213670736653
726.129	0.8073247337407
726.834	0.805826696751012
727.538	0.754878806243823
728.242	0.709579695490959
728.947	0.63771302521161
729.651	0.571940958801122
730.354	0.515283275746356
731.058	0.452419298824566
731.762	0.391202326862015
732.466	0.3205950485833
733.169	0.292736250677081
733.873	0.275325898777055
734.576	0.2512966016684
735.28	0.207022649389273
735.983	0.166758738450312
736.686	0.18208966744487
737.389	0.214934652858062
738.092	0.231229946341386
738.795	0.228486979142644
739.498	0.158096951739708
740.2	0.118116188556485
740.903	0.095086970533089
741.606	0.04992308948016
742.308	0.001367185209233
743.01	-0.017514669526236
743.713	-0.01190260703612
744.415	-0.018603300362713
745.117	-0.026685361489683
745.819	-0.019495205784153
746.521	-0.040906944587448
747.223	-0.018315627010622
747.924	0.070038786002101
748.626	0.156818621487957
749.328	0.236987737549839
750.029	0.313182282154798



==> Data/Sample4_001.txt <==
607.591	0.493466406655898
608.308	0.371279859986544
609.026	0.291245608563031
609.743	0.304332121591699
610.461	0.279571961251463
611.178	0.251567788901582
611.895	0.285808032185173
612.612	0.368089147804767
613.329	0.448590210168334
614.046	0.562366716589565
614.762	0.717779586397114
615.479	0.876175481530311
616.196	0.870900222362366
616.912	0.730371760630078
617.629	0.541801452295999
618.345	0.441559253167327
619.061	0.415269005753316
619.777	0.360987280977156
620.493	0.38214074929607
621.209	0.564176864947683
621.925	0.814303546468977
622.641	1.11131439068288
623.356	1.34305528422448
624.072	1.56999011728288
624.788	1.7508087240264
625.503	1.85762272673082
626.218	1.85289623685583
626.933	1.7817972135652
627.649	1.81445212387985
628.364	1.79165594419101
629.078	1.79010828130589
629.793	1.77412907978908
630.508	1.75517372334116
631.223	1.83864453758446
631.937	1.84086456564552
632.652	1.75835948022416
633.366	1.65946127384387
634.08	1.55264059082612
634.795	1.41696970731101
635.509	1.44821549563653
636.223	1.53117894878613
636.937	1.73753177290081
637.651	1.8448104003985
638.364	2.01281933546545
639.078	2.26568883580319
639.791	2.57146007404049
640.505	2.7570553931298
641.218	2.92540352209119
641.932	2.75725152834741
642.645	2.55231989636644
643.358	2.36398684777214
644.071	2.09475902902108
644.784	1.86662373185032
645.497	1.76222503741121
646.209	1.70170621141017
646.922	1.6732544555245
647.635	1.74919708894168
648.347	1.97038199767616
649.06	2.20685122765985
649.772	2.38914614444747
650.484	2.46473219512961
651.196	2.55117674179797
651.908	2.51023730899306
652.62	2.44028858166462
653.332	2.41645710232939
654.044	2.30569238178731
654.755	2.16551621556238
655.467	2.14951399539547
656.178	2.22028612869821
656.89	2.33913966357142
657.601	2.41244039794509
658.312	2.50707470524554
659.023	2.58384622879231
659.734	2.64915345158983
660.445	2.69068851721846
661.156	2.73624044172811
661.867	2.79389100587599
662.578	2.82529803211509
663.288	2.84166448492357
663.999	2.80740869398073
664.709	2.75707479026232
665.419	2.75120406996103
666.13	2.6712467658906
666.84	2.58939197910718
667.55	2.61394691215531
668.26	2.71220788632814
668.97	2.85981673208346
669.679	2.95783345362156
670.389	3.13834479734402
671.099	3.27506811348104
671.808	3.54442106681898
672.518	3.75946074269694
673.227	3.85828258483934
673.936	3.94040206259399
674.645	3.91852025463299
675.354	3.90995782109576
676.063	3.82940203501539
676.772	3.79221661085506
677.481	3.80366918615351
678.19	3.87592941765041
678.898	3.93004352581949
679.607	3.87000264907169
680.315	3.84687593350492
681.023	3.72908856501255
681.732	3.64815731207807
682.44	3.49063263744472
683.148	3.37854091923589
683.856	3.35385183920181
684.564	3.36379545482902
685.272	3.35825984222748
685.979	3.3597769892221
686.687	3.34548322042707
687.394	3.42024164727172
688.102	3.49678670985787
688.809	3.51966907308014
689.516	3.45136004409579
690.224	3.32361178162785
690.931	3.19403089577821
691.638	3.07626542295156
692.345	3.05786163543922
693.051	3.02652669846475
693.758	3.05040820045315
694.465	3.04516358664671
695.171	3.05463410586412
695.878	3.05888588887569
696.584	3.11678039952147
697.29	3.26617635813432
697.997	3.28575489602247
698.703	3.28624038881361
699.409	3.24133777705299
700.115	3.13805769775507
700.821	3.08322279833465
701.526	3.04509561022303
702.232	2.99392736475494
702.938	2.93250973002392
703.643	2.89406307441965
704.348	2.84065416264667
705.054	2.86883139552077
705.759	2.79229236845771
706.464	2.65393169380241
707.169	2.56655756454103
707.874	2.39852377217039
708.579	2.17112249512576
709.284	2.00143910096239
709.988	1.83154029853597
710.693	1.74457995280261
711.397	1.62224644903972
712.102	1.61350955536938
712.806	1.66461032886724
713.51	1.56997407647305
714.215	1.48857909293923
714.919	1.45851503870051
715.623	1.37537335315409
716.327	1.2564252692423
717.03	1.15928640194863
717.734	1.02665553579277
718.438	0.906824352582134
719.141	0.907445905984162
719.845	0.89809390815094
720.548	0.828720803571343
721.251	0.6897730158434
721.955	0.564415643751943
722.658	0.523483295874541
723.361	0.502850435045502
724.064	0.401568643360918
724.766	0.309985329500591
725.469	0.244744455485829
726.172	0.203172173572739
726.874	0.153505519727844
727.577	0.168018499805669
728.279	0.174566668841464
728.982	0.197638030787516
729.684	0.27455838686916
730.386	0.257371801001227
731.088	0.271080123393176
731.79	0.337213817180498
732.492	0.354898744962327
733.194	0.317405891259511
733.895	0.082992123012048
734.597	-0.137929559797612
735.298	-0.159787958352979
736	-0.188457720025099
736.701	-0.237600776413274
737.402	-0.262674568169416
738.104	-0.28907438522873
738.805	-0.253635702799272
739.506	-0.210488220230843



==> Data/Sample4_111.txt <==
610.821	0.712913154049659
611.541	0.68525471073724
612.26	0.648428138707345
612.979	0.606866537606663
613.698	0.583594598049046
614.416	0.543212349790565
615.135	0.489859435979326
615.854	0.475131429826206
616.572	0.451101354172863
617.291	0.438277381608884
618.009	0.430664876639753
618.727	0.426928260435375
619.445	0.437770470532996
620.163	0.490779615373299
620.881	0.549718198954793
621.599	0.573586426331474
622.317	0.590775558793553
623.035	0.60365257074784
623.752	0.64962716054805
624.47	0.711896825509427
625.187	0.77258626911555
625.905	0.82703041131208
626.622	0.840209927035232
627.339	0.889676061706496
628.056	0.909526217176676
628.773	0.915102665464701
629.49	0.862597053609477
630.207	0.803870030890039
630.923	0.756274984109552
631.64	0.761407732064129
632.356	0.767801975263751
633.073	0.795064143173477
633.789	0.831334688172149
634.505	0.870500515239826
635.221	0.925655279338855
635.937	0.988707110364828
636.653	1.04617649602562
637.369	1.15263007486703
638.085	1.24649443999942
638.801	1.33899042488468
639.516	1.4485495345948
640.232	1.5476435636038
640.947	1.63937057236984
641.662	1.70743464503556
642.377	1.80063846538133
643.092	1.88540614971686
643.807	1.93471161741343
644.522	1.92784697817171
645.237	1.93430799764451
645.952	1.93243943329554
646.667	1.9164086139254
647.381	1.85726554840562
648.096	1.79931550680277
648.81	1.77105577629447
649.524	1.77628310137828
650.238	1.81125902407058
650.953	1.84145878114487
651.666	1.89714766250364
652.38	1.95855355953626
653.094	2.04918753609775
653.808	2.14301591261608
654.522	2.19267602965368
655.235	2.25099766342123
655.949	2.32638090696997
656.662	2.43066161377664
657.375	2.56612608404021
658.088	2.66021598951784
658.801	2.73470246472863
659.514	2.80826864180386
660.227	2.88486715462415
660.94	2.96914651948117
661.653	3.02662268782075
662.365	3.03975741306516
663.078	3.03300413661549
663.79	3.04833271586398
664.503	3.07546696981439
665.215	3.11754680589746
665.927	3.13431295881861
666.639	3.14454839861293
667.351	3.15486439778874
668.063	3.1908940030691
668.775	3.2241473645235
669.487	3.25607735859552
670.198	3.2576347357093
670.91	3.32039143558472
671.621	3.4167847695424
672.332	3.49183069057403
673.044	3.50874924571605
673.755	3.47239487197083
674.466	3.43235897752282
675.177	3.42572298189054
675.888	3.40880220996968
676.599	3.36964209448519
677.309	3.33995502350297
678.02	3.32890007584808
678.73	3.34523184993304
679.441	3.38959039230042
680.151	3.41630063039389
680.861	3.38801690817735
681.572	3.37912424771235
682.282	3.3870350933143
682.992	3.43068070432895
683.702	3.49519484115439
684.411	3.53293014118344
685.121	3.56864876318184
685.831	3.59871907019289
686.54	3.6307346961118
687.25	3.65426168712094
687.959	3.68831323811975
688.668	3.77198979821083
689.377	3.87142895162862
690.086	3.98540287257401
690.795	4.06974929587471
691.504	4.09629360303171
692.213	4.10751798063751
692.922	4.14873482269911
693.63	4.22278054634114
694.339	4.22389730675803
695.047	4.18716556057831
695.756	4.12088164300479
696.464	4.05891857542645
697.172	4.00811018107902
697.88	3.95803932573921
698.588	3.85683729626862
699.296	3.74707103891319
700.004	3.6645929041814
700.712	3.59510620782089
701.419	3.54930942916559
702.127	3.50028278888976
702.834	3.45154446181704
703.542	3.40547169140717
704.249	3.40028604215695
704.956	3.39312809945295
705.663	3.31464407539164
706.37	3.2143604674672
707.077	3.14697875194679
707.784	3.10236029509178
708.491	3.0711460097051
709.197	2.97683808190237
709.904	2.83947262152157
710.61	2.70858423130483
711.317	2.51076460365164
712.023	2.29649412332867
712.729	2.09249699327586
713.435	1.8634889420108
714.141	1.59837617974489
714.847	1.36819632135155
715.553	1.17973997733702
716.259	0.983550477672452
716.964	0.805189394218189
717.67	0.661194839459426
718.375	0.546515376695709
719.081	0.484387153244995
719.786	0.44076336579451
720.491	0.367449859328644
721.196	0.307746933030728
721.901	0.288305299745446
722.606	0.271180272399761
723.311	0.246773351779098
724.016	0.204717674958772
724.72	0.131519902182788
725.425	0.074608243843557
726.129	0.088985468756846
726.834	0.125599999391682
727.538	0.155398902884997
728.242	0.165283942995927
728.947	0.15092344760285
729.651	0.163441001012131
730.354	0.183858844014935
731.058	0.132571300741404
731.762	0.086374378819755
732.466	0.062164803405551
733.169	0.04273485235268
733.873	0.036937436165772
734.576	0.016077005840828
735.28	5.1917476696417E-05
735.983	-0.01432574574352
736.686	-0.006199933540131
737.389	-0.001341919017875
738.092	-0.030534685906162
738.795	-0.070002120147763
739.498	-0.079139295138702
740.2	-0.036158479947574
740.903	-0.001060492973465
741.606	0.026066154930049
742.308	0.009658134380572
743.01	0.018207073146471
743.713	0.075732180943646
744.415	0.135169359789415
745.117	0.204954853627783
745.819	0.277521641704936
746.521	0.360635244794139
747.223	0.46582246281406
747.924	0.566403380391478
748.626	0.658013177202292
749.328	0.741333449225408



==> Data/Short_Fragments.dat <==
Wavenumber	Intensity	Wavenumber	Intensity	Wavenumber	Intensity
rel. cm\+(-1)	EMCCD cts	rel. cm\+(-1)	EMCCD cts	rel. cm\+(-1)	EMCCD cts
	p = 0.2 bar; t = 20 min		p = 1.0 bar, t = 20 min		p = 1.0 bar, t = 72 h
582.941	0.0283582704008849	576.892	0.256229599875344	587.75	0.00898137037588797
583.668	0.0270463831743888	577.617	0.264078519125429	588.473	0.00836026858410299
584.395	0.0260531821758383	578.341	0.27230972512193	589.196	0.00796305340940562
585.121	0.0251809665262739	579.066	0.287053376888763	589.919	0.00781667836971944
585.848	0.024458437866226	579.79	0.302762547747544	590.642	0.00789299802386567
586.575	0.0237551008707069	580.514	0.31171358732972	591.365	0.00801232392815632
587.301	0.0231415894866265	581.238	0.322446550842508	592.087	0.00822173557787997
588.028	0.0226320996685598	581.962	0.337001454913217	592.81	0.00854835821477085
588.754	0.0219997116002502	582.686	0.35356864944525	593.532	0.0089892231389147
589.48	0.0214605773087926	583.41	0.367398483450608	594.255	0.00954523035829125
590.206	0.0208990443193786	584.133	0.384241961626692	594.977	0.0101896280438067
590.932	0.0203792708889377	584.857	0.399179732004224	595.699	0.0108961033645314
591.658	0.0198129718942408	585.58	0.413153262153199	596.421	0.0116802051227921
592.384	0.0191105965345661	586.304	0.424989972379922	597.143	0.0126369152551032
593.11	0.018185983170351	587.027	0.438650129800865	597.865	0.0137814440632824
593.835	0.0172486662255735	587.75	0.454824430947078	598.587	0.0150581903915584
594.561	0.0163780276512251	588.473	0.478750137119496	599.308	0.0164159751455033
595.286	0.0155677625973896	589.196	0.50294575044354	600.03	0.0179096320608357
596.012	0.0149255249507934	589.919	0.522176246097363	600.751	0.019610827343128
596.737	0.0145020010282155	590.642	0.537633834018407	601.473	0.0215133342422943
597.462	0.0144733181255698	591.365	0.55068644810077	602.194	0.0235536080463555
598.187	0.0146953229145081	592.087	0.557739875264542	602.915	0.0256883652331027
598.912	0.0152838512698537	592.81	0.560673798475547	603.636	0.0279296205183775
599.637	0.0160162682565241	593.532	0.55982704354782	604.357	0.0303127574332562
600.361	0.0168180758000691	594.255	0.549444878373822	605.078	0.0328416275922322
601.086	0.0175721870486691	594.977	0.533827419978988	605.799	0.0354337501540369
601.811	0.0183819534966516	595.699	0.515960952712596	606.52	0.0380317447900278
602.535	0.0193134535000132	596.421	0.494641731113517	607.241	0.0406227036258956
603.259	0.0201756280497436	597.143	0.471499844037505	607.961	0.0432412849505716
603.984	0.0208047770591226	597.865	0.443279178383816	608.682	0.0459588652178613
604.708	0.0213426266367822	598.587	0.419281088034376	609.402	0.0487245867311869
605.432	0.0219977114247061	599.308	0.398144441783616	610.122	0.0514688231379336
606.156	0.0226229847108987	600.03	0.372606972148933	610.842	0.0541822110678177
606.88	0.0235153725657284	600.751	0.344496367169811	611.562	0.0569712540067179
607.604	0.0246232419811214	601.473	0.32191980234127	612.282	0.0598907882015601
608.327	0.0261338251135588	602.194	0.30231420032108	613.002	0.0628885163264123
609.051	0.02797522353824	602.915	0.280849785701259	613.722	0.0659109289124549
609.774	0.0301328540288854	603.636	0.254311818905232	614.442	0.0689544521045194
610.498	0.0326753179314792	604.357	0.228278438914539	615.161	0.0720922963778186
611.221	0.0355580482027278	605.078	0.203013323355214	615.881	0.0753094125612216
611.944	0.0386773207077209	605.799	0.176143331825622	616.6	0.0785185234985732
612.667	0.0419530112083144	606.52	0.157692956056971	617.32	0.0816871064270168
613.39	0.0451229911101136	607.241	0.139368079400421	618.039	0.084825700282889
614.113	0.0482981958619964	607.961	0.130299820826031	618.758	0.0880152928207124
614.836	0.0516390791845021	608.682	0.117009845032586	619.477	0.0910404526558816
615.559	0.0550840608777736	609.402	0.101759061120242	620.196	0.0940787990326169
616.282	0.0586298502957325	610.122	0.0915529891178826	620.915	0.0970668631631644
617.004	0.0621804533983443	610.842	0.0843119329376578	621.634	0.100018738943295
617.727	0.0656747336622381	611.562	0.0806196216411107	622.352	0.102973521765307
618.449	0.0692336308162931	612.282	0.0783905257323855	623.071	0.105984951361942
619.171	0.0728268878776615	613.002	0.0789347766592811	623.789	0.108933423970534
619.893	0.076501802006659	613.722	0.0829589927955673	624.508	0.11180485720678
620.615	0.0801505747891153	614.442	0.0878471826079693	625.226	0.114578702580504
621.337	0.0836834782688358	615.161	0.0925210714189332	625.944	0.11736948299198
622.059	0.0871428661322715	615.881	0.100856338445312	626.662	0.120221003975873
622.781	0.0906378687769096	616.6	0.110652212478804	627.38	0.123083445879359
623.503	0.0942377596344837	617.32	0.122922471310353	628.098	0.125855597745391
624.224	0.0977970511070392	618.039	0.139580531427582	628.816	0.128551871982064
624.946	0.10141775409702	618.758	0.158137606086906	629.534	0.131245270493279
625.667	0.105163556671847	619.477	0.181866003180291	630.252	0.133921398425922
626.388	0.108925898367578	620.196	0.203256358354147	630.969	0.136551799724029
627.11	0.112723766755987	620.915	0.225551849360402	631.687	0.13909599130717
627.831	0.116651267282626	621.634	0.254237901617262	632.404	0.141573631922485
628.552	0.12051449482208	622.352	0.287631775941274	633.121	0.144066342935286
629.273	0.124384435370818	623.071	0.316243650235004	633.838	0.146589464720081
629.993	0.128087545070205	623.789	0.342021156255878	634.555	0.149111051358062
630.714	0.131632810000053	624.508	0.366443834241647	635.272	0.151518556350061
631.435	0.134883297226037	625.226	0.39101401212643	635.989	0.15382871382497
632.155	0.137587865759998	625.944	0.41273667884276	636.706	0.15613257123502
632.876	0.13992623931097	626.662	0.421351465079237	637.423	0.158498308139318
633.596	0.142146157785785	627.38	0.436907944236238	638.139	0.160853279737743
634.316	0.144265343770947	628.098	0.446899381795308	638.856	0.163196625136564
635.036	0.146103104728986	628.816	0.45792084189824	639.572	0.165517446544553
635.756	0.147927499177678	629.534	0.468346812554994	640.289	0.167931723875923
636.476	0.149296199915285	630.252	0.487316486677294	641.005	0.170468123064186
637.196	0.150371186407098	630.969	0.499843621183477	641.721	0.173093571340621
637.916	0.151233508701189	631.687	0.510798042619007	642.437	0.175678141571206
638.636	0.151860859705527	632.404	0.519659110798789	643.153	0.178259910697326
639.355	0.152249738115934	633.121	0.530974620147234	643.869	0.180915106079107
640.075	0.152444247790036	633.838	0.545289215929283	644.585	0.183676730698741
640.794	0.152246781040653	634.555	0.555998094834767	645.301	0.186509363698239
641.513	0.151678604876717	635.272	0.565961499148323	646.016	0.189363151085553
642.233	0.150716302341817	635.989	0.568320836914185	646.732	0.192270297508798
642.952	0.149458218134292	636.706	0.56660953131414	647.447	0.195296500328981
643.671	0.148023433301788	637.423	0.565110649356695	648.162	0.198536936134925
644.39	0.146415863322718	638.139	0.566734353273264	648.878	0.20197717904712
645.108	0.144646322660859	638.856	0.565069957134309	649.593	0.205434391371754
645.827	0.142764426627296	639.572	0.564361871086403	650.308	0.208890399119267
646.546	0.141116847130922	640.289	0.567707535883407	651.023	0.212385760738222
647.264	0.13943208030458	641.005	0.561490097245652	651.738	0.216048096167658
647.983	0.137820600492258	641.721	0.554919959827366	652.452	0.219796745267188
648.701	0.136231992472168	642.437	0.549114585449461	653.167	0.223608830030167
649.419	0.134755656121911	643.153	0.54220533543465	653.882	0.227502667800646
650.138	0.133617912851171	643.869	0.534504266130601	654.596	0.231513981908
650.856	0.132819766329687	644.585	0.529030070636269	655.31	0.235748209726309
651.574	0.132554951832715	645.301	0.525435266811701	656.025	0.240176425608245
652.291	0.132974649620634	646.016	0.51962081381357	656.739	0.244698624482173
653.009	0.133876118661689	646.732	0.514980269376389	657.453	0.249309039509814
653.727	0.135322629488617	647.447	0.516134169107384	658.167	0.25406471254721
654.444	0.137303266038914	648.162	0.525510108617433	658.881	0.259034314053166
655.162	0.139686234909912	648.878	0.546470802417877	659.595	0.264206471694402
655.879	0.142623212277149	649.593	0.56772178125774	660.309	0.269525355117965
656.597	0.146004091129086	650.308	0.576825039716504	661.022	0.274971860794214
657.314	0.14967936475143	651.023	0.584464839695702	661.736	0.280599085394841
658.031	0.153651137979066	651.738	0.582815196221024	662.449	0.286462922068143
658.748	0.1577979024815	652.452	0.581524819924066	663.163	0.2925670273945
659.465	0.162197932853224	653.167	0.583270965457064	663.876	0.298792124525697
660.182	0.166758813089337	653.882	0.582940126779002	664.589	0.30507096475881
660.898	0.171513087927588	654.596	0.585208456663928	665.302	0.311461084295917
661.615	0.176686880628913	655.31	0.59340198844068	666.015	0.318077268818523
662.332	0.182282161242886	656.025	0.602259423527816	666.728	0.324954872883667
663.048	0.188063452383374	656.739	0.60385713514211	667.441	0.33197866045303
663.764	0.194112214912584	657.453	0.606361591019934	668.154	0.339081778016029
664.481	0.200153904535057	658.167	0.612931272766109	668.866	0.346293151582145
665.197	0.205915701239889	658.881	0.621857136755296	669.579	0.353693628714285
665.913	0.211506003818976	659.595	0.628411951058961	670.291	0.361231460908412
666.629	0.216795197098775	660.309	0.639821792862649	671.004	0.368899490029309
667.345	0.22162523310069	661.022	0.653479351510407	671.716	0.376549791847396
668.061	0.225937418759252	661.736	0.667145328821268	672.428	0.38423339744989
668.776	0.229852007957711	662.449	0.67769735844064	673.14	0.392009334323022
669.492	0.23305300521465	663.163	0.69190304334644	673.852	0.399866720704857
670.207	0.235895581492812	663.876	0.699716035544624	674.564	0.407757619573473
670.923	0.238309728026611	664.589	0.714210147790528	675.276	0.41549100564619
671.638	0.240238029393315	665.302	0.724815915901683	675.988	0.423084041841586
672.353	0.241444052285033	666.015	0.738474489743569	676.699	0.430595897206809
673.069	0.242184054135352	666.728	0.752484796199713	677.411	0.438057161205714
673.784	0.24249374190961	667.441	0.765608788884385	678.122	0.445426128410649
674.499	0.24238130679634	668.154	0.782364029971962	678.834	0.45265173111313
675.213	0.24168009447495	668.866	0.799915701903775	679.545	0.459692715940235
675.928	0.24043993701892	669.579	0.818789843150617	680.256	0.466708347410847
676.643	0.238664783577059	670.291	0.845996391693572	680.967	0.473721049154325
677.357	0.236565328659972	671.004	0.873040490076703	681.678	0.480620050746908
678.072	0.234257408003681	671.716	0.900028833456011	682.389	0.487322222278867
678.786	0.23171160138629	672.428	0.935927726103262	683.1	0.493858449243156
679.501	0.228979856128427	673.14	0.970869995755929	683.811	0.500305123748644
680.215	0.226191940396252	673.852	1.00131874992488	684.521	0.506685284957864
680.929	0.223017835695491	674.564	1.03598941640455	685.232	0.512920905138629
681.643	0.219510430043496	675.276	1.07451733462984	685.942	0.518961694485278
682.357	0.215835525282707	675.988	1.12147258009243	686.653	0.524794707295967
683.071	0.211695347073871	676.699	1.17164589167698	687.363	0.530491601169209
683.784	0.2071387511707	677.411	1.22595262840592	688.073	0.536039034807534
684.498	0.202312782148808	678.122	1.28308396161466	688.783	0.541411956060564
685.212	0.197411932862594	678.834	1.34528282415882	689.493	0.546496202792575
685.925	0.192560498209281	679.545	1.40815673087222	690.203	0.551309913931706
686.638	0.1877570204029	680.256	1.47674027873871	690.913	0.555829542329088
687.352	0.18346069650877	680.967	1.55455939084272	691.623	0.560157062686727
688.065	0.180099089257612	681.678	1.63078735163042	692.332	0.564221773754902
688.778	0.177751305106392	682.389	1.71118588450717	693.042	0.567965794213757
689.491	0.17659293003308	683.1	1.79093355387424	693.751	0.571283371073745
690.204	0.176668685279961	683.811	1.87410430572487	694.461	0.574227129140593
690.917	0.177704757697508	684.521	1.95750553928515	695.17	0.57684113153009
691.629	0.179692602509699	685.232	2.04097733716768	695.879	0.579038204855489
692.342	0.182023806543925	685.942	2.11577259316131	696.588	0.580769369698488
693.054	0.184056649641712	686.653	2.1889023788642	697.297	0.581959709943261
693.767	0.185796286532111	687.363	2.26033066774665	698.006	0.582719635313623
694.479	0.187218858952021	688.073	2.32991314997537	698.715	0.583165069110879
695.191	0.188271685856274	688.783	2.39359129377567	699.424	0.583230147792076
695.903	0.188567427761476	689.493	2.46196897844004	700.132	0.582763575263111
696.616	0.188271045766377	690.203	2.51888872839531	700.841	0.581703495520327
697.327	0.187531740764757	690.913	2.5667943679113	701.549	0.580050267634018
698.039	0.186426520502933	691.623	2.60400958510537	702.257	0.577742226366445
698.751	0.185006305024467	692.332	2.63460819713475	702.966	0.57431141618944
699.463	0.183270462521585	693.042	2.6548479054168	703.674	0.569887098908051
700.174	0.18123119424661	693.751	2.67233607440624	704.382	0.564874735199844
700.886	0.178984201611799	694.461	2.69020656440034	705.09	0.559355964185077
701.597	0.17658255999689	695.17	2.71475756179323	705.798	0.553475107024181
702.309	0.174029095152008	695.879	2.74087303571924	706.506	0.547295239710728
703.02	0.171396970190179	696.588	2.7641722241603	707.213	0.540834119226803
703.731	0.16869339643332	697.297	2.78597025218567	707.921	0.533932454200707
704.442	0.165993700526474	698.006	2.79942126385611	708.629	0.526681947986647
705.153	0.163060603847397	698.715	2.80055133545098	709.336	0.519236489426299
705.864	0.159990913012757	699.424	2.7977989864943	710.043	0.511577655373009
706.574	0.156828289206358	700.132	2.79527529492098	710.751	0.503612273474517
707.285	0.153454121471394	700.841	2.78994447490764	711.458	0.495318903228966
707.996	0.14986675250311	701.549	2.78589251821009	712.165	0.486669453291276
708.706	0.145948067691795	702.257	2.77280617383534	712.872	0.477783686939849
709.417	0.141646034876332	702.966	2.75627615998946	713.579	0.468671294063271
710.127	0.137040232082801	703.674	2.72634631900781	714.286	0.459217344963173
710.837	0.132200102701714	704.382	2.6873952618403	714.992	0.44943399434674
711.547	0.127082627019083	705.09	2.64824234217617	715.699	0.439361495879545
712.257	0.121702766528284	705.798	2.61026560136387	716.406	0.429126192009737
712.967	0.116472957036991	706.506	2.56566915038206	717.112	0.418847763309842
713.677	0.111633411586141	707.213	2.520287257472	717.818	0.408467227541039
714.387	0.107269014357794	707.921	2.47893252304477	718.525	0.397894019274653
715.096	0.103385994412569	708.629	2.43344492700662	719.231	0.387167989882949
715.806	0.0999004765572122	709.336	2.3890723251696	719.937	0.376325351632131
716.515	0.0967268043409775	710.043	2.33890309595085	720.643	0.365444194425953
717.225	0.0936595251737622	710.751	2.2858211647119	721.349	0.354463376274047
717.934	0.0905696739033075	711.458	2.23123074992388	722.055	0.343305650422696
718.643	0.0873698233150741	712.165	2.17144618284162	722.76	0.331994072084347
719.352	0.0839771532276792	712.872	2.11225266082162	723.466	0.320551271683441
720.061	0.0805366295227641	713.579	2.05454774248981	724.172	0.30906028786836
720.77	0.0757882622708177	714.286	1.99661986298029	724.877	0.297488185433686
721.479	0.0710390365821014	714.992	1.94447418395693	725.582	0.285639727572874
722.188	0.0662413209500079	715.699	1.89341436624674	726.288	0.273608238629659
722.896	0.061446348864822	716.406	1.85113087266246	726.993	0.261586460783831
723.605	0.0566596221413462	717.112	1.81533919963047	727.698	0.249649944998657
724.313	0.0519556352218173	717.818	1.78596277401726	728.403	0.237844971906162
725.022	0.0473485837442869	718.525	1.76045986205053	729.108	0.226162028258634
725.73	0.042874805699322	719.231	1.7289625881707	729.813	0.214598785245173
726.438	0.0383219381713655	719.937	1.70004041621536	730.517	0.203225583235042
727.146	0.0340473247354138	720.643	1.67298451639915	731.222	0.192085716471205
727.854	0.0300372639969697	721.349	1.64173418209657	731.927	0.18126794368239
728.562	0.0263340416134357	722.055	1.61348356240688	732.631	0.170696327383658
729.27	0.0231299350229495	722.76	1.58007171983529	733.336	0.160286636607198
729.978	0.0202362349518139	723.466	1.53748661494286	734.04	0.150136543969726
730.685	0.0176322742381505	724.172	1.48475758670584	734.744	0.140275759525808
731.393	0.0151862448242728	724.877	1.43295914064129	735.448	0.130758430802223
732.1	0.0128524021598311	725.582	1.37315483825714	736.152	0.121532505941598
732.807	0.010786280675976	726.288	1.30959523977086	736.856	0.112576267073301
733.515	0.00899352378865137	726.993	1.2472734672353	737.56	0.103875227690022
734.222	0.00772257263307408	727.698	1.1826044244469	738.264	0.0955227668466814
734.929	0.00682423186550762	728.403	1.1141955143451	738.967	0.0875037616992722
735.636	0.00624905962279021	729.108	1.04296335905547	739.671	0.0797842557162096
736.343	0.00582087686436994	729.813	0.967510392988848	740.374	0.0723230310072933
737.05	0.00545624807321876	730.517	0.889520873981379	741.078	0.0651364321818516
737.756	0.00509202587216384	731.222	0.804923170020374	741.781	0.058317450571015
738.463	0.00488515705150361	731.927	0.71966720852889	742.484	0.0519257102802835
739.169	0.00481775653587713	732.631	0.638449513395778	743.188	0.0458464114898773
739.876	0.00508063833133354	733.336	0.55971503334457	743.891	0.0400651078802906
740.582	0.00565751955303306	734.04	0.485218227751891	744.594	0.0345719285475612
741.288	0.00673760561946413	734.744	0.41738708174134	745.296	0.0294442704285144
741.995	0.00827383880537091	735.448	0.353456792836854	745.999	0.0247250524156154
742.701	0.0101394074470151	736.152	0.294371799677979	746.702	0.020432268347478
743.407	0.0122587525405724	736.856	0.241937307426425	747.404	0.0164649558689849
744.112	0.0145970504397988	737.56	0.197247871305745	748.107	0.0128305020318873
744.818	0.0171593676087949	738.264	0.156994691045843	748.809	0.00961340621941975
745.524	0.0199272433681412	738.967	0.120461231482276	749.512	0.00688544409608882
746.23	0.0227265190843899	739.671	0.0907592455425855	750.214	0.00461663641124332
746.935	0.0255319919910344	740.374	0.0684073987955152	750.916	0.00278805049802133
747.64	0.028319696131945	741.078	0.0570340787384794	751.618	0.00136883978890123
748.346	0.031115014900718	741.781	0.0481613423537801	752.32	4.19504574952989E-4
749.051	0.0336875007130268	742.484	0.041254200774121	753.022	0
		743.188	0.0374661488778105		
		743.891	0.0368245664490284		
		744.594	0.0287813905910623		
		745.296	0.0171276388341344		
		745.999	0.00732444983840741		
		746.702	0.0010367500748264		
		747.404	0		


==> Data/TemperaturePressureVariation.dat <==
Time	Temperature	Time	Press_1	Time	Press_2
0	23.425	0	-0.000421649691005	0	-0.000690351529717
1	23.4349999999999	1	-0.000440198939498	1	-0.000636325055314
2	23.46	2	-0.000401061932555	2	-0.0005724040589
3	23.47	3	-0.000453455214771	3	-0.000568636987869
4	23.5050000000001	4	-0.000435370889601	4	-0.00060760709926
5	23.4950000000001	5	-0.000384873064012	5	-0.000636146238651
6	23.465	6	-0.000425047207599	6	-0.000633154039826
7	23.4900000000001	7	-0.000395089456016	7	-0.000642607480736
8	23.47	8	-0.000453049897002	8	-0.000649319066148
9	23.445	9	-0.00046972753109	9	-0.00066423237583
10	23.41	10	-0.000432784008545	10	-0.000651655603876
11	23.45	11	-0.000405270084688	11	-0.000673638132296
12	23.485	12	-0.000368111982147	12	-0.000665817883574
13	23.4350000000001	13	-0.000340359636072	13	-0.000669060425727
14	23.4800000000001	14	-0.000374215590906	14	-0.000641498817426
15	23.5000000000001	15	-0.000426537346456	15	-0.000624904631113
16	23.48	16	-0.000393503948272	16	-0.000635371366445
17	23.465	17	-0.000425941290913	17	-0.000652430476082
18	23.4250000000001	18	-0.000406295300221	18	-0.000628027962158
19	23.465	19	-0.000395399404898	19	-0.000688968680858
20	23.465	20	-0.000358646620127	20	-0.000631437399863
21	23.46	21	-0.000366407263294	21	-0.0006432273785
22	23.4350000000001	22	-0.000375157358663	22	-0.000662336919204
23	23.49	23	-0.000382643816281	23	-0.000651512550546
24	23.4950000000001	24	-0.000340407320516	24	-0.000620350766766
25	23.5000000000001	25	-0.000330834668498	25	-0.000623950942245
26	23.4350000000001	26	-0.000341909380484	26	-0.000646720263981
27	23.47	27	-0.000318973163195	27	-0.000648186560616
28	23.4700000000001	28	-0.000310163462272	28	-0.000622568093385
29	23.4400000000001	29	-0.000286547741665	29	-0.000624749656672
30	23.445	30	-0.000267724307622	30	-0.00061290007248
31	23.46	31	-0.000443369954986	31	-0.000595447566186
32	23.475	32	-0.00042520218204	32	-0.000719784752422
33	23.46	33	-0.000458402475776	33	-0.000768911650263
34	23.445	34	-0.000458438239109	34	-0.000752830071718
35	23.465	35	-0.000516327153429	35	-0.000735401407645
36	23.47	36	-0.000491650453956	36	-0.00074118314641
37	23.45	37	-0.000447065499352	37	-0.000744211108568
38	23.465	38	-0.00042910038529	38	-0.000742160677501
39	23.4950000000001	39	-0.000440425440604	39	-0.00073672465095
40	23.53	40	-0.000443667982757	40	-0.000710498207065
41	23.47	41	-0.000471754119936	41	-0.000720201991302
42	23.475	42	-0.000461645017929	42	-0.000776123922332
43	23.465	43	-0.000450093461509	43	-0.000759434367132
44	23.4850000000001	44	-0.000482912279698	44	-0.000771391241321
45	23.515	45	-0.000530775539788	45	-0.000739609559777
46	23.52	46	-0.00053163385977	46	-0.000758695258259
47	23.4950000000001	47	-0.000518985561151	47	-0.000788080796521
48	23.505	48	-0.000505288204776	48	-0.00077220187686
49	23.5000000000001	49	-0.000453538662547	49	-0.000786566815442
50	23.5000000000001	50	-0.000422007324331	50	-0.000816715304799
51	23.5000000000001	51	-0.000361936846723	51	-0.000854374093996
52	23.5000000000001	52	-0.000419646944381	52	-0.000820303559167
53	23.5000000000001	53	-0.000444311722744	53	-0.00076900701915
54	23.5000000000001	54	-0.000425631342031	54	-0.000777387560082
55	23.4950000000001	55	-0.00046610351339	55	-0.000772893301289
56	23.5000000000001	56	-0.000461013199054	56	-0.000746428435187
57	23.4900000000001	57	-0.000506671053636	57	-0.0007609364271
58	23.48	58	-0.00038999914168	58	-0.000757908464943
59	23.4950000000001	59	-0.000476844434272	59	-0.000759088654917
60	23.49	60	-0.101142471580072	60	-0.008121697852293
61	23.365	61	-0.297790219443809	61	-0.147368581673915
62	23.21	62	-0.439085805771725	62	-0.331127486743725
63	22.96	63	-0.540019860570688	63	-0.453588755054551
64	22.85	64	-0.628413681620508	64	-0.552476002803845
65	22.7450000000001	65	-0.692507438773175	65	-0.631867406252384
66	22.705	66	-0.750015795471885	66	-0.698560418574045
67	22.7500000000001	67	-0.79399961614023	67	-0.752596024547951
68	22.77	68	-0.832522614347295	68	-0.796467822537575
69	22.78	69	-0.864168669413291	69	-0.834480334935531
70	22.8700000000001	70	-0.888876983672846	70	-0.865937619211108
71	22.92	71	-0.910054038395514	71	-0.890940384908827
72	22.965	72	-0.927394963092241	72	-0.912602998397803
73	22.965	73	-0.941086990730144	73	-0.930369900148776
74	23.0149999999999	74	-0.951812056534676	74	-0.945214579995422
75	23.055	75	-0.960726448653391	75	-0.956750114442664
76	23.1200000000001	76	-0.967984593156329	76	-0.96592247940032
77	23.1600000000001	77	-0.973434364747845	77	-0.974222898546578
78	23.19	78	-0.978062843327993	78	-0.98031402590219
79	23.1700000000001	79	-0.98176229781796	79	-0.985323479343099
80	23.2	80	-0.984682743476768	80	-0.989585348001068
81	23.2	81	-0.987002925440604	81	-0.99291448510338
82	23.27	82	-0.988880071240559	82	-0.99566382705806
83	23.225	83	-0.990170400358587	83	-0.997909990844587
84	23.295	84	-0.991466928454261	84	-0.999758824006256
85	23.315	85	-0.992373576619364	85	-1.00116394150073
86	23.305	86	-0.993083562218662	86	-1.00237804703594
87	23.385	87	-0.993608401045243	87	-1.00326678969253
88	23.335	88	-0.994457064927138	88	-1.00414619811933
89	23.385	89	-0.994528090905623	89	-1.00485036621653
90	23.3700000000001	90	-0.994575036240177	90	-1.00531098601892
91	23.355	91	-0.994932645723659	91	-1.0053910124361
92	23.3900000000001	92	-0.995475366216525	92	-1.00596152103838
93	23.425	93	-0.995539489871824	93	-1.00646386472877
94	23.44	94	-0.995530417906462	94	-1.00649762531472
95	23.465	95	-0.995565370603494	95	-1.006598847467
96	23.485	96	-0.995629506179904	96	-1.00687716964218
97	23.4400000000001	97	-0.995740002956436	97	-1.00730759327077
98	23.46	98	-0.995886489566644	98	-1.00753101873045
99	23.46	99	-0.996107948043031	99	-1.00758192187381
100	23.4750000000001	100	-0.996300795853361	100	-1.00756935702297
101	23.5000000000001	101	-0.99638272964828	101	-1.00757089484627
102	23.5000000000001	102	-0.99653787098497	102	-1.00760430972
103	23.5000000000001	103	-0.996619447146563	103	-1.00758994478141
104	23.4950000000001	104	-0.996634145876249	104	-1.00757621166171
105	23.4950000000001	105	-0.996633621347372	105	-1.00758530746929
106	23.5000000000001	106	-0.996634360456245	106	-1.00757531757839
107	23.5000000000001	107	-0.996643086709392	107	-1.00759744316014
108	23.5000000000001	108	-0.99663707846952	108	-1.00759908827344
109	23.5000000000001	109	-0.996655639639124	109	-1.00761439497978
110	23.5050000000001	110	-0.996617504005494	110	-1.00762204833295
111	23.59	111	-0.996630366884108	111	-1.00760891126879
112	23.55	112	-0.996657773517967	112	-1.0075947609102
113	23.575	113	-0.996660932612345	113	-1.00759749084459
114	23.59	114	-0.99665251630808	114	-1.00760641975662
115	23.52	115	-0.996673104066529	115	-1.00760414282444
116	23.57	116	-0.996664973868925	116	-1.00765410420005
117	23.585	117	-0.996641751544976	117	-1.007619687953
118	23.595	118	-0.996647962443732	118	-1.00763147793164
119	23.58	119	-0.996685275520714	119	-1.00765682221332
120	23.6	120	-0.996717569810025	120	-1.00759944590677
121	23.615	121	-0.996693322270543	121	-1.00762153572519
122	23.635	122	-0.996672782196536	122	-1.00766567959869
123	23.6500000000001	123	-0.996662017433433	123	-1.00765948062104
124	23.6500000000001	124	-0.996658989471275	124	-1.00766728894865
125	23.6	125	-0.996671315899901	125	-1.00765434262226
126	23.6150000000001	126	-0.996672662985428	126	-1.00763058384833
127	23.605	127	-0.996687922007324	127	-1.00763404097047
128	23.6400000000001	128	-0.996646770332646	128	-1.00768580243381
129	23.6500000000001	129	-0.99670442082475	129	-1.00766497625315
130	23.6500000000001	130	-0.996693238822767	130	-1.00769010595483
131	23.6250000000001	131	-0.99670331216144	131	-1.00770971618219
132	23.6500000000001	132	-0.996734378576333	132	-1.00768159428168
133	23.6500000000001	133	-0.996700045777066	133	-1.00771106326772
134	23.67	134	-0.996688589589532	134	-1.00768919995041
135	23.6500000000001	135	-0.996700057698177	135	-1.00772789587625
136	23.6750000000001	136	-0.996727821965362	136	-1.00771037184329
137	23.6500000000001	137	-0.99672848954757	137	-1.00765585660334
138	23.715	138	-0.996696970130465	138	-1.00768043793393
139	23.705	139	-0.996712252994583	139	-1.00767322566186
140	23.695	140	-0.996712360284581	140	-1.007692812047
141	23.72	141	-0.996738002594034	141	-1.00771359054322
142	23.72	142	-0.9967270947776	142	-1.0077339875639
143	23.67	143	-0.996706578545815	143	-1.00774060378042
144	23.72	144	-0.996707317654688	144	-1.0076950055314
145	23.7350000000001	145	-0.9966781228542	145	-1.00766442788205
146	23.735	146	-0.996693656061646	146	-1.0077168569276
147	23.7550000000001	147	-0.996701428625925	147	-1.00775020027466
148	23.74	148	-0.99670525530251	148	-1.00776779583429
149	23.7450000000001	149	-0.996712467574578	149	-1.00778440194171
150	23.7500000000001	150	-0.996684500648508	150	-1.00778140974289
151	23.7550000000001	151	-0.996658906023499	151	-1.00775592240787
152	23.8050000000001	152	-0.996676287003128	152	-1.00775124933242
153	23.7550000000001	153	-0.996689066433967	153	-1.00778334096284
154	23.8050000000001	154	-0.996661135271229	154	-1.00779331893263
155	23.8	155	-0.996669730392157	155	-1.00779955367361
156	23.79	156	-0.996680316338598	156	-1.00780643215457
157	23.82	157	-0.996681198500801	157	-1.007807123579
158	23.81	158	-0.996697590028229	158	-1.00785824130236
159	23.815	159	-0.996666773956664	159	-1.007880247673
160	23.79	160	-0.996665438792248	160	-1.00783056048295
161	23.805	161	-0.996630104619669	161	-1.00781928311208
162	23.8	162	-0.996636649309529	162	-1.00784084840162
163	23.85	163	-0.996631499389639	163	-1.00787835221637
164	23.825	164	-0.996684870202945	164	-1.00784527113375
165	23.835	165	-0.996653517681392	165	-1.00784683279927
166	23.85	166	-0.996691414892805	166	-1.00784770304036
167	23.85	167	-0.996657201304646	167	-1.00784946736477
168	23.85	168	-0.996652075226978	168	-1.00788468232624
169	23.9250000000001	169	-0.996665760662241	169	-1.00789532787823
170	23.905	170	-0.996670278763256	170	-1.00788414587625
171	23.8950000000001	171	-0.996689459830625	171	-1.00791045576791
172	23.885	172	-0.996691188391699	172	-1.00786172226673
173	23.9	173	-0.996699306668193	173	-1.00787386987869
174	23.8800000000001	174	-0.996694335564965	174	-1.00786459525444
175	23.895	175	-0.996660133897917	175	-1.00792347362097
176	23.89	176	-0.996649702925918	176	-1.00786776626993
177	23.97	177	-0.996658572232395	177	-1.00789854657816
178	23.965	178	-0.996659883554589	178	-1.00793479867628
179	23.92	179	-0.996677777141985	179	-1.00794452630274
180	23.98	180	-0.99665251630808	180	-1.00802686541543
181	23.955	181	-0.996652587834745	181	-1.00794549191272
182	23.95	182	-0.996662494277867	182	-1.0079416294728
183	23.965	183	-0.996691844052796	183	-1.00796604390784
184	23.9800000000001	184	-0.996685394731823	184	-1.0079579852369
185	23.99	185	-0.996675953212024	185	-1.00799020799954
186	24	186	-0.996660396162356	186	-1.00805052882048
187	23.9949999999999	187	-0.996675428683146	187	-1.00807838845655
188	24.02	188	-0.996655949588006	188	-1.00809235999847
189	24.045	189	-0.996642872129396	189	-1.00809220502403
190	24.055	190	-0.996688482299535	190	-1.00815423056382
191	24.05	191	-0.996668705176623	191	-1.00822637712673
192	24.015	192	-0.996627160105287	192	-1.00825992313268
193	24.045	193	-0.996614774071107	193	-1.0082579680705
194	24.05	194	-0.996633156424048	194	-1.00821219100481
195	24.08	195	-0.996632846475166	195	-1.00824143348974
196	24.0599999999999	196	-0.996623500324254	196	-1.0082306329633
197	24.03	197	-0.996633335240711	197	-1.00820850738155
198	24.09	198	-0.9966583576524	198	-1.00827208266575
199	24.1050000000001	199	-0.996651312275883	199	-1.00823807173648
200	24.08	200	-0.996675321393149	200	-1.00828666218433
201	24.065	201	-0.996660849164569	201	-1.00823254034104
202	24.095	202	-0.996634074349584	202	-1.00821109426261
203	24.09	203	-0.996656283379111	203	-1.00815901092927
204	24.1300000000001	204	-0.996648546578164	204	-1.00816748683909
205	24.1500000000001	205	-0.996666201743343	205	-1.00816324292363
206	24.1500000000001	206	-0.996663543335622	206	-1.00817217183566
207	24.185	207	-0.996688935301747	207	-1.00818070735103
208	24.1600000000001	208	-0.996686777580682	208	-1.0081807788777
209	24.1450000000001	209	-0.996689471751736	209	-1.00823220654994
210	24.2	210	-0.99664806973373	210	-1.00815612602045
211	24.2	211	-0.996636303597314	211	-1.00823859626535
212	24.17	212	-0.99666587987335	212	-1.00825734817273
213	24.2	213	-0.996657403963531	213	-1.00828054665446
214	24.2	214	-0.996638175211719	214	-1.00824880073625
215	24.2	215	-0.996639355401694	215	-1.00826270075151
216	24.2	216	-0.996657284752423	216	-1.00822123912795
217	24.21	217	-0.996663328755627	217	-1.00828704365988
218	24.2	218	-0.996646007381552	218	-1.00828239442664
219	24.2	219	-0.996664258602273	219	-1.00825174525063
220	24.225	220	-0.996653028915847	220	-1.00827694647898
221	24.21	221	-0.996697673476005	221	-1.00834421730755
222	24.25	222	-0.99670150015259	222	-1.00834818703746
223	24.28	223	-0.996721873331044	223	-1.00826965075914
224	24.2550000000001	224	-0.996692535477226	224	-1.00822668707561
225	24.295	225	-0.996678742751965	225	-1.00825391489281
226	24.3	226	-0.996675214103151	226	-1.00828315737774
227	24.295	227	-0.99671234836347	227	-1.00822320611124
228	24.27	228	-0.996703240634775	228	-1.00821707866026
229	24.285	229	-0.996689781700618	229	-1.0081923065919
230	24.28	230	-0.996696278706035	230	-1.00815330071717
231	24.3	231	-0.996704599641413	231	-1.00812968499657
232	24.3	232	-0.99674045834287	232	-1.00817027637903
233	24.3150000000001	233	-0.996758459220264	233	-1.00820202229725
234	24.35	234	-0.996753047035935	234	-1.00821432488365
235	24.36	235	-0.996768174925612	235	-1.00823376821546
236	24.3150000000001	236	-0.996744285019455	236	-1.0081791337644
237	24.325	237	-0.996749959468223	237	-1.008197694934
238	24.3800000000001	238	-0.996732590409705	238	-1.00817423418784
239	24.3900000000001	239	-0.99671541208896	239	-1.00817344739452
240	24.3900000000001	240	-0.996667250801099	240	-1.00819595445182
241	24.385	241	-0.99666559376669	241	-1.00817168307012
242	24.3800000000001	242	-0.996654912451362	242	-1.00816790407797
243	24.415	243	-0.996712372205692	243	-1.00819715848402
244	24.44	244	-0.996737227721828	244	-1.00816281376364
245	24.4300000000001	245	-0.99668605039292	245	-1.00828490978103
246	24.4300000000001	246	-0.996711883440147	246	-1.00827838893339
247	24.4150000000001	247	-0.996698448348211	247	-1.00832445210574
248	24.455	248	-0.996703157186999	248	-1.00839641985199
249	24.4000000000001	249	-0.996705934805829	249	-1.00839469129091
250	24.4250000000001	250	-0.996718106260014	250	-1.00841273985275
251	24.46	251	-0.996738300621805	251	-1.00837638046464
252	24.485	252	-0.996709749561303	252	-1.00839516813535
253	24.5000000000001	253	-0.996735105764095	253	-1.00844456921874
254	24.5000000000001	254	-0.996749542229343	254	-1.00850974193179
255	24.525	255	-0.996763740272373	255	-1.00849950169757
256	24.51	256	-0.996755943865873	256	-1.00847681582361
257	24.5050000000001	257	-0.996736524376287	257	-1.0084994301709
258	24.5350000000001	258	-0.996724352922103	258	-1.00849431601434
259	24.515	259	-0.996727619306478	259	-1.00845697909514
260	24.5000000000001	260	-0.996715125982299	260	-1.00843368524453
261	24.54	261	-0.99670650701915	261	-1.00843258850233
262	24.53	262	-0.996690687705043	262	-1.00842112039368
263	24.5550000000001	263	-0.996711418516823	263	-1.00842265821698
264	24.55	264	-0.996754954413672	264	-1.00838001640345
265	24.595	265	-0.996706292439155	265	-1.0083723868925
266	24.6	266	-0.996694645513848	266	-1.00837735799573
267	24.59	267	-0.996718857289998	267	-1.00836754692149
268	24.595	268	-0.99676049773022	268	-1.00842941748684
269	24.6	269	-0.996687671663996	269	-1.00846290388724
270	24.6	270	-0.996672722590982	270	-1.00845981631952
271	24.635	271	-0.996652540150301	271	-1.00840011539635
272	24.6900000000001	272	-0.996670743686579	272	-1.00840480039292
273	24.6450000000001	273	-0.996687099450675	273	-1.00836015583276
274	24.695	274	-0.996681770714122	274	-1.00838277018006
275	24.645	275	-0.99668563315404	275	-1.00839111495766
276	24.6550000000001	276	-0.996655961509117	276	-1.00840593289845
277	24.715	277	-0.996684047646296	277	-1.00839674172198
278	24.7	278	-0.996735880636301	278	-1.00836819066148
279	24.7	279	-0.996718618867781	279	-1.00835301508736
280	24.7	280	-0.996713266289006	280	-1.00840489576181
281	24.7	281	-0.996720228217746	281	-1.0084282730602
282	24.695	282	-0.996703943980316	282	-1.0083520733196
283	24.7350000000001	283	-0.996734521629663	283	-1.00831647688258
284	24.73	284	-0.996695241569391	284	-1.0083234149691
285	24.74	285	-0.996679112306401	285	-1.00838784857328
286	24.7300000000001	286	-0.996700367647059	286	-1.00842879758907
287	24.7500000000001	287	-0.996689459830625	287	-1.00842117999924
288	24.715	288	-0.996712062256809	288	-1.00840750648508
289	24.7550000000001	289	-0.996698615243763	289	-1.00838192378119
290	24.8	290	-0.996721503776608	290	-1.00843230239567
291	24.825	291	-0.996739456969558	291	-1.00849817845426
292	24.795	292	-0.99670984493019	292	-1.00844414005875
293	24.77	293	-0.996730194266423	293	-1.00844572556649
294	24.785	294	-0.99670608978027	294	-1.00845724135958
295	24.835	295	-0.996705171854734	295	-1.00844872968643
296	24.815	296	-0.996684345674067	296	-1.00848291943236
297	24.795	297	-0.996681782635233	297	-1.00848169155795
298	24.85	298	-0.996726081483177	298	-1.00846035276951
299	24.85	299	-0.99673920662623	299	-1.00846872138933
300	24.875	300	-0.996726701380942	300	-1.00851658464942
301	24.855	301	-0.996745119497215	301	-1.0085375300412
302	24.85	302	-0.996724567502098	302	-1.00853792343786
303	24.86	303	-0.996724126420996	303	-1.00854254882887
304	24.8800000000001	304	-0.9967901216907	304	-1.00854297798886
305	24.885	305	-0.996720013637751	305	-1.00860204709316
306	24.8950000000001	306	-0.996714744506752	306	-1.00860803149081
307	24.95	307	-0.996716401541161	307	-1.0085590476463
308	25.0000000000001	308	-0.99673669127184	308	-1.00858722915236
309	25.0000000000001	309	-0.99673670319295	309	-1.00861833133059
310	25.03	310	-0.996716127355612	310	-1.00861893930724
311	25.05	311	-0.996677479114214	311	-1.00860490815976
312	25.08	312	-0.996703002212558	312	-1.00858943455787
313	25.045	313	-0.99667756256199	313	-1.00857565375372
314	25.085	314	-0.996671816586557	314	-1.00861718690394
315	25.0599999999999	315	-0.996699866960403	315	-1.00861538681621
316	25.04	316	-0.996731052586404	316	-1.00858961337453
317	25.065	317	-0.996732304303044	317	-1.00857300726711
318	25.1	318	-0.996691546025025	318	-1.00862748674372
319	25.1	319	-0.99670219157702	319	-1.00863181410697
320	25.095	320	-0.996686896791791	320	-1.00862610389487
321	25.1	321	-0.996713814660105	321	-1.00866867418173
322	25.1	322	-0.996692630846113	322	-1.00864787184329
323	25.08	323	-0.996682009136339	323	-1.00863524738689
324	25.1100000000001	324	-0.996694383249409	324	-1.00863567654688
325	25.1550000000001	325	-0.996681210421912	325	-1.00861861743725
326	25.1200000000001	326	-0.996708128290227	326	-1.00864664396887
327	25.1	327	-0.996686837186237	327	-1.00867809185931
328	25.155	328	-0.99668702792401	328	-1.00867941510262
329	25.2	329	-0.996698400663767	329	-1.00867668516823
330	25.225	330	-0.996672448405432	330	-1.0086745632105
331	25.215	331	-0.996706256675822	331	-1.00865495298314
332	25.205	332	-0.996701321335927	332	-1.00864218547341
333	25.175	333	-0.996697649633784	333	-1.00860817454414
334	25.195	334	-0.996699700064851	334	-1.0085750815404
335	25.205	335	-0.996795819981689	335	-1.00856330348287
336	25.2	336	-0.996759043354696	336	-1.00856850108721
337	25.265	337	-0.996717593652247	337	-1.00855431496529
338	25.265	338	-0.996727130540932	338	-1.00855506599527
339	25.21	339	-0.99676048580911	339	-1.00853660019455
340	25.275	340	-0.996742449168383	340	-1.00853712472343
341	25.275	341	-0.996720478561074	341	-1.00854676890211
342	25.295	342	-0.996742663748379	342	-1.00853518158236
343	25.285	343	-0.9967286326009	343	-1.00847995107576
344	25.285	344	-0.996751997978179	344	-1.00852548971923
345	25.3099999999999	345	-0.996743176356146	345	-1.00855857080186
346	25.335	346	-0.996716055828946	346	-1.0085799095903
347	25.33	347	-0.996740470263981	347	-1.00855481565194
348	25.35	348	-0.996736083295186	348	-1.00851360437171
349	25.35	349	-0.996776460097658	349	-1.00852373731594
350	25.35	350	-0.996754179541466	350	-1.00853667172122
351	25.375	351	-0.996751413843748	351	-1.00853243972686
352	25.4300000000001	352	-0.996703419451438	352	-1.00851555943389
353	25.405	353	-0.996731398298619	353	-1.00852256904707
354	25.4	354	-0.996711919203479	354	-1.00855590047303
355	25.405	355	-0.996720514324407	355	-1.00860073577096
356	25.43	356	-0.996678146696422	356	-1.00859017366674
357	25.4400000000001	357	-0.996736667429617	357	-1.00858788481346
358	25.455	358	-0.996748147459373	358	-1.00858618009461
359	25.475	359	-0.996779106584268	359	-1.00856128881514
360	25.45	360	-0.99670511224918	360	-1.00851862315938
361	25.49	361	-0.996691176470588	361	-1.0085201848249
362	25.45	362	-0.996687540531777	362	-1.0085249055848
363	25.47	363	-0.9966885538262	363	-1.00851132743954
364	25.525	364	-0.996667310406653	364	-1.00852240215152
365	25.545	365	-0.99664612659266	365	-1.0085194099527
366	25.545	366	-0.996666928931106	366	-1.00850515230411
367	25.555	367	-0.996688291561761	367	-1.00853625448234
368	25.55	368	-0.996695456149386	368	-1.00858962529564
369	25.55	369	-0.996704742694743	369	-1.00857039654383
370	25.55	370	-0.996739445048447	370	-1.00856749971389
371	25.55	371	-0.996738384069581	371	-1.00859489442664
372	25.57	372	-0.996763179980163	372	-1.00862565089265
373	25.6200000000001	373	-0.996780203326467	373	-1.00863958667124
374	25.635	374	-0.996715745880064	374	-1.0086050631342
375	25.6100000000001	375	-0.996708652819105	375	-1.00857868171588
376	25.645	376	-0.996748874647135	376	-1.00859346389334
377	25.6200000000001	377	-0.996740577553979	377	-1.0085653062295
378	25.6300000000001	378	-0.996712109941253	378	-1.00857312647822
379	25.65	379	-0.996691021496147	379	-1.00858597743572
380	25.6550000000001	380	-0.996774290455482	380	-1.00864209010452
381	25.6900000000001	381	-0.996752772850385	381	-1.00866007906081
382	25.655	382	-0.996775971332113	382	-1.00866553892958
383	25.7350000000001	383	-0.996766446364538	383	-1.00863963435569
384	25.73	384	-0.996777378023194	384	-1.0086213116083
385	25.695	385	-0.996767686160067	385	-1.0086298709659
386	25.7250000000001	386	-0.996757636663615	386	-1.00859647993439
387	25.735	387	-0.996761499103532	387	-1.00861918965057
388	25.7450000000001	388	-0.996747682536049	388	-1.00860298886091
389	25.7500000000001	389	-0.996739766918441	389	-1.00859438181888
390	25.7500000000001	390	-0.996730039291981	390	-1.00860129606317
391	25.7500000000001	391	-0.996716759174487	391	-1.00860090266651
392	25.795	392	-0.99673878938735	392	-1.00856997930495
393	25.815	393	-0.996721158064393	393	-1.00858731260014
394	25.77	394	-0.996726355668727	394	-1.00858776560235
395	25.78	395	-0.996754525253681	395	-1.00858378395132
396	25.825	396	-0.996787510967422	396	-1.008588588159
397	25.775	397	-0.996794174868391	397	-1.00858775368124
398	25.805	398	-0.996796833276112	398	-1.00863058623255
399	25.85	399	-0.996769200141146	399	-1.00861171511406
400	25.825	400	-0.996768472953384	400	-1.00862404154269
401	25.8600000000001	401	-0.996761844815747	401	-1.00860893749523
402	25.9000000000001	402	-0.996739802681773	402	-1.00862896496147
403	25.9000000000001	403	-0.996802710383764	403	-1.00861496957733
404	25.8650000000001	404	-0.996792970836194	404	-1.00861613784619
405	25.8900000000001	405	-0.996763644903486	405	-1.00866216525521
406	25.9000000000001	406	-0.99677622167544	406	-1.00865693188754
407	25.9500000000001	407	-0.996769736591135	407	-1.00862078707942
408	25.9000000000001	408	-0.996787558651865	408	-1.00861440928512
409	25.9700000000001	409	-0.996773861295491	409	-1.00860872291524
410	25.9900000000001	410	-0.996791039616235	410	-1.00860359683757
411	26.0000000000001	411	-0.996745357919433	411	-1.00862387464714
412	26.0000000000001	412	-0.996782229915312	412	-1.00860579032197
413	26.0050000000001	413	-0.996779046978714	413	-1.00858585822461
414	26.0000000000001	414	-0.996785329404135	414	-1.00856580691615
415	26.0050000000001	415	-0.996773813611048	415	-1.00859228370336
416	26.0050000000001	416	-0.996755157072557	416	-1.00859858997101
417	26.045	417	-0.996747229533837	417	-1.00855770056077
418	26.015	418	-0.996752951667048	418	-1.00860152256428
419	26.025	419	-0.996806095979248	419	-1.0086454637789
420	26.045	420	-0.996803616388189	420	-1.0086622725452
421	26.0000000000001	421	-0.996808468280308	421	-1.00867962968261
422	26.035	422	-0.99684035725185	422	-1.00864071917678
423	26.0699999999999	423	-0.996819316491188	423	-1.00864620288777
424	26.1	424	-0.996822058346685	424	-1.00867375257496
425	26.1	425	-0.996802340829328	425	-1.00864523727779
426	26.1	426	-0.996787046044099	426	-1.00862600852598
427	26.1100000000001	427	-0.996865439269093	427	-1.0086086871519
428	26.155	428	-0.996809207389181	428	-1.00864812218662
429	26.1150000000001	429	-0.996787522888533	429	-1.00862604428931
430	26.17	430	-0.996820747024491	430	-1.00859851844434
431	26.175	431	-0.996816956111238	431	-1.00859029287785
432	26.1849999999999	432	-0.99680960078584	432	-1.00856933556497
433	26.19	433	-0.996842061970703	433	-1.00862199111162
434	26.215	434	-0.996828591115434	434	-1.00861626897841
435	26.2350000000001	435	-0.996804009784848	435	-1.00858972066453
436	26.215	436	-0.996814786469062	436	-1.00860240472648
437	26.235	437	-0.996810137235828	437	-1.0085847495613
438	26.23	438	-0.99686219672694	438	-1.00860930704967
439	26.3	439	-0.996845864805066	439	-1.00859371423667
440	26.26	440	-0.996867978465705	440	-1.00859544279774
441	26.3150000000001	441	-0.996898663405051	441	-1.00858886234455
442	26.315	442	-0.99688780327306	442	-1.00860316767758
443	26.3600000000001	443	-0.996874248970016	443	-1.0086026431487
444	26.345	444	-0.996857070649271	444	-1.00859222409781
445	26.325	445	-0.996793459601739	445	-1.00856090733959
446	26.36	446	-0.996805452239262	446	-1.00855578126192
447	26.385	447	-0.996865630006866	447	-1.00856367303731
448	26.36	448	-0.996842216945144	448	-1.00857183899825
449	26.3800000000001	449	-0.996857356755932	449	-1.0086078049897
450	26.405	450	-0.996842467288472	450	-1.00859264133669
451	26.3900000000001	451	-0.996808289463646	451	-1.00859886415656
452	26.4000000000001	452	-0.996834694724193	452	-1.00856257629511
453	26.4000000000001	453	-0.996831273365377	453	-1.00860036621653
454	26.4000000000001	454	-0.996849619954986	454	-1.0085796950103
455	26.44	455	-0.996846520466163	455	-1.0085812328336
456	26.455	456	-0.996831881342031	456	-1.0086186770428
457	26.46	457	-0.996873402571145	457	-1.00861173895628
458	26.45	458	-0.996890819314107	458	-1.00865391584649
459	26.4900000000001	459	-0.996830081254292	459	-1.00862666418708
460	26.47	460	-0.996835147726406	460	-1.00860030661097
461	26.52	461	-0.996884846837568	461	-1.00861921349279
462	26.54	462	-0.996881771190967	462	-1.00862072747387
463	26.57	463	-0.996892512111848	463	-1.00859292744335
464	26.525	464	-0.996897149423972	464	-1.00859714751659
465	26.59	465	-0.996852230678263	465	-1.00857441395819
466	26.55	466	-0.996889305333028	466	-1.00860513466087
467	26.57	467	-0.996999265659571	467	-1.00861992875944
468	26.57	468	-0.99702221379797	468	-1.00863101539254
469	26.5700000000001	469	-0.997010745689326	469	-1.00862315938048
470	26.6	470	-0.996951009002823	470	-1.00864926661326
471	26.575	471	-0.996943498702983	471	-1.00860763809415
472	26.6	472	-0.996983315213245	472	-1.00862747482261
473	26.6	473	-0.996906149862669	473	-1.0086232905127
474	26.6	474	-0.996887362191958	474	-1.00863235055695
475	26.605	475	-0.996981586652171	475	-1.00863640373465
476	26.605	476	-0.997055700198367	476	-1.00864106488899
477	26.625	477	-0.997062721732662	477	-1.00862619926375
478	26.605	478	-0.997018732833601	478	-1.00864088607233
479	26.6300000000001	479	-0.996955622472724	479	-1.00864671549554
480	26.635	480	-0.997007848859388	480	-1.00862388656825
481	26.635	481	-0.997042420080873	481	-1.00864460545892
482	26.7	482	-0.997017671854734	482	-1.00862522173266
483	26.68	483	-0.997033598458839	483	-1.00863092002365
484	26.695	484	-0.996981121728847	484	-1.00863570038911
485	26.6949999999999	485	-0.996982754921035	485	-1.00866037708858
486	26.715	486	-0.997001232642863	486	-1.00867407444495
487	26.74	487	-0.996976913576715	487	-1.00870710784314
488	26.7	488	-0.997009076733806	488	-1.00866500247959
489	26.745	489	-0.996999849794003	489	-1.00862996633478
490	26.785	490	-0.997026624608988	490	-1.00862615157931
491	26.8	491	-0.997030725471122	491	-1.00860067616541
492	26.79	492	-0.997070720798047	492	-1.00865286678874
493	26.8	493	-0.997012676909285	493	-1.00865199654765
494	26.84	494	-0.997056224727245	494	-1.0086448081178
495	26.8	495	-0.997020604448005	495	-1.00864057612345
496	26.8099999999999	496	-0.997031834134432	496	-1.00863242208362
497	26.845	497	-0.997000016689555	497	-1.00860792420081
498	26.81	498	-0.997070959220264	498	-1.00862616350042
499	26.825	499	-0.997152928778515	499	-1.00863530699245
500	26.835	500	-0.997131017776761	500	-1.00867318036164
501	26.84	501	-0.997106722552834	501	-1.00861358672847
502	26.9000000000001	502	-0.99712210078584	502	-1.00859225986114
503	26.9000000000001	503	-0.99709775787747	503	-1.00860826991302
504	26.9000000000001	504	-0.997082987621118	504	-1.00860457436866
505	26.9350000000001	505	-0.997101048104067	505	-1.00861128595407
506	26.9250000000001	506	-0.997112134737163	506	-1.00863193331807
507	26.92	507	-0.997060647459373	507	-1.00864148212787
508	26.945	508	-0.997128180552377	508	-1.00864609559777
509	26.94	509	-0.997131733043412	509	-1.00861663853284
510	26.94	510	-0.997172038319219	510	-1.00859571698329
511	26.9800000000001	511	-0.997099128805219	511	-1.00857132639048
512	26.98	512	-0.997152213511864	512	-1.00856603341726
513	27.0250000000001	513	-0.997183506427863	513	-1.0086058260853
514	27.05	514	-0.997148172255283	514	-1.00862263485161
515	27.045	515	-0.997137860494392	515	-1.00859887607767
516	27.045	516	-0.997177867742428	516	-1.00858827821012
517	27.0599999999999	517	-0.997215824559396	517	-1.00860060463874
518	27.05	518	-0.997148839837491	518	-1.0085895776112
519	27.05	519	-0.997151104848554	519	-1.00860357299535
520	27.07	520	-0.997156123636225	520	-1.00859571698329
521	27.075	521	-0.997130493247883	521	-1.00857790684367
522	27.09	522	-0.997150496871901	522	-1.00857605907149
523	27.1500000000001	523	-0.997199266136416	523	-1.0085787055581
524	27.165	524	-0.997235303654536	524	-1.00861111905852
525	27.1650000000001	525	-0.99718652246891	525	-1.00862140697719
526	27.175	526	-0.997181777866789	526	-1.00862923914702
527	27.2	527	-0.997158317120622	527	-1.00860081921874
528	27.1600000000001	528	-0.997188513294423	528	-1.00855890459297
529	27.19	529	-0.99716954680705	529	-1.00858905308232
530	27.16	530	-0.997244399462119	530	-1.008609342813
531	27.2400000000001	531	-0.997241562237736	531	-1.00860785267414
532	27.2500000000001	532	-0.997232752536812	532	-1.00858783712902
533	27.2500000000001	533	-0.997249656672007	533	-1.00864192320897
534	27.2500000000001	534	-0.997261506256199	534	-1.00859702830549
535	27.2500000000001	535	-0.997287434672313	535	-1.00862829737926
536	27.2500000000001	536	-0.997269636453803	536	-1.00862066786832
537	27.2500000000001	537	-0.997266429674983	537	-1.00859547856107
538	27.2500000000001	538	-0.997295707923247	538	-1.00860155832761
539	27.265	539	-0.997274619478141	539	-1.00862858348592
540	27.275	540	-0.997276216906996	540	-1.00864492732891
541	27.27	541	-0.997237437533379	541	-1.00862343356603
542	27.295	542	-0.997260612172885	542	-1.00858371242466
543	27.29	543	-0.997263580529488	543	-1.00858688344015
544	27.3150000000001	544	-0.997296363584344	544	-1.0085593814374
545	27.315	545	-0.997272163729305	545	-1.00854481383993
546	27.305	546	-0.997273856527047	546	-1.00857877708476
547	27.385	547	-0.997292560749981	547	-1.00857717965591
548	27.3800000000001	548	-0.997347028305486	548	-1.00860885404746
549	27.39	549	-0.997290546082246	549	-1.00864604791333
550	27.395	550	-0.997278732261387	550	-1.00866286860075
551	27.4050000000001	551	-0.997295290684367	551	-1.00863707131685
552	27.3800000000001	552	-0.997307533665217	552	-1.00864456969558
553	27.4000000000001	553	-0.997347219043259	553	-1.00865802862974
554	27.4100000000001	554	-0.997286361772335	554	-1.0086690794995
555	27.4000000000001	555	-0.997286886301213	555	-1.00863826342794
556	27.415	556	-0.997299272335393	556	-1.00861824788281
557	27.4200000000001	557	-0.997271043144884	557	-1.00857943274586
558	27.445	558	-0.997270792801556	558	-1.00859398842222
559	27.45	559	-0.997252350843061	559	-1.00859515669108
560	27.47	560	-0.997296375505455	560	-1.00860639829862
561	27.45	561	-0.997288757915618	561	-1.00856908522164
562	27.455	562	-0.997225111104753	562	-1.00858236533913
563	27.515	563	-0.997237377927825	563	-1.0086349255169
564	27.55	564	-0.997291523613336	564	-1.00865393968872
565	27.53	565	-0.997399493114366	565	-1.00863401951247
566	27.53	566	-0.9973739461738	566	-1.00862587739376
567	27.55	567	-0.997357590409705	567	-1.00859116311894
568	27.5699999999999	568	-0.997350807297627	568	-1.00857454509041
569	27.575	569	-0.997308642328527	569	-1.00860998655299
570	27.585	570	-0.997346622987716	570	-1.00859097238117
571	27.6	571	-0.997323031109331	571	-1.00863324464027
572	27.6100000000001	572	-0.997372348744946	572	-1.00865262836652
573	27.6600000000001	573	-0.997393818665599	573	-1.00862934643702
574	27.6250000000001	574	-0.997347040226596	574	-1.00864315108339
575	27.655	575	-0.997383769169146	575	-1.00867222667277
576	27.6500000000001	576	-0.997429248207065	576	-1.00864222123674
577	27.6900000000001	577	-0.99743572137026	577	-1.00861333638514
578	27.6500000000001	578	-0.997413226234074	578	-1.00863708323796
579	27.6500000000001	579	-0.997477612153811	579	-1.00863456788357
580	27.705	580	-0.997464880407416	580	-1.00861763990616
581	27.7	581	-0.997451600289921	581	-1.00861016536965
582	27.72	582	-0.997438522831312	582	-1.00861036802853
583	27.7450000000001	583	-0.997424742027161	583	-1.00859628919661
584	27.7500000000001	584	-0.997421904802777	584	-1.00857835984588
585	27.775	585	-0.997480818932631	585	-1.00857704852369
586	27.7	586	-0.997495768005646	586	-1.00860496776532
587	27.7450000000001	587	-0.997490367742428	587	-1.00863059815366
588	27.795	588	-0.997475430590524	588	-1.00866230830854
589	27.81	589	-0.997453042744335	589	-1.00866206988632
590	27.8	590	-0.99744573510338	590	-1.00865750410086
591	27.825	591	-0.997450205519951	591	-1.00864332990005
592	27.805	592	-0.997444173437858	592	-1.00863885948348
593	27.85	593	-0.997498342965591	593	-1.00863039549477
594	27.85	594	-0.997474107347219	594	-1.00860787651637
595	27.84	595	-0.997454413672084	595	-1.00861940423056
596	27.855	596	-0.997459599355306	596	-1.00863610570687
597	27.8750000000001	597	-0.997492024776837	597	-1.0086498626688
598	27.9050000000001	598	-0.99749109493019	598	-1.00863850185016
599	27.8900000000001	599	-0.997486326485847	599	-1.00860475318532
600	27.8800000000001	600	-0.997494552052338	600	-1.00861532721065
601	27.91	601	-0.997486254959182	601	-1.00864565451667
602	27.9000000000001	602	-0.997420080872816	602	-1.00863189755474
603	27.9400000000001	603	-0.997386487182422	603	-1.00862580586709
604	27.965	604	-0.997408612764172	604	-1.0086386568246
605	27.915	605	-0.997416886015106	605	-1.00864610751888
606	27.95	606	-0.997400041485466	606	-1.00864515383001
607	27.95	607	-0.997414561398489	607	-1.00861700808728
608	28.03	608	-0.997411581120775	608	-1.0086261396582
609	27.96	609	-0.997458872167544	609	-1.00866869802396
610	27.975	610	-0.997454556725414	610	-1.00862906033036
611	27.965	611	-0.9974698038262	611	-1.00863311350805
612	27.96	612	-0.997490975719081	612	-1.00860704203861
613	28.02	613	-0.99748761396582	613	-1.00861939230945
614	28.02	614	-0.997500238422217	614	-1.00859651569772
615	28.075	615	-0.997530136568246	615	-1.00861246614405
616	28.04	616	-0.997536895838102	616	-1.00858501182574
617	28.05	617	-0.997530410753796	617	-1.00860404983978
618	28.0650000000001	618	-0.997524819752804	618	-1.00859957942321
619	28.08	619	-0.997506950007629	619	-1.00863324464027
620	28.1300000000001	620	-0.997502872987716	620	-1.00860487239643
621	28.1150000000001	621	-0.997530935282673	621	-1.00859099622339
622	28.105	622	-0.997531674391547	622	-1.00860271467536
623	28.1500000000001	623	-0.997552297913329	623	-1.00859742170214
624	28.1400000000001	624	-0.997504994945449	624	-1.00859727864881
625	28.15	625	-0.997526452944991	625	-1.00859235523003
626	28.1550000000001	626	-0.997543309395743	626	-1.00863957475013
627	28.16	627	-0.99754200999466	627	-1.00861991683833
628	28.1700000000001	628	-0.997577463378348	628	-1.00859180685893
629	28.22	629	-0.997561381799801	629	-1.00859699254215
630	28.18	630	-0.99753993572137	630	-1.00856270742733
631	28.21	631	-0.99753047035935	631	-1.00857489080262
632	28.22	632	-0.997494742790112	632	-1.00861074950408
633	28.2650000000001	633	-0.997528586823835	633	-1.00863809653239
634	28.2550000000001	634	-0.997532377737087	634	-1.00861674582284
635	28.34	635	-0.997535811017014	635	-1.00863251745251
636	28.2550000000001	636	-0.997550128271153	636	-1.00863256513695
637	28.305	637	-0.997585164415961	637	-1.00863640373465
638	28.325	638	-0.997540019169147	638	-1.00861120250629
639	28.345	639	-0.997482523651484	639	-1.00863357843137
640	28.35	640	-0.997465750648509	640	-1.00864033770123
641	28.355	641	-0.997472378786145	641	-1.00859239099336
642	28.375	642	-0.997488651102464	642	-1.00860302462425
643	28.35	643	-0.997478613527123	643	-1.00863866874571
644	28.3600000000001	644	-0.997516844529641	644	-1.00862752250706
645	28.3750000000001	645	-0.997538612478065	645	-1.00862458991379
646	28.4200000000001	646	-0.997575913633936	646	-1.0086152676051
647	28.4300000000001	647	-0.997591208419165	647	-1.0086161497673
648	28.395	648	-0.997559653238727	648	-1.00864820563439
649	28.42	649	-0.997536109044785	649	-1.00866174801633
650	28.4400000000001	650	-0.997576616979477	650	-1.00865823128862
651	28.425	651	-0.997572361142901	651	-1.00863663023575
652	28.45	652	-0.997572063115129	652	-1.00860019932097
653	28.465	653	-0.997561238746471	653	-1.00858017185473
654	28.475	654	-0.99759294890135	654	-1.00861783064393
655	28.4950000000001	655	-0.997579799916075	655	-1.00865153162432
656	28.4900000000001	656	-0.997541652361334	656	-1.00866795891508
657	28.4800000000001	657	-0.997555647745479	657	-1.00862422035935
658	28.5000000000001	658	-0.997558496890974	658	-1.00865867236973
659	28.5050000000001	659	-0.997600936045624	659	-1.00864825331884
660	28.51	660	-0.997625422007324	660	-1.00858612048905
661	28.515	661	-0.997640466449226	661	-1.00856935940719
662	28.52	662	-0.997632252803845	662	-1.00856813153277
663	28.5050000000001	663	-0.997567413881895	663	-1.00860679169528
664	28.535	664	-0.997618066681926	664	-1.00860705395972
665	28.57	665	-0.997622918574045	665	-1.00859054322118
666	28.555	666	-0.997625183585107	666	-1.00858981603342
667	28.585	667	-0.997636103322652	667	-1.00857847905699
668	28.62	668	-0.997621130407416	668	-1.00858494029908
669	28.595	669	-0.997622405966278	669	-1.00860822222858
670	28.58	670	-0.997602497711147	670	-1.00860774538415
671	28.6400000000001	671	-0.997607516498817	671	-1.00863099155032
672	28.645	672	-0.997631311036087	672	-1.00863548580911
673	28.67	673	-0.997593568799115	673	-1.00865330786984
674	28.6600000000001	674	-0.997629367895018	674	-1.00863823958572
675	28.675	675	-0.997611414702068	675	-1.00862426804379
676	28.7	676	-0.997652995536736	676	-1.00860086690318
677	28.6750000000001	677	-0.997676205939574	677	-1.00860453860533
678	28.7350000000001	678	-0.997675097276265	678	-1.00861214427405
679	28.735	679	-0.99767670662623	679	-1.00865422579538
680	28.755	680	-0.997627615491722	680	-1.00861122634852
681	28.765	681	-0.997601067177844	681	-1.00863103923476
682	28.835	682	-0.997570036526284	682	-1.00861448081178
683	28.845	683	-0.997639262417029	683	-1.00862129968719
684	28.84	684	-0.997595917257954	684	-1.00866716020066
685	28.845	685	-0.99760546606775	685	-1.0086628209163
686	28.875	686	-0.997637402723735	686	-1.00862072747387
687	28.85	687	-0.997636663614862	687	-1.00859558585107
688	28.85	688	-0.997635209239338	688	-1.00862964446479
689	28.885	689	-0.997625720035096	689	-1.00861642395285
690	28.87	690	-0.997620796616312	690	-1.00863857337682
691	28.9000000000001	691	-0.997655057888914	691	-1.00862903648814
692	28.94	692	-0.99760559719997	692	-1.00863477054246
693	28.95	693	-0.997588693064775	693	-1.00859504940108
694	28.925	694	-0.99760087644007	694	-1.00861309796292
695	28.9850000000001	695	-0.99760352292668	695	-1.00863457980468
696	28.98	696	-0.997595631151293	696	-1.00860213054093
697	29.0150000000001	697	-0.997597681582361	697	-1.00857846713588
698	29.045	698	-0.997616302357519	698	-1.00856330348287
699	29.055	699	-0.997643208304723	699	-1.00860404983978
700	29.065	700	-0.997632193198291	700	-1.00863362611582
701	29.1	701	-0.997670006961929	701	-1.00866447795071
702	29.1	702	-0.997662198634318	702	-1.00863312542916
703	29.1	703	-0.997643375200275	703	-1.00860787651637
704	29.115	704	-0.997644364652476	704	-1.00861239461738
705	29.1	705	-0.997671854734112	705	-1.00862821393149
706	29.125	706	-0.997662425135424	706	-1.00863519970245
707	29.105	707	-0.997664415960937	707	-1.00862221761273
708	29.1500000000001	708	-0.997615491721981	708	-1.00861140516518
709	29.155	709	-0.997605144197757	709	-1.00863411488136
710	29.205	710	-0.997652006084535	710	-1.00867145180057
711	29.1950000000001	711	-0.997662031738766	711	-1.00862709334707
712	29.2500000000001	712	-0.997668445296407	712	-1.00861322909514
713	29.23	713	-0.997662317845426	713	-1.00862290903716
714	29.2450000000001	714	-0.997637510013733	714	-1.00863896677348
715	29.29	715	-0.997641908903639	715	-1.00864895666438
716	29.26	716	-0.997652721351187	716	-1.00862886959258
717	29.3199999999999	717	-0.997637247749294	717	-1.00862717679484
718	29.35	718	-0.997627615491722	718	-1.00861452849622
719	29.37	719	-0.997603320267796	719	-1.00861909428168
720	29.39	720	-0.997617673285267	720	-1.00858273489357
721	29.37	721	-0.997650217917907	721	-1.00858191233692
722	29.425	722	-0.997658324273289	722	-1.00860463397421
723	29.42	723	-0.997688186655985	723	-1.0085873841268
724	29.45	724	-0.997684944113832	724	-1.00858476148241
725	29.45	725	-0.997633027676051	725	-1.00858860008011
726	29.505	726	-0.99764873970016	726	-1.00861078526741
727	29.5050000000001	727	-0.997671365968566	727	-1.00862211032273
728	29.55	728	-0.997666359102007	728	-1.0085753080415
729	29.51	729	-0.997636127164874	729	-1.00858697880903
730	29.575	730	-0.99766446364538	730	-1.00860511081865
731	29.6	731	-0.997675550278477	731	-1.0086115362974
732	29.66	732	-0.997676444361792	732	-1.00860643406195
733	29.66	733	-0.997691786831464	733	-1.00862915569924
734	29.6700000000001	734	-0.997681415465019	734	-1.00862200303273
735	29.68	735	-0.997695100900282	735	-1.00860476510643
736	29.7	736	-0.997691560330358	736	-1.00861569676509
737	29.675	737	-0.997690821221485	737	-1.00861732995727
738	29.725	738	-0.997687638284886	738	-1.00861722266728
739	29.725	739	-0.99767837558175	739	-1.00861762798505
740	29.7500000000001	740	-0.997683644712749	740	-1.00862886959258
741	29.7500000000001	741	-0.997655439364462	741	-1.00859413147555
742	29.785	742	-0.997659266041047	742	-1.00858771791791
743	29.85	743	-0.997676217860685	743	-1.00860409752422
744	29.85	744	-0.997690094033723	744	-1.00858213883803
745	29.85	745	-0.997688699263752	745	-1.00861506494621
746	29.89	746	-0.997708333333333	746	-1.00861556563287
747	29.93	747	-0.9976687671664	747	-1.00861864127947
748	29.95	748	-0.997631013008316	748	-1.00857933737697
749	29.955	749	-0.997652244506752	749	-1.00856286240177
750	29.965	750	-0.997651708056764	750	-1.00857639286259
751	29.9850000000001	751	-0.997650504024567	751	-1.00861530336843
752	30.0000000000001	752	-0.997675299935149	752	-1.00862532902266
753	30.085	753	-0.997658431563286	753	-1.00860852025635
754	30.09	754	-0.997618460078584	754	-1.00864497501335
755	30.1	755	-0.997611331254291	755	-1.00860741159304
756	30.105	756	-0.997625290875105	756	-1.00861101176852
757	30.205	757	-0.997678208686198	757	-1.00862020294499
758	30.2350000000001	758	-0.99766724126421	758	-1.00862827353704
759	30.255	759	-0.997640084973678	759	-1.00861954728389
760	30.225	760	-0.997649729152361	760	-1.00863993238346
761	30.3	761	-0.997612201495384	761	-1.00864545185779
762	30.3150000000001	762	-0.997649335755703	762	-1.00864186360342
763	30.34	763	-0.997610317959869	763	-1.00864732347219
764	30.35	764	-0.997669100957504	764	-1.00866195067521
765	30.355	765	-0.997710765239948	765	-1.00865470263981
766	30.4	766	-0.997682953288319	766	-1.00863813229572
767	30.43	767	-0.997677576867323	767	-1.00866097314412
768	30.46	768	-0.997637664988174	768	-1.00863968204013
769	30.465	769	-0.997667551213092	769	-1.00863661831464
770	30.48	770	-0.997660410467689	770	-1.0086606155108
771	30.55	771	-0.997652888246738	771	-1.00863374532692
772	30.59	772	-0.997647774090181	772	-1.00868168011368
773	30.595	773	-0.997678208686198	773	-1.00867077229725
774	30.605	774	-0.997679508087282	774	-1.00865463111315
775	30.655	775	-0.997662186713207	775	-1.00866043669413
776	30.68	776	-0.997650933184558	776	-1.00866993781949
777	30.7	777	-0.997664535172045	777	-1.0086739075494
778	30.76	778	-0.997648894674601	778	-1.00864844405661
779	30.805	779	-0.997659242198825	779	-1.00868040455482
780	30.85	780	-0.997649145017929	780	-1.0086729180972
781	30.8750000000001	781	-0.997670877203021	781	-1.00862292095827
782	30.9200000000001	782	-0.997685528248264	782	-1.00861706769284
783	30.915	783	-0.997709549286641	783	-1.00864610751888
784	30.96	784	-0.99769882028687	784	-1.00865461919204
785	30.9650000000001	785	-0.99771496147097	785	-1.00865135280766
786	31.0000000000001	786	-0.997657430189975	786	-1.00863055046922
787	31.0000000000001	787	-0.997660911154345	787	-1.00861609016175
788	31.065	788	-0.997672856107423	788	-1.0086202148661
789	31.105	789	-0.997701204509041	789	-1.00863100347143
790	31.14	790	-0.997706032558938	790	-1.00865595435645
791	31.1850000000001	791	-0.997703612573434	791	-1.00866005521859
792	31.2	792	-0.997712100404364	792	-1.00863617723354
793	31.2350000000001	793	-0.997700298504616	793	-1.00865391584649
794	31.3	794	-0.997662341687648	794	-1.00863812037461
795	31.3	795	-0.997664034485389	795	-1.00863637989242
796	31.355	796	-0.997688007839323	796	-1.00864154173343
797	31.4000000000001	797	-0.997692454413672	797	-1.00861557755398
798	31.4100000000001	798	-0.997683227473869	798	-1.00859937676432
799	31.385	799	-0.9976989633402	799	-1.00861223964294
800	31.5049999999999	800	-0.997718680857557	800	-1.00863081273365
801	31.515	801	-0.9977067597467	801	-1.00860575455863
802	31.5650000000001	802	-0.997681832703899	802	-1.00860203517205
803	31.6500000000001	803	-0.997700584611276	803	-1.00859321355001
804	31.685	804	-0.997670459964141	804	-1.00861108329519
805	31.7500000000001	805	-0.997691274223697	805	-1.00866713635843
806	31.7350000000001	806	-0.997692525940337	806	-1.00865551327535
807	31.8099999999999	807	-0.997694254501411	807	-1.00861974994278
808	31.83	808	-0.997688162813764	808	-1.00863378109026
809	31.8600000000001	809	-0.997681582360571	809	-1.0086588631075
810	31.915	810	-0.99768546864271	810	-1.00866761320287
811	31.925	811	-0.99766529812314	811	-1.00861731803616
812	32.01	812	-0.997654664492256	812	-1.00860872291524
813	32.05	813	-0.997684240768292	813	-1.00861519607843
814	32.05	814	-0.9976812843328	814	-1.00861266880293
815	32.105	815	-0.997700274662394	815	-1.00862844043259
816	32.165	816	-0.997688150892653	816	-1.00862017910277
817	32.205	817	-0.997686493858244	817	-1.00862675955596
818	32.205	818	-0.997671723601892	818	-1.00863590304799
819	32.285	819	-0.997670686465247	819	-1.00861755645838
820	32.32	820	-0.997697866598001	820	-1.00862768940261
821	32.3700000000001	821	-0.997689044975967	821	-1.00863223134585
822	32.3700000000001	822	-0.997675335698482	822	-1.00860687514305
823	32.42	823	-0.997671771286335	823	-1.00862070363165
824	32.4750000000001	824	-0.997707951857786	824	-1.00863035973144
825	32.51	825	-0.997724581807431	825	-1.00864600022889
826	32.56	826	-0.997679973010605	826	-1.00862326667048
827	32.595	827	-0.997696400301366	827	-1.00858700265126
828	32.6250000000001	828	-0.997687256809338	828	-1.00860304846647
829	32.71	829	-0.997688425078203	829	-1.00860054503319
830	32.8	830	-0.997663772220951	830	-1.00857902742809
831	32.81	831	-0.997664129854276	831	-1.0086110952163
832	32.885	832	-0.997661304551004	832	-1.00859705214771
833	32.915	833	-0.997694182974746	833	-1.00865141241321
834	32.9450000000001	834	-0.997696340695812	834	-1.00865680075532
835	32.9750000000001	835	-0.997716535057603	835	-1.00865484569314
836	33.0700000000001	836	-0.997694433318074	836	-1.00860976005188
837	33.135	837	-0.997712422274357	837	-1.00861405165179
838	33.17	838	-0.997689211871519	838	-1.00863866874571
839	33.265	839	-0.997705889505608	839	-1.00860613603418
840	33.27	840	-0.997697365911345	840	-1.00858424887465
841	33.3750000000001	841	-0.99770411326009	841	-1.00856308890288
842	33.365	842	-0.997708178358892	842	-1.00859588387884
843	33.45	843	-0.997707939936675	843	-1.00862299248493
844	33.5	844	-0.997727824349584	844	-1.00861732995727
845	33.575	845	-0.997732461661708	845	-1.00862201495384
846	33.6100000000001	846	-0.997740389200427	846	-1.00859029287785
847	33.6500000000001	847	-0.997724832150759	847	-1.00855371890974
848	33.69	848	-0.997724188410773	848	-1.00855935759518
849	33.7400000000001	849	-0.997707415407797	849	-1.00857520075151
850	33.7550000000001	850	-0.997698450732433	850	-1.00857362716487
851	33.82	851	-0.997697532806897	851	-1.00860627908751
852	33.885	852	-0.997658991855497	852	-1.00861223964294
853	33.9200000000001	853	-0.997653007457847	853	-1.00860898517968
854	33.9650000000001	854	-0.997658824959945	854	-1.0086338287747
855	34.09	855	-0.997681880388342	855	-1.00865207999542
856	34.1250000000001	856	-0.997720039864194	856	-1.00863199292363
857	34.2	857	-0.997686374647135	857	-1.00863697594797
858	34.26	858	-0.997678196765088	858	-1.00861498149844
859	34.3400000000001	859	-0.997678315976196	859	-1.00861818827726
860	34.385	860	-0.997674954222934	860	-1.008598804551
861	34.475	861	-0.997716701953155	861	-1.00858410582132
862	34.53	862	-0.997710812924391	862	-1.00855812972076
863	34.6100000000001	863	-0.997695720798047	863	-1.00855714026856
864	34.6400000000001	864	-0.997668969825284	864	-1.00856479362173
865	34.68	865	-0.997635030422675	865	-1.00856374456397
866	34.77	866	-0.99764498455024	866	-1.0085683818761
867	34.835	867	-0.997656512264439	867	-1.00854711461433
868	34.92	868	-0.99768365663386	868	-1.00858978027009
869	34.96	869	-0.997665441176471	869	-1.00857894398032
870	35.03	870	-0.997660219729915	870	-1.00856016823072
871	35.0650000000001	871	-0.997652280270085	871	-1.0085874914168
872	35.1150000000001	872	-0.997659146829938	872	-1.00859785086214
873	35.175	873	-0.997702742332341	873	-1.008578264477
874	35.22	874	-0.99773151989395	874	-1.00861798561837
875	35.29	875	-0.997699082551308	875	-1.00861624513619
876	35.3750000000001	876	-0.997753156710155	876	-1.00861294298848
877	35.405	877	-0.997724140726329	877	-1.00861389667735
878	35.5000000000001	878	-0.997672295815213	878	-1.00861841477836
879	35.5050000000001	879	-0.997641956588083	879	-1.0086305385481
880	35.6000000000001	880	-0.997604297798886	880	-1.00859730249104
881	35.655	881	-0.997596644445716	881	-1.0085996747921
882	35.7400000000001	882	-0.997620379377432	882	-1.00862054865721
883	35.8	883	-0.997666800183108	883	-1.00862747482261
884	35.8550000000001	884	-0.99765986209659	884	-1.00860873483635
885	35.925	885	-0.997644483863584	885	-1.00860233319982
886	36.01	886	-0.997659385252155	886	-1.0085973740177
887	36.075	887	-0.997681188963912	887	-1.00861079718853
888	36.15	888	-0.997688627737087	888	-1.00858405813687
889	36.2	889	-0.9976750257496	889	-1.00856749971389
890	36.2	890	-0.997643065251392	890	-1.00859252212558
891	36.3050000000001	891	-0.997679508087282	891	-1.00858806363012
892	36.3750000000001	892	-0.997680414091707	892	-1.00859653953994
893	36.4450000000001	893	-0.99765180342565	893	-1.00860667248417
894	36.535	894	-0.997640621423667	894	-1.00858933918898
895	36.595	895	-0.997647833695735	895	-1.00860357299535
896	36.6300000000001	896	-0.997685420958267	896	-1.00857880092699
897	36.745	897	-0.997658216983291	897	-1.00860495584421
898	36.81	898	-0.997650301365683	898	-1.00860263122759
899	36.92	899	-0.997646021686885	899	-1.00861276417182
900	36.9850000000001	900	-0.997656548027771	900	-1.00854830672541
901	37.02	901	-0.997635924505989	901	-1.00855530441749
902	37.08	902	-0.997629105630579	902	-1.00853989042115
903	37.15	903	-0.997596668287938	903	-1.00853923476005
904	37.25	904	-0.997621344987411	904	-1.00854812790875
905	37.3700000000001	905	-0.997636592088197	905	-1.00859055514229
906	37.395	906	-0.997623240444037	906	-1.00855110818647
907	37.495	907	-0.997639369707027	907	-1.00854359788663
908	37.6150000000001	908	-0.997683155947204	908	-1.00856244516289
909	37.6400000000001	909	-0.997677409971771	909	-1.00857125486381
910	37.74	910	-0.997654616807813	910	-1.00856112191959
911	37.845	911	-0.997663915274281	911	-1.00856217097734
912	37.925	912	-0.997659826333257	912	-1.00854192893111
913	38.0049999999999	913	-0.997657442111086	913	-1.00855615081636
914	38.105	914	-0.997655928130007	914	-1.00856211137179
915	38.18	915	-0.997679722667277	915	-1.00859818465324
916	38.29	916	-0.997705114633402	916	-1.00860118877317
917	38.33	917	-0.997689676794842	917	-1.00861353904402
918	38.43	918	-0.997715128366522	918	-1.00862040560388
919	38.52	919	-0.9976843599794	919	-1.00860106956207
920	38.6200000000001	920	-0.997701872091249	920	-1.00861657892729
921	38.735	921	-0.997708953231098	921	-1.00861848630503
922	38.81	922	-0.99769994087129	922	-1.00861899891279
923	38.915	923	-0.997700668059052	923	-1.00861929694057
924	39.0000000000001	924	-0.997716809243153	924	-1.00864181591897
925	39.065	925	-0.997696638723583	925	-1.00862819008927
926	39.18	926	-0.997678494792859	926	-1.00862870269703
927	39.23	927	-0.997695172426947	927	-1.00862685492485
928	39.305	928	-0.997683418211643	928	-1.00861748493172
929	39.3700000000001	929	-0.997694147211414	929	-1.00859351157778
930	39.4700000000001	930	-0.997665441176471	930	-1.00860478894865
931	39.5650000000001	931	-0.997681081673914	931	-1.00863885948348
932	39.64	932	-0.997659206435493	932	-1.00865497682536
933	39.74	933	-0.997668278400855	933	-1.00865653849088
934	39.795	934	-0.997675144960708	934	-1.00866280899519
935	39.91	935	-0.99766669289311	935	-1.00863359035248
936	40.035	936	-0.997702980754559	936	-1.00865331979095
937	40.145	937	-0.997691703383688	937	-1.00863564078355
938	40.2	938	-0.997669041351949	938	-1.0086585293164
939	40.275	939	-0.997690845063706	939	-1.00867071269169
940	40.385	940	-0.99768198767834	940	-1.00869288595789
941	40.5	941	-0.997688436999314	941	-1.00866850728618
942	40.5650000000001	942	-0.997645878633555	942	-1.00861578021286
943	40.6250000000001	943	-0.997681177042801	943	-1.00861895122835
944	40.705	944	-0.997702551594568	944	-1.00861760414282
945	40.845	945	-0.997708762493324	945	-1.00865893463417
946	40.9350000000001	946	-0.99769729438468	946	-1.00863002594034
947	41.0050000000001	947	-0.997699726291295	947	-1.00863523546578
948	41.06	948	-0.99770048924239	948	-1.00864148212787
949	41.195	949	-0.997693408102541	949	-1.00863695210575
950	41.295	950	-0.997694743266957	950	-1.00861237077516
951	41.39	951	-0.997692776283665	951	-1.00864059996567
952	41.4950000000001	952	-0.997662675478752	952	-1.00861210851072
953	41.6000000000001	953	-0.997658228904402	953	-1.00858881466011
954	41.75	954	-0.997682226100557	954	-1.00860966468299
955	41.825	955	-0.997716272793164	955	-1.00863198100252
956	41.95	956	-0.997739137483787	956	-1.00862289711605
957	42.035	957	-0.997711087109941	957	-1.0086005569543
958	42.1250000000001	958	-0.99769103580148	958	-1.00857450932708
959	42.215	959	-0.997681045910582	959	-1.00858185273137
960	42.3700000000001	960	-0.99768672035935	960	-1.00861243038071
961	42.43	961	-0.997664225223163	961	-1.00863924095903
962	42.54	962	-0.997641443980316	962	-1.00860607642863
963	42.6300000000001	963	-0.997634994659343	963	-1.00863409103914
964	42.7549999999999	964	-0.997652983615625	964	-1.00862982328145
965	42.84	965	-0.997656059262226	965	-1.00865072098878
966	43.0000000000001	966	-0.997641610875868	966	-1.00870194600214
967	43.08	967	-0.997642779144732	967	-1.00865651464866
968	43.21	968	-0.997637688830396	968	-1.00864704928664
969	43.31	969	-0.997643339436942	969	-1.0086265807393
970	43.45	970	-0.99769368228809	970	-1.00863246976806
971	43.535	971	-0.997697699702449	971	-1.00862424420157
972	43.6150000000001	972	-0.997690785458152	972	-1.00861279993515
973	43.73	973	-0.997634625104906	973	-1.00857059920272
974	43.92	974	-0.997660219729915	974	-1.00853924668116
975	43.9900000000001	975	-0.997671318284123	975	-1.00854941538872
976	44.07	976	-0.997672164682994	976	-1.00854946307317
977	44.17	977	-0.9976864461738	977	-1.00856845340276
978	44.275	978	-0.997648560883497	978	-1.00858889810788
979	44.4200000000001	979	-0.997683537422751	979	-1.00854828288319
980	44.535	980	-0.997699571316854	980	-1.00855963178073
981	44.695	981	-0.997722948615244	981	-1.00859814888991
982	44.8050000000001	982	-0.997709859235523	982	-1.00860828183413
983	44.92	983	-0.997686851491569	983	-1.00861030842298
984	45.015	984	-0.997668850614176	984	-1.00861027265965
985	45.14	985	-0.997652125295644	985	-1.00859531166552
986	45.235	986	-0.997660303177691	986	-1.00862612773709
987	45.3700000000001	987	-0.99771218385214	987	-1.00864399748226
988	45.485	988	-0.997711850061036	988	-1.00864479619669
989	45.575	989	-0.997668230716411	989	-1.00858691920348
990	45.69	990	-0.997641181715877	990	-1.00858005264363
991	45.8750000000001	991	-0.997676229781796	991	-1.00855187113756
992	46.01	992	-0.997699487869078	992	-1.00857088530938
993	46.1150000000001	993	-0.997733141165026	993	-1.00860557574197
994	46.2350000000001	994	-0.997728968776226	994	-1.0086442597467
995	46.3450000000001	995	-0.997700620374609	995	-1.00863226710918
996	46.4650000000001	996	-0.997688746948196	996	-1.00860888981079
997	46.6000000000001	997	-0.99771802519646	997	-1.00862431572824
998	46.695	998	-0.997692597467002	998	-1.00864106488899
999	46.895	999	-0.997662484740978	999	-1.00864683470665
1000	47.025	1000	-0.99766055352102	1000	-1.00866276131075
1001	47.14	1001	-0.997662639715419	1001	-1.00861715114061
1002	47.29	1002	-0.997705794136721	1002	-1.00861870088502
1003	47.39	1003	-0.99771914578088	1003	-1.00858920805676
1004	47.4850000000001	1004	-0.997691715304799	1004	-1.00859185454337
1005	47.64	1005	-0.997659230277714	1005	-1.00861445696956
1006	47.7250000000001	1006	-0.997680712119478	1006	-1.00864059996567
1007	47.89	1007	-0.99771775101091	1007	-1.00864280537118
1008	48.0600000000001	1008	-0.99769715133135	1008	-1.00861927309834
1009	48.1400000000001	1009	-0.997666037232014	1009	-1.00860941433967
1010	48.265	1010	-0.997689140344854	1010	-1.00862929875258
1011	48.475	1011	-0.997698903734646	1011	-1.00859018558785
1012	48.5050000000001	1012	-0.997715748264286	1012	-1.00860565918975
1013	48.65	1013	-0.997680092221713	1013	-1.00858780136568
1014	48.775	1014	-0.997658991855497	1014	-1.00857999303807
1015	48.935	1015	-0.997668886377508	1015	-1.00858252031357
1016	49.04	1016	-0.997717345693141	1016	-1.0086009980354
1017	49.2150000000001	1017	-0.997710348001068	1017	-1.00864516575113
1018	49.3500000000001	1018	-0.997715831712062	1018	-1.00867085574502
1019	49.47	1019	-0.997716427767605	1019	-1.00866321431296
1020	49.585	1020	-0.997719586861982	1020	-1.00866422760739
1021	49.755	1021	-0.997736979762722	1021	-1.00863564078355
1022	49.96	1022	-0.997714389257649	1022	-1.00864398556115
1023	50.02	1023	-0.997687602521553	1023	-1.00868983415351
1024	50.1849999999999	1024	-0.997724867914092	1024	-1.0086869730869
1025	50.345	1025	-0.99767364290074	1025	-1.00868044031815
1026	50.4450000000001	1026	-0.997635543030442	1026	-1.00871105373083
1027	50.62	1027	-0.997645592526894	1027	-1.00870624952316
1028	50.7450000000001	1028	-0.99763203822385	1028	-1.00866705291066
1029	50.89	1029	-0.997642302300298	1029	-1.00866872186618
1030	51.07	1030	-0.997645270656901	1030	-1.00864895666438
1031	51.14	1031	-0.997668290321965	1031	-1.00865551327535
1032	51.29	1032	-0.997696304932479	1032	-1.00864020656901
1033	51.4750000000001	1033	-0.997691226539254	1033	-1.00865268797208
1034	51.595	1034	-0.997712148088807	1034	-1.00863314927138
1035	51.77	1035	-0.997699511711299	1035	-1.00861269264515
1036	51.885	1036	-0.997677922579538	1036	-1.00859909065766
1037	52	1037	-0.997674608510719	1037	-1.00861730611505
1038	52.21	1038	-0.997697449359121	1038	-1.00862575818265
1039	52.345	1039	-0.997700286583505	1039	-1.00868172779812
1040	52.545	1040	-0.997712231536584	1040	-1.0086982862211
1041	52.65	1041	-0.997696471828031	1041	-1.00873315547036
1042	52.81	1042	-0.997711027504387	1042	-1.00869556820783
1043	52.9800000000001	1043	-0.997720433260853	1043	-1.00868754530022
1044	53.155	1044	-0.997652459086747	1044	-1.00866845960174
1045	53.285	1045	-0.997658515011063	1045	-1.00864820563439
1046	53.4300000000001	1046	-0.997694850556954	1046	-1.00868383783474
1047	53.595	1047	-0.997712446116579	1047	-1.00869017986572
1048	53.75	1048	-0.997688830395972	1048	-1.00868095292592
1049	53.915	1049	-0.997680330643931	1049	-1.00868315833143
1050	54.105	1050	-0.997679424639506	1050	-1.00864926661326
1051	54.24	1051	-0.997654664492256	1051	-1.00862129968719
1052	54.4300000000001	1052	-0.997643804360266	1052	-1.00865720607309
1053	54.54	1053	-0.997622632467384	1053	-1.00865752794308
1054	54.745	1054	-0.997649729152361	1054	-1.00865676499199
1055	54.885	1055	-0.997694695582513	1055	-1.00869220645457
1056	55.0750000000001	1056	-0.997670757991913	1056	-1.00867563611048
1057	55.2050000000001	1057	-0.997668540665293	1057	-1.00865893463416
1058	55.37	1058	-0.997647535667964	1058	-1.00866394150072
1059	55.535	1059	-0.997658884565499	1059	-1.00865558480201
1060	55.685	1060	-0.997662353608759	1060	-1.00863224326696
1061	55.8200000000001	1061	-0.997680366407263	1061	-1.00865269989319
1062	56.025	1062	-0.997693753814756	1062	-1.00863978933013
1063	56.2	1063	-0.997715974765393	1063	-1.00863477054246
1064	56.345	1064	-0.997732974269474	1064	-1.00863316119249
1065	56.53	1065	-0.997719682230869	1065	-1.00862202687495
1066	56.64	1066	-0.997746194781415	1066	-1.00862194342718
1067	56.885	1067	-0.997728336957351	1067	-1.00863761968795
1068	57.015	1068	-0.997708321412222	1068	-1.00861656700618
1069	57.1900000000001	1069	-0.99770160982681	1069	-1.00860383525979
1070	57.33	1070	-0.997707355802243	1070	-1.00856152723735
1071	57.5550000000001	1071	-0.997725285152972	1071	-1.00856748779278
1072	57.6950000000001	1072	-0.99770759422446	1072	-1.00858029106584
1073	57.8600000000001	1073	-0.997687292572671	1073	-1.00857893205921
1074	58.03	1074	-0.997659289883268	1074	-1.00860258354314
1075	58.195	1075	-0.997657382505531	1075	-1.008604395552
1076	58.39	1076	-0.997721899557488	1076	-1.0085949540322
1077	58.55	1077	-0.99769326504921	1077	-1.00862059634165
1078	58.7449999999999	1078	-0.997705186160067	1078	-1.00863961051347
1079	58.915	1079	-0.997651421950103	1079	-1.00863173065919
1080	59.08	1080	-0.997663772220951	1080	-1.00865429732204
1081	59.225	1081	-0.997690666247043	1081	-1.00866104467079
1082	59.4300000000001	1082	-0.99767587214847	1082	-1.00864092183566
1083	59.585	1083	-0.997680509460594	1083	-1.00863013323034
1084	59.8	1084	-0.997661221103227	1084	-1.00866016250858
1085	59.96	1085	-0.997665143148699	1085	-1.00865254491875
1086	60.155	1086	-0.997652924010071	1086	-1.00865931610971
1087	60.31	1087	-0.997659552147707	1087	-1.00863293469139
1088	60.5350000000001	1088	-0.997683191710536	1088	-1.0086360222591
1089	60.7	1089	-0.997710383764401	1089	-1.00859220025559
1090	60.8800000000001	1090	-0.997723139353017	1090	-1.00858826628901
1091	61.0800000000001	1091	-0.997679460402838	1091	-1.0085856198024
1092	61.2450000000001	1092	-0.997699499790188	1092	-1.00861053492409
1093	61.4	1093	-0.997664475566491	1093	-1.00859420300221
1094	61.635	1094	-0.997647821774624	1094	-1.00863354266804
1095	61.835	1095	-0.997652614061189	1095	-1.00866913910506
1096	62.025	1096	-0.997663283455406	1096	-1.0086556801709
1097	62.17	1097	-0.997660517757687	1097	-1.00862796358816
1098	62.41	1098	-0.997668302243076	1098	-1.00862721255817
1099	62.58	1099	-0.997679150453956	1099	-1.00858684767681
1100	62.7450000000001	1100	-0.997717917906462	1100	-1.0085827706569
1101	62.925	1101	-0.997676694705119	1101	-1.00861555371176
1102	63.12	1102	-0.997688890001526	1102	-1.00862644960708
1103	63.3300000000001	1103	-0.997674846932937	1103	-1.00867674477379
1104	63.515	1104	-0.997650945105669	1104	-1.00867483739605
1105	63.705	1105	-0.997675776779584	1105	-1.0086744559205
1106	63.855	1106	-0.997655284390021	1106	-1.00866111619745
1107	64.13	1107	-0.997680151827268	1107	-1.00863322079805
1108	64.275	1108	-0.997698844129091	1108	-1.00862561512932
1109	64.455	1109	-0.997718490119783	1109	-1.00863587920577
1110	64.68	1110	-0.997709966525521	1110	-1.00863421025025
1111	64.925	1111	-0.997694063763638	1111	-1.00867126106279
1112	65.0650000000001	1112	-0.997700393873502	1112	-1.00865846971084
1113	65.285	1113	-0.997728623064012	1113	-1.0086636911574
1114	65.5	1114	-0.997699320973526	1114	-1.00868212119478
1115	65.68	1115	-0.997727037556268	1115	-1.00867244125277
1116	65.905	1116	-0.997729493305104	1116	-1.00869926375219
1117	66.1000000000001	1117	-0.997729958228427	1117	-1.00865314097429
1118	66.3000000000001	1118	-0.99771552176318	1118	-1.00867465857939
1119	66.47	1119	-0.997698438811322	1119	-1.00871088683528
1120	66.685	1120	-0.99768936684596	1120	-1.0087104695964
1121	66.835	1121	-0.997681165121691	1121	-1.00870145723659
1122	67.075	1122	-0.997691894121462	1122	-1.00867154716945
1123	67.265	1123	-0.99768031872282	1123	-1.00867208361944
1124	67.4450000000001	1124	-0.997690332455939	1124	-1.00865291447318
1125	67.67	1125	-0.997679973010605	1125	-1.00867450360494
1126	67.8600000000001	1126	-0.997699499790188	1126	-1.00867773422599
1127	68.0700000000001	1127	-0.997687328336004	1127	-1.00867027161059
1128	68.3	1128	-0.997694850556954	1128	-1.00864249542229
1129	68.5	1129	-0.997721196211948	1129	-1.00865800478752
1130	68.72	1130	-0.9976885323682	1130	-1.00866030556191
1131	68.8500000000001	1131	-0.997686148146029	1131	-1.00866221293965
1132	69.0900000000001	1132	-0.997687006466011	1132	-1.00867391947051
1133	69.285	1133	-0.997716010528725	1133	-1.00864701352331
1134	69.475	1134	-0.997744072823682	1134	-1.00863107499809
1135	69.7	1135	-0.997700465400168	1135	-1.00863030012589
1136	69.9	1136	-0.997715485999848	1136	-1.00864615520333
1137	70.155	1137	-0.997690868905928	1137	-1.00864627441443
1138	70.3600000000001	1138	-0.99767754110399	1138	-1.00862771324483
1139	70.575	1139	-0.997683120183871	1139	-1.00860884212634
1140	70.725	1140	-0.997701442931258	1140	-1.00862536478599
1141	71.01	1141	-0.997680604829481	1141	-1.00863267242695
1142	71.215	1142	-0.997677791447318	1142	-1.00862183613718
1143	71.425	1143	-0.997688127050431	1143	-1.00860468165866
1144	71.6450000000001	1144	-0.997684574559396	1144	-1.00860908054856
1145	71.8700000000001	1145	-0.997691917963684	1145	-1.00862344548714
1146	72.045	1146	-0.997690678168155	1146	-1.00863014515145
1147	72.2450000000001	1147	-0.99770160982681	1147	-1.00861289530404
1148	72.515	1148	-0.997707081616693	1148	-1.00863500896468
1149	72.6900000000001	1149	-0.997711027504387	1149	-1.00862655689708
1150	72.895	1150	-0.997695935378042	1150	-1.00863779850462
1151	73.145	1151	-0.997709000915541	1151	-1.00863246976806
1152	73.375	1152	-0.997714317730984	1152	-1.00864529688334
1153	73.615	1153	-0.997684085793851	1153	-1.00863875219348
1154	73.8300000000001	1154	-0.997701109140154	1154	-1.00860866330968
1155	74.01	1155	-0.997703266861219	1155	-1.00863719052796
1156	74.235	1156	-0.997733629930572	1156	-1.00864875400549
1157	74.485	1157	-0.997712803749904	1157	-1.00861265688182
1158	74.69	1158	-0.99769158417258	1158	-1.00859893568322
1159	74.935	1159	-0.997732700083925	1159	-1.00862216992828
1160	75.175	1160	-0.997690392061494	1160	-1.00860750696193
1161	75.385	1161	-0.997670233463035	1161	-1.0086579809453
1162	75.59	1162	-0.997651886873426	1162	-1.00864287689784
1163	75.8300000000002	1163	-0.997656548027771	1163	-1.00864516575113
1164	76.0350000000001	1164	-0.997654426070039	1164	-1.00864827716106
1165	76.27	1165	-0.997681689650568	1165	-1.00865520332647
1166	76.51	1166	-0.997662806610971	1166	-1.00864350871672
1167	76.73	1167	-0.997678041790646	1167	-1.00869971675441
1168	76.9300000000001	1168	-0.997677898737316	1168	-1.00869306477455
1169	77.185	1169	-0.99770008392462	1169	-1.00863224326696
1170	77.445	1170	-0.997670531490806	1170	-1.00866574158846
1171	77.625	1171	-0.997667718108644	1171	-1.00870669060426
1172	77.8600000000001	1172	-0.997679663061723	1172	-1.00868723535134
1173	78.08	1173	-0.99772400959411	1173	-1.00865079251545
1174	78.325	1174	-0.99778440194171	1174	-1.00867304922942
1175	78.58	1175	-0.997797550926986	1175	-1.00866773241398
1176	78.76	1176	-0.997768415732052	1176	-1.00862009565499
1177	79.0400000000001	1177	-0.997724498359655	1177	-1.00862714103151
1178	79.28	1178	-0.997728825722896	1178	-1.00866738670176
1179	79.5050000000001	1179	-0.997723485065233	1179	-1.00865110246433
1180	79.745	1180	-0.99770591334783	1180	-1.00867717393378
1181	79.975	1181	-0.997683644712749	1181	-1.00869858424888
1182	80.215	1182	-0.997663891432059	1182	-1.00867767462043
1183	80.465	1183	-0.997659337567712	1183	-1.00868213311589
1184	80.725	1184	-0.997661173418784	1184	-1.00866065127413
1185	80.93	1185	-0.997667896925307	1185	-1.00865826705196
1186	81.155	1186	-0.997686708438239	1186	-1.00865169851987
1187	81.41	1187	-0.997664582856489	1187	-1.00866645685512
1188	81.645	1188	-0.997692609388113	1188	-1.00866441834516
1189	81.89	1189	-0.99767906700618	1189	-1.0086808217937
1190	82.135	1190	-0.997678542477302	1190	-1.00868724727245
1191	82.4	1191	-0.997670388437476	1191	-1.00868215695811
1192	82.66	1192	-0.997667563134203	1192	-1.00869567549783
1193	82.9	1193	-0.99768838931487	1193	-1.008640421149
1194	83.105	1194	-0.997698343442436	1194	-1.00861433775845
1195	83.375	1195	-0.997719956416419	1195	-1.0086473353933
1196	83.635	1196	-0.997705817978943	1196	-1.0086639176585
1197	83.86	1197	-0.997682416838331	1197	-1.008661604963
1198	84.1100000000001	1198	-0.997669363221942	1198	-1.00869226606012
1199	84.37	1199	-0.997672367341878	1199	-1.00867518310826
1200	84.6150000000001	1200	-0.9976864461738	1200	-1.00863533083467
1201	84.885	1201	-0.997685945487144	1201	-1.0086671005951
1202	85.155	1202	-0.997691000038147	1202	-1.0086608420119
1203	85.415	1203	-0.997698343442436	1203	-1.00868545910582
1204	85.64	1204	-0.997691083485924	1204	-1.00867160677501
1205	85.915	1205	-0.997725607022965	1205	-1.00866254673075
1206	86.145	1206	-0.997693157759212	1206	-1.00862287327382
1207	86.395	1207	-0.997700274662394	1207	-1.00865610933089
1208	86.675	1208	-0.997723604276341	1208	-1.00864065957122
1209	86.95	1209	-0.997693205443656	1209	-1.00864070725567
1210	87.23	1210	-0.997659289883269	1210	-1.00863007362478
1211	87.4400000000001	1211	-0.997658944171054	1211	-1.0086426146334
1212	87.6800000000001	1212	-0.997654497596704	1212	-1.00863144455253
1213	87.9400000000001	1213	-0.997692776283665	1213	-1.00865905384527
1214	88.185	1214	-0.997672176604105	1214	-1.00872372587167
1215	88.4649999999999	1215	-0.997673476005188	1215	-1.00866350041962
1216	88.72	1216	-0.997662723163195	1216	-1.00865970950637
1217	88.965	1217	-0.997651779583429	1217	-1.00865404697871
1218	89.21	1218	-0.997667670424201	1218	-1.0086546907187
1219	89.47	1219	-0.997663712615396	1219	-1.00867573147936
1220	89.68	1220	-0.997707844567788	1220	-1.00867223859388
1221	89.95	1221	-0.99771775101091	1221	-1.00867447976272
1222	90.215	1222	-0.997684944113832	1222	-1.00870171950103
1223	90.45	1223	-0.997679162375067	1223	-1.00871021925307
1224	90.73	1224	-0.99766000514992	1224	-1.00867738851377
1225	90.975	1225	-0.997670245384146	1225	-1.00867098687724
1226	91.25	1226	-0.997655248626688	1226	-1.00865746833753
1227	91.515	1227	-0.997620748931868	1227	-1.00865924458305
1228	91.77	1228	-0.997603308346685	1228	-1.00864727578775
1229	92.015	1229	-0.99759989890898	1229	-1.00866268978409
1230	92.265	1230	-0.997599803540093	1230	-1.00869453107118
1231	92.54	1231	-0.997626649881743	1231	-1.0086753380827
1232	92.795	1232	-0.997634529736019	1232	-1.00865643120089
1233	93.0650000000001	1233	-0.99763495889601	1233	-1.00867124914168
1234	93.3600000000001	1234	-0.997664308670939	1234	-1.00868427891585
1235	93.59	1235	-0.997670114251926	1235	-1.00868127479591
1236	93.885	1236	-0.997684145399405	1236	-1.008676983196
1237	94.125	1237	-0.997694254501411	1237	-1.00868655584802
1238	94.405	1238	-0.997671449416342	1238	-1.00870977817197
1239	94.645	1239	-0.997683358606088	1239	-1.00870510509651
1240	94.9200000000001	1240	-0.997706843194476	1240	-1.008703328851
1241	95.195	1241	-0.99768254797055	1241	-1.00868117942702
1242	95.47	1242	-0.997661447604334	1242	-1.00870039625773
1243	95.715	1243	-0.997664106012055	1243	-1.00868816519799
1244	95.98	1244	-0.997664451724269	1244	-1.00864602407111
1245	96.2900000000001	1245	-0.997643470569162	1245	-1.00865120975433
1246	96.525	1246	-0.997640359159228	1246	-1.00865292639429
1247	96.7900000000001	1247	-0.997635566872664	1247	-1.00865417811093
1248	97.075	1248	-0.99762577964065	1248	-1.00860589761196
1249	97.345	1249	-0.997585033283741	1249	-1.00862953717479
1250	97.63	1250	-0.997649907969024	1250	-1.00864380674449
1251	97.8900000000001	1251	-0.997624420634012	1251	-1.00865101901656
1252	98.16	1252	-0.997604226272221	1252	-1.00863666599908
1253	98.3900000000001	1253	-0.997598015373465	1253	-1.00862469720378
1254	98.695	1254	-0.997613870450904	1254	-1.00861694848173
1255	98.985	1255	-0.997608613241016	1255	-1.0086537012665
1256	99.265	1256	-0.997595368886854	1256	-1.00863549773022
1257	99.52	1257	-0.997618984607462	1257	-1.00867523079271
1258	99.8100000000001	1258	-0.997621821831846	1258	-1.00870472362097
1259	100.09	1259	-0.997606753547723	1259	-1.0086985008011
1260	100.37	1260	-0.997602759975586	1260	-1.00866477597848
1261	100.63	1261	-0.997610437170977	1261	-1.00867289425498
1262	100.905	1262	-0.997620367456321	1262	-1.00866289244297
1263	101.165	1263	-0.997616409647517	1263	-1.00862425612268
1264	101.435	1264	-0.997608410582132	1264	-1.00862853580148
1265	101.715	1265	-0.997590731574731	1265	-1.00865837434195
1266	101.995	1266	-0.997599684328985	1266	-1.00863699979019
1267	102.275	1267	-0.997603475242237	1267	-1.00862191958495
1268	102.52	1268	-0.997597157053483	1268	-1.00861535105287
1269	102.805	1269	-0.997622835126268	1269	-1.0086449154078
1270	103.11	1270	-0.997659206435493	1270	-1.00864695391775
1271	103.405	1271	-0.997656655317769	1271	-1.0086553463798
1272	103.65	1272	-0.997642457274739	1272	-1.00865939955749
1273	103.965	1273	-0.997585200179294	1273	-1.00865606164645
1274	104.265	1274	-0.99758988517586	1274	-1.00867006895171
1275	104.535	1275	-0.997631275272755	1275	-1.00866022211414
1276	104.81	1276	-0.997631442168307	1276	-1.00866780394064
1277	105.11	1277	-0.997665667677577	1277	-1.00864231660563
1278	105.35	1278	-0.997678387502861	1278	-1.00862618734264
1279	105.62	1279	-0.997643804360265	1279	-1.00866882915618
1280	105.935	1280	-0.997650778210117	1280	-1.00866881723507
1281	106.21	1281	-0.99764692769131	1281	-1.00864000391012
1282	106.47	1282	-0.997646832322423	1282	-1.00861320525292
1283	106.755	1283	-0.997638511387045	1283	-1.00861645971618
1284	107.085	1284	-0.997648537041276	1284	-1.00861220387961
1285	107.315	1285	-0.997656548027771	1285	-1.00860233319982
1286	107.605	1286	-0.997672724975204	1286	-1.00861328870069
1287	107.9	1287	-0.997668850614176	1287	-1.00861896314946
1288	108.175	1288	-0.997623192759594	1288	-1.00863474670024
1289	108.46	1289	-0.997640037289235	1289	-1.0086194399939
1290	108.735	1290	-0.997634017128252	1290	-1.00863516393912
1291	108.995	1291	-0.997654914835584	1291	-1.00861901083391
1292	109.265	1292	-0.997670757991913	1292	-1.00865882734417
1293	109.58	1293	-0.997639977683681	1293	-1.00864594062333
1294	109.865	1294	-0.997629153315022	1294	-1.00859961518654
1295	110.14	1295	-0.997631227588312	1295	-1.00858612048905
1296	110.405	1296	-0.997622477492943	1296	-1.00857934929809
1297	110.705	1297	-0.997636794747082	1297	-1.00860414520867
1298	111	1298	-0.997653281643397	1298	-1.0085577363241
1299	111.27	1299	-0.997657990482185	1299	-1.00857957579919
1300	111.55	1300	-0.997659826333257	1300	-1.00863412680247
1301	111.785	1301	-0.997690702010376	1301	-1.00863637989242
1302	112.065	1302	-0.997696471828031	1302	-1.00861442120623
1303	112.38	1303	-0.997653448538949	1303	-1.0086520561532
1304	112.675	1304	-0.997653973067826	1304	-1.00862889343481
1305	112.985	1305	-0.997671449416342	1305	-1.00862641384375
1306	113.225	1306	-0.997653865777829	1306	-1.0086265807393
1307	113.565	1307	-0.997609674219883	1307	-1.00865262836652
1308	113.855	1308	-0.997618603131914	1308	-1.00863841840238
1309	114.12	1309	-0.997613334000916	1309	-1.00865240186542
1310	114.405	1310	-0.997621213855192	1310	-1.00865351052873
1311	114.69	1311	-0.997639107442588	1311	-1.0086129668307
1312	114.98	1312	-0.997591434920271	1312	-1.0086208705272
1313	115.28	1313	-0.997628175783932	1313	-1.00860452668421
1314	115.57	1314	-0.997639071679255	1314	-1.00862016718166
1315	115.845	1315	-0.99762982089723	1315	-1.00862716487373
1316	116.135	1316	-0.997642767223621	1316	-1.00861653124285
1317	116.45	1317	-0.997615932803083	1317	-1.00863334000916
1318	116.715	1318	-0.997560022793164	1318	-1.00863090810254
1319	117.03	1319	-0.997600614175631	1319	-1.008619666495
1320	117.275	1320	-0.997633242256046	1320	-1.00862975175479
1321	117.595	1321	-0.997642433432517	1321	-1.00864137483787
1322	117.885	1322	-0.997630560006104	1322	-1.00861228732738
1323	118.155	1323	-0.997635733768215	1323	-1.00864167286564
1324	118.455	1324	-0.997645044155795	1324	-1.00863050278477
1325	118.745	1325	-0.997653353170062	1325	-1.00863847800793
1326	119.055	1326	-0.997669494354162	1326	-1.00861839093614
1327	119.34	1327	-0.997679031242847	1327	-1.00861725843061
1328	119.625	1328	-0.997655212863355	1328	-1.00859519245441
1329	119.905	1329	-0.997658085851072	1329	-1.00863127765698
1330	120.225	1330	-0.997654223411154	1330	-1.00862696221485
1331	120.51	1331	-0.997656369211109	1331	-1.00865736104753
1332	120.775	1332	-0.997680843251698	1332	-1.00865593051423
1333	121.065	1333	-0.997669100957504	1333	-1.00863829919127
1334	121.39	1334	-0.997628199626154	1334	-1.00863770313573
1335	121.66	1335	-0.997646081292439	1335	-1.0086310869192
1336	121.96	1336	-0.997669840066377	1336	-1.00861402780957
1337	122.265	1337	-0.997639572365912	1337	-1.00862129968719
1338	122.555	1338	-0.997657763981079	1338	-1.00863595073243
1339	122.87	1339	-0.997646593900206	1339	-1.0086900487335
1340	123.155	1340	-0.997641682402533	1340	-1.00868859435798
1341	123.455	1341	-0.997654533360037	1341	-1.00869200379568
1342	123.73	1342	-0.997643410963607	1342	-1.00866910334173
1343	124.01	1343	-0.997615527485313	1343	-1.00867062924392
1344	124.33	1344	-0.997621929121843	1344	-1.00862634231708
1345	124.6	1345	-0.99764763103685	1345	-1.00863407911803
1346	124.935	1346	-0.997665977626459	1346	-1.00865596627756
1347	125.225	1347	-0.997646224345769	1347	-1.0086884036202
1348	125.515	1348	-0.997656023498893	1348	-1.0086644660296
1349	125.82	1349	-0.997665488860914	1349	-1.00863559309911
1350	126.115	1350	-0.997635185397116	1350	-1.00861411125734
1351	126.405	1351	-0.997632979991608	1351	-1.00865662193866
1352	126.695	1352	-0.997637974937056	1352	-1.00866563429847
1353	127.005	1353	-0.997640502212558	1353	-1.00867185711833
1354	127.315	1354	-0.997641432059205	1354	-1.00865651464866
1355	127.635	1355	-0.997633921759365	1355	-1.00866015058747
1356	127.905	1356	-0.997668481059739	1356	-1.0087011353666
1357	128.2	1357	-0.997669959277485	1357	-1.00867579108492
1358	128.5	1358	-0.997662818532082	1358	-1.00868529221027
1359	128.81	1359	-0.997653269722286	1359	-1.00869505560006
1360	129.075	1360	-0.997691500724804	1360	-1.00868054760815
1361	129.375	1361	-0.997709835393301	1361	-1.00868497034028
1362	129.705	1362	-0.997700572690166	1362	-1.00872074559396
1363	129.965	1363	-0.997680259117266	1363	-1.00872495374609
1364	130.28	1364	-0.997661554894331	1364	-1.00870044394217
1365	130.555	1365	-0.997671652075227	1365	-1.00870164797436
1366	130.87	1366	-0.997649443045701	1366	-1.00872094825284
1367	131.135	1367	-0.997635984111544	1367	-1.00870740587091
1368	131.455	1368	-0.997602008945602	1368	-1.00868166819257
1369	131.755	1369	-0.997613441290913	1369	-1.00870229171435
1370	132.035	1370	-0.9976275916495	1370	-1.00866693369955
1371	132.36	1371	-0.997656047341116	1371	-1.00867713817044
1372	132.69	1372	-0.9977067597467	1372	-1.0086780799382
1373	132.98	1373	-0.997650051022355	1373	-1.00863882372015
1374	133.245	1374	-0.997675228408484	1374	-1.00866032940414
1375	133.56	1375	-0.997667968451972	1375	-1.00866456139849
1376	133.84	1376	-0.997669100957504	1376	-1.00868209735256
1377	134.155	1377	-0.99764623626688	1377	-1.00866223678187
1378	134.455	1378	-0.997668624113069	1378	-1.00863593881132
1379	134.755	1379	-0.997677409971771	1379	-1.00863930056458
1380	135.03	1380	-0.997670471885252	1380	-1.00866901989395
1381	135.355	1381	-0.997636878194858	1381	-1.00862028639277
1382	135.65	1382	-0.997653293564507	1382	-1.00865148393988
1383	135.96	1383	-0.997657847428855	1383	-1.00869220645457
1384	136.275	1384	-0.997656714923324	1384	-1.00866738670176
1385	136.525	1385	-0.997641098268101	1385	-1.00866791123064
1386	136.835	1386	-0.997689664873731	1386	-1.00869693913558
1387	137.14	1387	-0.997714699206531	1387	-1.00868574521248
1388	137.43	1388	-0.997658813038834	1388	-1.00866745822843
1389	137.74	1389	-0.997658228904402	1389	-1.00863530699245
1390	138.055	1390	-0.997663641088731	1390	-1.00868054760815
1391	138.31	1391	-0.997661268787671	1391	-1.0086715948539
1392	138.645	1392	-0.997652506771191	1392	-1.00866592040513
1393	138.945	1393	-0.9976723911841	1393	-1.00863452019913
1394	139.255	1394	-0.997694492923628	1394	-1.00862686684596
1395	139.525	1395	-0.997699928950179	1395	-1.00866291628519
1396	139.845	1396	-0.997712851434348	1396	-1.00866851920729
1397	140.13	1397	-0.997669387064164	1397	-1.00867003318837
1398	140.415	1398	-0.997654712176699	1398	-1.00866963979171
1399	140.72	1399	-0.997661304551004	1399	-1.0086838974403
1400	141.02	1400	-0.997688830395971	1400	-1.00870702439536
1401	141.335	1401	-0.997694838635844	1401	-1.00865993600748
1402	141.61	1402	-0.997718227855344	1402	-1.00867103456168
1403	141.92	1403	-0.997733498798352	1403	-1.00865684843976
1404	142.225	1404	-0.997744668879225	1404	-1.00864281729229
1405	142.48	1405	-0.997726620317387	1405	-1.00860310807202
1406	142.795	1406	-0.997698152704662	1406	-1.0086400873579
1407	143.1	1407	-0.997652018005646	1407	-1.00864694199664
1408	143.36	1408	-0.997661531052109	1408	-1.00862363622492
1409	143.68	1409	-0.99765735866331	1409	-1.00864137483787
1410	143.98	1410	-0.997614418822004	1410	-1.00862671187152
1411	144.245	1411	-0.997635960269322	1411	-1.00861046339742
1412	144.555	1412	-0.99764248111696	1412	-1.00862224145495
1413	144.865	1413	-0.997654831387808	1413	-1.00867827067597
1414	145.17	1414	-0.997632193198291	1414	-1.00863509241245
1415	145.465	1415	-0.997627353227283	1415	-1.00858873121233
1416	145.74	1416	-0.997663641088731	1416	-1.00861727035172
1417	146.065	1417	-0.997680986305028	1417	-1.0086282258526
1418	146.345	1418	-0.997643923571374	1418	-1.00865206807431
1419	146.65	1419	-0.99763607948043	1419	-1.00866357194629
1420	146.955	1420	-0.997690773537041	1420	-1.00866783970398
1421	147.23	1421	-0.997710204947738	1421	-1.00864307955673
1422	147.555	1422	-0.99770953736553	1422	-1.00864348487449
1423	147.835	1423	-0.997662305924315	1423	-1.00867285849165
1424	148.155	1424	-0.997649133096819	1424	-1.00865795710307
1425	148.485	1425	-0.997646319714656	1425	-1.00866110427634
1426	148.765	1426	-0.997639894235905	1426	-1.00864826523995
1427	149.05	1427	-0.997664094090944	1427	-1.00864676317998
1428	149.345	1428	-0.997688329709316	1428	-1.00864763342107
1429	149.675	1429	-0.997702623121233	1429	-1.00866787546731
1430	149.94	1430	-0.997721983005264	1430	-1.00866354810407
1431	150.255	1431	-0.997710884451056	1431	-1.00865845778973
1432	150.565	1432	-0.997688222419318	1432	-1.0086591968986
1433	150.89	1433	-0.997684896429389	1433	-1.00868692540246
1434	151.18	1434	-0.997699607080186	1434	-1.00863652294575
1435	151.47	1435	-0.997690940432593	1435	-1.0086441524567
1436	151.78	1436	-0.997656083104448	1436	-1.00861122634852
1437	152.1	1437	-0.997673738269627	1437	-1.00862338588159
1438	152.385	1438	-0.997640609502556	1438	-1.00858908884565
1439	152.655	1439	-0.997667288948654	1439	-1.00860651750973
1440	152.99	1440	-0.99766557230869	1440	-1.00861617360952
1441	153.25	1441	-0.997654283016709	1441	-1.00862551976043
1442	153.58	1442	-0.997621023117418	1442	-1.00864299610895
1443	153.885	1443	-0.997650372892347	1443	-1.00862977559701
1444	154.17	1444	-0.997595690756847	1444	-1.0086003423743
1445	154.48	1445	-0.997596036469062	1445	-1.00859675411994
1446	154.765	1446	-0.997617029545281	1446	-1.00861811675059
1447	155.08	1447	-0.997638153753719	1447	-1.00864325837339
1448	155.39	1448	-0.997635399977111	1448	-1.00863496128023
1449	155.695	1449	-0.99767364290074	1449	-1.00871399824521
1450	155.99	1450	-0.997650670920119	1450	-1.00867217898833
1451	156.27	1451	-0.99763009508278	1451	-1.00867178559167
1452	156.585	1452	-0.997663021190967	1452	-1.00868234769589
1453	156.875	1453	-0.997668504901961	1453	-1.00868572137026
1454	157.2	1454	-0.997680986305028	1454	-1.00867892633707
1455	157.485	1455	-0.997685170614938	1455	-1.0086230640116
1456	157.755	1456	-0.997715950923171	1456	-1.00863889524681
1457	158.08	1457	-0.997686875333791	1457	-1.00860579032197
1458	158.375	1458	-0.997709358548867	1458	-1.00861803330282
1459	158.68	1459	-0.997679198138399	1459	-1.00862631847486
1460	159.015	1460	-0.997708202201114	1460	-1.00860072384985
1461	159.27	1461	-0.997720063706417	1461	-1.00862063210498
1462	159.55	1462	-0.997688162813764	1462	-1.00862003604944
1463	159.85	1463	-0.99768546864271	1463	-1.00861256151293
1464	160.135	1464	-0.997666657129778	1464	-1.00862110894942
1465	160.485	1465	-0.997614728770886	1465	-1.00863747663462
1466	160.755	1466	-0.997633146887159	1466	-1.0086337214847
1467	161.03	1467	-0.997643112935836	1467	-1.00863288700694
1468	161.325	1468	-0.997650599393454	1468	-1.0086432702945
1469	161.625	1469	-0.997697592412451	1469	-1.00864361600671
1470	161.905	1470	-0.997663223849851	1470	-1.00863539044022
1471	162.225	1471	-0.997645139524681	1471	-1.00863878795682
1472	162.54	1472	-0.997660183966583	1472	-1.0086451419089
1473	162.84	1473	-0.997664117933165	1473	-1.00864048075456
1474	163.12	1474	-0.997706640535592	1474	-1.00861327677958
1475	163.425	1475	-0.997696555275807	1475	-1.00860480086976
1476	163.73	1476	-0.997707248512245	1476	-1.00863021667811
1477	164.04	1477	-0.997689915217059	1477	-1.00862451838712
1478	164.35	1478	-0.99769798580911	1478	-1.00865707494087
1479	164.64	1479	-0.997696078431373	1479	-1.00864973153658
1480	164.93	1480	-0.99767378595407	1480	-1.00863198100252
1481	165.22	1481	-0.997659254119936	1481	-1.00861080910964
1482	165.535	1482	-0.997670650701915	1482	-1.00862724832151
1483	165.85	1483	-0.997692394808118	1483	-1.00861282377737
1484	166.145	1484	-0.99768115320058	1484	-1.00861170319295
1485	166.43	1485	-0.997674727721828	1485	-1.00866417992294
1486	166.715	1486	-0.997694886320287	1486	-1.00864083838788
1487	167.005	1487	-0.997702778095674	1487	-1.00858201962692
1488	167.325	1488	-0.997722972457466	1488	-1.00860067616541
1489	167.635	1489	-0.997685122930495	1489	-1.00862413691157
1490	167.935	1490	-0.997646975375753	1490	-1.00861647163729
1491	168.215	1491	-0.997652780956741	1491	-1.00862364814603
1492	168.53	1492	-0.997630726901656	1492	-1.00862880998703
1493	168.805	1493	-0.997667277027542	1493	-1.0086373455024
1494	169.11	1494	-0.997656703002213	1494	-1.00861090447852
1495	169.42	1495	-0.997638618677043	1495	-1.00864468890669
1496	169.685	1496	-0.997654390306706	1496	-1.00864676317998
1497	169.98	1497	-0.997686672674906	1497	-1.00862549591821
1498	170.28	1498	-0.997705531872282	1498	-1.00862325474937
1499	170.545	1499	-0.997650158312352	1499	-1.00860966468299
1500	170.86	1500	-0.997622477492943	1500	-1.00864920700771
1501	171.15	1501	-0.997672486552987	1501	-1.00863987277791
1502	171.425	1502	-0.997654390306706	1502	-1.00865948300526
1503	171.73	1503	-0.997636687457084	1503	-1.00867103456168
1504	172.035	1504	-0.997634613183795	1504	-1.00867135643168
1505	172.31	1505	-0.99762953479057	1505	-1.00866267786297
1506	172.6	1506	-0.997680366407263	1506	-1.00867970120928
1507	172.89	1507	-0.997702503910124	1507	-1.00863999198901
1508	173.17	1508	-0.997697330148012	1508	-1.00864454585336
1509	173.45	1509	-0.997680545223926	1509	-1.00865637159533
1510	173.73	1510	-0.997689974822614	1510	-1.00866432297627
1511	174.035	1511	-0.99769743743801	1511	-1.00862919146258
1512	174.28	1512	-0.99769756857023	1512	-1.00863498512245
1513	174.57	1513	-0.997682679102769	1513	-1.00864265039674
1514	174.845	1514	-0.99765374656672	1514	-1.00860528963531
1515	175.15	1515	-0.99766751544976	1515	-1.00862692645151
1516	175.42	1516	-0.997688472762646	1516	-1.00859783894102
1517	175.715	1517	-0.997667694266422	1517	-1.00862258716716
1518	176	1518	-0.997654604886702	1518	-1.00858027914473
1519	176.275	1519	-0.997686255436027	1519	-1.0086534866865
1520	176.565	1520	-0.997675895990692	1520	-1.00864610751888
1521	176.82	1521	-0.997687793259327	1521	-1.00865521524758
1522	177.125	1522	-0.997710717555504	1522	-1.00866253480964
1523	177.41	1523	-0.997686052777142	1523	-1.00866578927291
1524	177.7	1524	-0.9976499914168	1524	-1.0086753380827
1525	177.985	1525	-0.9976786497673	1525	-1.00865422579538
1526	178.29	1526	-0.997710741397726	1526	-1.00866628995956
1527	178.54	1527	-0.997723198958572	1527	-1.00867508773938
1528	178.845	1528	-0.997702086671244	1528	-1.00871122062638
1529	179.135	1529	-0.997658169298848	1529	-1.0086967483978
1530	179.42	1530	-0.997691643778134	1530	-1.00869233758679
1531	179.69	1531	-0.997671330205234	1531	-1.00870591573205
1532	179.95	1532	-0.997694492923629	1532	-1.00867835412375
1533	180.22	1533	-0.997714770733196	1533	-1.00867141603723
1534	180.485	1534	-0.997723604276341	1534	-1.00868278877699
1535	180.785	1535	-0.997743560215915	1535	-1.00865507219425
1536	181.05	1536	-0.997748197528039	1536	-1.00867661364157
1537	181.345	1537	-0.997728587300679	1537	-1.00866580119402
1538	181.62	1538	-0.99773764734493	1538	-1.00868041647593
1539	181.935	1539	-0.99771524757763	1539	-1.00871827792401
1540	182.205	1540	-0.997679877641718	1540	-1.00872028067063
1541	182.465	1541	-0.997712493801022	1541	-1.00869043020905
1542	182.745	1542	-0.997721482318608	1542	-1.00869834582666
1543	183.02	1543	-0.997728682669566	1543	-1.00865559672313
1544	183.27	1544	-0.99772846808957	1544	-1.00865604972534
1545	183.6	1545	-0.997767986572061	1545	-1.00872594319829
1546	183.855	1546	-0.997772063591974	1546	-1.00873395418479
1547	184.145	1547	-0.997804417486839	1547	-1.00870531967651
1548	184.385	1548	-0.997777559224079	1548	-1.00872626506828
1549	184.675	1549	-0.99775239375906	1549	-1.00872128204395
1550	184.94	1550	-0.997745229171435	1550	-1.00867729314488
1551	185.255	1551	-0.997758723868925	1551	-1.00866963979171
1552	185.555	1552	-0.997740997177081	1552	-1.00864068341344
1553	185.815	1553	-0.997749353875792	1553	-1.00865793326085
1554	186.065	1554	-0.997744406614786	1554	-1.00865955453193
1555	186.355	1555	-0.997728933012894	1555	-1.00867194056611
1556	186.6	1556	-0.99770549610895	1556	-1.00867440823606
1557	186.89	1557	-0.997737659266041	1557	-1.0086620460441
1558	187.225	1558	-0.997726477264057	1558	-1.00864899242771
1559	187.46	1559	-0.997721482318608	1559	-1.00864309147784
1560	187.735	1560	-0.997722686350805	1560	-1.0086537012665
1561	188.025	1561	-0.997695851930266	1561	-1.008656013962
1562	188.295	1562	-0.99769464789807	1562	-1.00866196259632
1563	188.565	1563	-0.997682512207217	1563	-1.00864020656901
1564	188.88	1564	-0.997656047341116	1564	-1.00863122997253
1565	189.15	1565	-0.997684622243839	1565	-1.0086360222591
1566	189.42	1566	-0.997696829461357	1566	-1.00864551146334
1567	189.675	1567	-0.997694957846952	1567	-1.00867571955825
1568	189.95	1568	-0.997684526874953	1568	-1.00871308031968
1569	190.22	1569	-0.997668206874189	1569	-1.0087285896849
1570	190.48	1570	-0.997664892805371	1570	-1.00873565890364
1571	190.785	1571	-0.997660136282139	1571	-1.00875753414206
1572	191.05	1572	-0.997667336633097	1572	-1.00873363231479
1573	191.31	1573	-0.997694826714733	1573	-1.00868839169909
1574	191.545	1574	-0.997678661688411	1574	-1.00873428797589
1575	191.835	1575	-0.997664988174258	1575	-1.00874469510567
1576	192.115	1576	-0.997665202754254	1576	-1.00868420738918
1577	192.37	1577	-0.997662830453193	1577	-1.00866905565728
1578	192.675	1578	-0.997672152761883	1578	-1.00867048619059
1579	192.89	1579	-0.997685659380484	1579	-1.00867065308614
1580	193.19	1580	-0.997678077553979	1580	-1.00863703555352
1581	193.46	1581	-0.997700978007935	1581	-1.00866593232624
1582	193.715	1582	-0.997703231097887	1582	-1.00862212224384
1583	194.03	1583	-0.997708154516671	1583	-1.00867178559167
1584	194.275	1584	-0.997671580548561	1584	-1.00868014229038
1585	194.57	1585	-0.99766584649424	1585	-1.00868154898146
1586	194.845	1586	-0.997661507209888	1586	-1.0086396462768
1587	195.055	1587	-0.997639286259251	1587	-1.00868373054475
1588	195.335	1588	-0.997677243076219	1588	-1.00871063649195
1589	195.61	1589	-0.997692597467002	1589	-1.00870863374533
1590	195.865	1590	-0.997707355802243	1590	-1.00871622749294
1591	196.155	1591	-0.997683537422751	1591	-1.00872174696727
1592	196.405	1592	-0.997708023384451	1592	-1.00870108768215
1593	196.67	1593	-0.997709978446632	1593	-1.00871998264286
1594	196.935	1594	-0.997702551594568	1594	-1.00872097209506
1595	197.205	1595	-0.997697830834669	1595	-1.00868299143587
1596	197.445	1596	-0.99769604266804	1596	-1.00867929589151
1597	197.745	1597	-0.997693420023652	1597	-1.00869296940566
1598	198.005	1598	-0.997747839894713	1598	-1.00869009641794
1599	198.25	1599	-0.997731615262837	1599	-1.00867997539483
1600	198.52	1600	-0.997740782597086	1600	-1.00868343251698
1601	198.77	1601	-0.997752274547952	1601	-1.00866401302739
1602	199.06	1602	-0.99770605640116	1602	-1.00863652294575
1603	199.335	1603	-0.997718966964218	1603	-1.00862166924163
1604	199.565	1604	-0.997727275978485	1604	-1.00863870450904
1605	199.85	1605	-0.997746874284733	1605	-1.00863275587472
1606	200.105	1606	-0.997762467097734	1606	-1.00865889887083
1607	200.375	1607	-0.997758139734493	1607	-1.00862659266041
1608	200.645	1608	-0.997734988937209	1608	-1.0086489805066
1609	200.895	1609	-0.997714925707637	1609	-1.00865992408637
1610	201.135	1610	-0.997683859292744	1610	-1.00862730792706
1611	201.405	1611	-0.99771245803769	1611	-1.00864683470665
1612	201.69	1612	-0.997721410791943	1612	-1.00864873016327
1613	201.925	1613	-0.997723163195239	1613	-1.00864428358892
1614	202.165	1614	-0.99770563916228	1614	-1.00864365177005
1615	202.445	1615	-0.997712779907683	1615	-1.00861256151293
1616	202.705	1616	-0.997714520389868	1616	-1.0086006642443
1617	202.98	1617	-0.997731555657282	1617	-1.00861533913176
1618	203.205	1618	-0.997715485999847	1618	-1.00866162880522
1619	203.525	1619	-0.997665047779812	1619	-1.0086699497406
1620	203.77	1620	-0.997679794193942	1620	-1.00863344729915
1621	204.01	1621	-0.997690737773709	1621	-1.00864461738003
1622	204.28	1622	-0.99768782902266	1622	-1.00864417629892
1623	204.52	1623	-0.997709978446632	1623	-1.00863707131685
1624	204.805	1624	-0.997696984435798	1624	-1.00864101720455
1625	205.02	1625	-0.997650563630121	1625	-1.00864329413672
1626	205.29	1626	-0.997674429694057	1626	-1.00865049448768
1627	205.555	1627	-0.997678852426185	1627	-1.00866171225299
1628	205.84	1628	-0.997672534237431	1628	-1.00864113641566
1629	206.075	1629	-0.997693527313649	1629	-1.0086590776875
1630	206.345	1630	-0.997677207312886	1630	-1.0086885109102
1631	206.59	1631	-0.99770230125124	1631	-1.00868674658579
1632	206.84	1632	-0.997660100518807	1632	-1.00866125925078
1633	207.085	1633	-0.9976744773785	1633	-1.00868026150149
1634	207.365	1634	-0.997680056458381	1634	-1.00867837796597
1635	207.6	1635	-0.997679138532845	1635	-1.0086868657969
1636	207.875	1636	-0.997675228408484	1636	-1.00867989194705
1637	208.12	1637	-0.997660899233234	1637	-1.00865115014878
1638	208.365	1638	-0.997660470073244	1638	-1.00867828259709
1639	208.635	1639	-0.9976765635729	1639	-1.00870682173648
1640	208.895	1640	-0.997699070630198	1640	-1.00869394693675
1641	209.13	1641	-0.997718776226444	1641	-1.00868545910582
1642	209.41	1642	-0.997692084859236	1642	-1.00871092259861
1643	209.66	1643	-0.997694254501412	1643	-1.00866958018616
1644	209.94	1644	-0.997700393873502	1644	-1.00866415608072
1645	210.175	1645	-0.997673285267414	1645	-1.00866719596399
1646	210.405	1646	-0.997635352292668	1646	-1.00868007076371
1647	210.66	1647	-0.997656500343328	1647	-1.00864782415885
1648	210.925	1648	-0.997667181658656	1648	-1.008666766804
1649	211.16	1649	-0.997676670862898	1649	-1.00865794518196
1650	211.405	1650	-0.997684324216068	1650	-1.00866062743191
1651	211.645	1651	-0.997701287956817	1651	-1.0086194399939
1652	211.87	1652	-0.99768143930724	1652	-1.00863248168917
1653	212.13	1653	-0.997646963454642	1653	-1.00864861095216
1654	212.4	1654	-0.997653925383383	1654	-1.00864071917678
1655	212.64	1655	-0.997660017071031	1655	-1.00862637808042
1656	212.875	1656	-0.997677386129549	1656	-1.00866757743954
1657	213.14	1657	-0.997692537861448	1657	-1.00865037527657
1658	213.39	1658	-0.997707165064469	1658	-1.00865681267643
1659	213.655	1659	-0.997694302185855	1659	-1.00866458524071
1660	213.875	1660	-0.997691393434806	1660	-1.00868514915694
1661	214.11	1661	-0.997627114805066	1661	-1.00866887684062
1662	214.35	1662	-0.997613846608683	1662	-1.00866485942626
1663	214.605	1663	-0.997646903849088	1663	-1.00866372692073
1664	214.83	1664	-0.997649383440147	1664	-1.00863189755474
1665	215.075	1665	-0.997637426565957	1665	-1.00866098506523
1666	215.33	1666	-0.997633099202716	1666	-1.00863516393912
1667	215.56	1667	-0.997658252746624	1667	-1.00866876955062
1668	215.82	1668	-0.99765931372549	1668	-1.008676875906
1669	216.05	1669	-0.997669363221942	1669	-1.00869841735332
1670	216.305	1670	-0.997681641966125	1670	-1.0087210078584
1671	216.56	1671	-0.997665214675364	1671	-1.00872317750057
1672	216.785	1672	-0.997652018005646	1672	-1.00873834115358
1673	217.035	1673	-0.997670650701915	1673	-1.00873477674144
1674	217.28	1674	-0.997676682784009	1674	-1.00873365615702
1675	217.49	1675	-0.99766780155642	1675	-1.0087052004654
1676	217.755	1676	-0.997686923018235	1676	-1.00873825770581
1677	217.98	1677	-0.997679388876173	1677	-1.00875941767758
1678	218.24	1678	-0.997695267795834	1678	-1.00873519398032
1679	218.435	1679	-0.997694171053636	1679	-1.00867033121614
1680	218.67	1680	-0.997703541046769	1680	-1.00868321793698
1681	218.915	1681	-0.99763940547036	1681	-1.00869372043565
1682	219.14	1682	-0.997667479686427	1682	-1.00865794518196
1683	219.36	1683	-0.997660899233234	1683	-1.00866989013504
1684	219.645	1684	-0.997686732280461	1684	-1.00870185063325
1685	219.87	1685	-0.997661089971008	1685	-1.00871067225528
1686	220.1	1686	-0.997642588406958	1686	-1.00870766813535
1687	220.355	1687	-0.997651565003433	1687	-1.00874359836347
1688	220.57	1688	-0.997668123426413	1688	-1.00874427786679
1689	220.79	1689	-0.997701931696803	1689	-1.00875495918212
1690	221.04	1690	-0.99768338244831	1690	-1.00876183766308
1691	221.255	1691	-0.997717798695354	1691	-1.00870331692989
1692	221.54	1692	-0.997695613508049	1692	-1.00873069972152
1693	221.75	1693	-0.997700560769055	1693	-1.00872937647822
1694	221.975	1694	-0.997697497043565	1694	-1.00872920958267
1695	222.235	1695	-0.997685659380484	1695	-1.00873497940032
1696	222.455	1696	-0.997662842374304	1696	-1.00872732604715
1697	222.685	1697	-0.997681796940566	1697	-1.00865278334096
1698	222.93	1698	-0.997702563515679	1698	-1.0086885109102
1699	223.165	1699	-0.997674536984055	1699	-1.00865000572213
1700	223.42	1700	-0.997696507591363	1700	-1.00870008630884
1701	223.64	1701	-0.99764734493019	1701	-1.00868795061799
1702	223.84	1702	-0.997674119745174	1702	-1.00866836423285
1703	224.085	1703	-0.997661793316549	1703	-1.0086704981117
1704	224.28	1704	-0.997613024052033	1704	-1.00870589188983
1705	224.525	1705	-0.997605919069963	1705	-1.00866686217288
1706	224.745	1706	-0.997628366521706	1706	-1.00866838807507
1707	224.965	1707	-0.997600304226749	1707	-1.00868306296254
1708	225.17	1708	-0.997613620107576	1708	-1.00866048437858
1709	225.395	1709	-0.997632169356069	1709	-1.00868344443809
1710	225.63	1710	-0.997648119802396	1710	-1.00866730325399
1711	225.89	1711	-0.997674823090715	1711	-1.00867142795834
1712	226.11	1712	-0.997658503089952	1712	-1.00868466039139
1713	226.365	1713	-0.997643649385824	1713	-1.00865510795758
1714	226.555	1714	-0.997674143587396	1714	-1.00867480163272
1715	226.81	1715	-0.997685790512703	1715	-1.00867438439384
1716	227.05	1716	-0.997721458476387	1716	-1.00865929226749
1717	227.29	1717	-0.997686267357137	1717	-1.00866990205615
1718	227.475	1718	-0.9976911669337	1718	-1.00868098868925
1719	227.72	1719	-0.9977067597467	1719	-1.00866071087968
1720	227.93	1720	-0.997713340199893	1720	-1.00864203049897
1721	228.18	1721	-0.997720242523079	1721	-1.00861957112612
1722	228.39	1722	-0.997694564450293	1722	-1.00866035324636
1723	228.62	1723	-0.997705591477836	1723	-1.00868698500801
1724	228.85	1724	-0.997692239833677	1724	-1.00865516756313
1725	229.07	1725	-0.997688019760433	1725	-1.00866737478065
1726	229.305	1726	-0.997649264229038	1726	-1.00868128671702
1727	229.51	1727	-0.997661244945449	1727	-1.00867627985046
1728	229.7	1728	-0.997641396295873	1728	-1.0086885109102
1729	229.97	1729	-0.997676992732891	1729	-1.00868618629358
1730	230.19	1730	-0.997689676794842	1730	-1.00866531242847
1731	230.42	1731	-0.997671234836347	1731	-1.0087201376173
1732	230.675	1732	-0.997651088158999	1732	-1.00869363698787
1733	230.855	1733	-0.99768616006714	1733	-1.00869002489128
1734	231.1	1734	-0.997697330148013	1734	-1.00868792677577
1735	231.32	1735	-0.997675645647364	1735	-1.00866451371405
1736	231.555	1736	-0.997649097333486	1736	-1.00866514553292
1737	231.765	1737	-0.997662747005417	1737	-1.00870484283207
1738	231.995	1738	-0.997606920443275	1738	-1.00870628528649
1739	232.195	1739	-0.997644758049134	1739	-1.00866607537957
1740	232.41	1740	-0.997622191386282	1740	-1.00867420557717
1741	232.665	1741	-0.997654712176699	1741	-1.0086955324445
1742	232.855	1742	-0.99767295147631	1742	-1.00871304455634
1743	233.055	1743	-0.997636365587091	1743	-1.00870117112993
1744	233.27	1744	-0.997640359159228	1744	-1.0086683046273
1745	233.515	1745	-0.99765791895552	1745	-1.00865863660639
1746	233.715	1746	-0.997659695201037	1746	-1.00867633945602
1747	233.93	1747	-0.997652840562295	1747	-1.00869760671778
1748	234.12	1748	-0.997641813534752	1748	-1.00871224584192
1749	234.35	1749	-0.997643136778058	1749	-1.00868945267796
1750	234.56	1750	-0.997666061074235	1750	-1.00868333714809
1751	234.8	1751	-0.997691262302586	1751	-1.00870169565881
1752	234.995	1752	-0.9976338502327	1752	-1.00869653381781
1753	235.175	1753	-0.997603499084459	1753	-1.00872377355612
1754	235.44	1754	-0.997622799362936	1754	-1.00870224402991
1755	235.645	1755	-0.99767197394522	1755	-1.00869079976349
1756	235.855	1756	-0.997670233463035	1756	-1.00873109311818
1757	236.07	1757	-0.997642004272526	1757	-1.00875402933547
1758	236.285	1758	-0.997659289883269	1758	-1.00873259517815
1759	236.475	1759	-0.997669124799725	1759	-1.00872773136492
1760	236.69	1760	-0.997657215609979	1760	-1.00873930676356
1761	236.91	1761	-0.997657454032197	1761	-1.00868715190356
1762	237.09	1762	-0.99765347238117	1762	-1.00872792210269
1763	237.33	1763	-0.997667634660868	1763	-1.00872415503166
1764	237.54	1764	-0.997646868085756	1764	-1.00871290150301
1765	237.735	1765	-0.997654402227817	1765	-1.00871337834745
1766	237.935	1766	-0.997653782330053	1766	-1.00869493638895
1767	238.16	1767	-0.99763245546273	1767	-1.00868197814145
1768	238.36	1768	-0.997616278515297	1768	-1.00870329308766
1769	238.595	1769	-0.997636174849317	1769	-1.00870357919432
1770	238.805	1770	-0.997633874074922	1770	-1.00870019359884
1771	239.01	1771	-0.997645902475776	1771	-1.00869385156786
1772	239.23	1772	-0.997644889181353	1772	-1.00870785887312
1773	239.435	1773	-0.997657525558862	1773	-1.00871871900511
1774	239.655	1774	-0.997619699874113	1774	-1.00873655298695
1775	239.83	1775	-0.997627245937285	1775	-1.00867365720607
1776	240.03	1776	-0.997641289005875	1776	-1.00868309872587
1777	240.25	1777	-0.997648692015717	1777	-1.00865063754101
1778	240.445	1778	-0.997603737506676	1778	-1.00870367456321
1779	240.66	1779	-0.997605573357748	1779	-1.00869465028229
1780	240.87	1780	-0.997635149633783	1780	-1.00869902532998
1781	241.06	1781	-0.997680604829481	1781	-1.00871037422751
1782	241.245	1782	-0.997689772163729	1782	-1.00870657139315
1783	241.485	1783	-0.997647058823529	1783	-1.00874381294347
1784	241.685	1784	-0.997639012073701	1784	-1.00873676756695
1785	241.89	1785	-0.997613787003128	1785	-1.00876194495308
1786	242.1	1786	-0.997644054703594	1786	-1.00874469510567
1787	242.26	1787	-0.99764720187686	1787	-1.00870677405203
1788	242.515	1788	-0.997652602140078	1788	-1.00873068780041
1789	242.73	1789	-0.997656548027771	1789	-1.00871534533074
1790	242.9	1790	-0.997649693389029	1790	-1.00871066033417
1791	243.105	1791	-0.997639012073701	1791	-1.00872380931945
1792	243.29	1792	-0.997650802052338	1792	-1.00871640630961
1793	243.485	1793	-0.997596489471275	1793	-1.00869743982223
1794	243.705	1794	-0.99760643167773	1794	-1.0086496361677
1795	243.935	1795	-0.997632133592737	1795	-1.00866273746853
1796	244.13	1796	-0.997650194075685	1796	-1.00869844119554
1797	244.315	1797	-0.997657740138857	1797	-1.00870391298543
1798	244.525	1798	-0.997644471942473	1798	-1.00866613498512
1799	244.74	1799	-0.997627675097276	1799	-1.00872899500267
1800	244.905	1800	-0.997631501773861	1800	-1.00874685282673
1801	245.09	1801	-0.99763259851606	1801	-1.00872413118944
1802	245.335	1802	-0.997625326638437	1802	-1.00872783865492
1803	245.545	1803	-0.997633027676051	1803	-1.00874532692454
1804	245.7	1804	-0.997641861219196	1804	-1.00873140306706
1805	245.855	1805	-0.997633182650492	1805	-1.0087389133669
1806	246.09	1806	-0.997661006523232	1806	-1.00873344157702
1807	246.295	1807	-0.997638237201495	1807	-1.00868915465019
1808	246.48	1808	-0.997667598897536	1808	-1.00871710965515
1809	246.68	1809	-0.99765596389334	1809	-1.00869221837568
1810	246.885	1810	-0.997679603456168	1810	-1.00869494831006
1811	247.065	1811	-0.997681701571679	1811	-1.00871232928969
1812	247.28	1812	-0.997667169737545	1812	-1.00867943894484
1813	247.455	1813	-0.997670805676356	1813	-1.008713545243
1814	247.64	1814	-0.997651195448997	1814	-1.00872678959716
1815	247.82	1815	-0.9976619602121	1815	-1.00870068236439
1816	248.03	1816	-0.997669661249714	1816	-1.00869778553445
1817	248.22	1817	-0.997684646086061	1817	-1.00871070801862
1818	248.4	1818	-0.997662294003204	1818	-1.00874284733349
1819	248.61	1819	-0.997671926260777	1819	-1.00875491149767
1820	248.795	1820	-0.997669434748608	1820	-1.0087260624094
1821	248.995	1821	-0.997686744201572	1821	-1.00877158913176
1822	249.205	1822	-0.997702897306783	1822	-1.00877778810941
1823	249.375	1823	-0.997681200885023	1823	-1.00876528286412
1824	249.57	1824	-0.997672176604105	1824	-1.00879001916915
1825	249.74	1825	-0.997687924391547	1825	-1.00878826676585
1826	249.925	1826	-0.997691143091478	1826	-1.00875752222095
1827	250.13	1827	-0.99769589961471	1827	-1.00874948739223
1828	250.345	1828	-0.99765694142443	1828	-1.00871509498741
1829	250.51	1829	-0.997652459086747	1829	-1.00874229896239
1830	250.7	1830	-0.997672760738537	1830	-1.00873881799802
1831	250.9	1831	-0.997672486552987	1831	-1.00872063830396
1832	251.085	1832	-0.997703767547875	1832	-1.00873358463035
1833	251.26	1833	-0.997693884946975	1833	-1.00875437504768
1834	251.42	1834	-0.997671878576333	1834	-1.00872892347601
1835	251.625	1835	-0.997693849183642	1835	-1.00876683260853
1836	251.825	1836	-0.997693551155871	1836	-1.00877901598383
1837	252.02	1837	-0.997677409971771	1837	-1.00876685645075
1838	252.2	1838	-0.997701156824597	1838	-1.00878185320821
1839	252.395	1839	-0.99767516880293	1839	-1.00876984864958
1840	252.605	1840	-0.997676587415122	1840	-1.00880536163882
1841	252.76	1841	-0.997662854295415	1841	-1.00878094720378
1842	252.93	1842	-0.997679746509499	1842	-1.0087425373846
1843	253.13	1843	-0.997706044480049	1843	-1.00875797522316
1844	253.335	1844	-0.997731114576181	1844	-1.00874083266575
1845	253.525	1845	-0.997713280594339	1845	-1.00874238241016
1846	253.715	1846	-0.997704339761196	1846	-1.00877213750286
1847	253.875	1847	-0.997680127985046	1847	-1.00877902790494
1848	254.065	1848	-0.997707486934463	1848	-1.00878235389487
1849	254.28	1849	-0.997729791332876	1849	-1.00881218051423
1850	254.425	1850	-0.997727836270695	1850	-1.00878297379263
1851	254.625	1851	-0.997726334210727	1851	-1.00880185683223
1852	254.8	1852	-0.997687244888228	1852	-1.00878951848249
1853	255.015	1853	-0.997680533302815	1853	-1.00881350375753
1854	255.195	1854	-0.997673058766308	1854	-1.00879313057908
1855	255.36	1855	-0.997657883192187	1855	-1.0087263962005
1856	255.55	1856	-0.997657299057755	1856	-1.00875722419318
1857	255.745	1857	-0.997675264171817	1857	-1.00874127374685
1858	255.92	1858	-0.997631418326085	1858	-1.00877791924163
1859	256.115	1859	-0.997631454089418	1859	-1.00878717002365
1860	256.29	1860	-0.997663438429847	1860	-1.00879988984894
1861	256.495	1861	-0.997611927309834	1861	-1.00877223287175
1862	256.665	1862	-0.997649121175708	1862	-1.00876349469749
1863	256.84	1863	-0.997662818532082	1863	-1.00878690775921
1864	257.055	1864	-0.99766529812314	1864	-1.00875069142443
1865	257.215	1865	-0.997668481059739	1865	-1.00877121957732
1866	257.4	1866	-0.997665166990921	1866	-1.0087951333257
1867	257.56	1867	-0.997681391622797	1867	-1.00875832093538
1868	257.765	1868	-0.997677290760662	1868	-1.00875128747997
1869	257.96	1869	-0.997709978446632	1869	-1.00871652552071
1870	258.15	1870	-0.997692967021439	1870	-1.00874545805676
1871	258.315	1871	-0.997697914282445	1871	-1.00873342965591
1872	258.51	1872	-0.997719908731975	1872	-1.00879452534905
1873	258.69	1873	-0.997666704814221	1873	-1.00879609893568
1874	258.915	1874	-0.997663354982071	1874	-1.00878938735027
1875	259.045	1875	-0.997645330262455	1875	-1.00874735351339
1876	259.24	1876	-0.997658729591058	1876	-1.00876858501183
1877	259.41	1877	-0.997711552033265	1877	-1.00876657034409
1878	259.59	1878	-0.997725440127413	1878	-1.00875165703441
1879	259.785	1879	-0.997712648775463	1879	-1.00876319666972
1880	259.94	1880	-0.997708369096666	1880	-1.00879862621119
1881	260.125	1881	-0.997745050354772	1881	-1.00879235570687
1882	260.265	1882	-0.997712291142138	1882	-1.00877989814603
1883	260.455	1883	-0.997711015583276	1883	-1.00876968175402
1884	260.63	1884	-0.997706604772259	1884	-1.00874455205234
1885	260.825	1885	-0.997722376401923	1885	-1.00877113612955
1886	260.99	1886	-0.997713924334325	1886	-1.0087905198558
1887	261.135	1887	-0.99775504024567	1887	-1.00885229505226
1888	261.33	1888	-0.99776547121767	1888	-1.00880505168994
1889	261.5	1889	-0.997760225928893	1889	-1.00883931296254
1890	261.67	1890	-0.997749079690242	1890	-1.00877942130159
1891	261.86	1891	-0.997723687724117	1891	-1.00879484721904
1892	262.04	1892	-0.99768880655375	1892	-1.00877650062943
1893	262.23	1893	-0.997729815175097	1893	-1.00875145437552
1894	262.4	1894	-0.997718561646449	1894	-1.00876280327306
1895	262.545	1895	-0.997735966468299	1895	-1.00878770647364
1896	262.745	1896	-0.997742833028153	1896	-1.00877285276951
1897	262.915	1897	-0.997709239337759	1897	-1.00872385700389
1898	263.09	1898	-0.997769345578699	1898	-1.00876049057755
1899	263.23	1899	-0.997755159456779	1899	-1.008723868925
1900	263.44	1900	-0.997751046673533	1900	-1.00873273823148
1901	263.605	1901	-0.997749008163577	1901	-1.00878101873045
1902	263.78	1902	-0.997737110894942	1902	-1.00873766165026
1903	263.93	1903	-0.99772052862974	1903	-1.00872822013046
1904	264.14	1904	-0.997737337396048	1904	-1.00872861352712
1905	264.285	1905	-0.997727109082933	1905	-1.0087333104448
1906	264.5	1906	-0.997723556591897	1906	-1.00875045300221
1907	264.68	1907	-0.997725082494087	1907	-1.00876118200198
1908	264.845	1908	-0.997718871595331	1908	-1.00874861715114
1909	265.015	1909	-0.997715450236515	1909	-1.00869130045014
1910	265.16	1910	-0.997740353437095	1910	-1.00872543059052
1911	265.345	1911	-0.997718537804226	1911	-1.0087378166247
1912	265.535	1912	-0.997719944495308	1912	-1.00873182030594
1913	265.715	1913	-0.997723711566339	1913	-1.00874608987564
1914	265.86	1914	-0.997746766994736	1914	-1.00878224660487
1915	266.005	1915	-0.997751428149081	1915	-1.00879129472801
1916	266.21	1916	-0.997753693160144	1916	-1.00873264286259
1917	266.39	1917	-0.99772609578851	1917	-1.00878901779583
1918	266.59	1918	-0.997739900434882	1918	-1.00875301604105
1919	266.72	1919	-0.99771704766537	1919	-1.008708383402
1920	266.89	1920	-0.997716880769818	1920	-1.00873255941482
1921	267.11	1921	-0.997686803807126	1921	-1.00876835851072
1922	267.225	1922	-0.997678065632868	1922	-1.00875822556649
1923	267.38	1923	-0.997699547474632	1923	-1.00875267032883
1924	267.555	1924	-0.997685969329366	1924	-1.00881086919204
1925	267.715	1925	-0.997708726729992	1925	-1.00879025759136
1926	267.88	1926	-0.997675240329595	1926	-1.00877244745174
1927	268.1	1927	-0.997681832703898	1927	-1.0087257286183
1928	268.235	1928	-0.997694540608072	1928	-1.00875063181888
1929	268.415	1929	-0.997691047722591	1929	-1.00877355611505
1930	268.575	1930	-0.997696233405814	1930	-1.00873723249027
1931	268.745	1931	-0.997726584554055	1931	-1.00876117008087
1932	268.925	1932	-0.997709656576638	1932	-1.00876797703517
1933	269.1	1933	-0.997673487926299	1933	-1.00878198434043
1934	269.25	1934	-0.997673452162966	1934	-1.00877828879606
1935	269.42	1935	-0.997658312352178	1935	-1.00876481794079
1936	269.595	1936	-0.997702694647898	1936	-1.00872107938506
1937	269.735	1937	-0.997734094853895	1937	-1.00873222562371
1938	269.94	1938	-0.997723067826352	1938	-1.00872914997711
1939	270.095	1939	-0.997730530441749	1939	-1.00876287479973
1940	270.265	1940	-0.997734738593881	1940	-1.00876165884642
1941	270.42	1941	-0.997710979819944	1941	-1.00880101043336
1942	270.58	1942	-0.997698558022431	1942	-1.00876031176089
1943	270.765	1943	-0.997702480067903	1943	-1.00878196049821
1944	270.93	1944	-0.997715903238727	1944	-1.00875001192111
1945	271.105	1945	-0.997716856927596	1945	-1.00875512607767
1946	271.27	1946	-0.997719825284199	1946	-1.00878286650263
1947	271.41	1947	-0.997734798199435	1947	-1.00878022001602
1948	271.595	1948	-0.99777172980087	1948	-1.00879836394675
1949	271.74	1949	-0.99775892652781	1949	-1.00873476482032
1950	271.895	1950	-0.997787644483864	1950	-1.00880840152209
1951	272.055	1951	-0.99779761053254	1951	-1.00877692978943
1952	272.26	1952	-0.997776021400778	1952	-1.00877498664836
1953	272.425	1953	-0.997765661955444	1953	-1.00878457122148
1954	272.57	1954	-0.997737528133822	1954	-1.00879057946136
1955	272.745	1955	-0.997728885328451	1955	-1.00879255836576
1956	272.94	1956	-0.997736181048295	1956	-1.00877456940948
1957	273.065	1957	-0.99778995717937	1957	-1.0088322437438
1958	273.235	1958	-0.997750736724651	1958	-1.00875288490883
1959	273.38	1959	-0.99773026817731	1959	-1.00875491149767
1960	273.55	1960	-0.997710455291066	1960	-1.00877512970169
1961	273.72	1961	-0.997681737335012	1961	-1.00880575503548
1962	273.895	1962	-0.997685039482719	1962	-1.00879288023575
1963	274.025	1963	-0.997710061894408	1963	-1.00877992198825
1964	274.19	1964	-0.997674966144045	1964	-1.00875108482109
1965	274.345	1965	-0.997680580987259	1965	-1.0087381384947
1966	274.49	1966	-0.997678673609522	1966	-1.00876660610742
1967	274.68	1967	-0.997685492484932	1967	-1.00876707103075
1968	274.855	1968	-0.99770619945449	1968	-1.00881296730755
1969	275.015	1969	-0.997690988117037	1969	-1.0087747005417
1970	275.215	1970	-0.997698987182421	1970	-1.00875844014649
1971	275.355	1971	-0.99769812886244	1971	-1.00875096560998
1972	275.485	1972	-0.997723091668574	1972	-1.00879609893568
1973	275.67	1973	-0.997780611028458	1973	-1.00874651903563
1974	275.82	1974	-0.997746159018082	1974	-1.00875133516442
1975	276.015	1975	-0.997740806439307	1975	-1.00878846942474
1976	276.155	1976	-0.997763182364385	1976	-1.00880582656214
1977	276.28	1977	-0.99773583533608	1977	-1.00878739652476
1978	276.475	1978	-0.99773097152285	1978	-1.0087854653048
1979	276.625	1979	-0.997740961413749	1979	-1.00878176976043
1980	276.78	1980	-0.997746337834745	1980	-1.00875753414206
1981	276.95	1981	-0.997722972457466	1981	-1.00879311865797
1982	277.105	1982	-0.997733832589456	1982	-1.0088103923476
1983	277.28	1983	-0.997739530880446	1983	-1.00878172207599
1984	277.405	1984	-0.997717393377585	1984	-1.00877069504845
1985	277.565	1985	-0.997733308060578	1985	-1.00877653639277
1986	277.715	1986	-0.997722233348592	1986	-1.00876927643626
1987	277.86	1987	-0.997744084744793	1987	-1.00876931219959
1988	278.045	1988	-0.997709108205539	1988	-1.00873284552148
1989	278.25	1989	-0.997693086232547	1989	-1.00874387254902
1990	278.345	1990	-0.997707832646677	1990	-1.0087366006714
1991	278.495	1991	-0.997685254062715	1991	-1.00871509498741
1992	278.69	1992	-0.997714007782101	1992	-1.00873903257801
1993	278.81	1993	-0.997755076009003	1993	-1.00876074092088
1994	278.98	1994	-0.99776435063325	1994	-1.00873699406806
1995	279.145	1995	-0.997687542915999	1995	-1.00876341124971
1996	279.3	1996	-0.997723830777447	1996	-1.00879254644465
1997	279.46	1997	-0.997703088044556	1997	-1.00876524710079
1998	279.615	1998	-0.997700834954605	1998	-1.0087583447776
1999	279.765	1999	-0.997732616636149	1999	-1.00872465571832
2000	279.94	2000	-0.99775030756466	2000	-1.0087335250248
2001	280.08	2001	-0.997744835774777	2001	-1.00873091430152
2002	280.235	2002	-0.997715021076524	2002	-1.008724083505
2003	280.4	2003	-0.997736765182727	2003	-1.00874566071565
2004	280.565	2004	-0.997728563458457	2004	-1.00878510767147
2005	280.715	2005	-0.997709108205539	2005	-1.00877398527504
2006	280.9	2006	-0.997690117875944	2006	-1.00876722600519
2007	281.06	2007	-0.997657930876631	2007	-1.00878427319371
2008	281.19	2008	-0.9976583361944	2008	-1.0087535167277
2009	281.365	2009	-0.99769798580911	2009	-1.00872607433051
2010	281.505	2010	-0.997718633173114	2010	-1.00875810635538
2011	281.65	2011	-0.997729362172885	2011	-1.00878761110475
2012	281.84	2012	-0.997755087930114	2012	-1.00880809157321
2013	282	2013	-0.997763182364385	2013	-1.00882206311513
2014	282.115	2014	-0.997788037880522	2014	-1.00879468032349
2015	282.285	2015	-0.997741867418173	2015	-1.00876454375525
2016	282.44	2016	-0.997722698271916	2016	-1.00879409618906
2017	282.625	2017	-0.997712958724346	2017	-1.00878260423819
2018	282.795	2018	-0.997709823472191	2018	-1.00879613469902
2019	282.95	2019	-0.99774752994583	2019	-1.00882292143511
2020	283.095	2020	-0.99773777847715	2020	-1.00881413557641
2021	283.23	2021	-0.997757615205615	2021	-1.00875821364538
2022	283.405	2022	-0.997762359807736	2022	-1.00875075102998
2023	283.575	2023	-0.997767164015412	2023	-1.0087382457847
2024	283.745	2024	-0.997760523956665	2024	-1.00874095187686
2025	283.895	2025	-0.997770680743115	2025	-1.00876051441978
2026	284.045	2026	-0.99778286411841	2026	-1.00880328736553
2027	284.2	2027	-0.997726858739605	2027	-1.00877387798505
2028	284.34	2028	-0.997772516594187	2028	-1.00875227693217
2029	284.51	2029	-0.997779955367361	2029	-1.00874498121233
2030	284.645	2030	-0.997756244277867	2030	-1.00875193121996
2031	284.795	2031	-0.997732378213932	2031	-1.00878459506371
2032	284.97	2032	-0.997730172808423	2032	-1.00878957808804
2033	285.115	2033	-0.997727013714046	2033	-1.00877801461051
2034	285.295	2034	-0.997720421339742	2034	-1.00875880970092
2035	285.455	2035	-0.997707999542229	2035	-1.00874161945907
2036	285.605	2036	-0.997707796883345	2036	-1.00870974240864
2037	285.74	2037	-0.997716403925384	2037	-1.00870591573205
2038	285.895	2038	-0.99774181973373	2038	-1.00878209163043
2039	286.03	2039	-0.99773861295491	2039	-1.00875135900664
2040	286.225	2040	-0.997750379091325	2040	-1.00872544251164
2041	286.385	2041	-0.997755159456779	2041	-1.0087390206569
2042	286.485	2042	-0.997735084306096	2042	-1.00873526550698
2043	286.655	2043	-0.997776939326314	2043	-1.00867724546044
2044	286.825	2044	-0.997728825722896	2044	-1.00875672350652
2045	286.985	2045	-0.997778000305181	2045	-1.00874448052567
2046	287.115	2046	-0.997768523022049	2046	-1.00877113612955
2047	287.275	2047	-0.997764660582132	2047	-1.00878190089265
2048	287.435	2048	-0.997770144293126	2048	-1.00872297484169
2049	287.57	2049	-0.997752787155718	2049	-1.00875921501869
2050	287.69	2050	-0.997740401121538	2050	-1.00877682249943
2051	287.875	2051	-0.997725869287403	2051	-1.00877590457389
2052	288.005	2052	-0.997714091229877	2052	-1.00881020160983
2053	288.165	2053	-0.99772123197528	2053	-1.00879308289464
2054	288.3	2054	-0.997767056725414	2054	-1.00881208514534
2055	288.455	2055	-0.99772052862974	2055	-1.00881971465629
2056	288.62	2056	-0.997724271858549	2056	-1.00880623187991
2057	288.76	2057	-0.997741366731518	2057	-1.00880313239109
2058	288.895	2058	-0.997778560597391	2058	-1.00882934691386
2059	289.05	2059	-0.997783984702831	2059	-1.00878322413596
2060	289.19	2060	-0.997778596360723	2060	-1.00872012569619
2061	289.335	2061	-0.99776046435111	2061	-1.0087698724918
2062	289.5	2062	-0.997784008545052	2062	-1.00877454556725
2063	289.64	2063	-0.997759725242237	2063	-1.00880868762875
2064	289.81	2064	-0.997743798638132	2064	-1.00880217870222
2065	289.98	2065	-0.997763909552148	2065	-1.00884334229801
2066	290.13	2066	-0.997799100671397	2066	-1.00880711404211
2067	290.285	2067	-0.997808244163424	2067	-1.0087817339971
2068	290.415	2068	-0.997776104848554	2068	-1.00882255188067
2069	290.54	2069	-0.99778634508278	2069	-1.00881731851301
2070	290.695	2070	-0.997762741283284	2070	-1.0088207160296
2071	290.84	2071	-0.997722006847486	2071	-1.00878262808042
2072	291	2072	-0.997737695029374	2072	-1.0088008435378
2073	291.145	2073	-0.997704637788968	2073	-1.00877976701381
2074	291.315	2074	-0.997688079365987	2074	-1.0087809591249
2075	291.435	2075	-0.99769966668574	2075	-1.00875904812314
2076	291.595	2076	-0.997704935816739	2076	-1.00876126544976
2077	291.74	2077	-0.997726679922942	2077	-1.0087464832723
2078	291.89	2078	-0.997729445620661	2078	-1.00871566720073
2079	292.065	2079	-0.997695792324712	2079	-1.00874380102235
2080	292.19	2080	-0.997690737773709	2080	-1.00878287842374
2081	292.345	2081	-0.997691000038147	2081	-1.00878989995804
2082	292.495	2082	-0.997700024319066	2082	-1.00877734702831
2083	292.645	2083	-0.997699452105745	2083	-1.00876652265965
2084	292.78	2084	-0.99770563916228	2084	-1.00884435559243
2085	292.935	2085	-0.997707904173343	2085	-1.00878728923476
2086	293.085	2086	-0.997731615262837	2086	-1.00876049057755
2087	293.225	2087	-0.997733427271687	2087	-1.00874063000687
2088	293.365	2088	-0.997711575875486	2088	-1.00876242179751
2089	293.52	2089	-0.997678399423972	2089	-1.00875352864881
2090	293.68	2090	-0.997709751945525	2090	-1.00868053568704
2091	293.805	2091	-0.997725297074083	2091	-1.00873130769818
2092	293.99	2092	-0.997713507095445	2092	-1.00874328841459
2093	294.1	2093	-0.997687936312657	2093	-1.00875097753109
2094	294.265	2094	-0.997722734035248	2094	-1.00879948453117
2095	294.395	2095	-0.997766043430991	2095	-1.00880148727779
2096	294.555	2096	-0.997725189784085	2096	-1.00872292715724
2097	294.715	2097	-0.997699416342412	2097	-1.0087224383917
2098	294.885	2098	-0.997730494678416	2098	-1.00880933136873
2099	295.005	2099	-0.997770835717556	2099	-1.00876887111849
2100	295.155	2100	-0.997797634374762	2100	-1.00872442921721
2101	295.33	2101	-0.997758354314489	2101	-1.00869351777676
2102	295.465	2102	-0.997779454680705	2102	-1.00872211652171
2103	295.625	2103	-0.99777103837644	2103	-1.00871528572518
2104	295.735	2104	-0.997760106717784	2104	-1.00872448882277
2105	295.87	2105	-0.997749723430228	2105	-1.00878936350805
2106	296.035	2106	-0.997762502861067	2106	-1.00877743047608
2107	296.21	2107	-0.997774960421912	2107	-1.00876124160754
2108	296.34	2108	-0.997765459296559	2108	-1.00873973592355
2109	296.495	2109	-0.997724307621882	2109	-1.00873037785153
2110	296.64	2110	-0.997693884946975	2110	-1.00871494001297
2111	296.78	2111	-0.997674715800717	2111	-1.00874282349126
2112	296.915	2112	-0.997742844949264	2112	-1.00868703269245
2113	297.08	2113	-0.997727192530709	2113	-1.00874954699779
2114	297.19	2114	-0.99771579594873	2114	-1.00870291161212
2115	297.38	2115	-0.99768240491722	2115	-1.0087661411841
2116	297.5	2116	-0.997708547913329	2116	-1.00873733978027
2117	297.635	2117	-0.997726501106279	2117	-1.00872417887388
2118	297.785	2118	-0.997684097714962	2118	-1.00872019722286
2119	297.93	2119	-0.997659099145495	2119	-1.00876184958419
2120	298.075	2120	-0.997668981746395	2120	-1.00872414311055
2121	298.205	2121	-0.997725630865186	2121	-1.00871169747082
2122	298.37	2122	-0.997752560654612	2122	-1.00873199912261
2123	298.525	2123	-0.997747458419165	2123	-1.00872736181048
2124	298.67	2124	-0.997733558403906	2124	-1.00873791199359
2125	298.795	2125	-0.997745336461433	2125	-1.00873159380484
2126	298.955	2126	-0.99772790779736	2126	-1.00873571850919
2127	299.095	2127	-0.997702432383459	2127	-1.00869115739681
2128	299.25	2128	-0.997714556153201	2128	-1.00870635681315
2129	299.4	2129	-0.997772778858625	2129	-1.00871116102083
2130	299.54	2130	-0.997808685244526	2130	-1.00871261539635
2131	299.67	2131	-0.997813668268864	2131	-1.00873508669032
2132	299.865	2132	-0.997779609655146	2132	-1.00873325083925
2133	299.99	2133	-0.997773565651942	2133	-1.00874103532464
2134	300.145	2134	-0.997783078698406	2134	-1.00872873273823
2135	300.3	2135	-0.997768916418707	2135	-1.00876533054856
2136	300.435	2136	-0.997791459239338	2136	-1.00876858501183
2137	300.57	2137	-0.997788574330511	2137	-1.00873681525139
2138	300.71	2138	-0.997776367112993	2138	-1.0087587858587
2139	300.845	2139	-0.997747363050278	2139	-1.00874792572671
2140	301.02	2140	-0.997761799515526	2140	-1.0087150830663
2141	301.15	2141	-0.997784199282826	2141	-1.0086971894789
2142	301.295	2142	-0.997775413424125	2142	-1.00881530384527
2143	301.425	2143	-0.997764207579919	2143	-1.00881729467079
2144	301.59	2144	-0.997770704585336	2144	-1.00873917563134
2145	301.725	2145	-0.997747756446937	2145	-1.0087990792134
2146	301.88	2146	-0.9977578178645	2146	-1.00877884908827
2147	302.02	2147	-0.99772400959411	2147	-1.00877502241169
2148	302.18	2148	-0.997722996299687	2148	-1.00877318656062
2149	302.295	2149	-0.997722710193026	2149	-1.00878607328145
2150	302.43	2150	-0.997711528191043	2150	-1.00877901598383
2151	302.605	2151	-0.997750677119097	2151	-1.00875896467536
2152	302.74	2152	-0.99774488345922	2152	-1.00880894989319
2153	302.875	2153	-0.997720099469749	2153	-1.00882482881285
2154	303.03	2154	-0.997707057774472	2154	-1.00881433823529
2155	303.165	2155	-0.997715080682078	2155	-1.00878244926375
2156	303.28	2156	-0.997689712558175	2156	-1.00877501049058
2157	303.455	2157	-0.997722447928588	2157	-1.00879825665675
2158	303.59	2158	-0.997726870660716	2158	-1.00876552128634
2159	303.72	2159	-0.997696233405814	2159	-1.00881924973297
2160	303.885	2160	-0.997733713378347	2160	-1.00877639333944
2161	304.03	2161	-0.997763456549935	2161	-1.00876455567636
2162	304.16	2162	-0.997729123750668	2162	-1.00878143596933
2163	304.305	2163	-0.997684765297169	2163	-1.00877054007401
2164	304.475	2164	-0.99772805085069	2164	-1.00882168163958
2165	304.59	2165	-0.9977130183299	2165	-1.00876900225071
2166	304.76	2166	-0.997747899500267	2166	-1.00872094825284
2167	304.875	2167	-0.997751904993515	2167	-1.00876461528191
2168	305.045	2168	-0.997729779411765	2168	-1.00878993572137
2169	305.16	2169	-0.997733963721675	2169	-1.00877987430381
2170	305.31	2170	-0.997730017833982	2170	-1.00874907015335
2171	305.48	2171	-0.99775976100557	2171	-1.00873402571145
2172	305.615	2172	-0.997762800888838	2172	-1.00875151398108
2173	305.765	2173	-0.997737337396048	2173	-1.00874634021897
2174	305.885	2174	-0.997703111886778	2174	-1.00871530956741
2175	306.04	2175	-0.997727788586251	2175	-1.00868874933242
2176	306.17	2176	-0.997734893568322	2176	-1.00873760204471
2177	306.315	2177	-0.997727776665141	2177	-1.00875385051881
2178	306.48	2178	-0.99770912012665	2178	-1.00877313887617
2179	306.61	2179	-0.997718704699779	2179	-1.00874622100786
2180	306.775	2180	-0.997710300316625	2180	-1.00870990930419
2181	306.91	2181	-0.99774613517586	2181	-1.00870630912871
2182	307.045	2182	-0.997719443808652	2182	-1.00875010729
2183	307.185	2183	-0.997720969710842	2183	-1.00873201104372
2184	307.345	2184	-0.997726107709621	2184	-1.00872618162051
2185	307.465	2185	-0.997696769855802	2185	-1.00869119316014
2186	307.64	2186	-0.997716976138704	2186	-1.00872330863279
2187	307.765	2187	-0.997717035744259	2187	-1.00872260528725
2188	307.905	2188	-0.997720349813077	2188	-1.00872688496605
2189	308.035	2189	-0.997731221866178	2189	-1.0087378166247
2190	308.175	2190	-0.997700489242389	2190	-1.00875042915999
2191	308.33	2191	-0.997709596971084	2191	-1.00875503070878
2192	308.485	2192	-0.997750951304647	2192	-1.00873438334478
2193	308.605	2193	-0.997768093862058	2193	-1.00871439164187
2194	308.77	2194	-0.997743011844816	2194	-1.00871213855192
2195	308.92	2195	-0.997751380464637	2195	-1.00874370565347
2196	309.06	2196	-0.997788216697185	2196	-1.00874403944457
2197	309.21	2197	-0.997788943884947	2197	-1.00878839789807
2198	309.355	2198	-0.997764946688792	2198	-1.00878178168154
2199	309.465	2199	-0.99771579594873	2199	-1.00875678311208
2200	309.64	2200	-0.997706425955596	2200	-1.00876127737087
2201	309.77	2201	-0.997738958667125	2201	-1.00874105916686
2202	309.93	2202	-0.997761131933318	2202	-1.00875673542763
2203	310.055	2203	-0.997748447871367	2203	-1.00876746442741
2204	310.21	2204	-0.997760845826658	2204	-1.00874775883116
2205	310.34	2205	-0.997739375906004	2205	-1.00873360847257
2206	310.465	2206	-0.997751213569085	2206	-1.00876245756085
2207	310.615	2207	-0.997739280537118	2207	-1.00878401092927
2208	310.775	2208	-0.997706831273365	2208	-1.00873604037919
2209	310.915	2209	-0.997750367170215	2209	-1.0087494516289
2210	311.045	2210	-0.997732890821698	2210	-1.00877098115511
2211	311.17	2211	-0.997738803692683	2211	-1.00876642729076
2212	311.315	2212	-0.997735322728313	2212	-1.00874891517891
2213	311.465	2213	-0.99774751802472	2213	-1.00871207894636
2214	311.63	2214	-0.997718406672007	2214	-1.00870418717098
2215	311.745	2215	-0.997726191157397	2215	-1.00870940861753
2216	311.89	2216	-0.99774724383917	2216	-1.00872163967727
2217	312.03	2217	-0.997755850881208	2217	-1.00871248426413
2218	312.17	2218	-0.997766639486534	2218	-1.00866152151522
2219	312.34	2219	-0.997757293335622	2219	-1.00869423304341
2220	312.445	2220	-0.99775531443122	2220	-1.0087640549897
2221	312.59	2221	-0.997739435511559	2221	-1.00870133802548
2222	312.73	2222	-0.997715152208743	2222	-1.00871176899748
2223	312.9	2223	-0.997727502479591	2223	-1.00880142767224
2224	313.02	2224	-0.997756029697871	2224	-1.00871674010071
2225	313.19	2225	-0.997735537308309	2225	-1.0087280413138
2226	313.33	2226	-0.997703600652323	2226	-1.00874396791791
2227	313.47	2227	-0.997758664263371	2227	-1.00880297741665
2228	313.625	2228	-0.997772588120851	2228	-1.00879289215686
2229	313.76	2229	-0.997745789463645	2229	-1.00876099126421
2230	313.9	2230	-0.997793843461509	2230	-1.00875644932097
2231	314.035	2231	-0.997801019970245	2231	-1.00875129940108
2232	314.185	2232	-0.997751654650187	2232	-1.00875820172427
2233	314.295	2233	-0.997731484130617	2233	-1.00881494621195
2234	314.46	2234	-0.997711408979934	2234	-1.00880496824216
2235	314.6	2235	-0.997728515774014	2235	-1.00880245288777
2236	314.74	2236	-0.997711540112154	2236	-1.00877455748836
2237	314.9	2237	-0.997734869726101	2237	-1.00879993753338
2238	314.995	2238	-0.997753466659037	2238	-1.00880970092317
2239	315.145	2239	-0.997764863241016	2239	-1.00883971828031
2240	315.325	2240	-0.997755815117876	2240	-1.00882509107729
2241	315.44	2241	-0.997738362611582	2241	-1.00884808690013
2242	315.585	2242	-0.997736705577173	2242	-1.00885634822995
2243	315.71	2243	-0.99775948682002	2243	-1.00884894522011
2244	315.855	2244	-0.997726632238499	2244	-1.00886248760204
2245	316.025	2245	-0.997685456721599	2245	-1.0088213716907
2246	316.125	2246	-0.997676813916228	2246	-1.00886139085985
2247	316.265	2247	-0.997664868963149	2247	-1.00885010156786
2248	316.43	2248	-0.997688138971542	2248	-1.0088350928893
2249	316.58	2249	-0.997696281090257	2249	-1.00886176041428
2250	316.725	2250	-0.997675288014038	2250	-1.00886073519875
2251	316.825	2251	-0.997690821221485	2251	-1.00883006218051
2252	316.985	2252	-0.997685242141604	2252	-1.00883118276494
2253	317.11	2253	-0.997701287956817	2253	-1.00878492885481
2254	317.255	2254	-0.997720600156405	2254	-1.00878639515145
2255	317.4	2255	-0.99768421692607	2255	-1.00880641069657
2256	317.555	2256	-0.997674691958495	2256	-1.00879789902342
2257	317.685	2257	-0.997670603017471	2257	-1.00882456654841
2258	317.835	2258	-0.997673809796292	2258	-1.00879507372015
2259	317.975	2259	-0.997656273842222	2259	-1.00881314612421
2260	318.155	2260	-0.997662448977646	2260	-1.00881964312963
2261	318.28	2261	-0.997667455844205	2261	-1.00882910849165
2262	318.385	2262	-0.997687292572671	2262	-1.00881079766537
2263	318.56	2263	-0.997684336137178	2263	-1.00877456940948
2264	318.68	2264	-0.997669780460823	2264	-1.00881470778973
2265	318.825	2265	-0.997659325646601	2265	-1.00878855287251
2266	318.955	2266	-0.99769256170367	2266	-1.00880362115663
2267	319.115	2267	-0.997674095902953	2267	-1.00878305724041
2268	319.28	2268	-0.997650468261234	2268	-1.00879246299687
2269	319.42	2269	-0.997670972571908	2269	-1.0087851315137
2270	319.57	2270	-0.997668814850843	2270	-1.008760323682
2271	319.675	2271	-0.997670233463035	2271	-1.00881816491188
2272	319.835	2272	-0.997684801060502	2272	-1.00880443179217
2273	319.97	2273	-0.997674441615168	2273	-1.00877946898604
2274	320.1	2274	-0.99765610694667	2274	-1.00874837872892
2275	320.26	2275	-0.997666299496452	2275	-1.00877793116274
2276	320.41	2276	-0.997660660811017	2276	-1.00879773212787
2277	320.555	2277	-0.997670066567483	2277	-1.0087754754139
2278	320.685	2278	-0.997697199015793	2278	-1.00876835851072
2279	320.835	2279	-0.997677648393988	2279	-1.00877461709392
2280	320.975	2280	-0.997691608014801	2280	-1.00874063000687
2281	321.125	2281	-0.99767850671397	2281	-1.00873834115358
2282	321.255	2282	-0.997689509899291	2282	-1.00872940032044
2283	321.41	2283	-0.997726608396277	2283	-1.00877303158618
2284	321.56	2284	-0.997691751068131	2284	-1.00875005960555
2285	321.71	2285	-0.997685087167163	2285	-1.0087004797055
2286	321.845	2286	-0.99767335679408	2286	-1.00871385519188
2287	321.995	2287	-0.997680020695048	2287	-1.00873809081025
2288	322.135	2288	-0.997688305867094	2288	-1.00872831549935
2289	322.285	2289	-0.997706104085603	2289	-1.00873159380484
2290	322.44	2290	-0.997676372835126	2290	-1.00876096742199
2291	322.575	2291	-0.997665536545358	2291	-1.00883870498589
2292	322.74	2292	-0.997700346189059	2292	-1.00882503147173
2293	322.89	2293	-0.99771579594873	2293	-1.00883201724269
2294	323.015	2294	-0.997740806439307	2294	-1.00878049420157
2295	323.175	2295	-0.997715891317617	2295	-1.00883396038376
2296	323.3	2296	-0.997695100900283	2296	-1.00883413920043
2297	323.425	2297	-0.997699881265736	2297	-1.00883065823606
2298	323.58	2298	-0.997671449416342	2298	-1.00879757715343
2299	323.735	2299	-0.997708094911116	2299	-1.00881580453193
2300	323.875	2300	-0.99770703393225	2300	-1.00881629329747
2301	323.99	2301	-0.997688496604868	2301	-1.00889147974365
2302	324.155	2302	-0.997684693770504	2302	-1.00889852512016
2303	324.3	2303	-0.997696710250248	2303	-1.00888261043717
2304	324.45	2304	-0.997701013771267	2304	-1.00889969338903
2305	324.57	2305	-0.997695863851377	2305	-1.00887909370947
2306	324.735	2306	-0.997689450293736	2306	-1.00891631141756
2307	324.86	2307	-0.997694838635844	2307	-1.00893903305486
2308	325.035	2308	-0.997706962405585	2308	-1.00889275530251
2309	325.185	2309	-0.997724069199664	2309	-1.00888853522927
2310	325.305	2310	-0.997718215934233	2310	-1.00888727159152
2311	325.45	2311	-0.997728825722896	2311	-1.00891685978866
2312	325.595	2312	-0.997735036621653	2312	-1.00885414282444
2313	325.715	2313	-0.997713507095445	2313	-1.00883835927367
2314	325.865	2314	-0.997703767547875	2314	-1.00884929093233
2315	325.995	2315	-0.997709573128862	2315	-1.00887960631724
2316	326.17	2316	-0.997718561646449	2316	-1.0088727635996
2317	326.29	2317	-0.997718811989776	2317	-1.00884408140688
2318	326.435	2318	-0.9976963287747	2318	-1.00884977969787
2319	326.59	2319	-0.997685718986038	2319	-1.00888954852369
2320	326.725	2320	-0.99768602893492	2320	-1.00888640135042
2321	326.865	2321	-0.99770286154345	2321	-1.00880828231098
2322	327.03	2322	-0.997688854238193	2322	-1.00881791456855
2323	327.155	2323	-0.997688997291523	2323	-1.00881740196078
2324	327.315	2324	-0.997713900492103	2324	-1.00879849507897
2325	327.45	2325	-0.997728480010681	2325	-1.00876693989853
2326	327.605	2326	-0.997746230544747	2326	-1.00878967345693
2327	327.735	2327	-0.997743286030365	2327	-1.00878959000916
2328	327.87	2328	-0.997732044422827	2328	-1.00877291237507
2329	328.035	2329	-0.997732807373922	2329	-1.00879756523232
2330	328.155	2330	-0.997719944495308	2330	-1.0088048967155
2331	328.315	2331	-0.997736300259403	2331	-1.00880955786984
2332	328.465	2332	-0.997722924773022	2332	-1.00877863450828
2333	328.605	2333	-0.997715140287633	2333	-1.00877431906615
2334	328.755	2334	-0.997724474517433	2334	-1.00880725709545
2335	328.875	2335	-0.997709382391089	2335	-1.00878538185702
2336	329.045	2336	-0.997679043163958	2336	-1.00874378910124
2337	329.16	2337	-0.997652411402304	2337	-1.00879590819791
2338	329.31	2338	-0.997672963397421	2338	-1.00881882057298
2339	329.46	2339	-0.997687030308232	2339	-1.00880173762112
2340	329.6	2340	-0.99770119258793	2340	-1.00875684271763
2341	329.735	2341	-0.997689974822614	2341	-1.00882133592737
2342	329.89	2342	-0.99767017385748	2342	-1.00879278486687
2343	330.045	2343	-0.997693145838102	2343	-1.00883480678264
2344	330.19	2344	-0.997696579118029	2344	-1.00884057660029
2345	330.365	2345	-0.997674262798504	2345	-1.00885606212329
2346	330.495	2346	-0.99765819314107	2346	-1.00885531109331
2347	330.62	2347	-0.997685075246052	2347	-1.00885075722896
2348	330.785	2348	-0.99769812886244	2348	-1.00885374942779
2349	330.9	2349	-0.997722006847486	2349	-1.00883964675364
2350	331.075	2350	-0.997746433203632	2350	-1.00888021429389
2351	331.215	2351	-0.997712720302129	2351	-1.00892628938735
2352	331.38	2352	-0.997712088483253	2352	-1.00889152742809
2353	331.53	2353	-0.997676623178454	2353	-1.00886764944305
2354	331.675	2354	-0.997692752441444	2354	-1.0088298237583
2355	331.81	2355	-0.99768811512932	2355	-1.00888756961929
2356	331.97	2356	-0.997690511272602	2356	-1.00888097724498
2357	332.125	2357	-0.997678268291753	2357	-1.00886747062638
2358	332.25	2358	-0.997655165178912	2358	-1.00883376964599
2359	332.41	2359	-0.997657787823301	2359	-1.00888036926833
2360	332.525	2360	-0.997696567196917	2360	-1.0088848396849
2361	332.68	2361	-0.997729242961776	2361	-1.00884672789349
2362	332.83	2362	-0.997720063706417	2362	-1.00884222171359
2363	332.965	2363	-0.997720361734188	2363	-1.00884246013581
2364	333.115	2364	-0.997743882085908	2364	-1.00882304064622
2365	333.26	2365	-0.997735465781644	2365	-1.00882060873961
2366	333.425	2366	-0.997749377718013	2366	-1.0088157687686
2367	333.545	2367	-0.997744919222553	2367	-1.00882065642405
2368	333.71	2368	-0.997706843194476	2368	-1.00882296911955
2369	333.87	2369	-0.997713578622111	2369	-1.00878147173266
2370	333.97	2370	-0.997728372720684	2370	-1.00876027599756
2371	334.13	2371	-0.997678304055085	2371	-1.00879032911803
2372	334.27	2372	-0.997657883192187	2372	-1.00880220254444
2373	334.41	2373	-0.99767099641413	2373	-1.00880440794995
2374	334.575	2374	-0.997687530994888	2374	-1.00880987973983
2375	334.715	2375	-0.997723067826352	2375	-1.0088582675288
2376	334.845	2376	-0.99771885967422	2376	-1.00880576695659
2377	334.99	2377	-0.997713805123217	2377	-1.00882584210727
2378	335.15	2378	-0.997696388380255	2378	-1.00878104257267
2379	335.285	2379	-0.997718776226444	2379	-1.00878069686046
2380	335.415	2380	-0.997721410791943	2380	-1.00878892242695
2381	335.59	2381	-0.997739459353781	2381	-1.00879741025788
2382	335.725	2382	-0.997739662012665	2382	-1.00883288748379
2383	335.845	2383	-0.99771913385977	2383	-1.00879464456016
2384	336.025	2384	-0.997764660582132	2384	-1.00875619897765
2385	336.17	2385	-0.997792055294881	2385	-1.00875293259327
2386	336.33	2386	-0.997753395132372	2386	-1.00874052271687
2387	336.48	2387	-0.997745491435874	2387	-1.00874364604791
2388	336.625	2388	-0.997720778973068	2388	-1.00879170004578
2389	336.785	2389	-0.997672045471885	2389	-1.00881320572976
2390	336.935	2390	-0.99765917067216	2390	-1.00882180085069
2391	337.04	2391	-0.997672176604105	2391	-1.00881681782635
2392	337.2	2392	-0.997724271858549	2392	-1.00883230334936
2393	337.34	2393	-0.997687602521553	2393	-1.00878356984817
2394	337.51	2394	-0.997673523689632	2394	-1.00882672426947
2395	337.62	2395	-0.997668922140841	2395	-1.00885496538109
2396	337.765	2396	-0.997686124303807	2396	-1.00887071316854
2397	337.94	2397	-0.997721005474174	2397	-1.00883324511711
2398	338.06	2398	-0.997723187037461	2398	-1.00884211442359
2399	338.205	2399	-0.997708023384451	2399	-1.00879777981231
2400	338.33	2400	-0.997697973887999	2400	-1.00885507267109
2401	338.505	2401	-0.997725666628519	2401	-1.00888221704051
2402	338.645	2402	-0.997722412165255	2402	-1.00883496175708
2403	338.765	2403	-0.997727156767376	2403	-1.00884265087358
2404	338.94	2404	-0.997710252632181	2404	-1.00878622825589
2405	339.07	2405	-0.997702348935683	2405	-1.00876666571298
2406	339.21	2406	-0.9976828221561	2406	-1.0088136825742
2407	339.365	2407	-0.997676527809567	2407	-1.00883731021592
2408	339.515	2408	-0.997684717612726	2408	-1.00886440690089
2409	339.66	2409	-0.997685969329366	2409	-1.00887142843519
2410	339.79	2410	-0.997646033607996	2410	-1.0088274156939
2411	339.96	2411	-0.997663688773175	2411	-1.00879494258793
2412	340.075	2412	-0.997663867589838	2412	-1.00882611629282
2413	340.245	2413	-0.997698486495766	2413	-1.00887730554284
2414	340.365	2414	-0.997692716678111	2414	-1.00880371652552
2415	340.51	2415	-0.997682452601663	2415	-1.0088791294728
2416	340.7	2416	-0.997692204070344	2416	-1.00883095626383
2417	340.835	2417	-0.997703600652323	2417	-1.00876242179751
2418	340.975	2418	-0.997693312733654	2418	-1.00878796873808
2419	341.13	2419	-0.997681725413901	2419	-1.00882783293278
2420	341.26	2420	-0.997696674486916	2420	-1.00885018501564
2421	341.425	2421	-0.997713495174334	2421	-1.00885509651331
2422	341.575	2422	-0.997661686026551	2422	-1.00886636196307
2423	341.705	2423	-0.997690165560388	2423	-1.00881114337758
2424	341.845	2424	-0.997728539616235	2424	-1.00881601911192
2425	342.01	2425	-0.997696078431373	2425	-1.00880216678111
2426	342.155	2426	-0.997669959277485	2426	-1.00879296368353
2427	342.315	2427	-0.997680437933928	2427	-1.00879322594797
2428	342.425	2428	-0.997707916094453	2428	-1.00883754863813
2429	342.565	2429	-0.997726048104066	2429	-1.00879361934463
2430	342.725	2430	-0.997706402113375	2430	-1.0087833791104
2431	342.865	2431	-0.997670126173037	2431	-1.00876685645075
2432	343.03	2432	-0.997666585603113	2432	-1.00873126001373
2433	343.145	2433	-0.99770327878233	2433	-1.00870479514763
2434	343.305	2434	-0.997668898298619	2434	-1.00874822375448
2435	343.465	2435	-0.997687805180438	2435	-1.00878471427482
2436	343.595	2436	-0.997706294823377	2436	-1.00874730582895
2437	343.74	2437	-0.99771316138323	2437	-1.00871890974289
2438	343.88	2438	-0.997733927958343	2438	-1.00871317568856
2439	344.04	2439	-0.997684848744945	2439	-1.0088255440795
2440	344.19	2440	-0.997691941805905	2440	-1.00876686837186
2441	344.35	2441	-0.997710276474403	2441	-1.00881089303426
2442	344.485	2442	-0.997706807431144	2442	-1.00874744888228
2443	344.63	2443	-0.997723377775235	2443	-1.00875851167315
2444	344.76	2444	-0.99770188401236	2444	-1.00878688391699
2445	344.915	2445	-0.997727061398489	2445	-1.00879404850462
2446	345.075	2446	-0.997698844129091	2446	-1.00878569180591
2447	345.205	2447	-0.997665345807584	2447	-1.00872703994049
2448	345.36	2448	-0.997689950980392	2448	-1.00873059243153
2449	345.525	2449	-0.997684741454948	2449	-1.00872060254063
2450	345.655	2450	-0.997701538300145	2450	-1.00872923342489
2451	345.79	2451	-0.997698879892424	2451	-1.00875556715877
2452	345.95	2452	-0.997658240825513	2452	-1.00874423018235
2453	346.105	2453	-0.997658431563287	2453	-1.00871254386969
2454	346.285	2454	-0.997648048275731	2454	-1.00866335736629
2455	346.41	2455	-0.997687018387121	2455	-1.00864920700771
2456	346.565	2456	-0.997683155947204	2456	-1.00870828803311
2457	346.7	2457	-0.997689402609293	2457	-1.00873943789578
2458	346.87	2458	-0.997707475013352	2458	-1.00871476119631
2459	347.01	2459	-0.997700679980163	2459	-1.00868736648356
2460	347.16	2460	-0.997714675364309	2460	-1.00869243295567
2461	347.33	2461	-0.997714866102083	2461	-1.00875052452888
2462	347.445	2462	-0.997702289330129	2462	-1.00878544146258
2463	347.62	2463	-0.997740413042649	2463	-1.00874287117571
2464	347.765	2464	-0.997731174181735	2464	-1.00870133802548
2465	347.875	2465	-0.997740961413749	2465	-1.00872881618601
2466	348.045	2466	-0.997724641412985	2466	-1.00869780937667
2467	348.2	2467	-0.997703874837873	2467	-1.00874490968566
2468	348.355	2468	-0.997700370031281	2468	-1.00873644569696
2469	348.48	2469	-0.997711742771038	2469	-1.00873986705577
2470	348.635	2470	-0.997688079365988	2470	-1.00872433384833
2471	348.78	2471	-0.99765082589456	2471	-1.00874930857557
2472	348.95	2472	-0.997671377889678	2472	-1.00876212376974
2473	349.09	2473	-0.997667455844205	2473	-1.00875540026322
2474	349.23	2474	-0.997635435740444	2474	-1.00877781195163
2475	349.365	2475	-0.997643112935836	2475	-1.0087548280499
2476	349.53	2476	-0.997669506275273	2476	-1.00876314898528
2477	349.665	2477	-0.997639155127031	2477	-1.00873904449912
2478	349.835	2478	-0.997639071679255	2478	-1.00878441624704
2479	350.01	2479	-0.997662687399863	2479	-1.0087557102121
2480	350.15	2480	-0.997664094090944	2480	-1.00876100318532
2481	350.305	2481	-0.997687864785993	2481	-1.00877212558175
2482	350.42	2482	-0.997657990482185	2482	-1.00881880865187
2483	350.57	2483	-0.997693181601434	2483	-1.0088418998436
2484	350.715	2484	-0.99770160982681	2484	-1.00883030060273
2485	350.845	2485	-0.997704244392309	2485	-1.00888008316167
2486	351.005	2486	-0.997711063267719	2486	-1.00887493324178
2487	351.155	2487	-0.997659397173266	2487	-1.00886446650645
2488	351.29	2488	-0.99763497081712	2488	-1.00884205481804
2489	351.47	2489	-0.997614704928664	2489	-1.00890956406882
2490	351.61	2490	-0.997641658560311	2490	-1.00887723401617
2491	351.73	2491	-0.997662830453193	2491	-1.00885726615549
2492	351.885	2492	-0.997684181162737	2492	-1.0088134679942
2493	352.04	2493	-0.997695875772488	2493	-1.00880714980545
2494	352.165	2494	-0.997701776722362	2494	-1.00882057297627
2495	352.305	2495	-0.997713042172122	2495	-1.00883595120928
2496	352.49	2496	-0.997685707064927	2496	-1.00886198691539
2497	352.63	2497	-0.997683752002746	2497	-1.0088444271191
2498	352.815	2498	-0.997691441119249	2498	-1.00883359082933
2499	352.95	2499	-0.997692156385901	2499	-1.00879555056458
2500	353.095	2500	-0.997672212367437	2500	-1.00882398241398
2501	353.245	2501	-0.997674012455177	2501	-1.00884997043565
2502	353.405	2502	-0.997679496166171	2502	-1.0088775916495
2503	353.515	2503	-0.997694504844739	2503	-1.00887493324178
2504	353.685	2504	-0.99771524757763	2504	-1.00889299372473
2505	353.83	2505	-0.997715009155413	2505	-1.00890528439002
2506	354	2506	-0.997692001411459	2506	-1.00885972190433
2507	354.125	2507	-0.997687089913787	2507	-1.00888778419928
2508	354.285	2508	-0.997677731841764	2508	-1.00891469014649
2509	354.435	2509	-0.997686553463798	2509	-1.00893643425269
2510	354.61	2510	-0.997675931754024	2510	-1.00894090466926
2511	354.735	2511	-0.99768198767834	2511	-1.00892419127184
2512	354.905	2512	-0.997717917906462	2512	-1.00897895685512
2513	355.055	2513	-0.997714150835432	2513	-1.00902960965515
2514	355.225	2514	-0.997674680037385	2514	-1.00891056544213
2515	355.37	2515	-0.997666561760891	2515	-1.0089235952163
2516	355.53	2516	-0.99767309452964	2516	-1.00895045347906
2517	355.685	2517	-0.997690010585946	2517	-1.00892845902953
2518	355.83	2518	-0.997688901922637	2518	-1.00888375486381
2519	355.99	2519	-0.997686696517128	2519	-1.00888536421378
2520	356.135	2520	-0.997697306305791	2520	-1.00885477464332
2521	356.3	2521	-0.997678351739528	2521	-1.00892906700618
2522	356.415	2522	-0.997655475127795	2522	-1.0088932917525
2523	356.575	2523	-0.99767642051957	2523	-1.00890931372549
2524	356.735	2524	-0.997664749752041	2524	-1.00890186303121
2525	356.83	2525	-0.997699511711299	2525	-1.00890319819562
2526	356.985	2526	-0.997673714427405	2526	-1.00887866454948
2527	357.155	2527	-0.997688436999313	2527	-1.00887172646296
2528	357.275	2528	-0.997691846437018	2528	-1.00888075074388
2529	357.45	2529	-0.997662162870985	2529	-1.00888426747158
2530	357.615	2530	-0.997672593842984	2530	-1.00897429570077
2531	357.75	2531	-0.997678935873961	2531	-1.00896479457542
2532	357.91	2532	-0.997675800621805	2532	-1.00893279831388
2533	358.05	2533	-0.99766849298085	2533	-1.00894747320134
2534	358.19	2534	-0.997681057831693	2534	-1.00900875963226
2535	358.385	2535	-0.997657704375525	2535	-1.00900438458457
2536	358.56	2536	-0.997670340753033	2536	-1.00896448462654
2537	358.7	2537	-0.997667730029755	2537	-1.00892286802853
2538	358.82	2538	-0.997646152819104	2538	-1.00888727159152
2539	358.98	2539	-0.997651839188983	2539	-1.00892717154955
2540	359.16	2540	-0.997640311474785	2540	-1.0089711485275
2541	359.305	2541	-0.997686708438239	2541	-1.0088932917525
2542	359.45	2542	-0.997706116006714	2542	-1.00892768415732
2543	359.6	2543	-0.997678339818418	2543	-1.00889864433127
2544	359.775	2544	-0.997662329766537	2544	-1.00889070487144
2545	359.94	2545	-0.997635984111543	2545	-1.00890729905776
2546	360.06	2546	-0.997628807602808	2546	-1.00895944199664
2547	360.195	2547	-0.997634374761578	2547	-1.00893539711604
2548	360.355	2548	-0.997627079041733	2548	-1.00893321555276
2549	360.485	2549	-0.997635292687114	2549	-1.00893219033722
2550	360.65	2550	-0.997613345922027	2550	-1.00894941634241
2551	360.77	2551	-0.997608398661021	2551	-1.00897197108415
2552	360.96	2552	-0.997597776951248	2552	-1.00896051489662
2553	361.11	2553	-0.997619831006333	2553	-1.00895866712444
2554	361.265	2554	-0.997648846990158	2554	-1.00893705415045
2555	361.425	2555	-0.997623311970703	2555	-1.00895776112001
2556	361.585	2556	-0.997663533798733	2556	-1.00895189593347
2557	361.735	2557	-0.997645962081331	2557	-1.00891914864195
2558	361.87	2558	-0.997682750629435	2558	-1.00891033894102
2559	362.02	2559	-0.997667896925307	2559	-1.00892354753185
2560	362.165	2560	-0.997639894235905	2560	-1.00892216468299
2561	362.34	2561	-0.997686195830472	2561	-1.00896396009766
2562	362.49	2562	-0.997675955596246	2562	-1.00896329251545
2563	362.655	2563	-0.997681332017243	2563	-1.00893759060044
2564	362.785	2564	-0.997694969768063	2564	-1.0089486295491
2565	362.94	2565	-0.997700119687953	2565	-1.00894831960021
2566	363.105	2566	-0.997702933070115	2566	-1.00893632696269
2567	363.215	2567	-0.997687018387121	2567	-1.00895687895781
2568	363.41	2568	-0.99771635624094	2568	-1.00889080024033
2569	363.545	2569	-0.997689772163729	2569	-1.00891922016861
2570	363.745	2570	-0.997694481002518	2570	-1.00891960164416
2571	363.9	2571	-0.997702706569009	2571	-1.00887867647059
2572	364.045	2572	-0.997705555714504	2572	-1.00886431153201
2573	364.235	2573	-0.997717166876478	2573	-1.00888193093385
2574	364.38	2574	-0.997708822098878	2574	-1.00892828021286
2575	364.545	2575	-0.997670448043031	2575	-1.00891610875868
2576	364.71	2576	-0.997690082112612	2576	-1.00894463597696
2577	364.89	2577	-0.997693002784771	2577	-1.0089462214847
2578	365.015	2578	-0.997668266479744	2578	-1.00891681210422
2579	365.19	2579	-0.997681367780575	2579	-1.00892485885405
2580	365.315	2580	-0.997741497863737	2580	-1.00899053225376
2581	365.495	2581	-0.997757257572289	2581	-1.00896616550317
2582	365.635	2582	-0.997710467212177	2582	-1.00893872310597
2583	365.82	2583	-0.997700846875715	2583	-1.0089386396582
2584	365.945	2584	-0.997708214122225	2584	-1.00890391346227
2585	366.12	2585	-0.997716380083162	2585	-1.00890530823224
2586	366.285	2586	-0.997667563134203	2586	-1.00892655165179
2587	366.435	2587	-0.997693014705882	2587	-1.0089534695201
2588	366.595	2588	-0.997744633115893	2588	-1.0089810311284
2589	366.725	2589	-0.997719574940871	2589	-1.00899747034028
2590	366.905	2590	-0.997694802872511	2590	-1.00897712100404
2591	367.035	2591	-0.99772832503624	2591	-1.00903682192721
2592	367.205	2592	-0.997750128747997	2592	-1.00901477979324
2593	367.385	2593	-0.997710812924392	2593	-1.00899177204929
2594	367.495	2594	-0.997684050030518	2594	-1.00901514934768
2595	367.655	2595	-0.997685683222705	2595	-1.00911084010452
2596	367.785	2596	-0.997754050793469	2596	-1.00908126382849
2597	367.945	2597	-0.997779061284047	2597	-1.00906581406882
2598	368.11	2598	-0.997796966792553	2598	-1.00904082742046
2599	368.285	2599	-0.997774817368582	2599	-1.00911206797894
2600	368.39	2600	-0.997715450236515	2600	-1.00914181115053
2601	368.535	2601	-0.997693157759212	2601	-1.00914076209278
2602	368.715	2602	-0.997712851434348	2602	-1.00910957646677
2603	368.875	2603	-0.997729195277333	2603	-1.00917620355535
2604	369.01	2604	-0.997731019207294	2604	-1.00925165226596
2605	369.2	2605	-0.997690713931487	2605	-1.00928021524758
2606	369.335	2606	-0.997712493801022	2606	-1.00922232633326
2607	369.47	2607	-0.997721732661936	2607	-1.00919563496605
2608	369.645	2608	-0.997692680914778	2608	-1.00916336451896
2609	369.765	2609	-0.997700489242389	2609	-1.00923502231632
2610	369.945	2610	-0.997705686846723	2610	-1.00931396391241
2611	370.115	2611	-0.997689056897078	2611	-1.00932607576104
2612	370.265	2612	-0.997711671244373	2612	-1.00936729896239
2613	370.43	2613	-0.997673535610743	2613	-1.00933200055314
2614	370.565	2614	-0.997683406290532	2614	-1.009239504654
2615	370.745	2615	-0.997692192149233	2615	-1.00924671692607
2616	370.875	2616	-0.997682190337224	2616	-1.00918713521401
2617	371.03	2617	-0.997707463092241	2617	-1.00917937457084
2618	371.185	2618	-0.997703123807889	2618	-1.00918022096971
2619	371.345	2619	-0.997696138036927	2619	-1.00917060063325
2620	371.5	2620	-0.99770342183566	2620	-1.00919643368048
2621	371.65	2621	-0.997683895056077	2621	-1.00919943780041
2622	371.815	2622	-0.997679937247273	2622	-1.00920088025483
2623	371.99	2623	-0.997698414969101	2623	-1.00922112230106
2624	372.13	2624	-0.997731960975051	2624	-1.00928838120851
2625	372.32	2625	-0.997715676737621	2625	-1.00922350652323
2626	372.455	2626	-0.997695792324712	2626	-1.00921885729
2627	372.605	2627	-0.997709656576638	2627	-1.00923117179751
2628	372.77	2628	-0.997744621194781	2628	-1.00917905270085
2629	372.92	2629	-0.997739268616007	2629	-1.00909615329595
2630	373.085	2630	-0.997696793698024	2630	-1.00912493085756
2631	373.235	2631	-0.997681951915007	2631	-1.0090925888838
2632	373.39	2632	-0.997690606641489	2632	-1.00905113918135
2633	373.53	2633	-0.997707212748913	2633	-1.00907291905089
2634	373.705	2634	-0.997739125562676	2634	-1.00911076857786
2635	373.855	2635	-0.997743333714809	2635	-1.00909517576486
2636	374.02	2636	-0.997740389200427	2636	-1.00907585164416
2637	374.16	2637	-0.997761322671092	2637	-1.00905134184024
2638	374.305	2638	-0.997734678988327	2638	-1.0089674052987
2639	374.465	2639	-0.997712517643244	2639	-1.0089445763714
2640	374.625	2640	-0.997698391126879	2640	-1.00897200684749
2641	374.8	2641	-0.997715366788739	2641	-1.00889642700465
2642	374.93	2642	-0.997768630312047	2642	-1.00890338893339
2643	375.075	2643	-0.997781075951781	2643	-1.00888592450599
2644	375.245	2644	-0.997783960860609	2644	-1.00887369344625
2645	375.375	2645	-0.9978041552224	2645	-1.00886568245975
2646	375.55	2646	-0.997805812256809	2646	-1.00891064888991
2647	375.715	2647	-0.997756470778973	2647	-1.00892801794842
2648	375.85	2648	-0.997742010471504	2648	-1.00896233882658
2649	375.99	2649	-0.997752155336843	2649	-1.00893418116274
2650	376.155	2650	-0.997737075131609	2650	-1.00894649567025
2651	376.32	2651	-0.997767020962081	2651	-1.00892339255741
2652	376.48	2652	-0.997785939765011	2652	-1.00886013914321
2653	376.64	2653	-0.997778322175174	2653	-1.00892991340505
2654	376.79	2654	-0.99776617456321	2654	-1.00893997482261
2655	376.93	2655	-0.997727562085145	2655	-1.00897485599298
2656	377.09	2656	-0.997729934386206	2656	-1.00896252956436
2657	377.28	2657	-0.997724927519646	2657	-1.00893577859159
2658	377.405	2658	-0.997700024319066	2658	-1.00898681286717
2659	377.555	2659	-0.997698653391318	2659	-1.00898370145724
2660	377.685	2660	-0.9976843599794	2660	-1.00899339332036
2661	377.87	2661	-0.997703016517891	2661	-1.00904147116045
2662	378.05	2662	-0.997707963778896	2662	-1.00899660009918
2663	378.215	2663	-0.997683358606088	2663	-1.00899882934691
2664	378.34	2664	-0.997720576314183	2664	-1.00901737859541
2665	378.47	2665	-0.997745837148089	2665	-1.00896258916991
2666	378.655	2666	-0.99772929064622	2666	-1.00898450017166
2667	378.81	2667	-0.997728539616236	2667	-1.00899899624247
2668	378.975	2668	-0.997717286087587	2668	-1.00897815814069
2669	379.15	2669	-0.997720922026398	2669	-1.00897359235523
2670	379.285	2670	-0.997716427767605	2670	-1.00906652933547
2671	379.43	2671	-0.997725154020752	2671	-1.00904621576257
2672	379.6	2672	-0.99772540436408	2672	-1.00906415703441
2673	379.76	2673	-0.99774307145037	2673	-1.00906668430991
2674	379.9	2674	-0.997709942683299	2674	-1.00906306029221
2675	380.055	2675	-0.997756351567865	2675	-1.009057338159
2676	380.23	2676	-0.997747053101396	2676	-1.00905425059129
2677	380.4	2677	-0.997700274662394	2677	-1.00910830090791
2678	380.53	2678	-0.997709835393301	2678	-1.00907469529641
2679	380.725	2679	-0.997737563897154	2679	-1.00910434309911
2680	380.87	2680	-0.997748757820249	2680	-1.00907978561074
2681	381.005	2681	-0.997740782597086	2681	-1.00905153257801
2682	381.165	2682	-0.997691739147021	2682	-1.00910069523919
2683	381.31	2683	-0.997672891870756	2683	-1.00908563887617
2684	381.455	2684	-0.997704363603418	2684	-1.00912887674525
2685	381.64	2685	-0.997713173304341	2685	-1.00912292811093
2686	381.79	2686	-0.997712350747692	2686	-1.009098954757
2687	381.955	2687	-0.997725487811856	2687	-1.00913080796521
2688	382.115	2688	-0.997715402552072	2688	-1.00917323519875
2689	382.27	2689	-0.99771205271992	2689	-1.00911545357443
2690	382.42	2690	-0.997674298561837	2690	-1.00915108577478
2691	382.59	2691	-0.997702253566796	2691	-1.00912559843977
2692	382.765	2692	-0.997704518577859	2692	-1.00912687399863
2693	382.875	2693	-0.997679424639506	2693	-1.00906853208209
2694	383.06	2694	-0.997663390745403	2694	-1.00908963244831
2695	383.225	2695	-0.997676945048447	2695	-1.00911913719768
2696	383.405	2696	-0.997678673609522	2696	-1.00913552872511
2697	383.565	2697	-0.997658431563287	2697	-1.00913543335622
2698	383.695	2698	-0.997703266861219	2698	-1.00915625953689
2699	383.865	2699	-0.997721565766384	2699	-1.00918286745632
2700	384.02	2700	-0.997712374589914	2700	-1.00911582312886
2701	384.195	2701	-0.997693205443656	2701	-1.00919642175937
2702	384.335	2702	-0.997668874456397	2702	-1.00918340390631
2703	384.485	2703	-0.997642981803616	2703	-1.009244988365
2704	384.675	2704	-0.997597323949035	2704	-1.00922286278325
2705	384.82	2705	-0.997613155184253	2705	-1.00920487382696
2706	384.99	2706	-0.997611474307622	2706	-1.00919370374609
2707	385.13	2707	-0.997615753986419	2707	-1.00918429798962
2708	385.27	2708	-0.997605489909972	2708	-1.00919941395819
2709	385.455	2709	-0.997660017071031	2709	-1.00925810158694
2710	385.59	2710	-0.997631513694972	2710	-1.00925811350805
2711	385.75	2711	-0.997660052834363	2711	-1.00921804665446
2712	385.935	2712	-0.99767781528954	2712	-1.00916859788663
2713	386.07	2713	-0.997691631857023	2713	-1.00914512521935
2714	386.255	2714	-0.997691560330358	2714	-1.00912748197528
2715	386.41	2715	-0.997673046845197	2715	-1.00914786707485
2716	386.55	2716	-0.997665810730907	2716	-1.00912178368429
2717	386.72	2717	-0.997653162432288	2717	-1.00913706654841
2718	386.88	2718	-0.99769353923476	2718	-1.00915077582589
2719	387.03	2719	-0.997674930380713	2719	-1.00915695096132
2720	387.18	2720	-0.997640144579232	2720	-1.00914305094606
2721	387.33	2721	-0.997642779144732	2721	-1.00919646944381
2722	387.5	2722	-0.997653639276722	2722	-1.00915064469368
2723	387.65	2723	-0.997691250381476	2723	-1.00917517833982
2724	387.85	2724	-0.997696352616922	2724	-1.00915649795911
2725	387.965	2725	-0.997680521381704	2725	-1.00921844005112
2726	388.145	2726	-0.997667789635309	2726	-1.00918457217517
2727	388.27	2727	-0.997668898298619	2727	-1.00914189459831
2728	388.45	2728	-0.99767739805066	2728	-1.0091546263447
2729	388.64	2729	-0.997679353112841	2729	-1.00918181839857
2730	388.795	2730	-0.997674727721828	2730	-1.0091765850309
2731	388.94	2731	-0.997668945983063	2731	-1.00914190651942
2732	389.065	2732	-0.997655642023346	2732	-1.0090740277142
2733	389.23	2733	-0.997651350423438	2733	-1.00905116302358
2734	389.38	2734	-0.997701109140154	2734	-1.00905930514229
2735	389.555	2735	-0.997712446116579	2735	-1.00903298332952
2736	389.695	2736	-0.997701073376822	2736	-1.00903752527275
2737	389.865	2737	-0.997685206378271	2737	-1.00897714484627
2738	390.03	2738	-0.997727442874037	2738	-1.00903380588617
2739	390.18	2739	-0.997695696955825	2739	-1.00907914187076
2740	390.34	2740	-0.997673726348516	2740	-1.00908960860609
2741	390.515	2741	-0.997681486991684	2741	-1.00909645132372
2742	390.66	2742	-0.997689593347067	2742	-1.00904275864042
2743	390.795	2743	-0.997685754749371	2743	-1.00910602397574
2744	390.955	2744	-0.997702921149005	2744	-1.00913344253071
2745	391.13	2745	-0.997705198081178	2745	-1.00917895733196
2746	391.285	2746	-0.997704137102312	2746	-1.0091415608072
2747	391.46	2747	-0.997696936751354	2747	-1.00915851262684
2748	391.59	2748	-0.997680712119478	2748	-1.00912510967422
2749	391.745	2749	-0.997669065194171	2749	-1.0091542925536
2750	391.92	2750	-0.997706867036698	2750	-1.00913511148623
2751	392.065	2751	-0.997695685034714	2751	-1.00906811484321
2752	392.2	2752	-0.997697878519112	2752	-1.00904871919585
2753	392.375	2753	-0.997731639105058	2753	-1.00905160410468
2754	392.545	2754	-0.997679150453956	2754	-1.00906182049668
2755	392.705	2755	-0.997643327515831	2755	-1.00901592421988
2756	392.875	2756	-0.997701204509041	2756	-1.00906232118334
2757	393.04	2757	-0.99767990148394	2757	-1.00914600738155
2758	393.175	2758	-0.997646498531319	2758	-1.0091776817731
2759	393.345	2759	-0.997608756294346	2759	-1.00911387998779
2760	393.515	2760	-0.997644328889143	2760	-1.00912366721981
2761	393.675	2761	-0.99766154297322	2761	-1.00906593327993
2762	393.845	2762	-0.997657489795529	2762	-1.00898057812619
2763	393.975	2763	-0.997681069752804	2763	-1.00902908512627
2764	394.195	2764	-0.997703946364538	2764	-1.0090097967689
2765	394.355	2765	-0.997697222858015	2765	-1.00905690899901
2766	394.485	2766	-0.99767990148394	2766	-1.00900585088121
2767	394.645	2767	-0.997688317788205	2767	-1.00898876792935
2768	394.83	2768	-0.997728134298467	2768	-1.00903818093385
2769	394.965	2769	-0.997711516269932	2769	-1.0090511868658
2770	395.145	2770	-0.997689903295949	2770	-1.00905991311894
2771	395.27	2771	-0.997689211871519	2771	-1.00903993333715
2772	395.44	2772	-0.997723234721904	2772	-1.00905509699016
2773	395.605	2773	-0.997707832646677	2773	-1.00909238622492
2774	395.76	2774	-0.997701824406806	2774	-1.00906259536889
2775	395.93	2775	-0.997692156385901	2775	-1.00905963893339
2776	396.105	2776	-0.997681641966125	2776	-1.00904468986038
2777	396.25	2777	-0.997699869344625	2777	-1.00899196278706
2778	396.39	2778	-0.997679198138399	2778	-1.00902928778515
2779	396.555	2779	-0.997713769359884	2779	-1.00903946841382
2780	396.695	2780	-0.997707260433356	2780	-1.00908298046845
2781	396.87	2781	-0.99770300459678	2781	-1.00910560673686
2782	397.05	2782	-0.997700560769055	2782	-1.00908331425956
2783	397.185	2783	-0.997652983615625	2783	-1.00906781681544
2784	397.34	2784	-0.997634374761578	2784	-1.00908364805066
2785	397.515	2785	-0.997649180781262	2785	-1.00908358844511
2786	397.65	2786	-0.997687364099336	2786	-1.00909218356603
2787	397.815	2787	-0.99767141365301	2787	-1.00909715466926
2788	397.965	2788	-0.997679293507286	2788	-1.00906340600443
2789	398.135	2789	-0.997679579613947	2789	-1.00903678616388
2790	398.285	2790	-0.997677707999542	2790	-1.00904632305257
2791	398.445	2791	-0.997643363279164	2791	-1.00908525740063
2792	398.59	2792	-0.997647440299077	2792	-1.00906219005112
2793	398.735	2793	-0.997624563687343	2793	-1.00909838254368
2794	398.885	2794	-0.997603868638895	2794	-1.00906347753109
2795	399.035	2795	-0.997635459582666	2795	-1.00906271458
2796	399.23	2796	-0.997630488479438	2796	-1.00907185807202
2797	399.365	2797	-0.99767168783856	2797	-1.0090691996643
2798	399.5	2798	-0.997664022564279	2798	-1.0090321965362
2799	399.675	2799	-0.997653961146715	2799	-1.00897120813306
2800	399.83	2800	-0.997647666800183	2800	-1.0089810311284
2801	400.015	2801	-0.997603212977798	2801	-1.00900234607462
2802	400.165	2802	-0.997640859845884	2802	-1.0090119902533
2803	400.315	2803	-0.997661304551003	2803	-1.0090719415198
2804	400.475	2804	-0.99767642051957	2804	-1.0090223139353
2805	400.61	2805	-0.997689295319295	2805	-1.00895288538567
2806	400.78	2806	-0.997689486057069	2806	-1.00888958428702
2807	400.92	2807	-0.997680056458381	2807	-1.00898943551156
2808	401.09	2808	-0.997654151884489	2808	-1.00901635337987
2809	401.23	2809	-0.997675633726253	2809	-1.00902554455634
2810	401.41	2810	-0.997701359483482	2810	-1.00900036717021
2811	401.56	2811	-0.997699046787976	2811	-1.00900257257572
2812	401.725	2812	-0.997704935816739	2812	-1.0090341754406
2813	401.84	2813	-0.997684801060502	2813	-1.0090767695697
2814	402.005	2814	-0.997689557583734	2814	-1.00909672550927
2815	402.14	2815	-0.997665357728695	2815	-1.00904938677806
2816	402.275	2816	-0.997654831387808	2816	-1.00907499332418
2817	402.455	2817	-0.997627889677272	2817	-1.00907854581521
2818	402.62	2818	-0.997669208247501	2818	-1.00912286850538
2819	402.77	2819	-0.997625600823987	2819	-1.00905932898451
2820	402.875	2820	-0.99764163471809	2820	-1.00897287708858
2821	403.05	2821	-0.997676015201801	2821	-1.00899421587701
2822	403.205	2822	-0.997684312294957	2822	-1.00900655422675
2823	403.345	2823	-0.997629057946136	2823	-1.00897214990082
2824	403.535	2824	-0.997641348611429	2824	-1.00902294575418
2825	403.675	2825	-0.997631299114977	2825	-1.00906580214771
2826	403.82	2826	-0.997614120794232	2826	-1.00906241655222
2827	403.99	2827	-0.997603010318914	2827	-1.00909174248493
2828	404.14	2828	-0.997553811894408	2828	-1.00914203765164
2829	404.305	2829	-0.997586201552605	2829	-1.00905264124132
2830	404.47	2830	-0.997608350976578	2830	-1.00900620851453
2831	404.62	2831	-0.997622382124056	2831	-1.00898346303502
2832	404.75	2832	-0.997645902475776	2832	-1.0090090218967
2833	404.925	2833	-0.997661542973221	2833	-1.00898216363394
2834	405.095	2834	-0.997664439803159	2834	-1.00901126306554
2835	405.26	2835	-0.997617816338598	2835	-1.00902664129854
2836	405.405	2836	-0.997580133707179	2836	-1.00899075875486
2837	405.61	2837	-0.997593950274662	2837	-1.00901959592203
2838	405.715	2838	-0.99763787956817	2838	-1.00903334096284
2839	405.88	2839	-0.997669553959716	2839	-1.00909922894255
2840	406.04	2840	-0.997655940051117	2840	-1.0090336270695
2841	406.215	2841	-0.997615300984207	2841	-1.00908537661173
2842	406.365	2842	-0.997615002956435	2842	-1.0090536068513
2843	406.52	2843	-0.997649121175708	2843	-1.00906418087663
2844	406.695	2844	-0.997672844186313	2844	-1.00908033398184
2845	406.86	2845	-0.997681665808347	2845	-1.00904356927596
2846	406.985	2846	-0.997671175230792	2846	-1.00901175183108
2847	407.125	2847	-0.997705341134508	2847	-1.00901276512551
2848	407.28	2848	-0.997681069752804	2848	-1.00898054236286
2849	407.41	2849	-0.997679090848402	2849	-1.00901259822995
2850	407.545	2850	-0.997679198138399	2850	-1.00900555285344
2851	407.665	2851	-0.997641455901427	2851	-1.00898742084382
2852	407.805	2852	-0.99762926060502	2852	-1.00903686961166
2853	407.9	2853	-0.997619842927443	2853	-1.0090275830663
2854	408.025	2854	-0.997642409590295	2854	-1.00901652027543
2855	408.125	2855	-0.997655904287785	2855	-1.00899909161135
2856	408.24	2856	-0.997686088540475	2856	-1.0090013447013
2857	408.335	2857	-0.997650670920119	2857	-1.00899854324025
2858	408.435	2858	-0.997669089036393	2858	-1.0090272492752
2859	408.53	2859	-0.997683692397192	2859	-1.00902381599527
2860	408.65	2860	-0.997636413271534	2860	-1.00897870651179
2861	408.73	2861	-0.997616397726406	2861	-1.00903158855955
2862	408.785	2862	-0.997643220225834	2862	-1.0090073767834
2863	408.88	2863	-0.997654473754482	2863	-1.00904702639811
2864	408.96	2864	-0.997668755245289	2864	-1.00905297503243
2865	409.03	2865	-0.997657156004425	2865	-1.00908684290837
2866	409.115	2866	-0.997672570000763	2866	-1.00903962338827
2867	409.2	2867	-0.997638380254826	2867	-1.00903628547723
2868	409.295	2868	-0.997659182593271	2868	-1.00903771601053
2869	409.35	2869	-0.99762549353399	2869	-1.00908648527504
2870	409.395	2870	-0.997647237640192	2870	-1.00909714274815
2871	409.465	2871	-0.997644233520257	2871	-1.00912956816968
2872	409.535	2872	-0.99763064345388	2872	-1.00911651455329
2873	409.6	2873	-0.99763983463035	2873	-1.00908909599832
2874	409.67	2874	-0.997628020809491	2874	-1.00907380121309
2875	409.735	2875	-0.997659206435492	2875	-1.00908638990616
2876	409.81	2876	-0.997634088654917	2876	-1.00905534733349
2877	409.91	2877	-0.997617160677501	2877	-1.0090441653315
2878	409.945	2878	-0.997617768654154	2878	-1.00908274204624
2879	410.005	2879	-0.997636675535973	2879	-1.00906751878767
2880	410.075	2880	-0.997651445792325	2880	-1.00905954356451
2881	410.165	2881	-0.997659969386588	2881	-1.00907780670634
2882	410.2	2882	-0.99766654983978	2882	-1.00900147583352
2883	410.23	2883	-0.997677159628443	2883	-1.00898842221714
2884	410.32	2884	-0.997661435683223	2884	-1.00895271849012
2885	410.385	2885	-0.997649311913481	2885	-1.00893961718929
2886	410.41	2886	-0.99764455539025	2886	-1.00898072117952
2887	410.51	2887	-0.997666275654231	2887	-1.00900142814908
2888	410.555	2888	-0.997662210555428	2888	-1.00901442215991
2889	410.6	2889	-0.997661614499886	2889	-1.00906551604105
2890	410.67	2890	-0.997661316472114	2890	-1.00912066309987
2891	410.725	2891	-0.997629701686122	2891	-1.00916076571679
2892	410.78	2892	-0.997646903849088	2892	-1.00908095387961
2893	410.82	2893	-0.997610317959869	2893	-1.00904433222705
2894	410.9	2894	-0.997643351358053	2894	-1.00900269178683
2895	410.96	2895	-0.997666061074235	2895	-1.00903899156939
2896	410.975	2896	-0.997644197756924	2896	-1.00911302166781
2897	411.08	2897	-0.99763009508278	2897	-1.0091089446479
2898	411.12	2898	-0.997626864461738	2898	-1.00910677500572
2899	411.18	2899	-0.997615086404212	2899	-1.00917608434424
2900	411.25	2900	-0.997582851720455	2900	-1.0090641451133
2901	411.27	2901	-0.997574030098421	2901	-1.00898868448157
2902	411.33	2902	-0.997648012512398	2902	-1.00902915665293
2903	411.4	2903	-0.997655534733349	2903	-1.0090493271725
2904	411.44	2904	-0.997636234454872	2904	-1.00903102826734
2905	411.54	2905	-0.997630345426108	2905	-1.00902946660182
2906	411.59	2906	-0.997641908903639	2906	-1.00899010309377
2907	411.605	2907	-0.997649466887923	2907	-1.00900834239338
2908	411.695	2908	-0.99764887083238	2908	-1.00898100728618
2909	411.72	2909	-0.997615908960861	2909	-1.00902908512627
2910	411.78	2910	-0.997617351415274	2910	-1.00906103370336
2911	411.845	2911	-0.997678959716182	2911	-1.00908379110399
2912	411.9	2912	-0.997696757934692	2912	-1.00907831931411
2913	411.99	2913	-0.997661364156558	2913	-1.00903326943618
2914	412.05	2914	-0.997687602521553	2914	-1.00901493476768
2915	412.12	2915	-0.997685075246052	2915	-1.00896206464103
2916	412.16	2916	-0.99763287270161	2916	-1.00894738975357
2917	412.205	2917	-0.997642850671397	2917	-1.00892421511406
2918	412.275	2918	-0.99765332932784	2918	-1.00897420033188
2919	412.34	2919	-0.997687209124895	2919	-1.00904266327153
2920	412.38	2920	-0.997691810673686	2920	-1.00905779116121
2921	412.435	2921	-0.997679460402838	2921	-1.0089939774548
2922	412.455	2922	-0.997705627241169	2922	-1.00901311083772
2923	412.55	2923	-0.997686744201572	2923	-1.00899851939803
2924	412.6	2924	-0.997677517261769	2924	-1.00898810034714
2925	412.625	2925	-0.997637581540398	2925	-1.00899632591363
2926	412.665	2926	-0.997623192759594	2926	-1.00898355840391
2927	412.76	2927	-0.997622084096284	2927	-1.00894970244907
2928	412.81	2928	-0.997634255550469	2928	-1.00896363822766
2929	412.86	2929	-0.997605728332189	2929	-1.00903008649958
2930	412.9	2930	-0.997573338673991	2930	-1.00903139782177
2931	412.95	2931	-0.997553549629969	2931	-1.00904538128481
2932	412.99	2932	-0.997551952201114	2932	-1.0090398856527
2933	413.05	2933	-0.997597598134585	2933	-1.0090977507248
2934	413.08	2934	-0.997643291752499	2934	-1.0090817168307
2935	413.145	2935	-0.997662592030976	2935	-1.0090956645304
2936	413.2	2936	-0.99767351176852	2936	-1.00906933079652
2937	413.235	2937	-0.997656309605554	2937	-1.00908733167391
2938	413.25	2938	-0.997664356355383	2938	-1.00910503452354
2939	413.29	2939	-0.997633266098268	2939	-1.00902811951629
2940	413.35	2940	-0.997642791065843	2940	-1.00902566376745
2941	413.4	2941	-0.997670901045243	2941	-1.00910281719692
2942	413.435	2942	-0.997676599336233	2942	-1.00908884565499
2943	413.485	2943	-0.997663831826505	2943	-1.00907426613642
2944	413.5	2944	-0.997658169298848	2944	-1.0090005698291
2945	413.545	2945	-0.997693145838102	2945	-1.00892718347066
2946	413.555	2946	-0.997691739147021	2946	-1.00892884050507
2947	413.63	2947	-0.997676122491798	2947	-1.00896667811093
2948	413.66	2948	-0.997680151827268	2948	-1.00894070201038
2949	413.675	2949	-0.997685432879377	2949	-1.00897877803845
2950	413.76	2950	-0.997643577859159	2950	-1.00902095492866
2951	413.82	2951	-0.997638547150378	2951	-1.00902302920195
2952	413.84	2952	-0.997683740081636	2952	-1.0089962901503
2953	413.89	2953	-0.997685921644922	2953	-1.00897585736629
2954	413.95	2954	-0.997699499790188	2954	-1.00911143616007
2955	413.965	2955	-0.997706104085603	2955	-1.00908132343404
2956	413.95	2956	-0.997669303616388	2956	-1.0090509722858
2957	414.02	2957	-0.997674632352941	2957	-1.00901823691539
2958	414.085	2958	-0.997664642462043	2958	-1.00897548781186
2959	414.095	2959	-0.997662747005417	2959	-1.00894425450141
2960	414.12	2960	-0.997677803368429	2960	-1.00897555933852
2961	414.145	2961	-0.997693455786984	2961	-1.00904436799039
2962	414.215	2962	-0.997672128919661	2962	-1.00908602035172
2963	414.25	2963	-0.997699475947967	2963	-1.00906089065003
2964	414.25	2964	-0.997678804741741	2964	-1.00909087224384
2965	414.28	2965	-0.99767975843061	2965	-1.00912375066758
2966	414.3	2966	-0.997674680037385	2966	-1.00912423943313
2967	414.375	2967	-0.997676396677348	2967	-1.00903484302281
2968	414.4	2968	-0.997702193961242	2968	-1.0090691996643
2969	414.415	2969	-0.997695446612497	2969	-1.00905135376135
2970	414.45	2970	-0.997706127927825	2970	-1.00901801041428
2971	414.48	2971	-0.997707236591134	2971	-1.00899210584039
2972	414.505	2972	-0.997665751125353	2972	-1.00903752527276
2973	414.55	2973	-0.997699642843519	2973	-1.00904955367361
2974	414.55	2974	-0.997703314545663	2974	-1.00904563162814
2975	414.595	2975	-0.997713495174334	2975	-1.00904418917372
2976	414.605	2976	-0.997703767547875	2976	-1.00905656328679
2977	414.63	2977	-0.997703421835661	2977	-1.00909695201038
2978	414.675	2978	-0.997724677176318	2978	-1.00908888141833
2979	414.725	2979	-0.997693145838102	2979	-1.0090277976463
2980	414.745	2980	-0.997701800564584	2980	-1.00899531261921
2981	414.755	2981	-0.997715259498741	2981	-1.0089701590753
2982	414.82	2982	-0.997704542420081	2982	-1.00897782434958
2983	414.835	2983	-0.99772178034638	2983	-1.00895830949111
2984	414.85	2984	-0.997715223735408	2984	-1.00893930724041
2985	414.865	2985	-0.997693622682536	2985	-1.00895991884108
2986	414.9	2986	-0.997707761120012	2986	-1.00896902656977
2987	414.905	2987	-0.997741652838178	2987	-1.00893801976043
2988	414.905	2988	-0.997736657892729	2988	-1.0089953006981
2989	415	2989	-0.997719586861982	2989	-1.0090396591516
2990	415.015	2990	-0.997730017833982	2990	-1.00904118505379
2991	415.05	2991	-0.997695470454719	2991	-1.00906053301671
2992	415.065	2992	-0.997695875772488	2992	-1.00906725652323
2993	415.07	2993	-0.997702813859006	2993	-1.00905003051804
2994	415.125	2994	-0.997725022888533	2994	-1.00903578479057
2995	415.15	2995	-0.997698796444648	2995	-1.00902171787976
2996	415.15	2996	-0.997712303063249	2996	-1.00903211308843
2997	415.19	2997	-0.997727955481804	2997	-1.00903368667506
2998	415.225	2998	-0.99774876974136	2998	-1.00908579385061
2999	415.23	2999	-0.997732628557259	2999	-1.0091009336614
3000	415.25	3000	-0.997706008716716	3000	-1.00900985637446
3001	415.275	3001	-0.997678482871748	3001	-1.00903024147402
3002	415.3	3002	-0.997761346513313	3002	-1.00906545643549
3003	415.31	3003	-0.997765101663233	3003	-1.00904681181811
3004	415.36	3004	-0.997715748264286	3004	-1.00907951142519
3005	415.395	3005	-0.997716332398718	3005	-1.00909030003052
3006	415.42	3006	-0.997700131609064	3006	-1.00907375352865
3007	415.4	3007	-0.997674167429618	3007	-1.0090474555581
3008	415.435	3008	-0.997698367284657	3008	-1.00901426718547
3009	415.45	3009	-0.997699857423514	3009	-1.00904465409705
3010	415.46	3010	-0.997708953231098	3010	-1.0090432831693
3011	415.485	3011	-0.99772832503624	3011	-1.00910013494698
3012	415.49	3012	-0.997713662069887	3012	-1.0091022449836
3013	415.55	3013	-0.997716713874266	3013	-1.00912452553979
3014	415.55	3014	-0.997714615758755	3014	-1.0091172894255
3015	415.55	3015	-0.997755612458991	3015	-1.00911721789883
3016	415.57	3016	-0.997735573071641	3016	-1.00912394140536
3017	415.57	3017	-0.997741187914855	3017	-1.00911315280003
3018	415.6	3018	-0.997739960040436	3018	-1.00909665398261
3019	415.6	3019	-0.997753871976806	3019	-1.00913346637293
3020	415.65	3020	-0.997718597409781	3020	-1.00913596980621
3021	415.68	3021	-0.99775378852903	3021	-1.00910888504234
3022	415.7	3022	-0.9977817554551	3022	-1.00910228074693
3023	415.73	3023	-0.997769572079805	3023	-1.00909883554589
3024	415.73	3024	-0.997735787651636	3024	-1.00909943160143
3025	415.735	3025	-0.997719634546426	3025	-1.00908870260166
3026	415.72	3026	-0.997746254386969	3026	-1.00911901798657
3027	415.75	3027	-0.997747446498054	3027	-1.00906182049668
3028	415.75	3028	-0.997755517090105	3028	-1.00911489328222
3029	415.77	3029	-0.997763230048829	3029	-1.00913149938964
3030	415.795	3030	-0.99773917324712	3030	-1.00908673561837
3031	415.84	3031	-0.997733558403906	3031	-1.00914289597162
3032	415.84	3032	-0.997689116502632	3032	-1.00910932612345
3033	415.845	3033	-0.997676790074006	3033	-1.00906440737774
3034	415.85	3034	-0.997711420901045	3034	-1.00905434596017
3035	415.865	3035	-0.997731698710613	3035	-1.0090161626421
3036	415.86	3036	-0.997751988441291	3036	-1.00899731536584
3037	415.89	3037	-0.997738720244907	3037	-1.00905508506905
3038	415.87	3038	-0.997712243457695	3038	-1.00904768205921
3039	415.9	3039	-0.997703994048982	3039	-1.00902475776303
3040	415.905	3040	-0.997706592851148	3040	-1.00905595531014
3041	415.925	3041	-0.997692680914778	3041	-1.00910826514458
3042	415.955	3042	-0.997686338883802	3042	-1.00909038347829
3043	415.96	3043	-0.997682416838331	3043	-1.00906637436103
3044	416	3044	-0.997696507591363	3044	-1.00908717669947
3045	416	3045	-0.997726644159609	3045	-1.00910083829252
3046	416.005	3046	-0.997728634985122	3046	-1.00914047598611
3047	416.005	3047	-0.997696436064698	3047	-1.00915389915694
3048	416.005	3048	-0.997692573624781	3048	-1.00911712252995
3049	416.04	3049	-0.99767725499733	3049	-1.00916864557107
3050	416.035	3050	-0.997682142652781	3050	-1.00918246213855
3051	416.05	3051	-0.997662425135424	3051	-1.00914870155261
3052	416.05	3052	-0.997636019874876	3052	-1.00914250257496
3053	416.055	3053	-0.99767892395285	3053	-1.00918743324178
3054	416.05	3054	-0.997679841878386	3054	-1.00922486552987
3055	416.065	3055	-0.997683084420539	3055	-1.00921971560998
3056	416.06	3056	-0.997659909781033	3056	-1.00915544890135
3057	416.1	3057	-0.997642576485847	3057	-1.00919759002823
3058	416.115	3058	-0.997628032730602	3058	-1.00917490415427
3059	416.1	3059	-0.997655928130007	3059	-1.00908102540627
3060	416.105	3060	-0.997663307297627	3060	-1.00913290608072
3061	416.12	3061	-0.997668707560845	3061	-1.00911218719005
3062	416.13	3062	-0.997644042782483	3062	-1.00912786345083
3063	416.155	3063	-0.997655677786679	3063	-1.00916335259785
3064	416.15	3064	-0.997639846551461	3064	-1.0091526474403
3065	416.15	3065	-0.997653949225605	3065	-1.00910310330358
3066	416.15	3066	-0.997639310101472	3066	-1.00912786345083
3067	416.18	3067	-0.997623252365148	3067	-1.0090529511902
3068	416.2	3068	-0.997629105630579	3068	-1.00905311808576
3069	416.2	3069	-0.997616791123064	3069	-1.00901128690776
3070	416.195	3070	-0.997630190451667	3070	-1.00903840743496
3071	416.2	3071	-0.997661745632105	3071	-1.00908935826276
3072	416.2	3072	-0.997627996967269	3072	-1.009124978542
3073	416.21	3073	-0.997652196822309	3073	-1.00911515554665
3074	416.2	3074	-0.997608780136568	3074	-1.00913331139849
3075	416.215	3075	-0.997617625600824	3075	-1.00913430085069
3076	416.205	3076	-0.997621356908522	3076	-1.00912236781872
3077	416.23	3077	-0.997623145075151	3077	-1.00916642824445
3078	416.25	3078	-0.997648668173495	3078	-1.00915051356146
3079	416.245	3079	-0.997632240882734	3079	-1.00912763694972
3080	416.26	3080	-0.997620689326314	3080	-1.00911207990005
3081	416.245	3081	-0.997633826390479	3081	-1.00905495393683
3082	416.24	3082	-0.997656679159991	3082	-1.00905304655909
3083	416.27	3083	-0.997661352235447	3083	-1.00909671358816
3084	416.26	3084	-0.997664475566491	3084	-1.00912637331197
3085	416.245	3085	-0.997669434748608	3085	-1.00909667782483
3086	416.215	3086	-0.997644221599146	3086	-1.00911889877546
3087	416.245	3087	-0.997693133916991	3087	-1.00910701342794
3088	416.245	3088	-0.997695494296941	3088	-1.00909825141146
3089	416.285	3089	-0.997685254062714	3089	-1.00912117570764
3090	416.275	3090	-0.99768519445716	3090	-1.00917441538872
3091	416.25	3091	-0.997713077935454	3091	-1.00912800650416
3092	416.26	3092	-0.997711480506599	3092	-1.00912441824979
3093	416.25	3093	-0.997687769417106	3093	-1.00917002841993
3094	416.225	3094	-0.997696102273594	3094	-1.00917397430762
3095	416.255	3095	-0.9976520776112	3095	-1.009161540589
3096	416.255	3096	-0.997692227912566	3096	-1.00912061541543
3097	416.285	3097	-0.997693932631418	3097	-1.0091383778706
3098	416.28	3098	-0.99767113946746	3098	-1.0090999442092
3099	416.25	3099	-0.997657299057755	3099	-1.0091165264744
3100	416.255	3100	-0.997658932249943	3100	-1.00915130035477
3101	416.26	3101	-0.99769297894255	3101	-1.00911565623331
3102	416.28	3102	-0.997686791886015	3102	-1.00912258239872
3103	416.26	3103	-0.997667730029755	3103	-1.00901394531548
3104	416.265	3104	-0.997671401731899	3104	-1.0090707374876
3105	416.25	3105	-0.997681534676127	3105	-1.00906354905776
3106	416.27	3106	-0.997678780899519	3106	-1.00907861734188
3107	416.295	3107	-0.997680855172809	3107	-1.00915079966812
3108	416.275	3108	-0.997690797379263	3108	-1.00915822652018
3109	416.265	3109	-0.997716785400931	3109	-1.00915645027466
3110	416.26	3110	-0.997687089913786	3110	-1.00914839160372
3111	416.28	3111	-0.997655284390021	3111	-1.00912298771649
3112	416.235	3112	-0.997703898680095	3112	-1.00917075560769
3113	416.255	3113	-0.9977317940795	3113	-1.00913816329061
3114	416.295	3114	-0.997725726234073	3114	-1.00914016603723
3115	416.285	3115	-0.997720349813077	3115	-1.00911955443656
3116	416.26	3116	-0.997693980315862	3116	-1.00910000381476
3117	416.2	3117	-0.997681630045014	3117	-1.00915105001144
3118	416.22	3118	-0.997655010204471	3118	-1.00914933337148
3119	416.22	3119	-0.997691417277028	3119	-1.00913077220188
3120	416.2	3120	-0.997705698767834	3120	-1.00914139391165
3121	416.2	3121	-0.997687995918212	3121	-1.00912125915541
3122	416.215	3122	-0.997704721236744	3122	-1.0091392481117
3123	416.245	3123	-0.997674918459602	3123	-1.00922462710765
3124	416.2	3124	-0.997654592965591	3124	-1.00922198062104
3125	416.2	3125	-0.997678017948425	3125	-1.00922916905089
3126	416.2	3126	-0.997694910162509	3126	-1.00920067759594
3127	416.19	3127	-0.99770565108339	3127	-1.00916722695888
3128	416.2	3128	-0.997688544289311	3128	-1.00922833457313
3129	416.18	3129	-0.997671866655222	3129	-1.00925835193027
3130	416.2	3130	-0.997685277904936	3130	-1.00923101682307
3131	416.18	3131	-0.997701419089036	3131	-1.00919146257725
3132	416.155	3132	-0.997702432383459	3132	-1.00916434205005
3133	416.17	3133	-0.99769423065919	3133	-1.00918483443961
3134	416.175	3134	-0.997731531815061	3134	-1.00916250619898
3135	416.15	3135	-0.997738529507134	3135	-1.00914373044938
3136	416.15	3136	-0.997756029697871	3136	-1.00916179093233
3137	416.15	3137	-0.99774905584802	3137	-1.00913560025177
3138	416.15	3138	-0.997705829900053	3138	-1.00914266947051
3139	416.15	3139	-0.997716999980926	3139	-1.00918333237964
3140	416.13	3140	-0.99772818198291	3140	-1.00914197804608
3141	416.135	3141	-0.997717858300908	3141	-1.00915277857252
3142	416.115	3142	-0.997716415846494	3142	-1.00911910143435
3143	416.1	3143	-0.997711468585489	3143	-1.00912714818418
3144	416.07	3144	-0.997683871213855	3144	-1.00922516355764
3145	416.09	3145	-0.997720075627527	3145	-1.00921317092012
3146	416.085	3146	-0.997769703212024	3146	-1.00925957980468
3147	416.095	3147	-0.997746540493629	3147	-1.00926360914015
3148	416.05	3148	-0.997739304379339	3148	-1.00926378795682
3149	416.09	3149	-0.997761823357748	3149	-1.00930231698711
3150	416.06	3150	-0.997764970531014	3150	-1.00927439774548
3151	416.05	3151	-0.99775086785687	3151	-1.00924991178378
3152	416.05	3152	-0.997721613450828	3152	-1.00928008411536
3153	416.05	3153	-0.997701943617914	3153	-1.00925725518807
3154	416.05	3154	-0.997704602025635	3154	-1.00927489843214
3155	416.025	3155	-0.997711993114367	3155	-1.00930596484703
3156	416.04	3156	-0.997769393263142	3156	-1.00930311570153
3157	416	3157	-0.99773737315938	3157	-1.00928171730755
3158	416	3158	-0.997707880331121	3158	-1.00925782740139
3159	416	3159	-0.997667336633097	3159	-1.00923458123522
3160	416	3160	-0.997699440184634	3160	-1.00925090123598
3161	415.975	3161	-0.997723604276341	3161	-1.00917831359197
3162	415.985	3162	-0.997714532310979	3162	-1.00915778543908
3163	415.95	3163	-0.997668409533074	3163	-1.00914936913481
3164	415.9	3164	-0.99771775101091	3164	-1.00917697842756
3165	415.905	3165	-0.997684157320516	3165	-1.00922139648661
3166	415.935	3166	-0.997634601262684	3166	-1.00928830968185
3167	415.9	3167	-0.997646391241322	3167	-1.00920922503243
3168	415.88	3168	-0.997650325207905	3168	-1.00925576504921
3169	415.85	3169	-0.997654032673381	3169	-1.0093053807126
3170	415.86	3170	-0.997691464961471	3170	-1.00928658112078
3171	415.855	3171	-0.997721613450828	3171	-1.00925574120699
3172	415.85	3172	-0.997678017948425	3172	-1.00922697556649
3173	415.85	3173	-0.99765568970779	3173	-1.00921771286336
3174	415.845	3174	-0.997670412279698	3174	-1.00921123970016
3175	415.81	3175	-0.997696090352484	3175	-1.00916943236439
3176	415.85	3176	-0.997687900549325	3176	-1.00913713807507
3177	415.81	3177	-0.997656452658885	3177	-1.00910617895018
3178	415.8	3178	-0.997630941481651	3178	-1.00909562876707
3179	415.81	3179	-0.997608577477684	3179	-1.0091072995346
3180	415.76	3180	-0.997617792496376	3180	-1.00909531881819
3181	415.75	3181	-0.997641098268101	3181	-1.00902139600977
3182	415.75	3182	-0.997622453650721	3182	-1.00905383335241
3183	415.74	3183	-0.997643363279164	3183	-1.00908956092165
3184	415.72	3184	-0.997639584287022	3184	-1.00915156261921
3185	415.705	3185	-0.997643339436942	3185	-1.0090848997673
3186	415.68	3186	-0.99765554665446	3186	-1.00913635128176
3187	415.7	3187	-0.997658836881056	3187	-1.0090907172694
3188	415.67	3188	-0.997635554951553	3188	-1.00907443303197
3189	415.66	3189	-0.997635984111543	3189	-1.00907675764858
3190	415.65	3190	-0.997648358224613	3190	-1.00912929398413
3191	415.625	3191	-0.997626947909514	3191	-1.00912243934539
3192	415.62	3192	-0.997599088273442	3192	-1.00907231107424
3193	415.615	3193	-0.997637271591516	3193	-1.00912990196078
3194	415.595	3194	-0.997631024929427	3194	-1.00918944790951
3195	415.585	3195	-0.997670984493019	3195	-1.00920716268025
3196	415.555	3196	-0.997689760242619	3196	-1.00911258058671
3197	415.555	3197	-0.997664666304265	3197	-1.00908098964294
3198	415.555	3198	-0.997656631475547	3198	-1.00913933155947
3199	415.535	3199	-0.997655212863355	3199	-1.0091738431754
3200	415.545	3200	-0.997623717288472	3200	-1.00921059596017
3201	415.51	3201	-0.997617363336385	3201	-1.00913589827955
3202	415.505	3202	-0.997640907530327	3202	-1.00910856317235
3203	415.455	3203	-0.997669208247502	3203	-1.00912390564202
3204	415.45	3204	-0.997656011577783	3204	-1.00916139753567
3205	415.435	3205	-0.997667229343099	3205	-1.0091580238613
3206	415.445	3206	-0.99765846732662	3206	-1.00919868677043
3207	415.43	3207	-0.997653150511177	3207	-1.00919958085374
3208	415.41	3208	-0.997678542477302	3208	-1.00918357080186
3209	415.4	3209	-0.997682989051652	3209	-1.00916918202106
3210	415.355	3210	-0.997712303063248	3210	-1.00912484740978
3211	415.355	3211	-0.997700739585718	3211	-1.00907132162203
3212	415.31	3212	-0.997698712996872	3212	-1.00906970035096
3213	415.315	3213	-0.997729087987335	3213	-1.00902722543297
3214	415.32	3214	-0.997719825284199	3214	-1.0089813529984
3215	415.26	3215	-0.997706425955596	3215	-1.00896937228199
3216	415.28	3216	-0.997729624437323	3216	-1.00898692015717
3217	415.235	3217	-0.997698343442435	3217	-1.00895896515221
3218	415.24	3218	-0.997685778591592	3218	-1.00901573348211
3219	415.2	3219	-0.997687030308232	3219	-1.00902158674754
3220	415.2	3220	-0.997720659761959	3220	-1.00905016165026
3221	415.185	3221	-0.997699726291295	3221	-1.00903387741283
3222	415.155	3222	-0.997699547474632	3222	-1.00903896772717
3223	415.15	3223	-0.997688091287099	3223	-1.00904298514153
3224	415.15	3224	-0.997692776283665	3224	-1.00906090257115
3225	415.15	3225	-0.997684038109407	3225	-1.00904858806363
3226	415.12	3226	-0.997674739642939	3226	-1.00906618362325
3227	415.105	3227	-0.997694135290303	3227	-1.00909910973144
3228	415.1	3228	-0.997699177920195	3228	-1.00910187542916
3229	415.055	3229	-0.997676945048447	3229	-1.00910142242695
3230	415.05	3230	-0.997668516823072	3230	-1.00915976434348
3231	415.025	3231	-0.997688365472648	3231	-1.00919189173724
3232	415	3232	-0.997653722724499	3232	-1.00923008697642
3233	415.015	3233	-0.997636639772641	3233	-1.00919406137942
3234	415	3234	-0.997667908846418	3234	-1.00919323882277
3235	414.985	3235	-0.997614538033112	3235	-1.00919015125505
3236	414.915	3236	-0.997653067063401	3236	-1.00921319476234
3237	414.91	3237	-0.997668469138628	3237	-1.00922318465324
3238	414.9	3238	-0.997655498970016	3238	-1.00925215295262
3239	414.89	3239	-0.997633075360494	3239	-1.00920183394369
3240	414.895	3240	-0.997632848859388	3240	-1.00914842736706
3241	414.88	3241	-0.997662496662089	3241	-1.00918088855192
3242	414.85	3242	-0.997663927195392	3242	-1.00921470874342
3243	414.85	3243	-0.997684419584954	3243	-1.00923220893416
3244	414.85	3244	-0.997667288948654	3244	-1.009244773785
3245	414.85	3245	-0.997671258678569	3245	-1.00922845378424
3246	414.76	3246	-0.997648846990158	3246	-1.00923083800641
3247	414.75	3247	-0.997655069810025	3247	-1.00920110675593
3248	414.735	3248	-0.997660052834363	3248	-1.00922332770657
3249	414.705	3249	-0.997664535172045	3249	-1.00926313229572
3250	414.7	3250	-0.99765124313344	3250	-1.00920303797589
3251	414.7	3251	-0.99765527246891	3251	-1.00921766517891
3252	414.66	3252	-0.997688138971542	3252	-1.009229073682
3253	414.62	3253	-0.997658491168841	3253	-1.0092244602121
3254	414.64	3254	-0.997649419203479	3254	-1.00916106374456
3255	414.6	3255	-0.997670138094148	3255	-1.00913484922179
3256	414.58	3256	-0.997647392614633	3256	-1.00916728656443
3257	414.58	3257	-0.997636425192645	3257	-1.00918650339513
3258	414.55	3258	-0.9976661326009	3258	-1.00919311961166
3259	414.55	3259	-0.997660410467689	3259	-1.00916818064775
3260	414.52	3260	-0.997637760357061	3260	-1.00921306363012
3261	414.505	3261	-0.997642123483635	3261	-1.0091806501297
3262	414.5	3262	-0.997690272850385	3262	-1.00928077553979
3263	414.48	3263	-0.997705519951171	3263	-1.00925240329595
3264	414.45	3264	-0.997694242580301	3264	-1.00923230430304
3265	414.45	3265	-0.997653412775616	3265	-1.00922552119097
3266	414.435	3266	-0.997687244888228	3266	-1.00919236858167
3267	414.4	3267	-0.997694433318074	3267	-1.00921170462348
3268	414.38	3268	-0.997674501220721	3268	-1.00919284542611
3269	414.355	3269	-0.997672570000763	3269	-1.009223804551
3270	414.325	3270	-0.99767349984741	3270	-1.00921994211109
3271	414.315	3271	-0.997697675860228	3271	-1.00917576247425
3272	414.3	3272	-0.997696507591363	3272	-1.00919497930495
3273	414.3	3273	-0.997667622739757	3273	-1.00916239890898
3274	414.295	3274	-0.997660064755474	3274	-1.00910030184253
3275	414.26	3275	-0.997695816166934	3275	-1.00913509956512
3276	414.25	3276	-0.997708047226673	3276	-1.00917936264973
3277	414.25	3277	-0.997699142156863	3277	-1.00919654097047
3278	414.25	3278	-0.997688007839322	3278	-1.0091231069276
3279	414.195	3279	-0.997655379758908	3279	-1.00910200656138
3280	414.15	3280	-0.997686398489357	3280	-1.00916409170672
3281	414.15	3281	-0.997699738212405	3281	-1.00918420262074
3282	414.14	3282	-0.99767099641413	3282	-1.00916801375219
3283	414.1	3283	-0.997689700637064	3283	-1.00920457579919
3284	414.095	3284	-0.997649681467918	3284	-1.00922567616541
3285	414.05	3285	-0.997651386186771	3285	-1.00920092793927
3286	414.04	3286	-0.99764692769131	3286	-1.00918436951629
3287	414.02	3287	-0.99766918440528	3287	-1.00919861524376
3288	414.005	3288	-0.99763162098497	3288	-1.00916449702449
3289	414	3289	-0.997614621480888	3289	-1.0091959091516
3290	413.975	3290	-0.997606622415503	3290	-1.00920955882353
3291	413.975	3291	-0.997661614499886	3291	-1.00922686827649
3292	413.95	3292	-0.997671520943008	3292	-1.0091828436141
3293	413.905	3293	-0.997660374704356	3293	-1.00918215218967
3294	413.855	3294	-0.997643399042496	3294	-1.0091763704509
3295	413.865	3295	-0.997673213740749	3295	-1.00924143587396
3296	413.85	3296	-0.997682929446098	3296	-1.00923142214084
3297	413.85	3297	-0.99768142738613	3297	-1.00923343680858
3298	413.805	3298	-0.997670829518578	3298	-1.0092779383154
3299	413.795	3299	-0.997669708934157	3299	-1.00919398985275
3300	413.79	3300	-0.997687006466011	3300	-1.00917386701762
3301	413.72	3301	-0.997654807545586	3301	-1.009203264477
3302	413.68	3302	-0.99766362916762	3302	-1.00921741483558
3303	413.695	3303	-0.997659683279927	3303	-1.00921685454337
3304	413.695	3304	-0.997687232967117	3304	-1.00928702220188
3305	413.65	3305	-0.997709358548867	3305	-1.00937473773556
3306	413.645	3306	-0.997693086232548	3306	-1.00932991435874
3307	413.635	3307	-0.997684181162737	3307	-1.00930524958038
3308	413.58	3308	-0.997699893186847	3308	-1.00928492408637
3309	413.55	3309	-0.997690451667048	3309	-1.00926520656901
3310	413.55	3310	-0.997690713931487	3310	-1.00925260595483
3311	413.54	3311	-0.997701347562371	3311	-1.00924976873045
3312	413.51	3312	-0.997673714427405	3312	-1.00922251707103
3313	413.495	3313	-0.997662818532082	3313	-1.00923129100862
3314	413.475	3314	-0.99771441309987	3314	-1.00923414015412
3315	413.445	3315	-0.997677076180667	3315	-1.00924277103838
3316	413.41	3316	-0.997701872091249	3316	-1.00924697919051
3317	413.405	3317	-0.997694492923629	3317	-1.00922400720989
3318	413.395	3318	-0.997686672674906	3318	-1.00919004396506
3319	413.35	3319	-0.997670233463035	3319	-1.00914960755703
3320	413.35	3320	-0.997671795128557	3320	-1.00923315070192
3321	413.35	3321	-0.997705126554513	3321	-1.00921363584344
3322	413.29	3322	-0.997693050469215	3322	-1.0092231369688
3323	413.25	3323	-0.997700751506828	3323	-1.00919165331502
3324	413.25	3324	-0.99769604266804	3324	-1.00919003204395
3325	413.25	3325	-0.997670698386358	3325	-1.00918760013733
3326	413.2	3326	-0.9976744773785	3326	-1.0092734321355
3327	413.205	3327	-0.997701919775692	3327	-1.00929223172732
3328	413.195	3328	-0.997695196269169	3328	-1.00924019607843
3329	413.195	3329	-0.997687340257115	3329	-1.00923048037308
3330	413.105	3330	-0.997690868905928	3330	-1.00925127079042
3331	413.12	3331	-0.997663128480964	3331	-1.00935955024033
3332	413.1	3332	-0.99764928807126	3332	-1.00928084706645
3333	413.08	3333	-0.997656369211108	3333	-1.00923830062181
3334	413.055	3334	-0.997653973067826	3334	-1.00923808604181
3335	413.03	3335	-0.997647786011292	3335	-1.00923352025635
3336	412.99	3336	-0.997685897802701	3336	-1.00928246833753
3337	412.995	3337	-0.997703624494545	3337	-1.00928425650416
3338	412.97	3338	-0.997717917906462	3338	-1.00921983482109
3339	412.915	3339	-0.997716332398718	3339	-1.0091176232166
3340	412.9	3340	-0.997703600652323	3340	-1.00911788548104
3341	412.9	3341	-0.997709000915541	3341	-1.00915608072023
3342	412.86	3342	-0.997729004539559	3342	-1.00917610818647
3343	412.87	3343	-0.997712815671015	3343	-1.00921779631113
3344	412.83	3344	-0.99766654983978	3344	-1.00921959639887
3345	412.8	3345	-0.997665965705348	3345	-1.00923626211185
3346	412.79	3346	-0.997689760242618	3346	-1.00920389629587
3347	412.785	3347	-0.997638129911497	3347	-1.00923887283513
3348	412.75	3348	-0.997673976691844	3348	-1.00919465743496
3349	412.745	3349	-0.997711575875486	3349	-1.00918091239414
3350	412.66	3350	-0.997722531376364	3350	-1.00919036583505
3351	412.655	3351	-0.997730911917296	3351	-1.00908382686732
3352	412.65	3352	-0.997700143530175	3352	-1.00914336089494
3353	412.605	3353	-0.997659647516594	3353	-1.00909976539254
3354	412.6	3354	-0.997667634660868	3354	-1.00910924267567
3355	412.6	3355	-0.9976947909514	3355	-1.0091651646067
3356	412.595	3356	-0.99769938057908	3356	-1.00915242093919
3357	412.545	3357	-0.99769812886244	3357	-1.00912580109865
3358	412.5	3358	-0.997718287460899	3358	-1.00909142061494
3359	412.49	3359	-0.997704733157855	3359	-1.00909221932937
3360	412.455	3360	-0.997651719977874	3360	-1.00909272001602
3361	412.465	3361	-0.997681498912794	3361	-1.00916745345998
3362	412.465	3362	-0.997686171988251	3362	-1.00917718108644
3363	412.45	3363	-0.997656285763333	3363	-1.00913625591287
3364	412.41	3364	-0.997665393492027	3364	-1.00914785515373
3365	412.35	3365	-0.997689629110399	3365	-1.00919611181048
3366	412.35	3366	-0.997644936865797	3366	-1.00926257200351
3367	412.325	3367	-0.997599374380102	3367	-1.00926868753338
3368	412.3	3368	-0.997650313286793	3368	-1.00919214208057
3369	412.31	3369	-0.99761228494316	3369	-1.00926847295338
3370	412.265	3370	-0.997625016689555	3370	-1.009239611944
3371	412.26	3371	-0.997662663557641	3371	-1.00923542763409
3372	412.245	3372	-0.997650778210117	3372	-1.00925507362478
3373	412.2	3373	-0.997656309605554	3373	-1.00926823453117
3374	412.19	3374	-0.997677433813993	3374	-1.00928158617533
3375	412.18	3375	-0.997666371023117	3375	-1.00918572852293
3376	412.16	3376	-0.997640287632563	3376	-1.00927438582437
3377	412.115	3377	-0.997646522373541	3377	-1.00924591821164
3378	412.075	3378	-0.99764205195697	3378	-1.00929779888609
3379	412.05	3379	-0.997664034485389	3379	-1.00925544317922
3380	412.045	3380	-0.997679925326162	3380	-1.00917550020981
3381	412	3381	-0.997688150892653	3381	-1.009140464065
3382	412	3382	-0.997679221980621	3382	-1.00918125810636
3383	411.95	3383	-0.997677707999542	3383	-1.00917138742657
3384	411.94	3384	-0.997688687342641	3384	-1.00927871318761
3385	411.91	3385	-0.997660672732128	3385	-1.00923714427405
3386	411.875	3386	-0.997663784142061	3386	-1.00926838950561
3387	411.87	3387	-0.997657001029984	3387	-1.00926575494011
3388	411.85	3388	-0.997670018883039	3388	-1.00920867666133
3389	411.815	3389	-0.997698045414664	3389	-1.00921950102998
3390	411.8	3390	-0.997695112821393	3390	-1.00925108005264
3391	411.77	3391	-0.99767837558175	3391	-1.00919830529488
3392	411.75	3392	-0.997690403982605	3392	-1.0092429021706
3393	411.73	3393	-0.997688878080415	3393	-1.00922155146105
3394	411.7	3394	-0.997704137102312	3394	-1.00924280680171
3395	411.7	3395	-0.997691715304799	3395	-1.00928810702297
3396	411.675	3396	-0.997700036240177	3396	-1.00935151541161
3397	411.605	3397	-0.997698438811322	3397	-1.00931793364233
3398	411.605	3398	-0.997689486057069	3398	-1.00931672961013
3399	411.58	3399	-0.997677779526207	3399	-1.00930074340047
3400	411.6	3400	-0.997635507267109	3400	-1.00931475070573
3401	411.565	3401	-0.997708297570001	3401	-1.00931818398566
3402	411.525	3402	-0.997729815175097	3402	-1.00931622892348
3403	411.485	3403	-0.997754956797894	3403	-1.00931978141451
3404	411.45	3404	-0.997727860112917	3404	-1.00932565852216
3405	411.47	3405	-0.997721661135271	3405	-1.0093292110132
3406	411.42	3406	-0.997716892690928	3406	-1.0092334606508
3407	411.425	3407	-0.997715354867628	3407	-1.00921706912337
3408	411.42	3408	-0.997735394254979	3408	-1.00925462062257
3409	411.4	3409	-0.997691977569238	3409	-1.00917377164874
3410	411.37	3410	-0.997691834515908	3410	-1.00926171368353
3411	411.32	3411	-0.997703636415656	3411	-1.00931988870451
3412	411.305	3412	-0.997730089360647	3412	-1.00930168516823
3413	411.265	3413	-0.997739220931563	3413	-1.00921430342565
3414	411.255	3414	-0.997739650091554	3414	-1.00926592183566
3415	411.275	3415	-0.997728086614023	3415	-1.00923784761959
3416	411.235	3416	-0.997741497863737	3416	-1.00927510109102
3417	411.215	3417	-0.997743011844816	3417	-1.00925315432593
3418	411.185	3418	-0.997721351186389	3418	-1.00919596875715
3419	411.185	3419	-0.99774822137026	3419	-1.00912115186542
3420	411.115	3420	-0.997716749637598	3420	-1.00918225947967
3421	411.115	3421	-0.997726167315175	3421	-1.00915373226139
3422	411.115	3422	-0.997738314927138	3422	-1.00916074187457
3423	411.09	3423	-0.997763349259937	3423	-1.00918060244526
3424	411.01	3424	-0.997718740463111	3424	-1.00920346713588
3425	411	3425	-0.997699702449073	3425	-1.00923363946746
3426	410.985	3426	-0.997758187418937	3426	-1.00919369182498
3427	410.965	3427	-0.997740115014878	3427	-1.00922407873655
3428	410.95	3428	-0.99777076419089	3428	-1.00928940642405
3429	410.95	3429	-0.997747732604715	3429	-1.0093345874342
3430	410.915	3430	-0.997715927080949	3430	-1.00929961089494
3431	410.9	3431	-0.997707022011139	3431	-1.00927424277104
3432	410.85	3432	-0.997725618944076	3432	-1.00932918717098
3433	410.81	3433	-0.997727502479591	3433	-1.00928673609522
3434	410.8	3434	-0.997728491931792	3434	-1.00925932946136
3435	410.8	3435	-0.997720731288624	3435	-1.00922587882429
3436	410.79	3436	-0.997684789139391	3436	-1.00919401369497
3437	410.755	3437	-0.997679663061723	3437	-1.00924171005951
3438	410.72	3438	-0.997692764362554	3438	-1.00925749361029
3439	410.7	3439	-0.997696388380255	3439	-1.00929214827955
3440	410.68	3440	-0.997684228847181	3440	-1.00930493963149
3441	410.625	3441	-0.997693682288091	3441	-1.00924167429618
3442	410.6	3442	-0.997710312237735	3442	-1.00923328183413
3443	410.6	3443	-0.997692812046998	3443	-1.00925434643702
3444	410.595	3444	-0.99772373540856	3444	-1.00933315690089
3445	410.55	3445	-0.997772528515297	3445	-1.00935993171588
3446	410.55	3446	-0.997726727607386	3446	-1.0094074969482
3447	410.55	3447	-0.997698116941329	3447	-1.00939115310521
3448	410.51	3448	-0.997695303559167	3448	-1.00935316052491
3449	410.45	3449	-0.997725714312963	3449	-1.00937843327993
3450	410.45	3450	-0.997739888513771	3450	-1.00933027199207
3451	410.4	3451	-0.997743500610361	3451	-1.00936527237354
3452	410.4	3452	-0.997738791771572	3452	-1.00942875228885
3453	410.395	3453	-0.997738231479362	3453	-1.00941886968795
3454	410.315	3454	-0.997770370794232	3454	-1.00943479629206
3455	410.305	3455	-0.997748698214694	3455	-1.00939233329519
3456	410.305	3456	-0.997741700522621	3456	-1.00939052128634
3457	410.305	3457	-0.997734357118334	3457	-1.0093970659762
3458	410.25	3458	-0.997726262684062	3458	-1.00942688067445
3459	410.25	3459	-0.997747374971389	3459	-1.00938011415656
3460	410.25	3460	-0.997722292954146	3460	-1.00941506685359
3461	410.195	3461	-0.997735358491646	3461	-1.00937572718776
3462	410.17	3462	-0.997729910543984	3462	-1.00940632867933
3463	410.145	3463	-0.99772776474403	3463	-1.00940235894942
3464	410.15	3464	-0.997741044861524	3464	-1.00936611877241
3465	410.11	3465	-0.997737706950484	3465	-1.00929568884947
3466	410.08	3466	-0.997721994926375	3466	-1.00932264248112
3467	410.06	3467	-0.997735620756084	3467	-1.00931969796674
3468	410.08	3468	-0.997715617132067	3468	-1.00925024557488
3469	410	3469	-0.997742558842603	3469	-1.0093011010338
3470	410	3470	-0.99776936942092	3470	-1.0092937457084
3471	409.985	3471	-0.997779454680705	3471	-1.00927229962997
3472	409.96	3472	-0.997759582188907	3472	-1.00927612630655
3473	409.94	3473	-0.997783364805066	3473	-1.00927257381552
3474	409.925	3474	-0.997751380464637	3474	-1.00924440423056
3475	409.875	3475	-0.99773389219501	3475	-1.00927320563439
3476	409.9	3476	-0.997712362668803	3476	-1.00934507801175
3477	409.845	3477	-0.997743286030365	3477	-1.00930702582589
3478	409.8	3478	-0.997715855554284	3478	-1.0092469672694
3479	409.8	3479	-0.997698116941329	3479	-1.00922337539101
3480	409.795	3480	-0.997725308995194	3480	-1.00922403105211
3481	409.775	3481	-0.997726477264057	3481	-1.00924718184939
3482	409.74	3482	-0.997715450236515	3482	-1.00924618047608
3483	409.7	3483	-0.997711480506599	3483	-1.00918774319066
3484	409.7	3484	-0.997667992294194	3484	-1.00922475823987
3485	409.7	3485	-0.997656130788891	3485	-1.00914299134051
3486	409.66	3486	-0.997656846055543	3486	-1.00916561760891
3487	409.65	3487	-0.997693598840314	3487	-1.0091947051194
3488	409.63	3488	-0.997680473697261	3488	-1.00920357442588
3489	409.595	3489	-0.997677564946212	3489	-1.0092738732166
3490	409.55	3490	-0.997661578736553	3490	-1.00924765869383
3491	409.55	3491	-0.997693241206989	3491	-1.0092520218204
3492	409.55	3492	-0.997712195773251	3492	-1.00929318541619
3493	409.53	3493	-0.997723198958572	3493	-1.00926139181353
3494	409.5	3494	-0.997727895876249	3494	-1.00926173752575
3495	409.495	3495	-0.997701109140154	3495	-1.00927597133211
3496	409.435	3496	-0.997705472266728	3496	-1.00925452525368
3497	409.415	3497	-0.997734464408331	3497	-1.00925123502708
3498	409.355	3498	-0.997730756942855	3498	-1.00926395485237
3499	409.35	3499	-0.997726298447395	3499	-1.00930423628595
3500	409.35	3500	-0.997698772602426	3500	-1.00933494506752
3501	409.35	3501	-0.997720874341955	3501	-1.009239719234
3502	409.325	3502	-0.997729600595102	3502	-1.00925040054932
3503	409.3	3503	-0.997754170004578	3503	-1.00928904879072
3504	409.255	3504	-0.997761120012207	3504	-1.00926227397574
3505	409.255	3505	-0.997737420843824	3505	-1.00929853799496
3506	409.25	3506	-0.997732139791714	3506	-1.00930814641032
3507	409.24	3507	-0.997753979266804	3507	-1.00934588864729
3508	409.21	3508	-0.99773610952163	3508	-1.00932340543221
3509	409.2	3509	-0.997795488574807	3509	-1.00928327897307
3510	409.195	3510	-0.997754134241245	3510	-1.00932024633783
3511	409.175	3511	-0.99777465047303	3511	-1.00927916618982
3512	409.135	3512	-0.997792961299306	3512	-1.00933562457084
3513	409.105	3513	-0.997792234111543	3513	-1.00927737802319
3514	409.09	3514	-0.997766651407645	3514	-1.00933600604639
3515	409.05	3515	-0.997749067769131	3515	-1.00934218118181
3516	409.05	3516	-0.997735668440528	3516	-1.00932389419776
3517	409.015	3517	-0.997775604161898	3517	-1.00935207570382
3518	409	3518	-0.997787978274967	3518	-1.00936233978027
3519	408.95	3519	-0.997749723430228	3519	-1.00935419766156
3520	408.955	3520	-0.997722090295262	3520	-1.0093198767834
3521	408.96	3521	-0.997704077496757	3521	-1.00932711289769
3522	408.905	3522	-0.997725452048524	3522	-1.00934033340963
3523	408.9	3523	-0.997726143472953	3523	-1.00936130264363
3524	408.895	3524	-0.997733272297246	3524	-1.00934703307393
3525	408.875	3525	-0.997748269054704	3525	-1.00942314936675
3526	408.8	3526	-0.997759331845579	3526	-1.00946073662928
3527	408.8	3527	-0.997747231918059	3527	-1.00948839360647
3528	408.76	3528	-0.997751797703517	3528	-1.00946940327688
3529	408.75	3529	-0.997753335526818	3529	-1.00946442025254
3530	408.74	3530	-0.99774029383154	3530	-1.00939006828412
3531	408.69	3531	-0.997730637731746	3531	-1.0094516408217
3532	408.685	3532	-0.99771120632105	3532	-1.0094043140116
3533	408.655	3533	-0.997715748264286	3533	-1.00936470016022
3534	408.655	3534	-0.99769631685359	3534	-1.00937521458
3535	408.615	3535	-0.997722114137484	3535	-1.0093326204509
3536	408.625	3536	-0.997704983501183	3536	-1.00932748245212
3537	408.6	3537	-0.997690916590372	3537	-1.00935646267262
3538	408.585	3538	-0.997669398985275	3538	-1.00937539339666
3539	408.54	3539	-0.997705055027848	3539	-1.00935381618601
3540	408.54	3540	-0.997702730411231	3540	-1.00935757133593
3541	408.485	3541	-0.997692490177005	3541	-1.00943557116426
3542	408.475	3542	-0.997657573243305	3542	-1.00936685788128
3543	408.45	3543	-0.997663259613184	3543	-1.00929379339284
3544	408.435	3544	-0.997676539730678	3544	-1.0093573209926
3545	408.405	3545	-0.997691226539254	3545	-1.00929745317388
3546	408.395	3546	-0.997672856107423	3546	-1.00931861314565
3547	408.37	3547	-0.997608935111009	3547	-1.00929723859388
3548	408.35	3548	-0.997594450961318	3548	-1.0092942940795
3549	408.35	3549	-0.997650134470131	3549	-1.00928553206302
3550	408.32	3550	-0.997657382505532	3550	-1.00936802615015
3551	408.3	3551	-0.997651886873427	3551	-1.00937328336004
3552	408.25	3552	-0.997697222858015	3552	-1.00937551260777
3553	408.26	3553	-0.997693384260319	3553	-1.0093562242504
3554	408.205	3554	-0.997677374208439	3554	-1.00939846074617
3555	408.175	3555	-0.997705603398947	3555	-1.00940185826276
3556	408.195	3556	-0.997723282406348	3556	-1.00940196555276
3557	408.2	3557	-0.997698200389105	3557	-1.00941641393912
3558	408.16	3558	-0.997693086232547	3558	-1.00945634966049
3559	408.14	3559	-0.997669959277485	3559	-1.00946147573816
3560	408.14	3560	-0.997678482871748	3560	-1.00944401131075
3561	408.125	3561	-0.997680867093919	3561	-1.00945742256046
3562	408.05	3562	-0.99768519445716	3562	-1.00940010585946
3563	408.05	3563	-0.997710276474403	3563	-1.00945898422599
3564	408.03	3564	-0.997718823910887	3564	-1.00952216611353
3565	408.005	3565	-0.997721947241932	3565	-1.00951070992599
3566	408	3566	-0.997696769855802	3566	-1.00949562972076
3567	407.975	3567	-0.997711933508812	3567	-1.00951749303807
3568	407.96	3568	-0.997707844567788	3568	-1.00954138294423
3569	407.95	3569	-0.997710109578851	3569	-1.00948547293431
3570	407.95	3570	-0.997687936312657	3570	-1.00945236800946
3571	407.905	3571	-0.997710359922179	3571	-1.00948236152438
3572	407.9	3572	-0.997736145284962	3572	-1.00944357022965
3573	407.875	3573	-0.997726691844053	3573	-1.00938558594644
3574	407.855	3574	-0.997708726729992	3574	-1.00935943102922
3575	407.85	3575	-0.997723568513008	3575	-1.00945322632944
3576	407.815	3576	-0.997687101834898	3576	-1.00948223039216
3577	407.765	3577	-0.997676492046235	3577	-1.00948692730983
3578	407.74	3578	-0.997692192149233	3578	-1.00942535477226
3579	407.715	3579	-0.99771287527657	3579	-1.00941840476463
3580	407.73	3580	-0.997715998607614	3580	-1.00947475585565
3581	407.7	3581	-0.997707045853361	3581	-1.00949378194858
3582	407.68	3582	-0.997706378271153	3582	-1.00946473020142
3583	407.64	3583	-0.997710681792172	3583	-1.00952006799802
3584	407.625	3584	-0.997715712500954	3584	-1.00954832103075
3585	407.6	3585	-0.997702217803464	3585	-1.00957160296025
3586	407.6	3586	-0.997688425078202	3586	-1.00956714446479
3587	407.58	3587	-0.997690594720378	3587	-1.00956780012589
3588	407.55	3588	-0.997650754367895	3588	-1.0095913085565
3589	407.54	3589	-0.997666669050889	3589	-1.00952821011673
3590	407.535	3590	-0.997660470073243	3590	-1.00954250352865
3591	407.485	3591	-0.997645008392462	3591	-1.00956626230259
3592	407.45	3592	-0.997709644655528	3592	-1.00958487115663
3593	407.45	3593	-0.997690177481498	3593	-1.00955394779507
3594	407.45	3594	-0.997696972514687	3594	-1.00951702811475
3595	407.4	3595	-0.997706950484474	3595	-1.00954540035859
3596	407.4	3596	-0.997709179732204	3596	-1.00951916199359
3597	407.4	3597	-0.997740889887083	3597	-1.00957291428244
3598	407.365	3598	-0.997739232852674	3598	-1.00956534437705
3599	407.35	3599	-0.997735060463874	3599	-1.00958592021439
3600	407.35	3600	-0.997742999923705	3600	-1.00959600547417
3601	407.305	3601	-0.997726405737392	3601	-1.00957786154345
3602	407.3	3602	-0.997701109140154	3602	-1.00960783121614
3603	407.3	3603	-0.997697389753567	3603	-1.00965582560845
3604	407.25	3604	-0.997718871595331	3604	-1.00963478484779
3605	407.22	3605	-0.997725392442969	3605	-1.00959861619745
3606	407.2	3606	-0.997725750076295	3606	-1.00959577897307
3607	407.15	3607	-0.997699225604639	3607	-1.00956942139696
3608	407.18	3608	-0.997723270485237	3608	-1.00956036135271
3609	407.18	3609	-0.997722579060807	3609	-1.00960595960174
3610	407.125	3610	-0.997719741836423	3610	-1.00956379463264
3611	407.12	3611	-0.997772373540856	3611	-1.00955860894942
3612	407.11	3612	-0.997782530327306	3612	-1.00955930037385
3613	407.09	3613	-0.99776492284657	3613	-1.00951901894026
3614	407.075	3614	-0.997800042439155	3614	-1.00952015144579
3615	407.07	3615	-0.997787632562753	3615	-1.00951732614252
3616	407.03	3616	-0.997759653715572	3616	-1.0094829337377
3617	407	3617	-0.997749675745785	3617	-1.00955535448615
3618	407	3618	-0.997756244277867	3618	-1.00955713073167
3619	407	3619	-0.997762312123293	3619	-1.00958906738766
3620	406.98	3620	-0.9977255354963	3620	-1.0095725328069
3621	406.95	3621	-0.997716141660944	3621	-1.00959718566415
3622	406.95	3622	-0.997747208075837	3622	-1.0096245803769
3623	406.9	3623	-0.997720016021973	3623	-1.00955966992828
3624	406.885	3624	-0.997705806057832	3624	-1.00952245222019
3625	406.88	3625	-0.997691572251469	3625	-1.0095098396849
3626	406.845	3626	-0.997739065957122	3626	-1.00952807898451
3627	406.83	3627	-0.997718704699779	3627	-1.0095056672961
3628	406.815	3628	-0.997727430952926	3628	-1.0095282816434
3629	406.8	3629	-0.997716332398718	3629	-1.00956780012589
3630	406.81	3630	-0.997704125181201	3630	-1.00958071068895
3631	406.795	3631	-0.997706938563363	3631	-1.00960629339284
3632	406.735	3632	-0.997708631361105	3632	-1.00963381923781
3633	406.705	3633	-0.997726286526284	3633	-1.0096441309987
3634	406.7	3634	-0.997702778095674	3634	-1.00965002002747
3635	406.7	3635	-0.99767823252842	3635	-1.00964451247425
3636	406.67	3636	-0.997716439688716	3636	-1.00961548456931
3637	406.65	3637	-0.997759915980011	3637	-1.00957833838788
3638	406.65	3638	-0.997766758697643	3638	-1.00956238794156
3639	406.6	3639	-0.997771074139772	3639	-1.00954836871519
3640	406.595	3640	-0.997756387331197	3640	-1.00953461175326
3641	406.55	3641	-0.99769284781033	3641	-1.00951863746471
3642	406.54	3642	-0.997695291638056	3642	-1.00950682364385
3643	406.5	3643	-0.997710824845502	3643	-1.0096037184329
3644	406.5	3644	-0.997721613450828	3644	-1.00962123054475
3645	406.5	3645	-0.997745181486991	3645	-1.0095764906157
3646	406.46	3646	-0.99774543183032	3646	-1.00960376611734
3647	406.445	3647	-0.997729242961776	3647	-1.00955180199512
3648	406.43	3648	-0.997719217307546	3648	-1.00947231202792
3649	406.42	3649	-0.997690976195926	3649	-1.00949229180972
3650	406.4	3650	-0.997695255874723	3650	-1.0095201633669
3651	406.395	3651	-0.997714782654307	3651	-1.00952809090562
3652	406.375	3652	-0.997719145780881	3652	-1.00950532158389
3653	406.35	3653	-0.997740389200427	3653	-1.00943561884871
3654	406.34	3654	-0.997723306248569	3654	-1.00944888704509
3655	406.31	3655	-0.997694314106966	3655	-1.00944926852064
3656	406.31	3656	-0.9977010495346	3656	-1.00945792324712
3657	406.26	3657	-0.997685909723812	3657	-1.00946027170596
3658	406.28	3658	-0.997698724917982	3658	-1.00945634966049
3659	406.235	3659	-0.997724653334096	3659	-1.00945290445945
3660	406.25	3660	-0.997727991245136	3660	-1.00944686045624
3661	406.215	3661	-0.997737706950484	3661	-1.00950726472496
3662	406.2	3662	-0.99775670920119	3662	-1.00954598449302
3663	406.18	3663	-0.997765769245441	3663	-1.0095290565156
3664	406.11	3664	-0.997727955481804	3664	-1.00947172789349
3665	406.13	3665	-0.997736407549401	3665	-1.00949956368734
3666	406.1	3666	-0.997735978389411	3666	-1.00947535191119
3667	406.1	3667	-0.997739721618219	3667	-1.00952178463798
3668	406.09	3668	-0.997719682230869	3668	-1.00951185435264
3669	406.1	3669	-0.997735811493858	3669	-1.00950062466621
3670	406.055	3670	-0.997763957236591	3670	-1.00950455863279
3671	406	3671	-0.997771503299764	3671	-1.00951132982376
3672	406.01	3672	-0.997746802758068	3672	-1.00949924181735
3673	406	3673	-0.997750081063554	3673	-1.00955655851835
3674	405.995	3674	-0.997761692225529	3674	-1.00953415875105
3675	405.95	3675	-0.997782017719539	3675	-1.00952252374685
3676	405.96	3676	-0.99776519703212	3676	-1.00959598163195
3677	405.915	3677	-0.997767187857633	3677	-1.00954674744411
3678	405.915	3678	-0.99776059548333	3678	-1.00952015144579
3679	405.88	3679	-0.997740341515984	3679	-1.00952487220569
3680	405.85	3680	-0.997701490615702	3680	-1.00952468146792
3681	405.85	3681	-0.997707165064469	3681	-1.00954097762646
3682	405.85	3682	-0.99769562542916	3682	-1.00957821917678
3683	405.835	3683	-0.997685397116045	3683	-1.00958116369116
3684	405.805	3684	-0.997658646143282	3684	-1.00957590648127
3685	405.8	3685	-0.997713626306554	3685	-1.00955050259403
3686	405.79	3686	-0.997742463473716	3686	-1.00956799086366
3687	405.72	3687	-0.997760118638895	3687	-1.00951676585031
3688	405.7	3688	-0.997744132429236	3688	-1.0094827191577
3689	405.7	3689	-0.997751082436866	3689	-1.00950879062715
3690	405.7	3690	-0.997752775234607	3690	-1.00947531614786
3691	405.7	3691	-0.997750700961318	3691	-1.00956329394598
3692	405.655	3692	-0.997752703707942	3692	-1.0095458533608
3693	405.675	3693	-0.997743250267033	3693	-1.00946521896696
3694	405.65	3694	-0.99776004711223	3694	-1.00947253852903
3695	405.635	3695	-0.997775270370794	3695	-1.00945468070497
3696	405.615	3696	-0.997743500610361	3696	-1.00949472371633
3697	405.565	3697	-0.997723628118563	3697	-1.00950231746395
3698	405.55	3698	-0.997715593289845	3698	-1.00948552061875
3699	405.51	3699	-0.997723353933013	3699	-1.00953057049668
3700	405.5	3700	-0.997743107213703	3700	-1.00951380941482
3701	405.5	3701	-0.99779913643473	3701	-1.00952298867018
3702	405.5	3702	-0.997785200656138	3702	-1.00955680886168
3703	405.485	3703	-0.997789528019379	3703	-1.00956893263142
3704	405.45	3704	-0.997805561913482	3704	-1.00955976529717
3705	405.41	3705	-0.997770084687572	3705	-1.00956278133822
3706	405.41	3706	-0.997779859998474	3706	-1.00955215962844
3707	405.4	3707	-0.997781123636225	3707	-1.00952722066453
3708	405.385	3708	-0.997775377660792	3708	-1.00951822022583
3709	405.355	3709	-0.997798290035859	3709	-1.00952637426566
3710	405.35	3710	-0.997801258392462	3710	-1.00954169289311
3711	405.35	3711	-0.997755898565652	3711	-1.00956416418708
3712	405.32	3712	-0.997724915598535	3712	-1.00956868228809
3713	405.3	3713	-0.997754646849012	3713	-1.0095751673724
3714	405.28	3714	-0.997765304322118	3714	-1.00961311226825
3715	405.25	3715	-0.997772409304189	3715	-1.00958855477989
3716	405.25	3716	-0.997753168631265	3716	-1.00963606040665
3717	405.25	3717	-0.997701824406806	3717	-1.00961025120165
3718	405.25	3718	-0.997732866979476	3718	-1.00961060883497
3719	405.2	3719	-0.997738815613794	3719	-1.0095591453994
3720	405.2	3720	-0.997723473144121	3720	-1.00955869239719
3721	405.195	3721	-0.997754777981231	3721	-1.00959118934539
3722	405.135	3722	-0.997748996242466	3722	-1.00955231460288
3723	405.175	3723	-0.997755827038987	3723	-1.00955335173953
3724	405.105	3724	-0.997714699206531	3724	-1.00956852731365
3725	405.1	3725	-0.997737003604944	3725	-1.00954182402533
3726	405.1	3726	-0.997741628995956	3726	-1.00956940947585
3727	405.055	3727	-0.997754146162356	3727	-1.00958352407111
3728	405.05	3728	-0.997757603284505	3728	-1.00955099135958
3729	405.05	3729	-0.997756053540093	3729	-1.00957349841688
3730	405.025	3730	-0.997760392824445	3730	-1.00956607156481
3731	405.025	3731	-0.997741724364843	3731	-1.0095326805333
3732	405.01	3732	-0.997739936198215	3732	-1.00954293268864
3733	404.96	3733	-0.997744490062562	3733	-1.00953279974441
3734	404.985	3734	-0.99774751802472	3734	-1.00954116836423
3735	404.95	3735	-0.997745241092546	3735	-1.00955108672847
3736	404.95	3736	-0.99775754367895	3736	-1.00961435206378
3737	404.925	3737	-0.997747315365835	3737	-1.00960498207065
3738	404.9	3738	-0.997757972838941	3738	-1.00961451895933
3739	404.895	3739	-0.997746063649195	3739	-1.00967834458686
3740	404.9	3740	-0.997772945754177	3740	-1.00959122510872
3741	404.85	3741	-0.997751881151293	3741	-1.00960488670176
3742	404.85	3742	-0.997742141603723	3742	-1.00956632190814
3743	404.835	3743	-0.997744895380331	3743	-1.00952692263676
3744	404.8	3744	-0.997774543183032	3744	-1.0095030327306
3745	404.8	3745	-0.997768141546502	3745	-1.00948206349661
3746	404.8	3746	-0.997741664759289	3746	-1.00953049897002
3747	404.8	3747	-0.997740925650416	3747	-1.00954555533303
3748	404.77	3748	-0.99774640936141	3748	-1.00956783588922
3749	404.75	3749	-0.997771968223087	3749	-1.0096016322385
3750	404.75	3750	-0.997772898069734	3750	-1.00959470607309
3751	404.735	3751	-0.997764195658808	3751	-1.00958189087892
3752	404.7	3752	-0.997771610589761	3752	-1.00960134613184
3753	404.685	3753	-0.997753943503471	3753	-1.0095973525597
3754	404.675	3754	-0.997739387827115	3754	-1.00960700865949
3755	404.67	3755	-0.997703111886778	3755	-1.00960821269169
3756	404.625	3756	-0.997713673990997	3756	-1.00962245841917
3757	404.63	3757	-0.997733546482795	3757	-1.00955224307622
3758	404.6	3758	-0.997740901808194	3758	-1.00956340123598
3759	404.6	3759	-0.997759820611124	3759	-1.00958733882658
3760	404.56	3760	-0.997755552853437	3760	-1.00959589818418
3761	404.58	3761	-0.997748948558022	3761	-1.00956228065156
3762	404.53	3762	-0.997726441500725	3762	-1.00957347457465
3763	404.52	3763	-0.997750951304647	3763	-1.00958478770886
3764	404.51	3764	-0.997747613393607	3764	-1.00959763866636
3765	404.5	3765	-0.997746087491417	3765	-1.0096333662356
3766	404.47	3766	-0.997748877031357	3766	-1.00965339370184
3767	404.45	3767	-0.997785904001679	3767	-1.00958817330434
3768	404.45	3768	-0.997759665636683	3768	-1.00960383764401
3769	404.45	3769	-0.99777326762417	3769	-1.00958206969558
3770	404.45	3770	-0.997776557850767	3770	-1.00957587071794
3771	404.45	3771	-0.997755922407874	3771	-1.00961670052262
3772	404.445	3772	-0.997776653219654	3772	-1.00961051346609
3773	404.41	3773	-0.997746027885862	3773	-1.00959904535744
3774	404.405	3774	-0.997735954547188	3774	-1.00960793850614
3775	404.35	3775	-0.997724820229648	3775	-1.00962261339361
3776	404.345	3776	-0.997715676737621	3776	-1.00964363031205
3777	404.31	3777	-0.997730232413977	3777	-1.00962598706798
3778	404.33	3778	-0.997699750133516	3778	-1.00964715896086
3779	404.32	3779	-0.997716237029831	3779	-1.00965540836957
3780	404.295	3780	-0.997682750629435	3780	-1.00962644007019
3781	404.25	3781	-0.9976849083505	3781	-1.00964347533761
3782	404.25	3782	-0.997688019760434	3782	-1.00972126058595
3783	404.25	3783	-0.997698939497978	3783	-1.00972269111925
3784	404.235	3784	-0.997716046292057	3784	-1.00972818675135
3785	404.2	3785	-0.997708726729992	3785	-1.0096904683566
3786	404.2	3786	-0.997707892252232	3786	-1.00967931019684
3787	404.2	3787	-0.997705877584497	3787	-1.00968246929122
3788	404.19	3788	-0.99773347495613	3788	-1.00965903238727
3789	404.15	3789	-0.99774028191043	3789	-1.00968902590219
3790	404.165	3790	-0.997704065575647	3790	-1.00971081769284
3791	404.135	3791	-0.997733093480583	3791	-1.00966387235828
3792	404.15	3792	-0.997716451609827	3792	-1.00965518186847
3793	404.155	3793	-0.997725571259632	3793	-1.00965043726635
3794	404.14	3794	-0.997723461223011	3794	-1.00962695267796
3795	404.11	3795	-0.997707582303349	3795	-1.00966144045167
3796	404.085	3796	-0.997681069752804	3796	-1.00964383297093
3797	404.07	3797	-0.997710133421073	3797	-1.0096693799115
3798	404.045	3798	-0.997720588235294	3798	-1.00967057202258
3799	404.04	3799	-0.997725607022965	3799	-1.00968463893339
3800	404.05	3800	-0.997727931639582	3800	-1.00965240424964
3801	404.015	3801	-0.997695327401389	3801	-1.00968068112459
3802	404	3802	-0.997672450789654	3802	-1.00966879577707
3803	404	3803	-0.997682691023881	3803	-1.00964267662318
3804	403.975	3804	-0.997685850118257	3804	-1.00961465009155
3805	403.94	3805	-0.997697520885786	3805	-1.00962696459907
3806	403.915	3806	-0.99769074969482	3806	-1.00964024471656
3807	403.93	3807	-0.997687900549325	3807	-1.00962350747692
3808	403.9	3808	-0.997702909227893	3808	-1.00960293163958
3809	403.9	3809	-0.997710038052186	3809	-1.00961351758602
3810	403.875	3810	-0.997681045910582	3810	-1.00960027323186
3811	403.87	3811	-0.997672224288548	3811	-1.00958299954223
3812	403.85	3812	-0.997681963836118	3812	-1.00963249599451
3813	403.83	3813	-0.997682094968338	3813	-1.00964004205768
3814	403.84	3814	-0.997729529068437	3814	-1.00960445754177
3815	403.81	3815	-0.997717178797589	3815	-1.00964998426413
3816	403.8	3816	-0.997708941309987	3816	-1.00964897096971
3817	403.795	3817	-0.997722424086366	3817	-1.00968571183337
3818	403.755	3818	-0.997744800011444	3818	-1.00963528553445
3819	403.75	3819	-0.997710920214389	3819	-1.0096530241474
3820	403.765	3820	-0.997709883077744	3820	-1.00966903419928
3821	403.75	3821	-0.997720206759747	3821	-1.00964817225528
3822	403.75	3822	-0.997711492427711	3822	-1.00963635843442
3823	403.735	3823	-0.997704625867857	3823	-1.00964062619211
3824	403.7	3824	-0.997730947680629	3824	-1.00967716439689
3825	403.7	3825	-0.997741366731518	3825	-1.00973692492561
3826	403.7	3826	-0.997718275539788	3826	-1.0097234063859
3827	403.695	3827	-0.997764577134356	3827	-1.0097227507248
3828	403.675	3828	-0.997734965094987	3828	-1.00974892948425
3829	403.65	3829	-0.997718072880903	3829	-1.00977662222477
3830	403.615	3830	-0.997716690032044	3830	-1.00975175478752
3831	403.61	3831	-0.997726286526283	3831	-1.00975027656977
3832	403.6	3832	-0.997684586480507	3832	-1.00970225833524
3833	403.6	3833	-0.997656655317769	3833	-1.00970640688182
3834	403.6	3834	-0.997657024872206	3834	-1.00972480115587
3835	403.6	3835	-0.997622131780728	3835	-1.00974500743877
3836	403.58	3836	-0.997642087720302	3836	-1.00970308089189
3837	403.55	3837	-0.99767684967956	3837	-1.00970522669184
3838	403.55	3838	-0.99767823252842	3838	-1.00969241149767
3839	403.54	3839	-0.997690010585946	3839	-1.0097161583505
3840	403.545	3840	-0.997697473201343	3840	-1.0096917796788
3841	403.475	3841	-0.99766863603418	3841	-1.00965772106508
3842	403.46	3842	-0.997661590657664	3842	-1.00968018043793
3843	403.455	3843	-0.997671199073015	3843	-1.00967160915923
3844	403.45	3844	-0.997727025635157	3844	-1.00965698195621
3845	403.45	3845	-0.997720898184176	3845	-1.00966679303044
3846	403.45	3846	-0.997721148527505	3846	-1.00969180352102
3847	403.45	3847	-0.997711957351034	3847	-1.00973791437781
3848	403.445	3848	-0.997728968776226	3848	-1.00975138523308
3849	403.415	3849	-0.997728849565118	3849	-1.00970469024186
3850	403.4	3850	-0.997739566643778	3850	-1.0096599383917
3851	403.4	3851	-0.997687983997101	3851	-1.00965828135729
3852	403.37	3852	-0.997671783207447	3852	-1.00970589427405
3853	403.36	3853	-0.997697950045777	3853	-1.00969391355764
3854	403.365	3854	-0.997664618619822	3854	-1.00973451686122
3855	403.33	3855	-0.997680473697261	3855	-1.00969504606317
3856	403.3	3856	-0.997688651579309	3856	-1.00971675440604
3857	403.3	3857	-0.997740544174868	3857	-1.00972242885481
3858	403.3	3858	-0.997744299324788	3858	-1.00971112764172
3859	403.3	3859	-0.997685289826047	3859	-1.009666852636
3860	403.3	3860	-0.997658264667735	3860	-1.0096414964332
3861	403.3	3861	-0.997679019321737	3861	-1.00964665827421
3862	403.3	3862	-0.997697926203555	3862	-1.00965899662394
3863	403.28	3863	-0.997723127431907	3863	-1.0096748755436
3864	403.25	3864	-0.997720993553063	3864	-1.00964641985199
3865	403.25	3865	-0.99772818198291	3865	-1.00965146248188
3866	403.25	3866	-0.997729076066224	3866	-1.00966686455711
3867	403.24	3867	-0.99772665608072	3867	-1.00967839227131
3868	403.21	3868	-0.997757972838941	3868	-1.00969975490196
3869	403.19	3869	-0.997754408426795	3869	-1.00968091954681
3870	403.2	3870	-0.99776728322652	3870	-1.00964419060426
3871	403.155	3871	-0.997721518081941	3871	-1.00970801623178
3872	403.15	3872	-0.997729982070649	3872	-1.00970457103075
3873	403.15	3873	-0.997718144407568	3873	-1.00968933585107
3874	403.14	3874	-0.997663581483177	3874	-1.00969733491646
3875	403.135	3875	-0.997696662565804	3875	-1.00971749351492
3876	403.115	3876	-0.997725523575189	3876	-1.00970652609293
3877	403.1	3877	-0.997740031567102	3877	-1.00967647297246
3878	403.095	3878	-0.997714305809872	3878	-1.00969319829099
3879	403.1	3879	-0.997682774471656	3879	-1.00968229047456
3880	403.03	3880	-0.997640371080339	3880	-1.00970117351415
3881	403.045	3881	-0.997641169794766	3881	-1.00967414835584
3882	403.05	3882	-0.997651493476768	3882	-1.00960803387503
3883	403.03	3883	-0.997650754367895	3883	-1.00962731031128
3884	403.01	3884	-0.997665250438697	3884	-1.00965807869841
3885	403	3885	-0.997658729591058	3885	-1.00965121213855
3886	402.995	3886	-0.997657871271077	3886	-1.00967307545586
3887	402.97	3887	-0.997665596150912	3887	-1.00965946154726
3888	402.955	3888	-0.997650647077897	3888	-1.00963267481117
3889	402.95	3889	-0.997663748378729	3889	-1.00963236486229
3890	402.95	3890	-0.99766682402533	3890	-1.00965549181735
3891	402.95	3891	-0.997705007343404	3891	-1.00968435282673
3892	402.95	3892	-0.997712696459907	3892	-1.00965998607614
3893	402.95	3893	-0.997717226482033	3893	-1.00965290493629
3894	402.935	3894	-0.99770175288014	3894	-1.00965385862516
3895	402.865	3895	-0.99769200141146	3895	-1.00966138084611
3896	402.855	3896	-0.99770953736553	3896	-1.00963721675441
3897	402.85	3897	-0.997678697451743	3897	-1.00965073529412
3898	402.855	3898	-0.997688675421531	3898	-1.00965139095522
3899	402.845	3899	-0.997715807869841	3899	-1.00967598420691
3900	402.85	3900	-0.997733987563897	3900	-1.00967529278248
3901	402.84	3901	-0.997724712939651	3901	-1.00966085631724
3902	402.815	3902	-0.997714425020981	3902	-1.00968970540551
3903	402.83	3903	-0.997705710688945	3903	-1.00971701667048
3904	402.805	3904	-0.997693455786984	3904	-1.0097294503891
3905	402.8	3905	-0.997724116884108	3905	-1.00969669117647
3906	402.8	3906	-0.997727645532921	3906	-1.00965980725948
3907	402.8	3907	-0.997725356679637	3907	-1.009645776112
3908	402.74	3908	-0.997720659761959	3908	-1.00966515983825
3909	402.765	3909	-0.997681379701686	3909	-1.0096704766537
3910	402.77	3910	-0.99766780155642	3910	-1.00970132848859
3911	402.795	3911	-0.997707367723354	3911	-1.00970753938735
3912	402.795	3912	-0.997683763923858	3912	-1.00968920471885
3913	402.72	3913	-0.997653531986725	3913	-1.00968995574884
3914	402.7	3914	-0.997693336575875	3914	-1.00967822537575
3915	402.7	3915	-0.997678268291753	3915	-1.00970300936522
3916	402.685	3916	-0.997691071564813	3916	-1.00968772650111
3917	402.67	3917	-0.997711730849927	3917	-1.00967792734798
3918	402.65	3918	-0.99771232690547	3918	-1.00968871595331
3919	402.65	3919	-0.997655928130007	3919	-1.00966701953155
3920	402.65	3920	-0.99764038300145	3920	-1.00967765316243
3921	402.65	3921	-0.997677696078431	3921	-1.00972357328145
3922	402.65	3922	-0.997705210002289	3922	-1.00972308451591
3923	402.605	3923	-0.997727121004044	3923	-1.00974259937438
3924	402.59	3924	-0.9977130183299	3924	-1.00971389333944
3925	402.6	3925	-0.997688711184863	3925	-1.0097001244564
3926	402.58	3926	-0.997729469462883	3926	-1.00970106622416
3927	402.575	3927	-0.997696579118029	3927	-1.00965061608301
3928	402.555	3928	-0.997707045853361	3928	-1.0096748755436
3929	402.55	3929	-0.997684050030518	3929	-1.00968564030671
3930	402.55	3930	-0.997705043106737	3930	-1.00968882324331
3931	402.55	3931	-0.997677791447318	3931	-1.00968295805676
3932	402.545	3932	-0.997678399423972	3932	-1.00967581731136
3933	402.55	3933	-0.997653639276722	3933	-1.00964844644083
3934	402.545	3934	-0.997648250934615	3934	-1.00964276007095
3935	402.51	3935	-0.997670889124132	3935	-1.00969332942321
3936	402.525	3936	-0.997693336575876	3936	-1.00973192998016
3937	402.5	3937	-0.997707117380026	3937	-1.009760409514
3938	402.5	3938	-0.997669387064164	3938	-1.009734171149
3939	402.5	3939	-0.997643017566949	3939	-1.00968474622339
3940	402.5	3940	-0.997638833257038	3940	-1.0097014476997
3941	402.5	3941	-0.99766265163653	3941	-1.00970305704967
3942	402.47	3942	-0.997660327019913	3942	-1.00972596942473
3943	402.45	3943	-0.997701645590143	3943	-1.00970960173953
3944	402.415	3944	-0.997712303063249	3944	-1.00973547055009
3945	402.41	3945	-0.997701109140154	3945	-1.00972742380026
3946	402.4	3946	-0.997702182040131	3946	-1.00973728255894
3947	402.4	3947	-0.9977297078851	3947	-1.0097540436408
3948	402.41	3948	-0.997724450675212	3948	-1.00975890745403
3949	402.4	3949	-0.997708023384451	3949	-1.0097767652781
3950	402.375	3950	-0.997703171492332	3950	-1.00977186570153
3951	402.395	3951	-0.997682738708324	3951	-1.00976274605173
3952	402.37	3952	-0.997675323777371	3952	-1.00972773374914
3953	402.35	3953	-0.997673881322957	3953	-1.00971535963607
3954	402.36	3954	-0.997663843747616	3954	-1.00970292591745
3955	402.355	3955	-0.997677636472877	3955	-1.00969298371099
3956	402.35	3956	-0.997682774471656	3956	-1.00967431525139
3957	402.34	3957	-0.997667396238651	3957	-1.00967121576257
3958	402.28	3958	-0.997583531223774	3958	-1.00960052357519
3959	402.33	3959	-0.997559736686503	3959	-1.00958600366217
3960	402.255	3960	-0.997571574349584	3960	-1.0095545319295
3961	402.265	3961	-0.997557888914321	3961	-1.00955590285725
3962	402.25	3962	-0.997542176890211	3962	-1.00955442463951
3963	402.25	3963	-0.997545014114595	3963	-1.0095222495613
3964	402.25	3964	-0.997555409323262	3964	-1.00953903448539
3965	402.25	3965	-0.997572265774014	3965	-1.0095203779469
3966	402.23	3966	-0.997558771076524	3966	-1.00948065680552
3967	402.2	3967	-0.997530184252689	3967	-1.00949592774853
3968	402.2	3968	-0.997543774319066	3968	-1.00946164263371
3969	402.2	3969	-0.997524128328374	3969	-1.00945074673838
3970	402.2	3970	-0.997538207160296	3970	-1.00947579299229
3971	402.2	3971	-0.997528562981613	3971	-1.00947681820783
3972	402.185	3972	-0.997531614785992	3972	-1.00951838712139
3973	402.18	3973	-0.997531400205997	3973	-1.00951098411154
3974	402.165	3974	-0.997496232928969	3974	-1.00950888599603
3975	402.17	3975	-0.997498319123369	3975	-1.00952983138781
3976	402.115	3976	-0.99748538471809	3976	-1.00954860713741
3977	402.15	3977	-0.997500667582208	3977	-1.00953125
3978	402.17	3978	-0.997512612535287	3978	-1.00960201371405
3979	402.125	3979	-0.997517822060731	3979	-1.00957491702907
3980	402.115	3980	-0.997492775806821	3980	-1.00954215781643
3981	402.12	3981	-0.997513137064164	3981	-1.00955248149844
3982	402.115	3982	-0.997558365758755	3982	-1.00956068322271
3983	402.1	3983	-0.997568343728542	3983	-1.0095489290074
3984	402.1	3984	-0.997531352521553	3984	-1.00953402761883
3985	402.1	3985	-0.997514496070802	3985	-1.00955163509957
3986	402.08	3986	-0.997501788166629	3986	-1.00955306563287
3987	402.075	3987	-0.997504518101015	3987	-1.00951743343252
3988	402.065	3988	-0.997544537270161	3988	-1.00951423857481
3989	402.055	3989	-0.997575389105058	3989	-1.00957130493248
3990	402.055	3990	-0.997530088883802	3990	-1.00953595883879
3991	402.04	3991	-0.997521362630655	3991	-1.00953198910887
3992	402.05	3992	-0.997501347085527	3992	-1.00952363241016
3993	402.025	3993	-0.997521040760662	3993	-1.00952102168688
3994	402.005	3994	-0.997522650110628	3994	-1.00953996433204
3995	401.98	3995	-0.997524950885023	3995	-1.00953386072328
3996	401.99	3996	-0.997550378614481	3996	-1.00952847238117
3997	401.97	3997	-0.997590218966964	3997	-1.00953191758221
3998	401.95	3998	-0.997560463874266	3998	-1.00953136921111
3999	401.95	3999	-0.997517845902953	3999	-1.00953033207446
4000	401.95	4000	-0.997517738612955	4000	-1.00956777628367
4001	401.95	4001	-0.997563682574197	4001	-1.00956735904479
4002	401.95	4002	-0.997570918688487	4002	-1.00956193493935
4003	401.925	4003	-0.997538111791409	4003	-1.00957544155795
4004	401.9	4004	-0.997587703612573	4004	-1.00952506294347
4005	401.9	4005	-0.997573243305104	4005	-1.00950062466621
4006	401.9	4006	-0.997564159418631	4006	-1.00951789835584
4007	401.845	4007	-0.997545371747921	4007	-1.00951515650034
4008	401.835	4008	-0.99753255655375	4008	-1.00954559109636
4009	401.805	4009	-0.997553108548867	4009	-1.00954070344091
4010	401.8	4010	-0.997554038395514	4010	-1.00954696202411
4011	401.8	4011	-0.997563265335317	4011	-1.00955568827726
4012	401.8	4012	-0.997549317635615	4012	-1.0095583705272
4013	401.77	4013	-0.997573624780651	4013	-1.00953990472648
4014	401.76	4014	-0.997587810902571	4014	-1.00953530317769
4015	401.765	4015	-0.997582959010452	4015	-1.00953536278325
4016	401.755	4016	-0.997582434481575	4016	-1.00954590104524
4017	401.75	4017	-0.997591780632487	4017	-1.00957709859236
4018	401.745	4018	-0.9976213330663	4018	-1.00960555428397
4019	401.66	4019	-0.997625052452888	4019	-1.00963453450446
4020	401.67	4020	-0.997608637083238	4020	-1.00962796597238
4021	401.65	4021	-0.997624480239567	4021	-1.00959524252308
4022	401.615	4022	-0.997633456836042	4022	-1.00958158093004
4023	401.645	4023	-0.997615193694209	4023	-1.00958170014115
4024	401.6	4024	-0.997627281700618	4024	-1.00957944705119
4025	401.585	4025	-0.997621511882963	4025	-1.0095913085565
4026	401.585	4026	-0.997621130407416	4026	-1.00959993944076
4027	401.55	4027	-0.997656917582208	4027	-1.00959250066758
4028	401.52	4028	-0.997639119363699	4028	-1.00958386978332
4029	401.52	4029	-0.997642218852521	4029	-1.00960860608835
4030	401.5	4030	-0.997652721351187	4030	-1.00954747463188
4031	401.47	4031	-0.997643685149157	4031	-1.00958912699321
4032	401.45	4032	-0.997631418326085	4032	-1.00961559185931
4033	401.43	4033	-0.997622894731823	4033	-1.00961716544595
4034	401.4	4034	-0.997606085965515	4034	-1.00960004673075
4035	401.4	4035	-0.997622703994049	4035	-1.00961504348821
4036	401.395	4036	-0.997637057011521	4036	-1.00957540579461
4037	401.395	4037	-0.997684860666056	4037	-1.00959904535744
4038	401.375	4038	-0.997659802491035	4038	-1.00962537909133
4039	401.385	4039	-0.997651779583429	4039	-1.00963108930343
4040	401.35	4040	-0.997648584725719	4040	-1.00963881418326
4041	401.33	4041	-0.997649323834592	4041	-1.00963673990997
4042	401.295	4042	-0.997611283569848	4042	-1.009614375906
4043	401.27	4043	-0.997630881876097	4043	-1.00959874732967
4044	401.265	4044	-0.997639333943694	4044	-1.00960047589075
4045	401.25	4045	-0.997638773651484	4045	-1.00960418335622
4046	401.25	4046	-0.997652888246738	4046	-1.00964466744869
4047	401.1	4047	-0.997635459582666	4047	-1.00964219977874
4048	400.605	4048	-0.994677891584649	4048	-1.00936716783017
4049	400.45	4049	-0.988579230086976	4049	-1.00411956635767
4050	400.325	4050	-0.985811779964904	4050	-0.998874086842908
4051	400.23	4051	-0.983767476348516	4051	-0.996400694762341
4052	400.2	4052	-0.981943188754101	4052	-0.994468044270237
4053	400.195	4053	-0.980042725261311	4053	-0.992747208075837
4054	400.15	4054	-0.978216077286946	4054	-0.990919904440375
4055	400.15	4055	-0.976492105840391	4055	-0.989171327821012
4056	400.105	4056	-0.974628573949035	4056	-0.987352881570916
4057	400.05	4057	-0.972832849336232	4057	-0.985516899366751
4058	400.05	4058	-0.97121730039292	4058	-0.983669091420615
4059	400.03	4059	-0.969238825150683	4059	-0.98188669460975
4060	400.015	4060	-0.967546158541238	4060	-0.980124563687343
4061	399.98	4061	-0.965598237106127	4061	-0.978365997177081
4062	399.965	4062	-0.963774044880598	4062	-0.976470027943084
4063	399.945	4063	-0.962005142767224	4063	-0.974735136758984
4064	399.94	4064	-0.960176956969558	4064	-0.972921709296559
4065	399.9	4065	-0.958395132372015	4065	-0.971264221885252
4066	399.88	4066	-0.95656235694667	4066	-0.969553399423972
4067	399.85	4067	-0.95478614719234	4067	-0.96762048666743
4068	399.85	4068	-0.953165281433585	4068	-0.965884570267796
4069	399.85	4069	-0.951455961032273	4069	-0.96392934119173
4070	399.85	4070	-0.949623066395819	4070	-0.962184424353399
4071	399.82	4071	-0.947915200370031	4071	-0.960417322327764
4072	399.815	4072	-0.946040379186694	4072	-0.958760502498665
4073	399.79	4073	-0.944337973029679	4073	-0.95695041294728
4074	399.785	4074	-0.94248275015259	4074	-0.955206926642252
4075	399.75	4075	-0.940747870889601	4075	-0.953597302491036
4076	399.75	4076	-0.938931498912794	4076	-0.951859156843671
4077	399.75	4077	-0.937036376077668	4077	-0.950068617914092
4078	399.75	4078	-0.935320403696498	4078	-0.948369239719234
4079	399.7	4079	-0.9336265807393	4079	-0.946633585584039
4080	399.72	4080	-0.931745834763867	4080	-0.94479296606775
4081	399.705	4081	-0.929994671263447	4081	-0.943049813553826
4082	399.7	4082	-0.928202868696117	4082	-0.941273758773937
4083	399.655	4083	-0.926477538242924	4083	-0.939429705977722
4084	399.635	4084	-0.92481912098497	4084	-0.937652590218967
4085	399.625	4085	-0.922924486915388	4085	-0.935886322671092
4086	399.6	4086	-0.92117639906157	4086	-0.934079165712978
4087	399.605	4087	-0.919378266384375	4087	-0.932375674734874
4088	399.6	4088	-0.917647929064622	4088	-0.93053804741741
4089	399.605	4089	-0.915791883630884	4089	-0.928842007133593
4090	399.595	4090	-0.914031791218433	4090	-0.927006680590524
4091	399.6	4091	-0.912296363584344	4091	-0.92533476863508
4092	399.6	4092	-0.910500698577096	4092	-0.923445034142062
4093	399.58	4093	-0.908709635118639	4093	-0.92170970187686
4094	399.6	4094	-0.906897030212863	4094	-0.919937545300221
4095	399.575	4095	-0.905138928625925	4095	-0.918114247158007
4096	399.55	4096	-0.903390530823224	4096	-0.916388535229267
4097	399.555	4097	-0.901607728694591	4097	-0.914611085679408
4098	399.575	4098	-0.899804601071947	4098	-0.912865727759976
4099	399.58	4099	-0.898094005111772	4099	-0.911173442626077
4100	399.56	4100	-0.896232666704814	4100	-0.909279476138704
4101	399.56	4101	-0.894458257038224	4101	-0.907631728274967
4102	399.55	4102	-0.892638964389258	4102	-0.905780379758908
4103	399.55	4103	-0.890878097104601	4103	-0.904035129129473
4104	399.55	4104	-0.888995598725872	4104	-0.902220140001526
4105	399.55	4105	-0.887243910696574	4105	-0.900500412470436
4106	399.55	4106	-0.885700591763943	4106	-0.898793559739071
4107	399.58	4107	-0.885266675249867	4107	-0.896990849355306
4108	399.575	4108	-0.88531723268101	4108	-0.895135638399328
4109	399.55	4109	-0.885307612344549	4109	-0.893363183794919
4110	399.55	4110	-0.885295023651484	4110	-0.89162636139086
4111	399.575	4111	-0.885309400511177	4111	-0.88994823853666
4112	399.565	4112	-0.885319414244297	4112	-0.888172934786755
4113	399.575	4113	-0.885324278057527	4113	-0.886330240997177
4114	399.575	4114	-0.885311331731136	4114	-0.884668652723735
4115	399.6	4115	-0.885286511978332	4115	-0.882735167753872
4116	399.6	4116	-0.885269417105363	4116	-0.881032129777981
4117	399.59	4117	-0.885281707770657	4117	-0.879120579652094
4118	399.565	4118	-0.885274948500801	4118	-0.877408290894179
4119	399.575	4119	-0.885263015468834	4119	-0.875662527656977
4120	399.595	4120	-0.88528899156939	4120	-0.873883969443809
4121	399.595	4121	-0.885292782482643	4121	-0.872268027103838
4122	399.565	4122	-0.885274042496376	4122	-0.870469822899977
4123	399.59	4123	-0.885253609712367	4123	-0.868603048466468
4124	399.6	4124	-0.885254038872358	4124	-0.866919704165713
4125	399.585	4125	-0.885236550602731	4125	-0.865226381895171
4126	399.6	4126	-0.885212064641032	4126	-0.863455524719615
4127	399.6	4127	-0.885207248512245	4127	-0.861674820706492
4128	399.6	4128	-0.885211146715495	4128	-0.859882827401388
4129	399.61	4129	-0.885218215934234	4129	-0.858038858052949
4130	399.605	4130	-0.88524223697261	4130	-0.856162439440757
4131	399.605	4131	-0.885213316357672	4131	-0.854296869039445
4132	399.655	4132	-0.885210348001068	4132	-0.852798707274739
4133	399.645	4133	-0.885239304379339	4133	-0.851055638208591
4134	399.625	4134	-0.885207260433356	4134	-0.849344875352865
4135	399.675	4135	-0.885200226977951	4135	-0.847623586156252
4136	399.66	4136	-0.885242141603723	4136	-0.845845469024185
4137	399.69	4137	-0.885239578564889	4137	-0.844006542305638
4138	399.7	4138	-0.885232747768368	4138	-0.842221224822614
4139	399.7	4139	-0.885255743591211	4139	-0.840327174887464
4140	399.7	4140	-0.885240317673762	4140	-0.838722819867246
4141	399.7	4141	-0.885250557907988	4141	-0.836915937094682
4142	399.7	4142	-0.885279931525139	4142	-0.835073064488441
4143	399.7	4143	-0.885222829404135	4143	-0.833393141546502
4144	399.735	4144	-0.885204733157855	4144	-0.831624847409781
4145	399.74	4145	-0.885168504901961	4145	-0.829918161573968
4146	399.735	4146	-0.885197723544671	4146	-0.828153264953841
4147	399.74	4147	-0.885214854180972	4147	-0.826300187876707
4148	399.75	4148	-0.885191488803693	4148	-0.824580341134508
4149	399.75	4149	-0.88521288719768	4149	-0.822817888342107
4150	399.745	4150	-0.885225595101854	4150	-0.820988272011139
4151	399.745	4151	-0.885220612077516	4151	-0.819256229972534
4152	399.735	4152	-0.885229815175097	4152	-0.81746688315404
4153	399.75	4153	-0.885226358052949	4153	-0.81567258907454
4154	399.75	4154	-0.8852494730869	4154	-0.814015352006562
4155	399.75	4155	-0.885255087930113	4155	-0.812239905203326
4156	399.775	4156	-0.885265518902113	4156	-0.810461299305715
4157	399.77	4157	-0.885274698157473	4157	-0.808808365758755
4158	399.765	4158	-0.885270180056459	4158	-0.806965135519188
4159	399.78	4159	-0.885287131876097	4159	-0.805254420347906
4160	399.775	4160	-0.885306217574578	4160	-0.803436987392233
4161	399.77	4161	-0.885270239662013	4161	-0.801668156805524
4162	399.78	4162	-0.885212469958801	4162	-0.799975752460517
4163	399.8	4163	-0.885208929388876	4163	-0.798112351701381
4164	399.805	4164	-0.885230244335088	4164	-0.796380798428321
4165	399.85	4165	-0.885233033875029	4165	-0.794630409800107
4166	399.83	4166	-0.885249711509117	4166	-0.793242935549706
4167	399.85	4167	-0.885226429579614	4167	-0.793273918516823
4168	399.85	4168	-0.88519702019913	4168	-0.793384033817807
4169	399.855	4169	-0.88518797207599	4169	-0.793384033817807
4170	399.85	4170	-0.885219288834211	4170	-0.793347209506371
4171	399.85	4171	-0.885250295643549	4171	-0.793367046234836
4172	399.865	4172	-0.885239101720455	4172	-0.79335666294728
4173	399.86	4173	-0.885260512035554	4173	-0.793347030689708
4174	399.875	4174	-0.885234476329442	4174	-0.793317621309224
4175	399.865	4175	-0.885233427271687	4175	-0.793345039864195
4176	399.9	4176	-0.885233129243916	4176	-0.793359333276112
4177	399.9	4177	-0.885250748645762	4177	-0.793374997615778
4178	399.9	4178	-0.885265316243229	4178	-0.793377727550164
4179	399.895	4179	-0.88526574540322	4179	-0.793342953669795
4180	399.895	4180	-0.88532098783093	4180	-0.793322044041352
4181	399.9	4181	-0.885313429846647	4181	-0.793331020637827
4182	399.9	4182	-0.885289706836042	4182	-0.793380338273442
4183	399.9	4183	-0.88528244687953	4183	-0.793368977454795
4184	399.895	4184	-0.885276474402991	4184	-0.793368822480354
4185	399.9	4185	-0.885228122377356	4185	-0.793360906862745
4186	399.9	4186	-0.885210538738842	4186	-0.793371313992523
4187	399.9	4187	-0.885227359426261	4187	-0.793352419031815
4188	399.93	4188	-0.885262920099947	4188	-0.793386680304417
4189	399.92	4189	-0.885233343823911	4189	-0.793380648222324
4190	399.945	4190	-0.885240746833753	4190	-0.793370038433662
4191	399.95	4191	-0.885263432707714	4191	-0.79335040436408
4192	399.935	4192	-0.885269882028687	4192	-0.793365556095979
4193	399.94	4193	-0.885269190604257	4193	-0.793366044861524
4194	399.95	4194	-0.885268785286488	4194	-0.793365436884871
4195	399.96	4195	-0.885257484073396	4195	-0.793364495117113
4196	399.96	4196	-0.88526532816434	4196	-0.793380683985657
4197	399.95	4197	-0.885292889772641	4197	-0.793394023708705
4198	399.98	4198	-0.885290970473793	4198	-0.793335383764401
4199	399.965	4199	-0.885270358873121	4199	-0.793361097600519
4200	400	4200	-0.885259033817807	4200	-0.793341177424277
4201	400	4201	-0.885266365300984	4201	-0.793324511711299
4202	400	4202	-0.885227502479591	4202	-0.793319719424735
4203	400	4203	-0.885240591859312	4203	-0.793337720302129
4204	400	4204	-0.885263480392157	4204	-0.793336635481041
4205	400	4205	-0.885267223620966	4205	-0.793305867093919
4206	400	4206	-0.885278155279622	4206	-0.793325978007935
4207	400.015	4207	-0.885239638170443	4207	-0.793298619058518
4208	400.015	4208	-0.885241772049287	4208	-0.79333453736553
4209	400.015	4209	-0.8852317940795	4209	-0.793354552910659
4210	400.04	4210	-0.885255207141222	4210	-0.793364650091554
4211	400.05	4211	-0.885249067769131	4211	-0.793312197203784
4212	400.05	4212	-0.885252691786831	4212	-0.793320315480278
4213	400.05	4213	-0.885222686350805	4213	-0.793314569504845
4214	400.015	4214	-0.885207045853361	4214	-0.793311768043793
4215	400.05	4215	-0.885197842755779	4215	-0.793370491435874
4216	400.015	4216	-0.885222793640803	4216	-0.793347686350805
4217	400.01	4217	-0.885215879396506	4217	-0.793348342011902
4218	400.04	4218	-0.885226727607386	4218	-0.79332118572137
4219	400.045	4219	-0.885241295204852	4219	-0.793332057774472
4220	400.05	4220	-0.885269977397574	4220	-0.793363517586023
4221	400.05	4221	-0.885254444190127	4221	-0.793394572079805
4222	400.07	4222	-0.885272003986419	4222	-0.793381089303426
4223	400.065	4223	-0.885267199778744	4223	-0.793368262188144
4224	400.06	4224	-0.885265208953231	4224	-0.793360239280537
4225	400.09	4225	-0.885236872472725	4225	-0.793341666189822
4226	400.085	4226	-0.885270776112001	4226	-0.793359357118334
4227	400.1	4227	-0.885234714751659	4227	-0.793387312123293
4228	400.1	4228	-0.885188937685969	4228	-0.793338519016556
4229	400.095	4229	-0.885243309872587	4229	-0.793372172312505
4230	400.07	4230	-0.885243297951476	4230	-0.793363720244907
4231	400.095	4231	-0.885247100785839	4231	-0.793367105840391
4232	400.115	4232	-0.885240210383764	4232	-0.793365413042649
4233	400.15	4233	-0.885209000915541	4233	-0.793375629434653
4234	400.12	4234	-0.885250331406882	4234	-0.793412441824979
4235	400.145	4235	-0.885252679865721	4235	-0.793359619382773
4236	400.15	4236	-0.885239399748226	4236	-0.793330686846723
4237	400.15	4237	-0.885248388265812	4237	-0.793370706015869
4238	400.15	4238	-0.885271384088655	4238	-0.793361502918288
4239	400.15	4239	-0.885289170386053	4239	-0.793368190661479
4240	400.15	4240	-0.885259439135577	4240	-0.7933703006981
4241	400.15	4241	-0.885233665693904	4241	-0.793401343270771
4242	400.15	4242	-0.885216749637598	4242	-0.793380576695659
4243	400.15	4243	-0.885211444743267	4243	-0.793386215381094
4244	400.15	4244	-0.885223902304112	4244	-0.793394858186465
4245	400.15	4245	-0.885248877031357	4245	-0.79338476100557
4246	400.15	4246	-0.885257519836729	4246	-0.793418843461509
4247	400.15	4247	-0.88529037441825	4247	-0.793407899881743
4248	400.15	4248	-0.885290910868238	4248	-0.793383711947814
4249	400.15	4249	-0.885303642614633	4249	-0.793400985637446
4250	400.13	4250	-0.885276510166323	4250	-0.793411404688334
4251	400.15	4251	-0.885263408865491	4251	-0.793437094682231
4252	400.15	4252	-0.885294081883726	4252	-0.793452735179675
4253	400.145	4253	-0.885282005798428	4253	-0.793422598611429
4254	400.15	4254	-0.885298599984741	4254	-0.793410844396124
4255	400.15	4255	-0.885290493629358	4255	-0.793402964541848
4256	400.15	4256	-0.885291530766003	4256	-0.79341468299382
4257	400.15	4257	-0.885261465724422	4257	-0.79338560740444
4258	400.15	4258	-0.885238171873808	4258	-0.793369656958114
4259	400.15	4259	-0.885235477702754	4259	-0.793430704966812
4260	400.155	4260	-0.885233510719463	4260	-0.793423099298085
4261	400.165	4261	-0.885227752822919	4261	-0.793411333161669
4262	400.15	4262	-0.885201431010147	4262	-0.793429226749065
4263	400.15	4263	-0.885232378213932	4263	-0.793420870050355
4264	400.18	4264	-0.885235883020523	4264	-0.793400616083009
4265	400.18	4265	-0.885233355745022	4265	-0.793417484454872
4266	400.15	4266	-0.885211337453269	4266	-0.79342650873579
4267	400.18	4267	-0.885219729915313	4267	-0.793421764133669
4268	400.16	4268	-0.88524251115816	4268	-0.793411941138323
4269	400.15	4269	-0.885234655146105	4269	-0.793444140058747
4270	400.175	4270	-0.885246600099184	4270	-0.793409556916152
4271	400.15	4271	-0.88524876974136	4271	-0.7933890764477
4272	400.165	4272	-0.885227574006256	4272	-0.7933807316701
4273	400.165	4273	-0.885211683165484	4273	-0.793380683985657
4274	400.175	4274	-0.885240377279316	4274	-0.793403584439612
4275	400.155	4275	-0.885224808308538	4275	-0.793382722495613
4276	400.18	4276	-0.885257722495613	4276	-0.793371719310292
4277	400.19	4277	-0.885257948996719	4277	-0.793376499675746
4278	400.185	4278	-0.885291244659343	4278	-0.793420560101473
4279	400.16	4279	-0.885304918173495	4279	-0.793388992999924
4280	400.17	4280	-0.885293426222629	4280	-0.793393010414283
4281	400.155	4281	-0.885257412546731	4281	-0.793413920042725
4282	400.175	4282	-0.885242761501488	4282	-0.793398613336385
4283	400.195	4283	-0.885252906366827	4283	-0.793378454737926
4284	400.155	4284	-0.885250784409094	4284	-0.793387610151064
4285	400.2	4285	-0.88528732261387	4285	-0.793390101663233
4286	400.2	4286	-0.885270954928664	4286	-0.79337543869688
4287	400.15	4287	-0.885329511425193	4287	-0.793391889829862
4288	400.155	4288	-0.885271920538644	4288	-0.793395072766461
4289	400.2	4289	-0.885260988879988	4289	-0.793406970035096
4290	400.18	4290	-0.885234380960555	4290	-0.793389660582132
4291	400.2	4291	-0.885228968776227	4291	-0.793371588178073
4292	400.185	4292	-0.885217345693141	4292	-0.793342679484245
4293	400.2	4293	-0.885232652399481	4293	-0.793351894502937
4294	400.15	4294	-0.885216523136492	4294	-0.793374544613565
4295	400.195	4295	-0.885248042553597	4295	-0.793370467593652
4296	400.175	4296	-0.885226358052949	4296	-0.793395132372015
4297	400.16	4297	-0.885232604715038	4297	-0.793387109464408
4298	400.17	4298	-0.885226894502937	4298	-0.793393487258717
4299	400.2	4299	-0.885210038052186	4299	-0.793389994373235
4300	400.2	4300	-0.88518561169604	4300	-0.793386704146639
4301	400.2	4301	-0.885191560330358	4301	-0.793390733482109
4302	400.19	4302	-0.885205376897841	4302	-0.793417985141527
4303	400.17	4303	-0.885219026569772	4303	-0.793423540379187
4304	400.185	4304	-0.88521314946212	4304	-0.793419701781491
4305	400.2	4305	-0.885176170176242	4305	-0.793409175440604
4306	400.2	4306	-0.885186243514915	4306	-0.79341802090486
4307	400.185	4307	-0.885225547417411	4307	-0.793368715190356
4308	400.2	4308	-0.885201228351263	4308	-0.793381578068971
4309	400.2	4309	-0.885203624494545	4309	-0.793413931963836
4310	400.2	4310	-0.885197818913558	4310	-0.79344669117647
4311	400.19	4311	-0.885209489681087	4311	-0.793422288662547
4312	400.19	4312	-0.885231019207294	4312	-0.793420679312581
4313	400.2	4313	-0.885264887083238	4313	-0.793382317177844
4314	400.2	4314	-0.885257484073396	4314	-0.793348890383002
4315	400.2	4315	-0.885273565651942	4315	-0.79334052176318
4316	400.195	4316	-0.885283245593958	4316	-0.793328624494545
4317	400.2	4317	-0.885250414854658	4317	-0.7933364805066
4318	400.2	4318	-0.885260774299992	4318	-0.79333649242771
4319	400.2	4319	-0.885237265869383	4319	-0.793370634489204
4320	400.17	4320	-0.885240305752651	4320	-0.793389171816586
4321	400.165	4321	-0.885213542858778	4321	-0.79338267481117
4322	400.2	4322	-0.885221315423057	4322	-0.793376904993515
4323	400.185	4323	-0.885218752384222	4323	-0.793360394254978
4324	400.2	4324	-0.885224116884108	4324	-0.793323915655757
4325	400.175	4325	-0.885250188353552	4325	-0.793355649652857
4326	400.2	4326	-0.885264827477684	4326	-0.793343394750897
4327	400.155	4327	-0.885240734912642	4327	-0.793335133421073
4328	400.175	4328	-0.885250879777981	4328	-0.793361514839399
4329	400.2	4329	-0.885223985751888	4329	-0.793413800831617
4330	400.17	4330	-0.885242856870375	4330	-0.793410105287251
4331	400.195	4331	-0.885224402990768	4331	-0.79335818884947
4332	400.175	4332	-0.885243965533684	4332	-0.793325036240177
4333	400.2	4333	-0.885207904173342	4333	-0.793320577744717
4334	400.175	4334	-0.885233987563897	4334	-0.793318968394751
4335	400.2	4335	-0.885246647783627	4335	-0.793342619878691
4336	400.19	4336	-0.885245133802548	4336	-0.793374532692454
4337	400.15	4337	-0.885207713435569	4337	-0.793382615205615
4338	400.15	4338	-0.885255338273442	4338	-0.793388277733272
4339	400.155	4339	-0.885259546425574	4339	-0.793424255645838
4340	400.2	4340	-0.885237051289387	4340	-0.793398875600824
4341	400.2	4341	-0.885223270485237	4341	-0.793367427710384
4342	400.2	4342	-0.88523041123064	4342	-0.793358451113909
4343	400.2	4343	-0.885267128252079	4343	-0.793359249828336
4344	400.2	4344	-0.885267080567636	4344	-0.793316691462577
4345	400.18	4345	-0.885244561589227	4345	-0.793323784523537
4346	400.2	4346	-0.88524377479591	4346	-0.79334037870985
4347	400.195	4347	-0.885214842259861	4347	-0.793361753261616
4348	400.2	4348	-0.885221971084154	4348	-0.793395573453117
4349	400.19	4349	-0.885277785725185	4349	-0.793357592793927
4350	400.175	4350	-0.885247172312505	4350	-0.793399495498589
4351	400.165	4351	-0.885273911364156	4351	-0.793370419909209
4352	400.17	4352	-0.885259141107805	4352	-0.793357676241703
4353	400.2	4353	-0.885246862363622	4353	-0.793345433260853
4354	400.2	4354	-0.88524543183032	4354	-0.7933458147364
4355	400.18	4355	-0.885237313553826	4355	-0.793361610208286
4356	400.195	4356	-0.885252572575723	4356	-0.793343823910888
4357	400.2	4357	-0.885269965476463	4357	-0.79335082160296
4358	400.155	4358	-0.88524251115816	4358	-0.793409163519493
4359	400.18	4359	-0.885250128747997	4359	-0.793382460231174
4360	400.2	4360	-0.885247160391394	4360	-0.793363136110475
4361	400.19	4361	-0.885226131551842	4361	-0.793412632562753
4362	400.15	4362	-0.885238589112688	4362	-0.79336375600824
4363	400.175	4363	-0.885234321355001	4363	-0.793369633115892
4364	400.2	4364	-0.885221804188602	4364	-0.793365675307088
4365	400.2	4365	-0.885204745078966	4365	-0.793370050354772
4366	400.17	4366	-0.885237492370489	4366	-0.793365210383764
4367	400.185	4367	-0.885229076066224	4367	-0.793394846265355
4368	400.155	4368	-0.885204268234531	4368	-0.793413681620508
4369	400.165	4369	-0.885233594167239	4369	-0.793357378213931
4370	400.185	4370	-0.885255934328984	4370	-0.793370241092546
4371	400.18	4371	-0.885217405298696	4371	-0.793419284542611
4372	400.18	4372	-0.885201395246815	4372	-0.793407125009537
4373	400.18	4373	-0.885182667181659	4373	-0.793411392767224
4374	400.18	4374	-0.885171509021897	4374	-0.793437654974441
4375	400.15	4375	-0.885166835946441	4375	-0.793427927347982
4376	400.15	4376	-0.885165333886473	4376	-0.793385965037766
4377	400.165	4377	-0.885193610761425	4377	-0.793382555600061
4378	400.15	4378	-0.885173273346303	4378	-0.793337958724346
4379	400.15	4379	-0.885200226977951	4379	-0.793377083810178
4380	400.15	4380	-0.885187614442664	4380	-0.793398088807507
4381	400.15	4381	-0.885162544346532	4381	-0.793380803196765
4382	400.15	4382	-0.885128247310597	4382	-0.793374532692454
4383	400.15	4383	-0.885161125734341	4383	-0.793320637350271
4384	400.15	4384	-0.885207343881132	4384	-0.793318634603647
4385	400.15	4385	-0.885227538242924	4385	-0.793328064202335
4386	400.155	4386	-0.885251964599069	4386	-0.793357020580606
4387	400.165	4387	-0.885210288395514	4387	-0.793354517147326
4388	400.15	4388	-0.88518672035935	4388	-0.793392175936523
4389	400.175	4389	-0.885215021076524	4389	-0.793364006351568
4390	400.155	4390	-0.885210538738842	4390	-0.793379456111238
4391	400.155	4391	-0.885219741836423	4391	-0.793373030632486
4392	400.15	4392	-0.885216022449836	4392	-0.793328469520104
4393	400.15	4393	-0.885206723983368	4393	-0.793360751888304
4394	400.155	4394	-0.885209656576638	4394	-0.793370503356985
4395	400.16	4395	-0.885204876211185	4395	-0.793362027447166
4396	400.15	4396	-0.885241760128176	4396	-0.793400258449683
4397	400.15	4397	-0.885242058155947	4397	-0.793388158522164
4398	400.175	4398	-0.885237325474937	4398	-0.793379015030137
4399	400.155	4399	-0.885191667620356	4399	-0.793392199778744
4400	400.15	4400	-0.88519326504921	4400	-0.793383413920043
4401	400.15	4401	-0.8851947909514	4401	-0.793377143415732
4402	400.15	4402	-0.88523110265507	4402	-0.793360716124971
4403	400.15	4403	-0.885181033989471	4403	-0.793356078812848
4404	400.15	4404	-0.885196746013581	4404	-0.793407709143969
4405	400.15	4405	-0.8851947909514	4405	-0.793415457866026
4406	400.15	4406	-0.885204709315633	4406	-0.793405909056229
4407	400.15	4407	-0.885195255874724	4407	-0.793397325856413
4408	400.16	4408	-0.88515875343328	4408	-0.79339311770428
4409	400.155	4409	-0.885137438487068	4409	-0.793397266250859
4410	400.15	4410	-0.885169995040818	4410	-0.793364375906004
4411	400.15	4411	-0.885189068818189	4411	-0.793362146658274
4412	400.15	4412	-0.885177612630655	4412	-0.793352848191806
4413	400.15	4413	-0.885191155012589	4413	-0.79339422636759
4414	400.155	4414	-0.885194194895857	4414	-0.793382162203403
4415	400.15	4415	-0.885209930762188	4415	-0.793393141546502
4416	400.15	4416	-0.885245741779202	4416	-0.793370527199207
4417	400.15	4417	-0.885224116884107	4417	-0.793323617627985
4418	400.15	4418	-0.88519089274815	4418	-0.793365305752651
4419	400.15	4419	-0.885211134794385	4419	-0.793379348821241
4420	400.15	4420	-0.885225106336309	4420	-0.793371814679179
4421	400.15	4421	-0.885207439250019	4421	-0.79337585593576
4422	400.15	4422	-0.885215331025406	4422	-0.793379098477913
4423	400.15	4423	-0.88521051489662	4423	-0.793355661573968
4424	400.15	4424	-0.885194588292515	4424	-0.793402463855192
4425	400.15	4425	-0.885234047169451	4425	-0.793414039253834
4426	400.15	4426	-0.885212815671015	4426	-0.79341941567483
4427	400.15	4427	-0.885193968394751	4427	-0.793389446002136
4428	400.155	4428	-0.885207105458915	4428	-0.793386656462196
4429	400.15	4429	-0.885222745956359	4429	-0.793363028820478
4430	400.15	4430	-0.885211718928817	4430	-0.793354743648432
4431	400.15	4431	-0.885230280098421	4431	-0.793376392385748
4432	400.15	4432	-0.88525281099794	4432	-0.793326657511254
4433	400.15	4433	-0.885250331406882	4433	-0.793344825284199
4434	400.15	4434	-0.885246540493629	4434	-0.793353158140688
4435	400.15	4435	-0.885227502479591	4435	-0.793320828088045
4436	400.15	4436	-0.885237218184939	4436	-0.793316202697032
4437	400.15	4437	-0.885191798752575	4437	-0.793354004539559
4438	400.15	4438	-0.885190189402609	4438	-0.793341475452049
4439	400.15	4439	-0.885236908236057	4439	-0.793321591039139
4440	400.15	4440	-0.885219682230869	4440	-0.793311589227131
4441	400.15	4441	-0.88521078908217	4441	-0.793315678168154
4442	400.15	4442	-0.885209358548867	4442	-0.793276755741207
4443	400.15	4443	-0.885227883955139	4443	-0.793263892862593
4444	400.15	4444	-0.885237492370489	4444	-0.793271128976883
4445	400.15	4445	-0.885248602845808	4445	-0.793291037232013
4446	400.15	4446	-0.885225714312962	4446	-0.79327526560235
4447	400.15	4447	-0.885213185225452	4447	-0.793270652132448
4448	400.145	4448	-0.885200787270161	4448	-0.793283073929961
4449	400.11	4449	-0.885190308613718	4449	-0.793304388876173
4450	400.135	4450	-0.885194087605859	4450	-0.793340688658732
4451	400.14	4451	-0.885175955596246	4451	-0.793327623121233
4452	400.15	4452	-0.885167598897536	4452	-0.793354982070649
4453	400.15	4453	-0.885204792763409	4453	-0.793331676298924
4454	400.15	4454	-0.885156834134432	4454	-0.793285553521019
4455	400.13	4455	-0.885171330205234	4455	-0.793357449740596
4456	400.145	4456	-0.885189867532616	4456	-0.793375820172427
4457	400.13	4457	-0.885203862916762	4457	-0.793324475947967
4458	400.145	4458	-0.885192132543679	4458	-0.793344110017548
4459	400.15	4459	-0.885210824845502	4459	-0.79333398899443
4460	400.145	4460	-0.885229922465095	4460	-0.79333983033875
4461	400.15	4461	-0.885240997177081	4461	-0.793305378328374
4462	400.085	4462	-0.885249949931335	4462	-0.793315523193713
4463	400.115	4463	-0.885237027447166	4463	-0.793311231593805
4464	400.135	4464	-0.885239089799344	4464	-0.793323617627985
4465	400.13	4465	-0.885245551041428	4465	-0.793313436999313
4466	400.11	4466	-0.88521566481651	4466	-0.793329733157855
4467	400.075	4467	-0.885224975204089	4467	-0.793296950102998
4468	400.15	4468	-0.885269130998703	4468	-0.793309228847181
4469	400.15	4469	-0.885241557469291	4469	-0.793296854734111
4470	400.13	4470	-0.885259427214466	4470	-0.793288509956512
4471	400.15	4471	-0.885284282730602	4471	-0.793286292629892
4472	400.075	4472	-0.885274304760815	4472	-0.793299775406271
4473	400.1	4473	-0.885277654592966	4473	-0.79328736552987
4474	400.1	4474	-0.885285653658351	4474	-0.793313401235981
4475	400.08	4475	-0.8852817554551	4475	-0.793321245326924
4476	400.07	4476	-0.885291816872664	4476	-0.793278210116732
4477	400.05	4477	-0.885276963168536	4477	-0.793275432497902
4478	400.085	4478	-0.885250188353552	4478	-0.793331270981155
4479	400.08	4479	-0.885225225547417	4479	-0.793327766174563
4480	400.05	4480	-0.885233427271687	4480	-0.793293826771954
4481	400.075	4481	-0.885190868905928	4481	-0.793259386682689
4482	400.05	4482	-0.885264124132143	4482	-0.793252520122835
4483	400.05	4483	-0.885293676565957	4483	-0.79324200570306
4484	400.05	4484	-0.885318329423209	4484	-0.793265490291447
4485	400.05	4485	-0.88529594157702	4485	-0.793317061017014
4486	400.05	4486	-0.885274543183032	4486	-0.793328171492332
4487	400.05	4487	-0.885286357003891	4487	-0.793347936694133
4488	400.05	4488	-0.885251273174639	4488	-0.793344443808652
4489	400.05	4489	-0.885229743648432	4489	-0.793344884889754
4490	400.05	4490	-0.885236061837186	4490	-0.793326073376822
4491	400.065	4491	-0.885232390135042	4491	-0.793313103208209
4492	400.06	4492	-0.885255850881209	4492	-0.793312530994888
4493	400.05	4493	-0.885266973277638	4493	-0.793312042229343
4494	400.05	4494	-0.885285594052796	4494	-0.793296878576333
4495	400.055	4495	-0.885261978332189	4495	-0.793303077553979
4496	400.055	4496	-0.885234225986114	4496	-0.793318431944762
4497	400.07	4497	-0.885252787155718	4497	-0.793335562581064
4498	400.065	4498	-0.88522957675288	4498	-0.793346553845274
4499	400.05	4499	-0.885232735847257	4499	-0.793319385633631
4500	400.05	4500	-0.88523472667277	4500	-0.793325060082399
4501	400.05	4501	-0.885249806878004	4501	-0.793348461223011
4502	400.05	4502	-0.885226906424048	4502	-0.793320446612497
4503	400.07	4503	-0.885231877527276	4503	-0.793289106012055
4504	400.055	4504	-0.885252763313497	4504	-0.793292455844205
4505	400.05	4505	-0.885265137426566	4505	-0.793316810673686
4506	400.06	4506	-0.885268439574273	4506	-0.793294625486382
4507	400.065	4507	-0.885261704146639	4507	-0.79328736552987
4508	400.07	4508	-0.885264600976577	4508	-0.793291704814221
4509	400.05	4509	-0.885209704261082	4509	-0.793298702506294
4510	400.05	4510	-0.885227299820707	4510	-0.793313901922637
4511	400.05	4511	-0.885279550049592	4511	-0.793318431944762
4512	400.055	4512	-0.885291757267109	4512	-0.793296330205234
4513	400.05	4513	-0.885256601911193	4513	-0.793315856984817
4514	400.05	4514	-0.885265125505455	4514	-0.793307226100557
4515	400.05	4515	-0.885255135614557	4515	-0.793362861924926
4516	400.05	4516	-0.885268499179828	4516	-0.793373114080263
4517	400.05	4517	-0.885296597238117	4517	-0.793354052224002
4518	400.05	4518	-0.885284211203937	4518	-0.793362623502708
4519	400.05	4519	-0.885253883897917	4519	-0.793335264553292
4520	400.05	4520	-0.885223043984131	4520	-0.793343049038682
4521	400.05	4521	-0.88522832503624	4521	-0.793358010032807
4522	400.05	4522	-0.885261656462196	4522	-0.793337696459907
4523	400.05	4523	-0.885286833848325	4523	-0.793310075246052
4524	400.05	4524	-0.885285164892805	4524	-0.793312983997101
4525	400.05	4525	-0.885272886148623	4525	-0.7932895947776
4526	400.025	4526	-0.885284544995041	4526	-0.793319194895857
4527	400.05	4527	-0.885288943884947	4527	-0.793303447108415
4528	400.045	4528	-0.885268379968719	4528	-0.793294124799725
4529	400.05	4529	-0.885266377222095	4529	-0.793327432383459
4530	400.04	4530	-0.885249651903563	4530	-0.793314331082628
4531	400.02	4531	-0.885236645971618	4531	-0.793307381074998
4532	400.035	4532	-0.885245741779202	4532	-0.793320267795834
4533	400.015	4533	-0.885279919604029	4533	-0.793347078374151
4534	400.02	4534	-0.885232473582818	4534	-0.79331005140383
4535	400.03	4535	-0.88523054236286	4535	-0.793295769913023
4536	400	4536	-0.885214115072099	4536	-0.793292145895323
4537	400	4537	-0.885210431448844	4537	-0.793303602082857
4538	400.015	4538	-0.885199189841306	4538	-0.793309658007172
4539	400.02	4539	-0.885220862420844	4539	-0.793338423647669
4540	400.04	4540	-0.885233296139467	4540	-0.793296902418555
4541	400.035	4541	-0.885238291084917	4541	-0.793323975261311
4542	400	4542	-0.885221696898604	4542	-0.793323915655757
4543	400.03	4543	-0.885270549610895	4543	-0.793286519130999
4544	400.035	4544	-0.885287489509423	4544	-0.793319695582513
4545	400.01	4545	-0.885256530384527	4545	-0.793319874399176
4546	400.05	4546	-0.885274292839704	4546	-0.793324070630198
4547	400.01	4547	-0.88533782043946	4547	-0.793304770351721
4548	400.01	4548	-0.885329833295186	4548	-0.79331018253605
4549	400.025	4549	-0.885353830491341	4549	-0.793316786831464
4550	400	4550	-0.885346975852598	4550	-0.793290500782025
4551	400.03	4551	-0.885303809510186	4551	-0.793264119363699
4552	400	4552	-0.885265995746548	4552	-0.793261830510414
4553	400	4553	-0.885295703154803	4553	-0.793283550774395
4554	400.01	4554	-0.885263230048829	4554	-0.793301408598459
4555	400	4555	-0.885254229610132	4555	-0.793302183470665
4556	400	4556	-0.885256470778973	4556	-0.7932932187953
4557	400	4557	-0.885241569390402	4557	-0.793296842813001
4558	400.025	4558	-0.885250939383536	4558	-0.793282287136644
4559	400.02	4559	-0.885258735790036	4559	-0.793273811226825
4560	400.005	4560	-0.885268761444266	4560	-0.79330350671397
4561	400	4561	-0.885260786221103	4561	-0.793309395742733
4562	400	4562	-0.885259606031128	4562	-0.793290465018692
4563	400	4563	-0.885210073815519	4563	-0.793282680533303
4564	400	4564	-0.885226894502937	4564	-0.79328277590219
4565	400	4565	-0.885246647783627	4565	-0.793290870336461
4566	400	4566	-0.885213972018769	4566	-0.793327420462348
4567	400	4567	-0.885188591973754	4567	-0.793334620813306
4568	400	4568	-0.885206235217822	4568	-0.793333679045548
4569	400	4569	-0.885234011406119	4569	-0.793325858796826
4570	400	4570	-0.885230864232853	4570	-0.79334441996643
4571	400	4571	-0.885241366731517	4571	-0.793317633230335
4572	400	4572	-0.88520745117113	4572	-0.793319874399176
4573	400	4573	-0.885212970645457	4573	-0.793319469081407
4574	399.975	4574	-0.88521996833753	4574	-0.793311529621576
4575	400	4575	-0.885257829785611	4575	-0.793392545490959
4576	400	4576	-0.885226608396277	4576	-0.793378347447929
4577	400	4577	-0.885217131113146	4577	-0.793351441500725
4578	400.01	4578	-0.885254074635691	4578	-0.793359225986115
4579	400	4579	-0.885259379530022	4579	-0.793384033817807
4580	400	4580	-0.885247577630274	4580	-0.793362134737163
4581	400	4581	-0.885274721999695	4581	-0.79337545061799
4582	400.03	4582	-0.885277130064088	4582	-0.793404645418479
4583	400	4583	-0.8852838416495	4583	-0.79339492971313
4584	400	4584	-0.885263444628824	4584	-0.793390495059892
4585	399.995	4585	-0.885271360246433	4585	-0.793415672446021
4586	400.01	4586	-0.885286535820554	4586	-0.793376130121309
4587	400	4587	-0.885253347447929	4587	-0.793343704699779
4588	400	4588	-0.885276092927443	4588	-0.793325811112383
4589	399.985	4589	-0.885273589494164	4589	-0.793318992236973
4590	400	4590	-0.885258461604486	4590	-0.793378025577935
4591	400	4591	-0.885265387769894	4591	-0.793378240157931
4592	400	4592	-0.885274495498589	4592	-0.793358868352789
4593	399.99	4593	-0.885325660906386	4593	-0.793370598725872
4594	399.985	4594	-0.885295273994812	4594	-0.793332928015564
4595	400	4595	-0.885268904497597	4595	-0.793321829461356
4596	400	4596	-0.885280694476234	4596	-0.793361276417182
4597	399.995	4597	-0.885281123636225	4597	-0.793382448310064
4598	400.005	4598	-0.88525141622797	4598	-0.79340048495079
4599	400	4599	-0.885238887140459	4599	-0.793359905489433
4600	399.97	4600	-0.885223330090791	4600	-0.793355244335088
4601	399.96	4601	-0.885202503910124	4601	-0.793314974822614
4602	399.985	4602	-0.885255183299	4602	-0.793318169680324
4603	399.95	4603	-0.88526324196994	4603	-0.793356734473945
4604	399.95	4604	-0.885260225928893	4604	-0.793357902742809
4605	399.975	4605	-0.885246361676967	4605	-0.793352478637369
4606	399.985	4606	-0.885282685301747	4606	-0.793334656576638
4607	399.95	4607	-0.885264267185474	4607	-0.793340128366522
4608	399.965	4608	-0.885261012722209	4608	-0.793327837701228
4609	399.98	4609	-0.885272623884184	4609	-0.793349331464103
4610	399.96	4610	-0.885292484454872	4610	-0.793323009651331
4611	399.95	4611	-0.885251153963531	4611	-0.793348198958572
4612	399.98	4612	-0.885251213569085	4612	-0.793337684538796
4613	399.95	4613	-0.885276164454108	4613	-0.793335598344396
4614	399.965	4614	-0.885255421721218	4614	-0.793349677176318
4615	399.955	4615	-0.885262645914397	4615	-0.793351071946288
4616	399.945	4616	-0.885259927901122	4616	-0.79339451247425
4617	399.96	4617	-0.885237432764935	4617	-0.793397790779736
4618	399.95	4618	-0.885228706511788	4618	-0.793369835774777
4619	399.965	4619	-0.885245360303654	4619	-0.793387347886626
4620	399.95	4620	-0.885277237354086	4620	-0.793398839837491
4621	400	4621	-0.885294618333715	4621	-0.793396574826429
4622	399.965	4622	-0.885273136491951	4622	-0.793379956797894
4623	399.95	4623	-0.885238660639353	4623	-0.793371659704738
4624	399.95	4624	-0.885225225547418	4624	-0.793386799515526
4625	399.965	4625	-0.88525211957351	4625	-0.793387836652171
4626	399.97	4626	-0.885252155336843	4626	-0.793427092870222
4627	399.95	4627	-0.885210049973297	4627	-0.793406314373999
4628	399.955	4628	-0.885212517643244	4628	-0.793408400568399
4629	399.985	4629	-0.885196507591363	4629	-0.793402976462959
4630	399.97	4630	-0.885210431448844	4630	-0.793368369478142
4631	399.975	4631	-0.885228444247349	4631	-0.793367523079271
4632	399.975	4632	-0.885221112764171	4632	-0.793371075570306
4633	399.965	4633	-0.885209716182193	4633	-0.793332737277791
4634	399.95	4634	-0.885207713435569	4634	-0.793340915159838
4635	399.95	4635	-0.885247577630274	4635	-0.793322652018006
4636	399.955	4636	-0.885205674925612	4636	-0.793322604333562
4637	399.945	4637	-0.88521608205539	4637	-0.793335276474403
4638	399.95	4638	-0.885168779087511	4638	-0.793347686350805
4639	399.95	4639	-0.885251571202411	4639	-0.79335804579614
4640	399.95	4640	-0.885258688105593	4640	-0.793364113641566
4641	399.95	4641	-0.885266937514305	4641	-0.793350010967422
4642	399.95	4642	-0.885251392385748	4642	-0.793322938124666
4643	399.925	4643	-0.885238100347143	4643	-0.793344920653086
4644	399.945	4644	-0.885257519836728	4644	-0.793357545109483
4645	399.955	4645	-0.885261084248875	4645	-0.793368023765927
4646	399.95	4646	-0.885244954985885	4646	-0.793392020962081
4647	399.955	4647	-0.885245396066987	4647	-0.793349450675212
4648	399.95	4648	-0.885289599546044	4648	-0.793383735790036
4649	399.945	4649	-0.885304357881285	4649	-0.793430275806821
4650	399.93	4650	-0.885270168135348	4650	-0.793399984264134
4651	399.955	4651	-0.885248161764706	4651	-0.793390614271
4652	399.95	4652	-0.885227991245136	4652	-0.793373292896925
4653	399.95	4653	-0.885269870107576	4653	-0.793358439192798
4654	399.965	4654	-0.885299398699168	4654	-0.793394738975357
4655	399.95	4655	-0.885244573510338	4655	-0.793389970531014
4656	399.95	4656	-0.885242427710384	4656	-0.793379515716793
4657	399.945	4657	-0.885248400186923	4657	-0.793382948996719
4658	399.95	4658	-0.885253180552377	4658	-0.793381971465629
4659	399.925	4659	-0.88526601958877	4659	-0.793367737659266
4660	399.97	4660	-0.885222447928588	4660	-0.793349295700771
4661	399.935	4661	-0.885215366788739	4661	-0.793324297131304
4662	399.95	4662	-0.885213733596551	4662	-0.79331367542153
4663	399.95	4663	-0.885224474517434	4663	-0.793324666685741
4664	399.95	4664	-0.885232342450598	4664	-0.79329641365301
4665	399.97	4665	-0.885193110074769	4665	-0.79330337558175
4666	399.96	4666	-0.885168051899748	4666	-0.793322079804685
4667	399.95	4667	-0.885206509403372	4667	-0.793317609388113
4668	399.95	4668	-0.885229540989548	4668	-0.793299465457389
4669	399.94	4669	-0.885240377279316	4669	-0.793287770847639
4670	399.9	4670	-0.885247410734722	4670	-0.793302183470665
4671	399.93	4671	-0.885235859178302	4671	-0.793303530556191
4672	399.935	4672	-0.885240484569314	4672	-0.793311756122683
4673	399.95	4673	-0.885205889505608	4673	-0.793324344815747
4674	399.955	4674	-0.885204876211185	4674	-0.793297784580758
4675	399.94	4675	-0.885215891317617	4675	-0.793261234454871
4676	399.945	4676	-0.885258616578927	4676	-0.79330684462501
4677	399.935	4677	-0.885241927023728	4677	-0.793309371900511
4678	399.95	4678	-0.885245324540322	4678	-0.793279545281148
4679	399.93	4679	-0.885268940260929	4679	-0.793312185282673
4680	399.915	4680	-0.885203219176776	4680	-0.793349653334096
4681	399.935	4681	-0.885207618066682	4681	-0.793345695525292
4682	399.95	4682	-0.885230160887312	4682	-0.793330400740063
4683	399.935	4683	-0.885220218680857	4683	-0.793309264610514
4684	399.925	4684	-0.885216892690929	4684	-0.793332331960021
4685	399.9	4685	-0.88519604266804	4685	-0.793322413595788
4686	399.92	4686	-0.885215772106508	4686	-0.793355923838407
4687	399.905	4687	-0.885213685912108	4687	-0.793321769855802
4688	399.92	4688	-0.885188127050431	4688	-0.793369907301442
4689	399.92	4689	-0.885201669432365	4689	-0.793375200274662
4690	399.915	4690	-0.885193217364767	4690	-0.79336848868925
4691	399.9	4691	-0.885218549725338	4691	-0.793344932574197
4692	399.935	4692	-0.8852010495346	4692	-0.793334227416648
4693	399.91	4693	-0.885207975700008	4693	-0.793356281471733
4694	399.9	4694	-0.885183132104982	4694	-0.793347233348592
4695	399.9	4695	-0.885163676852064	4695	-0.79331450989929
4696	399.915	4696	-0.885154128042268	4696	-0.793297474631876
4697	399.92	4697	-0.885180306801709	4697	-0.793302851052873
4698	399.92	4698	-0.885188413157092	4698	-0.793312995918211
4699	399.915	4699	-0.88519882028687	4699	-0.793292563134203
4700	399.9	4700	-0.885180247196155	4700	-0.793325036240177
4701	399.91	4701	-0.885190523193713	4701	-0.79333732690547
4702	399.93	4702	-0.885211242084382	4702	-0.793311017013809
4703	399.945	4703	-0.885246862363622	4703	-0.793329685473411
4704	399.9	4704	-0.885224045357443	4704	-0.793320291638056
4705	399.9	4705	-0.885205460345617	4705	-0.793335395685512
4706	399.905	4706	-0.885231484130617	4706	-0.793301253624018
4707	399.91	4707	-0.885247279602503	4707	-0.793264918078126
4708	399.915	4708	-0.885238672560464	4708	-0.793275015259022
4709	399.9	4709	-0.88523374914168	4709	-0.793299966144045
4710	399.9	4710	-0.88524474040589	4710	-0.793276565003433
4711	399.935	4711	-0.885219777599756	4711	-0.793267707618067
4712	399.91	4712	-0.885208810177768	4712	-0.793297403105211
4713	399.91	4713	-0.885205770294499	4713	-0.793322699702449
4714	399.905	4714	-0.885229779411765	4714	-0.793331974326696
4715	399.9	4715	-0.885219682230869	4715	-0.793323844129091
4716	399.92	4716	-0.885226572632944	4716	-0.793319492923629
4717	399.94	4717	-0.885197663939116	4717	-0.793313973449302
4718	399.945	4718	-0.88522678721294	4718	-0.793316894121462
4719	399.925	4719	-0.885240186541543	4719	-0.793311517700465
4720	399.93	4720	-0.885232676241703	4720	-0.793314259555963
4721	399.92	4721	-0.885236586366064	4721	-0.793292050526436
4722	399.93	4722	-0.885210300316625	4722	-0.793273918516823
4723	399.95	4723	-0.885252739471275	4723	-0.793281869897765
4724	399.94	4724	-0.885235453860533	4724	-0.793334978446632
4725	399.92	4725	-0.885191643778134	4725	-0.793343204013123
4726	399.905	4726	-0.885195780403601	4726	-0.793330460345617
4727	399.92	4727	-0.88522790779736	4727	-0.793374151216907
4728	399.925	4728	-0.885213507095445	4728	-0.793353944934005
4729	399.915	4729	-0.885191190775921	4729	-0.79334608892195
4730	399.93	4730	-0.885181618123903	4730	-0.793334573128862
4731	399.92	4731	-0.88519464789807	4731	-0.793299489299611
4732	399.94	4732	-0.885202360856794	4732	-0.793324571316854
4733	399.92	4733	-0.885191417277028	4733	-0.793356031128405
4734	399.945	4734	-0.885220278286412	4734	-0.793352883955138
4735	399.92	4735	-0.885250426775769	4735	-0.793369943064775
4736	399.9	4736	-0.885257686732281	4736	-0.793386072327764
4737	399.93	4737	-0.885291053921569	4737	-0.793353384641794
4738	399.94	4738	-0.885274352445258	4738	-0.793321233405814
4739	399.905	4739	-0.885261406118868	4739	-0.793344098096437
4740	399.905	4740	-0.885255707827878	4740	-0.793332689593347
4741	399.905	4741	-0.885261727988861	4741	-0.79336681973373
4742	399.905	4742	-0.885234142538338	4742	-0.79336431630045
4743	399.915	4743	-0.885224379148547	4743	-0.793362945372702
4744	399.925	4744	-0.885260678931106	4744	-0.793349212252994
4745	399.95	4745	-0.885235954547189	4745	-0.793341177424277
4746	399.915	4746	-0.885245241092546	4746	-0.793352359426261
4747	399.9	4747	-0.885215497920958	4747	-0.793342512588693
4748	399.905	4748	-0.885236562523842	4748	-0.79336306458381
4749	399.9	4749	-0.885242463473716	4749	-0.7933666766804
4750	399.95	4750	-0.88526171606775	4750	-0.793334132047761
4751	399.91	4751	-0.885255445563439	4751	-0.79332494087129
4752	399.925	4752	-0.885292520218204	4752	-0.793319767109178
4753	399.92	4753	-0.885309197852293	4753	-0.793317585545892
4754	399.9	4754	-0.885289718757153	4754	-0.793320553902495
4755	399.905	4755	-0.885297395952545	4755	-0.793340879396506
4756	399.92	4756	-0.885295023651484	4756	-0.793327074750134
4757	399.9	4757	-0.885283495937285	4757	-0.793334024757763
4758	399.905	4758	-0.885268475337606	4758	-0.79334887846189
4759	399.93	4759	-0.88523318884947	4759	-0.793330686846723
4760	399.915	4760	-0.885231901369497	4760	-0.793312876707103
4761	399.945	4761	-0.885201419089036	4761	-0.793308990424964
4762	399.93	4762	-0.885140692950332	4762	-0.793325238899062
4763	399.9	4763	-0.885180032616159	4763	-0.793339663443198
4764	399.915	4764	-0.885193729972534	4764	-0.793339806496529
4765	399.9	4765	-0.885203135729	4765	-0.793334930762188
4766	399.9	4766	-0.885203862916762	4766	-0.793344491493095
4767	399.925	4767	-0.885232938506142	4767	-0.793307917524987
4768	399.92	4768	-0.885191703383688	4768	-0.793327837701228
4769	399.935	4769	-0.885196650644694	4769	-0.793342083428702
4770	399.92	4770	-0.885192597467002	4770	-0.793327670805676
4771	399.9	4771	-0.885238958667125	4771	-0.793312471389334
4772	399.93	4772	-0.885200298504616	4772	-0.79331075474937
4773	399.93	4773	-0.885224879835203	4773	-0.793343919279774
4774	399.91	4774	-0.885234237907225	4774	-0.793377036125734
4775	399.935	4775	-0.885185349431601	4775	-0.793362659266041
4776	399.95	4776	-0.885185265983825	4776	-0.793351119630732
4777	399.925	4777	-0.885234977016098	4777	-0.793367725738155
4778	399.94	4778	-0.885274400129702	4778	-0.793311517700465
4779	399.95	4779	-0.885234261749447	4779	-0.793323236152438
4780	399.95	4780	-0.88524655241474	4780	-0.793293481059739
4781	399.95	4781	-0.885229922465095	4781	-0.793307285706111
4782	399.935	4782	-0.885224212252994	4782	-0.793355232413977
4783	399.91	4783	-0.88522164921416	4783	-0.793318884946975
4784	399.915	4784	-0.885230673495079	4784	-0.79332368915465
4785	399.94	4785	-0.885272802700847	4785	-0.793350642786297
4786	399.9	4786	-0.885281421663997	4786	-0.793369215877012
4787	399.9	4787	-0.885307588502327	4787	-0.793378264000153
4788	399.905	4788	-0.885297181372549	4788	-0.793363124189365
4789	399.92	4789	-0.885285582131685	4789	-0.79332786154345
4790	399.935	4790	-0.885274543183032	4790	-0.793358618009461
4791	399.925	4791	-0.885251547360189	4791	-0.793351167315175
4792	399.92	4792	-0.88523653868162	4792	-0.793353754196231
4793	399.9	4793	-0.885223234721904	4793	-0.793341570820935
4794	399.95	4794	-0.885199738212406	4794	-0.793313925764859
4795	399.94	4795	-0.885200703822385	4795	-0.79332633564126
4796	399.92	4796	-0.8852109321355	4796	-0.793350845445182
4797	399.95	4797	-0.885217727168688	4797	-0.793374175059129
4798	399.92	4798	-0.885216141660945	4798	-0.793401784351873
4799	399.91	4799	-0.885228146219577	4799	-0.79336292153048
4800	399.9	4800	-0.885220457103075	4800	-0.793352609769589
4801	399.92	4801	-0.885262371728847	4801	-0.79337808518349
4802	399.9	4802	-0.885262705519951	4802	-0.793348580434119
4803	399.91	4803	-0.885279907682918	4803	-0.793383425841154
4804	399.93	4804	-0.885265220874342	4804	-0.793371695468071
4805	399.955	4805	-0.885262932021057	4805	-0.79335610265507
4806	399.935	4806	-0.885223389696345	4806	-0.793375784409094
4807	399.945	4807	-0.885259796768902	4807	-0.793345612077516
4808	399.95	4808	-0.885275616083009	4808	-0.793336647402151
4809	399.9	4809	-0.885208321412222	4809	-0.793344610704204
4810	399.92	4810	-0.885273851758602	4810	-0.793354600595102
4811	399.92	4811	-0.88523055428397	4811	-0.793374294270237
4812	399.915	4812	-0.885210014209964	4812	-0.79339326075761
4813	399.915	4813	-0.885196424143587	4813	-0.79342052433814
4814	399.95	4814	-0.885216797322042	4814	-0.793402320801862
4815	399.92	4815	-0.885264708266575	4815	-0.79340550373846
4816	399.925	4816	-0.885241283283741	4816	-0.79338685912108
4817	399.95	4817	-0.885250820172427	4817	-0.793352454795148
4818	399.925	4818	-0.885272790779736	4818	-0.793361347943847
4819	399.91	4819	-0.885248555161364	4819	-0.793335872529946
4820	399.9	4820	-0.885298123140307	4820	-0.793314247634852
4821	399.94	4821	-0.885282113088426	4821	-0.793334656576638
4822	399.905	4822	-0.885249508850233	4822	-0.793346398870833
4823	399.935	4823	-0.885232390135042	4823	-0.793397027828641
4824	399.97	4824	-0.885220469024186	4824	-0.793367940318151
4825	399.945	4825	-0.885224402990768	4825	-0.793322044041352
4826	399.935	4826	-0.885190630483711	4826	-0.793333082990005
4827	399.905	4827	-0.885218871595331	4827	-0.793309276531624
4828	399.915	4828	-0.885225058651865	4828	-0.793345194838636
4829	399.95	4829	-0.88522999399176	4829	-0.793333750572213
4830	399.96	4830	-0.88521704766537	4830	-0.793335562581063
4831	399.94	4831	-0.885212219615473	4831	-0.793321889066911
4832	399.935	4832	-0.885220516708629	4832	-0.793299012455177
4833	399.965	4833	-0.885207856488899	4833	-0.793357127870604
4834	399.95	4834	-0.885168087663081	4834	-0.793362516212711
4835	399.95	4835	-0.88515861037995	4835	-0.793325942244602
4836	399.945	4836	-0.885163366903182	4836	-0.793341284714275
4837	399.95	4837	-0.885181916151675	4837	-0.793331819352254
4838	399.93	4838	-0.885179520008392	4838	-0.793309944113832
4839	399.94	4839	-0.885177028496223	4839	-0.793339055466544
4840	399.945	4840	-0.885161888685435	4840	-0.793334275101091
4841	399.94	4841	-0.885217178797589	4841	-0.79331797894255
4842	399.94	4842	-0.885183477817197	4842	-0.793321853303578
4843	399.965	4843	-0.885209942683299	4843	-0.793332200827802
4844	399.98	4844	-0.885174465457389	4844	-0.793354242961776
4845	399.97	4845	-0.885198355363546	4845	-0.793360036621652
4846	399.955	4846	-0.885224629491874	4846	-0.793328958285649
4847	399.95	4847	-0.885230160887312	4847	-0.793329303997864
4848	399.96	4848	-0.885242141603723	4848	-0.793357843137255
4849	399.975	4849	-0.885215748264286	4849	-0.793362730792706
4850	399.95	4850	-0.885207558461128	4850	-0.793353432326238
4851	399.96	4851	-0.885192382887007	4851	-0.793369704642558
4852	399.95	4852	-0.88520355296788	4852	-0.793344706073091
4853	399.96	4853	-0.885194802872511	4853	-0.793352585927367
4854	399.92	4854	-0.885179949168383	4854	-0.793367427710384
4855	399.955	4855	-0.885161125734341	4855	-0.793349593728542
4856	399.995	4856	-0.885148703936828	4856	-0.793391007667659
4857	399.99	4857	-0.885136663614862	4857	-0.793384915980011
4858	399.99	4858	-0.885168719481956	4858	-0.793343037117571
4859	399.95	4859	-0.885157883192187	4859	-0.793370038433661
4860	399.97	4860	-0.885148692015717	4860	-0.79338309205005
4861	399.995	4861	-0.885141944666972	4861	-0.793366700522622
4862	399.93	4862	-0.885208082990005	4862	-0.793374139295796
4863	399.955	4863	-0.885230661573968	4863	-0.793381697280079
4864	399.95	4864	-0.885172319657435	4864	-0.793381172751202
4865	399.95	4865	-0.885151839188983	4865	-0.793384892137789
4866	399.975	4866	-0.885156202315557	4866	-0.793356865606164
4867	399.95	4867	-0.885153973067826	4867	-0.793359082932784
4868	399.95	4868	-0.885180664435035	4868	-0.793354171435111
4869	399.975	4869	-0.885187614442664	4869	-0.793374938010224
4870	399.95	4870	-0.885221017395285	4870	-0.793368131055924
4871	399.935	4871	-0.885169911593042	4871	-0.79338058861677
4872	399.96	4872	-0.88517141365301	4872	-0.793389255264363
4873	399.955	4873	-0.885178614003967	4873	-0.793392342832075
4874	399.945	4874	-0.885175788700694	4874	-0.793407923723964
4875	399.96	4875	-0.885207570382238	4875	-0.793403727492943
4876	399.95	4876	-0.885214556153201	4876	-0.793420262073701
4877	399.95	4877	-0.885184789139391	4877	-0.793424291409171
4878	399.94	4878	-0.885213542858778	4878	-0.79341941567483
4879	399.975	4879	-0.885211254005493	4879	-0.793395299267567
4880	399.98	4880	-0.885185504406043	4880	-0.793384045738918
4881	399.95	4881	-0.885173750190738	4881	-0.793402499618524
4882	399.97	4882	-0.885214174677653	4882	-0.793395835717556
4883	399.955	4883	-0.885211408979935	4883	-0.793398422598612
4884	399.975	4884	-0.885159683279927	4884	-0.793437881475547
4885	399.99	4885	-0.885168862535287	4885	-0.793433279926757
4886	399.93	4886	-0.885151767662318	4886	-0.793416673819333
4887	399.96	4887	-0.885180700198367	4887	-0.793401426718548
4888	399.97	4888	-0.88519618572137	4888	-0.793398839837491
4889	399.95	4889	-0.885161078049897	4889	-0.79344682230869
4890	399.975	4890	-0.885152804798963	4890	-0.793405122262913
4891	399.95	4891	-0.885162460898756	4891	-0.793420285915923
4892	399.95	4892	-0.885161423762112	4892	-0.793429882410163
4893	399.965	4893	-0.885178578240635	4893	-0.793434472037842
4894	399.95	4894	-0.88519492208362	4894	-0.793414873731594
4895	399.965	4895	-0.885181367780575	4895	-0.793399924658579
4896	399.99	4896	-0.885161888685435	4896	-0.793426461051347
4897	399.975	4897	-0.885156965266651	4897	-0.79341996404593
4898	399.945	4898	-0.88517072222858	4898	-0.793446977283131
4899	399.92	4899	-0.88518784094377	4899	-0.79338685912108
4900	399.945	4900	-0.885180509460593	4900	-0.793388206206607
4901	399.95	4901	-0.885170006961929	4901	-0.793416816872663
4902	399.95	4902	-0.885152268348974	4902	-0.793403238727398
4903	399.95	4903	-0.88516947051194	4903	-0.793405193789578
4904	399.955	4904	-0.885175025749599	4904	-0.793367582684825
4905	399.95	4905	-0.885170710307469	4905	-0.793383711947814
4906	399.965	4906	-0.885152065690089	4906	-0.793436093308919
4907	399.95	4907	-0.885171294441901	4907	-0.793415219443809
4908	399.955	4908	-0.88520271849012	4908	-0.79339937628748
4909	399.97	4909	-0.885185862039368	4909	-0.793386751831083
4910	399.94	4910	-0.885142242694743	4910	-0.793387669756619
4911	399.975	4911	-0.885141980430305	4911	-0.793346375028611
4912	399.95	4912	-0.885173058766308	4912	-0.793371325913634
4913	399.94	4913	-0.885187304493782	4913	-0.793387180991073
4914	399.95	4914	-0.885216141660945	4914	-0.793375331406882
4915	399.95	4915	-0.8852025873579	4915	-0.793367594605936
4916	399.965	4916	-0.885179472323949	4916	-0.793399662394141
4917	399.96	4917	-0.885169768539712	4917	-0.793389100289921
4918	399.945	4918	-0.885179877641718	4918	-0.793372708762493
4919	399.975	4919	-0.885198891813535	4919	-0.793408019092851
4920	399.985	4920	-0.885185182536049	4920	-0.793435282673381
4921	399.98	4921	-0.885188472762646	4921	-0.793399674315251
4922	399.95	4922	-0.885219717994202	4922	-0.793411869611658
4923	399.965	4923	-0.885231889448386	4923	-0.793374735351339
4924	399.985	4924	-0.885194719424735	4924	-0.793392116330968
4925	399.97	4925	-0.885201848249027	4925	-0.793386251144427
4926	399.935	4926	-0.885194671740292	4926	-0.79340799525063
4927	399.985	4927	-0.885216511215381	4927	-0.793398482204166
4928	400	4928	-0.885238827534905	4928	-0.793375510223545
4929	399.96	4929	-0.885221851873045	4929	-0.79338629882887
4930	399.98	4930	-0.885231901369497	4930	-0.793419177252613
4931	399.99	4931	-0.88524960421912	4931	-0.793410415236133
4932	399.95	4932	-0.885236896314946	4932	-0.793400699530785
4933	399.96	4933	-0.885254134241245	4933	-0.793396002613108
4934	399.98	4934	-0.885189974822614	4934	-0.79342373111696
4935	399.955	4935	-0.885172295815213	4935	-0.793416709582666
4936	399.985	4936	-0.885163450350957	4936	-0.793408662832838
4937	399.96	4937	-0.885169208247501	4937	-0.793401712825208
4938	399.955	4938	-0.885169363221942	4938	-0.793396384088655
4939	399.96	4939	-0.885183000972762	4939	-0.793387324044404
4940	399.97	4940	-0.885175681410697	4940	-0.793384689478904
4941	399.96	4941	-0.885190773537041	4941	-0.793371957732509
4942	399.965	4942	-0.885147023060197	4942	-0.793371981574731
4943	400	4943	-0.885192704757	4943	-0.793431002994583
4944	399.955	4944	-0.885189724479286	4944	-0.793369585431449
4945	399.955	4945	-0.885185802433814	4945	-0.79337113517586
4946	399.985	4946	-0.885168898298619	4946	-0.793368882085909
4947	399.98	4947	-0.885158646143282	4947	-0.793380111772336
4948	399.995	4948	-0.885154414148928	4948	-0.793373435950256
4949	399.99	4949	-0.885178828583963	4949	-0.793367892633707
4950	400	4950	-0.885157406347753	4950	-0.79340925888838
4951	400	4951	-0.885148012512398	4951	-0.793377012283513
4952	399.98	4952	-0.885127329385061	4952	-0.793364745460441
4953	399.985	4953	-0.8851661326009	4953	-0.793379646849012
4954	399.975	4954	-0.885130893797208	4954	-0.793375927462425
4955	399.975	4955	-0.885173297188525	4955	-0.793386739909972
4956	399.98	4956	-0.885178959716182	4956	-0.793417401007095
4957	400	4957	-0.885180414091707	4957	-0.793382996681163
4958	399.955	4958	-0.885200668059052	4958	-0.793357235160601
4959	399.955	4959	-0.885161745632105	4959	-0.793413478961624
4960	400	4960	-0.885175776779583	4960	-0.793432111657893
4961	399.96	4961	-0.885141229400321	4961	-0.793442828736553
4962	400	4962	-0.88513635366598	4962	-0.793440647173266
4963	400	4963	-0.885127007515068	4963	-0.793450243667506
4964	399.995	4964	-0.885117828259708	4964	-0.793417806324865
4965	400	4965	-0.885137736514839	4965	-0.793407327668421
4966	400	4966	-0.885171008335241	4966	-0.793403489070726
4967	399.96	4967	-0.885174739642939	4967	-0.793394440947585
4968	399.985	4968	-0.88517211699855	4968	-0.793419904440376
4969	400	4969	-0.88518728065156	4969	-0.793397194724193
4970	400	4970	-0.885128414206149	4970	-0.793421883344777
4971	400	4971	-0.885167992294194	4971	-0.793412370298314
4972	400	4972	-0.885203445677882	4972	-0.793435473411154
4973	400	4973	-0.885174835011826	4973	-0.793421108472572
4974	399.97	4974	-0.885144412336919	4974	-0.793424815938048
4975	399.975	4975	-0.885160243572137	4975	-0.793402487697414
4976	399.98	4976	-0.88514511568246	4976	-0.793436987392233
4977	399.985	4977	-0.885135268844892	4977	-0.793486841477836
4978	399.95	4978	-0.885144662680247	4978	-0.793479891470207
4979	399.985	4979	-0.88518226186389	4979	-0.793460364690623
4980	400	4980	-0.885147023060197	4980	-0.793436653601129
4981	399.99	4981	-0.885106324387732	4981	-0.793419952124819
4982	400	4982	-0.885113679713131	4982	-0.793405599107347
4983	400	4983	-0.885144257362478	4983	-0.793368381399252
4984	399.995	4984	-0.885182357232776	4984	-0.793377965972381
4985	399.96	4985	-0.885168004215305	4985	-0.793398339150835
4986	399.99	4986	-0.885196674486915	4986	-0.793377906366827
4987	399.985	4987	-0.885187459468223	4987	-0.793390864614328
4988	399.96	4988	-0.885149609941253	4988	-0.793354028381781
4989	400	4989	-0.8851541638056	4989	-0.793368977454795
4990	400	4990	-0.88514330367361	4990	-0.793374771114672
4991	400	4991	-0.885175860227359	4991	-0.793373555161364
4992	399.97	4992	-0.885183251316091	4992	-0.793400413424125
4993	399.95	4993	-0.88516640678645	4993	-0.793401510166323
4994	399.99	4994	-0.885163986800946	4994	-0.793378144789044
4995	399.975	4995	-0.885144686522469	4995	-0.793403334096285
4996	399.995	4996	-0.885112547207599	4996	-0.793439240482185
4997	400	4997	-0.885140883688106	4997	-0.793422026398108
4998	399.99	4998	-0.885166359102006	4998	-0.793407291905089
4999	399.975	4999	-0.885091756790265	4999	-0.793411690794995
5000	399.985	5000	-0.885150170233463	5000	-0.793413836594949
5001	399.98	5001	-0.885126637960632	5001	-0.79340758993286
5002	400	5002	-0.885136675535973	5002	-0.793381804570077
5003	399.985	5003	-0.885132765411612	5003	-0.793388408865492
5004	399.985	5004	-0.885116791123064	5004	-0.793444080453193
5005	400	5005	-0.885114561875334	5005	-0.793414325360495
5006	399.965	5006	-0.88508320935378	5006	-0.79340786411841
5007	399.995	5007	-0.885088442721447	5007	-0.793395191977569
5008	399.97	5008	-0.88511533674754	5008	-0.79337210078584
5009	400.01	5009	-0.885082398718242	5009	-0.793356889448386
5010	400	5010	-0.885056887541009	5010	-0.793387872415503
5011	400.005	5011	-0.885042236495766	5011	-0.793412203402762
5012	400	5012	-0.885092257476921	5012	-0.793443281738766
5013	400	5013	-0.885148370145724	5013	-0.793421168078126
5014	400	5014	-0.885152232585642	5014	-0.793427247844663
5015	400	5015	-0.885138547150378	5015	-0.793405241474022
5016	400	5016	-0.885180664435035	5016	-0.79339854180972
5017	400	5017	-0.885162139028764	5017	-0.793395919165331
5018	400	5018	-0.88512619687953	5018	-0.793403906309605
5019	400	5019	-0.885094486724651	5019	-0.793420834287022
5020	400	5020	-0.885181355859464	5020	-0.793423242351415
5021	400.01	5021	-0.885213566700999	5021	-0.79340773298619
5022	400	5022	-0.885150802052339	5022	-0.793409127756161
5023	400	5023	-0.885179281586175	5023	-0.793433577954528
5024	400	5024	-0.885173428320745	5024	-0.793443877794308
5025	400	5025	-0.88516056544213	5025	-0.793423981460288
5026	399.995	5026	-0.885129153315023	5026	-0.793428892957961
5027	400	5027	-0.885155677786679	5027	-0.793401152532998
5028	400	5028	-0.885180747882811	5028	-0.793404156652934
5029	400.03	5029	-0.88518142738613	5029	-0.79342623455024
5030	400	5030	-0.885183763923858	5030	-0.793427653162432
5031	400.025	5031	-0.885178983558404	5031	-0.793398064965286
5032	400	5032	-0.885180354486153	5032	-0.793411643110552
5033	400	5033	-0.88516306887541	5033	-0.793418819619287
5034	400	5034	-0.885190284771496	5034	-0.793407792591745
5035	399.995	5035	-0.885186529621576	5035	-0.793428225375753
5036	400	5036	-0.885212434195468	5036	-0.793454618715191
5037	400	5037	-0.885185194457161	5037	-0.793454594872969
5038	400.02	5038	-0.88513120374609	5038	-0.793453033207446
5039	400.01	5039	-0.885168922140841	5039	-0.793472202353704
5040	399.985	5040	-0.885166120679789	5040	-0.793450899328603
5041	400	5041	-0.885153353170062	5041	-0.793423158903639
5042	400	5042	-0.885131728274968	5042	-0.79340438315404
5043	400	5043	-0.885155451285573	5043	-0.793431408312352
5044	400.02	5044	-0.885126840619516	5044	-0.793435378042268
5045	400.005	5045	-0.885077296482795	5045	-0.793448240920882
5046	400	5046	-0.885149669546807	5046	-0.793460829613947
5047	400.005	5047	-0.885157573243305	5047	-0.793451435778592
5048	399.965	5048	-0.885168528744183	5048	-0.79343291037232
5049	400	5049	-0.885136198691539	5049	-0.793441016727703
5050	399.995	5050	-0.885111772335393	5050	-0.793446667334249
5051	399.97	5051	-0.885128926813916	5051	-0.793466051060502
5052	400	5052	-0.885148107881285	5052	-0.793469555867094
5053	399.99	5053	-0.885150396734569	5053	-0.793447263389792
5054	400	5054	-0.88514066910811	5054	-0.793450482089723
5055	399.995	5055	-0.885155308232242	5055	-0.793419189173724
5056	400	5056	-0.885131990539406	5056	-0.793386549172198
5057	400	5057	-0.885138654440375	5057	-0.793397111276417
5058	400.005	5058	-0.885089074540322	5058	-0.793378860055695
5059	400	5059	-0.88510811255436	5059	-0.793394834344244
5060	400	5060	-0.885120963511864	5060	-0.793380648222324
5061	400	5061	-0.885114418822004	5061	-0.793395537689784
5062	400	5062	-0.885154914835584	5062	-0.793397874227512
5063	400	5063	-0.885154831387808	5063	-0.793401140611887
5064	400	5064	-0.885208535992218	5064	-0.793398875600824
5065	400	5065	-0.885200060082399	5065	-0.793388361181048
5066	400	5066	-0.885163676852064	5066	-0.793407947566186
5067	400	5067	-0.885124074921798	5067	-0.793402404249638
5068	399.99	5068	-0.885123681525139	5068	-0.793413216697185
5069	400	5069	-0.885072802224003	5069	-0.793438775558862
5070	400	5070	-0.885086463817044	5070	-0.793456919489586
5071	400	5071	-0.885040960936904	5071	-0.793435425726711
5072	400	5072	-0.885086034657054	5072	-0.793407899881742
5073	400	5073	-0.885025666151675	5073	-0.793441493572137
5074	400.01	5074	-0.885056792172122	5074	-0.793438501373312
5075	400	5075	-0.885091494525826	5075	-0.793458147364004
5076	399.97	5076	-0.885126864461738	5076	-0.793467398146029
5077	399.995	5077	-0.885069750419623	5077	-0.793425090123598
5078	400	5078	-0.885131775959411	5078	-0.793422145609216
5079	400	5079	-0.885115074483101	5079	-0.793420583943694
5080	400	5080	-0.885123049706264	5080	-0.793448884660868
5081	400	5081	-0.885147583352407	5081	-0.793399578946364
5082	400	5082	-0.885162758926528	5082	-0.7934572652018
5083	400	5083	-0.885155045967803	5083	-0.793438370241092
5084	400	5084	-0.885084079594873	5084	-0.793419606412604
5085	400	5085	-0.885106491283284	5085	-0.793429739356832
5086	400	5086	-0.885109876878767	5086	-0.793400198844129
5087	400.015	5087	-0.885125135900664	5087	-0.793413204776074
5088	400.005	5088	-0.885096060311284	5088	-0.793433852140078
5089	400	5089	-0.885103403715572	5089	-0.793432969977874
5090	400.02	5090	-0.885141479743648	5090	-0.793425054360266
5091	400.01	5091	-0.88516932745861	5091	-0.793416888399329
5092	400.015	5092	-0.885189950980392	5092	-0.79339729009308
5093	400	5093	-0.885191107328145	5093	-0.793408591306172
5094	400	5094	-0.885196650644694	5094	-0.793436403257801
5095	400	5095	-0.885178292133974	5095	-0.793445737487602
5096	400	5096	-0.885171032177463	5096	-0.793446905756466
5097	400.01	5097	-0.885181892309453	5097	-0.793419153410392
5098	400	5098	-0.885161030365454	5098	-0.793430514229038
5099	400.005	5099	-0.885217715247578	5099	-0.793438322556649
5100	400	5100	-0.885201538300145	5100	-0.793457610914015
5101	400	5101	-0.885164022564279	5101	-0.793431229495689
5102	400.005	5102	-0.885149609941253	5102	-0.793416804951553
5103	400	5103	-0.885089312962539	5103	-0.793428583009079
5104	400	5104	-0.88512090390631	5104	-0.793446619649805
5105	400	5105	-0.885130583848325	5105	-0.793442936026551
5106	400.005	5106	-0.885155630102236	5106	-0.793444223506523
5107	400	5107	-0.885142910276951	5107	-0.793441386282139
5108	400	5108	-0.885164117933166	5108	-0.793444235427634
5109	400	5109	-0.885176027122911	5109	-0.793461306458381
5110	400	5110	-0.88518978408484	5110	-0.793451173514153
5111	400.005	5111	-0.8851499914168	5111	-0.793417818245975
5112	400.01	5112	-0.885136735141528	5112	-0.793393511100938
5113	400.01	5113	-0.885109948405432	5113	-0.793380838960098
5114	400.025	5114	-0.885129034103914	5114	-0.793401903562982
5115	400	5115	-0.885120951590753	5115	-0.793382829785611
5116	400	5116	-0.885135554951553	5116	-0.793369835774777
5117	400	5117	-0.885153090905623	5117	-0.793380648222324
5118	400.005	5118	-0.885140025368124	5118	-0.793390959983215
5119	400	5119	-0.885163807984283	5119	-0.793396646353094
5120	400	5120	-0.885136997405966	5120	-0.793398780231937
5121	400.005	5121	-0.885139822709239	5121	-0.79340800717174
5122	400	5122	-0.885164725909819	5122	-0.793422252899214
5123	400	5123	-0.885177862973983	5123	-0.793389648661021
5124	400	5124	-0.885174274719616	5124	-0.79338296091783
5125	400	5125	-0.885147309166857	5125	-0.793380695906768
5126	400.005	5126	-0.885166657129778	5126	-0.793353968776226
5127	400	5127	-0.885154390306706	5127	-0.79334108205539
5128	400	5128	-0.885189104581521	5128	-0.79336236123827
5129	400	5129	-0.885186887254902	5129	-0.793392915045396
5130	400	5130	-0.885148262855726	5130	-0.793354302567331
5131	400	5131	-0.88515235179675	5131	-0.793368047608148
5132	400	5132	-0.88513148985275	5132	-0.793396205271992
5133	400	5133	-0.88513954852369	5133	-0.793396360246433
5134	400	5134	-0.885132336251621	5134	-0.793408388647288
5135	400	5135	-0.885136639772641	5135	-0.793427355134661
5136	400.005	5136	-0.88510337987335	5136	-0.79343180170901
5137	400.05	5137	-0.885127508201724	5137	-0.793416900320439
5138	400.015	5138	-0.885114240005341	5138	-0.79344181544213
5139	400.005	5139	-0.885120152876326	5139	-0.793430657282368
5140	400	5140	-0.885160195887694	5140	-0.793400306134127
5141	400.02	5141	-0.885141539349203	5141	-0.793429655909056
5142	400.025	5142	-0.885108291371023	5142	-0.793420190547036
5143	400.01	5143	-0.885137891489281	5143	-0.793409556916152
5144	400	5144	-0.885157537479973	5144	-0.793394011787594
5145	400	5145	-0.885128044651713	5145	-0.793389028763256
5146	400	5146	-0.885127138647288	5146	-0.793404192416266
5147	400.02	5147	-0.885197127489128	5147	-0.793374520771343
5148	400.025	5148	-0.885182440680553	5148	-0.793369275482567
5149	400.035	5149	-0.885160410467689	5149	-0.79337015764477
5150	400.05	5150	-0.885156810292211	5150	-0.793355780785077
5151	400.05	5151	-0.885147642957961	5151	-0.793375355249104
5152	400	5152	-0.885101389047837	5152	-0.793406493190661
5153	400.03	5153	-0.885135483424887	5153	-0.793399030575265
5154	400.025	5154	-0.885127245937285	5154	-0.793426580262455
5155	400.035	5155	-0.88514177777142	5155	-0.793443877794308
5156	400.025	5156	-0.885148966201266	5156	-0.793420726997025
5157	400.05	5157	-0.885099290932326	5157	-0.79340869859617
5158	400	5158	-0.885042820630198	5158	-0.793401379034104
5159	400	5159	-0.885105358777752	5159	-0.793419475280385
5160	400	5160	-0.885096429865721	5160	-0.793422300583657
5161	400	5161	-0.885111057068742	5161	-0.793408174067292
5162	399.995	5162	-0.885115372510872	5162	-0.79342678292134
5163	400.005	5163	-0.885120129034104	5163	-0.793437333104448
5164	400	5164	-0.885132288567178	5164	-0.793451876859693
5165	400	5165	-0.885117232204166	5165	-0.79346504968719
5166	400.005	5166	-0.885173046845197	5166	-0.793445332169833
5167	400	5167	-0.885093771458	5167	-0.793445141432059
5168	400	5168	-0.885099112115663	5168	-0.793467815384909
5169	400	5169	-0.88511366779202	5169	-0.793462605859464
5170	400.005	5170	-0.885108088712138	5170	-0.793476935034714
5171	400.045	5171	-0.885135876821546	5171	-0.793479200045777
5172	400.05	5172	-0.885138153753719	5172	-0.79350442511635
5173	400.015	5173	-0.885127615491722	5173	-0.793501015678645
5174	400.015	5174	-0.885113488975357	5174	-0.793477316510262
5175	400.03	5175	-0.88510309376669	5175	-0.793463726443885
5176	400.03	5176	-0.885109555008774	5176	-0.793458755340658
5177	400.04	5177	-0.885102497711147	5177	-0.793491133077745
5178	400	5178	-0.88509808690013	5178	-0.793491514553292
5179	400	5179	-0.885105263408866	5179	-0.793489702544442
5180	400	5180	-0.885079466124971	5180	-0.793477888723583
5181	400.015	5181	-0.885061655985351	5181	-0.793451864938583
5182	400.01	5182	-0.885040102616922	5182	-0.793448932345312
5183	400.02	5183	-0.885040364881361	5183	-0.793443460555428
5184	400.005	5184	-0.885115563248646	5184	-0.793444306954299
5185	400.02	5185	-0.885121249618524	5185	-0.793445129510948
5186	400.045	5186	-0.885108696688792	5186	-0.793501134889754
5187	400	5187	-0.885107385366598	5187	-0.793489881361105
5188	400.005	5188	-0.885142671854734	5188	-0.793466921301595
5189	399.995	5189	-0.885117864023041	5189	-0.793447597180896
5190	400.01	5190	-0.885115420195315	5190	-0.793428618772412
5191	400.035	5191	-0.885178339818418	5191	-0.79345460679408
5192	400.03	5192	-0.885160541599908	5192	-0.793459506370642
5193	400.02	5193	-0.88509308003357	5193	-0.793444295033188
5194	400.02	5194	-0.885114096952011	5194	-0.793444402323186
5195	400.02	5195	-0.885110866330968	5195	-0.79347743572137
5196	400.025	5196	-0.885095881494621	5196	-0.793476768139162
5197	400.03	5197	-0.885093199244679	5197	-0.793482657167925
5198	400.05	5198	-0.885118996528573	5198	-0.793480642500191
5199	400.04	5199	-0.88516738431754	5199	-0.793473036831464
5200	400.025	5200	-0.885124861715114	5200	-0.793471332112611
5201	400.015	5201	-0.885151457713436	5201	-0.793439788853284
5202	400.045	5202	-0.885159409094377	5202	-0.793423850328069
5203	400.05	5203	-0.885160040913252	5203	-0.793447978656443
5204	400.015	5204	-0.885160112439917	5204	-0.793439395456626
5205	400.03	5205	-0.885105907148852	5205	-0.793466217956054
5206	400.05	5206	-0.885097371633478	5206	-0.793465812638285
5207	400.045	5207	-0.885078583962768	5207	-0.793456538014038
5208	400.035	5208	-0.885111891546502	5208	-0.793425829232471
5209	400.05	5209	-0.885111760414283	5209	-0.793392164015412
5210	400.05	5210	-0.885087202925918	5210	-0.793428332665751
5211	400.05	5211	-0.885065089265278	5211	-0.7934411240177
5212	400.03	5212	-0.885055564297704	5212	-0.793406087872892
5213	400.015	5213	-0.885078226329442	5213	-0.793433268005646
5214	400.045	5214	-0.885079633020523	5214	-0.79341259679942
5215	400.04	5215	-0.885068522545205	5215	-0.793428511482414
5216	400.015	5216	-0.885116230830854	5216	-0.79347159437705
5217	400.045	5217	-0.885169303616388	5217	-0.79345099469749
5218	400.05	5218	-0.885168600270848	5218	-0.793420285915923
5219	400.05	5219	-0.88513690203708	5219	-0.793427688925765
5220	400.01	5220	-0.885088395037003	5220	-0.79345126888304
5221	400.02	5221	-0.885090505073625	5221	-0.793454118028534
5222	400.04	5222	-0.885109435797665	5222	-0.793426973659114
5223	400.05	5223	-0.885132526989395	5223	-0.793411643110552
5224	400.05	5224	-0.885111700808728	5224	-0.793363827534905
5225	400.035	5225	-0.885099875066758	5225	-0.793385547798886
5226	400.01	5226	-0.885109030479896	5226	-0.793396491378653
5227	400.015	5227	-0.885150861657893	5227	-0.793389851319905
5228	400.035	5228	-0.88510143673228	5228	-0.793394977397574
5229	400.05	5229	-0.885113500896468	5229	-0.793422586690318
5230	400.03	5230	-0.885086380369268	5230	-0.793456812199588
5231	400.05	5231	-0.885098265716792	5231	-0.793460686560617
5232	400.04	5232	-0.88507263532845	5232	-0.793415827420462
5233	400.025	5233	-0.885091256103609	5233	-0.79338323510338
5234	400.05	5234	-0.885104512378881	5234	-0.79338992284657
5235	400.05	5235	-0.885104643511101	5235	-0.793387753204395
5236	400.05	5236	-0.885130858033875	5236	-0.793369108587014
5237	400.05	5237	-0.885107588025483	5237	-0.793360751888304
5238	400.05	5238	-0.885117184519722	5238	-0.793369168192569
5239	400.05	5239	-0.885138392175936	5239	-0.793359714751659
5240	400.015	5240	-0.885141551270313	5240	-0.793380087930114
5241	400.04	5241	-0.885108672846571	5241	-0.793350595101854
5242	400.025	5242	-0.885111152437629	5242	-0.79336306458381
5243	400.005	5243	-0.885093318455787	5243	-0.79338532129778
5244	400.02	5244	-0.885150301365682	5244	-0.793393904497597
5245	400	5245	-0.885135578793774	5245	-0.793389028763256
5246	400.025	5246	-0.885120582036316	5246	-0.793378895819028
5247	400.03	5247	-0.885087644007019	5247	-0.793346768425269
5248	400	5248	-0.885086165789273	5248	-0.793346077000839
5249	400	5249	-0.885084663729305	5249	-0.793388790341039
5250	400.005	5250	-0.885085736629282	5250	-0.793404061284047
5251	400	5251	-0.885066138323034	5251	-0.79339547808423
5252	400	5252	-0.885053859578851	5252	-0.793426771000229
5253	399.995	5253	-0.885076414320592	5253	-0.793366795891508
5254	400	5254	-0.885066555561913	5254	-0.793375545986877
5255	400	5255	-0.885039446955825	5255	-0.793354195277333
5256	399.96	5256	-0.885081933794919	5256	-0.793373972400244
5257	399.965	5257	-0.885111438544289	5257	-0.793390578507667
5258	399.965	5258	-0.885097502765698	5258	-0.793384927901122
5259	399.95	5259	-0.885124885557336	5259	-0.793354910543984
5260	399.93	5260	-0.88514872777905	5260	-0.79337599898909
5261	399.92	5261	-0.885121106565194	5261	-0.793414194228275
5262	399.9	5262	-0.885089754043641	5262	-0.793436915865568
5263	399.9	5263	-0.885125350480659	5263	-0.793425006675822
5264	399.865	5264	-0.885149967574578	5264	-0.793439621957732
5265	399.85	5265	-0.885146117055772	5265	-0.793441004806592
5266	399.88	5266	-0.885131418326086	5266	-0.793426449130236
5267	399.825	5267	-0.885118948844129	5267	-0.793438155661097
5268	399.795	5268	-0.885107647631037	5268	-0.793427021343557
5269	399.775	5269	-0.885117661364157	5269	-0.793375247959106
5270	399.75	5270	-0.885070978294042	5270	-0.793391734855421
5271	399.75	5271	-0.885074804970627	5271	-0.793406660086214
5272	399.75	5272	-0.885113560502022	5272	-0.793384844453346
5273	399.72	5273	-0.885133087281605	5273	-0.793392986572061
5274	399.7	5274	-0.885115777828641	5274	-0.793378573949035
5275	399.63	5275	-0.885169697013047	5275	-0.7933927004654
5276	399.62	5276	-0.885164404039826	5276	-0.793385333218891
5277	399.595	5277	-0.885193789578088	5277	-0.793384987506676
5278	399.585	5278	-0.885197044041352	5278	-0.793386382276646
5279	399.56	5279	-0.885172355420768	5279	-0.793402428091859
5280	399.535	5280	-0.885160720416571	5280	-0.793387955863279
5281	399.505	5281	-0.885120725089647	5281	-0.793367570763714
5282	399.47	5282	-0.885130071240559	5282	-0.793401474402991
5283	399.45	5283	-0.885115253299763	5283	-0.793423063534753
5284	399.415	5284	-0.885133695258259	5284	-0.793423421168078
5285	399.4	5285	-0.885116910334173	5285	-0.793409497310597
5286	399.37	5286	-0.885158538853285	5286	-0.793408031013962
5287	399.31	5287	-0.885165226596475	5287	-0.793413169012741
5288	399.3	5288	-0.885150897421225	5288	-0.79343276731899
5289	399.25	5289	-0.885171592469673	5289	-0.793425245098039
5290	399.235	5290	-0.885169601644159	5290	-0.793408829728389
5291	399.16	5291	-0.885101138704509	5291	-0.793429214827955
5292	399.15	5292	-0.885099958514534	5292	-0.793425423914702
5293	399.145	5293	-0.885137688830396	5293	-0.793417246032654
5294	399.065	5294	-0.88514442425803	5294	-0.793421561474785
5295	399.03	5295	-0.885155081731136	5295	-0.793420965419241
5296	398.98	5296	-0.885160398546578	5296	-0.793450899328603
5297	398.95	5297	-0.885159277962158	5297	-0.793416328107118
5298	398.9	5298	-0.885150992790112	5298	-0.79338017137789
5299	398.85	5299	-0.885109626535439	5299	-0.793332331960021
5300	398.815	5300	-0.885145783264668	5300	-0.793359392881666
5301	398.805	5301	-0.885171234836347	5301	-0.793391925593194
5302	398.765	5302	-0.885180426012817	5302	-0.793416673819333
5303	398.72	5303	-0.885144352731365	5303	-0.79343457932784
5304	398.675	5304	-0.88510407129778	5304	-0.793421931029221
5305	398.65	5305	-0.885124694819562	5305	-0.793421418421454
5306	398.56	5306	-0.885132443541619	5306	-0.793438179503319
5307	398.535	5307	-0.885102795738918	5307	-0.793462295910582
5308	398.49	5308	-0.885071276321813	5308	-0.793447561417563
5309	398.425	5309	-0.885192704757	5309	-0.79347172550927
5310	398.37	5310	-0.885250426775769	5310	-0.793531378747997
5311	398.34	5311	-0.885307159342336	5311	-0.793530389295796
5312	398.25	5312	-0.885283495937285	5312	-0.793517311837186
5313	398.225	5313	-0.885226393816281	5313	-0.79350748884184
5314	398.175	5314	-0.885227001792935	5314	-0.79354226272221
5315	398.12	5315	-0.885222412165255	5315	-0.793549236572061
5316	398.075	5316	-0.885230458915083	5316	-0.793542429617762
5317	398	5317	-0.885299112592508	5317	-0.793559095330739
5318	397.94	5318	-0.88527214703975	5318	-0.793545266842145
5319	397.915	5319	-0.885270418478676	5319	-0.793540796425574
5320	397.845	5320	-0.885282709143969	5320	-0.793520757038224
5321	397.8	5321	-0.885289241912718	5321	-0.7935411540589
5322	397.76	5322	-0.885236443312734	5322	-0.793515094510567
5323	397.66	5323	-0.885296871423667	5323	-0.793512138075074
5324	397.63	5324	-0.885312964923323	5324	-0.793528565365835
5325	397.59	5325	-0.885301937895781	5325	-0.793508371004044
5326	397.525	5326	-0.885276295586328	5326	-0.793529876688029
5327	397.455	5327	-0.885305585755703	5327	-0.793522712100404
5328	397.37	5328	-0.885261787594415	5328	-0.793493266956588
5329	397.325	5329	-0.8852369559205	5329	-0.793485148680095
5330	397.27	5330	-0.885258723868925	5330	-0.793474562733654
5331	397.21	5331	-0.885276796272984	5331	-0.793529817082475
5332	397.145	5332	-0.885281219005111	5332	-0.793503519111925
5333	397.11	5333	-0.885330250534066	5333	-0.793498750667582
5334	397.015	5334	-0.885330047875181	5334	-0.793509181639582
5335	396.95	5335	-0.885371867132067	5335	-0.793489476043336
5336	396.9	5336	-0.885298063534753	5336	-0.793499203669795
5337	396.82	5337	-0.886181501297017	5337	-0.793484338044556
5338	396.75	5338	-0.901021353093767	5338	-0.799263644903487
5339	396.63	5339	-0.91920915350576	5339	-0.83536467870222
5340	396.505	5340	-0.934897394998855	5340	-0.871682235637446
5341	396.35	5341	-0.947068324654765	5341	-0.895184717612726
5342	396.23	5342	-0.956105361161975	5342	-0.91550422722591
5343	396.085	5343	-0.964018487258717	5343	-0.933070961604486
5344	395.94	5344	-0.970214663443198	5344	-0.947435208762493
5345	395.74	5345	-0.975345020790417	5345	-0.958780959124895
5346	395.575	5346	-0.979519710364691	5346	-0.968270211051347
5347	395.36	5347	-0.982804334039063	5347	-0.975516041046769
5348	395.145	5348	-0.985764369707027	5348	-0.981896052681773
5349	394.925	5349	-0.987854366941329	5349	-0.986992875944152
5350	394.71	5350	-0.989622327286946	5350	-0.991062719348439
5351	394.48	5351	-0.991021555752651	5351	-0.994293197337301
5352	394.24	5352	-0.992107688162814	5352	-0.996907961871519
5353	393.985	5353	-0.993034363794156	5353	-0.999263740272374
5354	393.735	5354	-0.993919017509728	5354	-1.00098649576562
5355	393.52	5355	-0.994397197108415	5355	-1.00243919041352
5356	393.27	5356	-0.994826941233692	5356	-1.0036191181239
5357	393.05	5357	-0.995433105878538	5357	-1.00464147259098
5358	392.85	5358	-0.995576063839933	5358	-1.00533690251392
5359	392.6	5359	-0.99619072823682	5359	-1.00588048132677
5360	392.435	5360	-0.99654706216144	5360	-1.00644311007477
5361	392.215	5361	-0.99659812027924	5361	-1.0069927090486
5362	392.06	5362	-0.996612079900054	5362	-1.00750064373999
5363	391.885	5363	-0.996624942778668	5363	-1.00754049601358
5364	391.705	5364	-0.996591313324941	5364	-1.00756299114977
5365	391.56	5365	-0.996587808518349	5365	-1.00763437476158
5366	391.38	5366	-0.996675237945373	5366	-1.00799142395285
5367	391.245	5367	-0.996808611333639	5367	-1.00844940918975
5368	391.12	5368	-0.99701246232929	5368	-1.00862407730602
5369	390.98	5369	-0.997200327115282	5369	-1.00866479982071
5370	390.835	5370	-0.997388847562372	5370	-1.00866091353857
5371	390.72	5371	-0.99749777075227	5371	-1.00862824969482
5372	390.63	5372	-0.997569666971847	5372	-1.00862695029374
5373	390.52	5373	-0.997603773270008	5373	-1.00865640735866
5374	390.375	5374	-0.997607063496605	5374	-1.00866025787747
5375	390.275	5375	-0.997623323891814	5375	-1.00871707389181
5376	390.175	5376	-0.997631215667201	5376	-1.00876425764859
5377	390.065	5377	-0.997622477492943	5377	-1.00874259699016
5378	389.96	5378	-0.997642361905852	5378	-1.00878049420157
5379	389.85	5379	-0.997683442053865	5379	-1.00885236657893
5380	389.775	5380	-0.997650587472343	5380	-1.00885707541772
5381	389.645	5381	-0.997648906595712	5381	-1.00885829137102
5382	389.565	5382	-0.997630822270542	5382	-1.0089983763447
5383	389.44	5383	-0.997637760357061	5383	-1.0090281314374
5384	389.345	5384	-0.997647058823529	5384	-1.00910045681697
5385	389.255	5385	-0.997653460460059	5385	-1.00922223096437
5386	389.155	5386	-0.997691274223697	5386	-1.0093781829366
5387	389.065	5387	-0.997674882696269	5387	-1.00948106212329
5388	388.975	5388	-0.99765512941558	5388	-1.00947046425574
5389	388.875	5389	-0.997628628786145	5389	-1.0094460378996
5390	388.76	5390	-0.99759725242237	5390	-1.0094798580911
5391	388.68	5391	-0.997598194190128	5391	-1.00954511425193
5392	388.565	5392	-0.997612129968719	5392	-1.00958929388876
5393	388.475	5393	-0.997627830071717	5393	-1.00963535706111
5394	388.4	5394	-0.997658622301061	5394	-1.00964997234302
5395	388.31	5395	-0.997645044155795	5395	-1.00966601815824
5396	388.22	5396	-0.997661459525444	5396	-1.00967156147478
5397	388.135	5397	-0.997645544842451	5397	-1.00969833628977
5398	388.015	5398	-0.997654747940032	5398	-1.00971665903716
5399	387.93	5399	-0.997664654383154	5399	-1.00971293965057
5400	387.8	5400	-0.997648775463493	5400	-1.00969602359426
5401	387.735	5401	-0.997672498474098	5401	-1.00969406853208
5402	387.625	5402	-0.997679674982834	5402	-1.0097285682269
5403	387.49	5403	-0.997669041351949	5403	-1.00971916247044
5404	387.4	5404	-0.99770494773785	5404	-1.00973346780346
5405	387.31	5405	-0.997693873025864	5405	-1.0097368057145
5406	387.21	5406	-0.99771747682536	5406	-1.00971741006714
5407	387.125	5407	-0.997704685473411	5407	-1.00970877918288
5408	387.025	5408	-0.997668397611963	5408	-1.00974346961547
5409	386.91	5409	-0.997638284885939	5409	-1.00975769150073
5410	386.81	5410	-0.997650527866789	5410	-1.00977262865263
5411	386.71	5411	-0.997651433871214	5411	-1.00977228294041
5412	386.595	5412	-0.997628116178378	5412	-1.00973446917678
5413	386.48	5413	-0.997658515011063	5413	-1.00974689097429
5414	386.37	5414	-0.997693324654765	5414	-1.00976402161059
5415	386.27	5415	-0.997686505779355	5415	-1.00977442874037
5416	386.195	5416	-0.997689879453727	5416	-1.0097923580911
5417	386.075	5417	-0.997670984493019	5417	-1.00978027008469
5418	385.975	5418	-0.997672748817426	5418	-1.00976747873274
5419	385.85	5419	-0.997683668554971	5419	-1.00980184729534
5420	385.74	5420	-0.997666800183108	5420	-1.00979316872663
5421	385.655	5421	-0.997698152704662	5421	-1.00980330167086
5422	385.53	5422	-0.997690547035935	5422	-1.0098296950103
5423	385.375	5423	-0.997691202697032	5423	-1.00980140621424
5424	385.315	5424	-0.997709060521096	5424	-1.00980354009308
5425	385.2	5425	-0.997705114633402	5425	-1.00977148422599
5426	385.065	5426	-0.997682488364996	5426	-1.0098067468719
5427	384.98	5427	-0.997673118371862	5427	-1.00977161535821
5428	384.86	5428	-0.997623085469596	5428	-1.00975791800183
5429	384.755	5429	-0.99762452792401	5429	-1.00975043154421
5430	384.645	5430	-0.997655880445563	5430	-1.00974370803769
5431	384.535	5431	-0.997706008716716	5431	-1.0097714961471
5432	384.41	5432	-0.997709298943313	5432	-1.0097984020943
5433	384.295	5433	-0.997690856984817	5433	-1.00978416828794
5434	384.2	5434	-0.997648680094606	5434	-1.0097735823415
5435	384.07	5435	-0.997688425078203	5435	-1.00977484597925
5436	383.96	5436	-0.997693229285878	5436	-1.00978819762341
5437	383.835	5437	-0.997685409037156	5437	-1.00976821784161
5438	383.705	5438	-0.9976801875906	5438	-1.00979842593652
5439	383.62	5439	-0.997682977130541	5439	-1.00980679455634
5440	383.485	5440	-0.997715271419852	5440	-1.00979940346761
5441	383.36	5441	-0.997695387006943	5441	-1.00981808384833
5442	383.26	5442	-0.997733272297246	5442	-1.0098551704242
5443	383.135	5443	-0.997733713378347	5443	-1.00979945115206
5444	383.02	5444	-0.99772845616846	5444	-1.00979606555657
5445	382.87	5445	-0.997688103208209	5445	-1.00979716229877
5446	382.78	5446	-0.99769200141146	5446	-1.00978003166247
5447	382.65	5447	-0.997663009269856	5447	-1.00979312104219
5448	382.545	5448	-0.997697735465782	5448	-1.00975754844739
5449	382.41	5449	-0.997733129243916	5449	-1.00976285334173
5450	382.305	5450	-0.997693789578088	5450	-1.00984266517891
5451	382.175	5451	-0.997664451724269	5451	-1.00984565737774
5452	382.055	5452	-0.997640168421454	5452	-1.00982285229267
5453	381.93	5453	-0.997688186655985	5453	-1.00984185454337
5454	381.8	5454	-0.997650480182345	5454	-1.00981888256275
5455	381.675	5455	-0.99763677090486	5455	-1.00978404907683
5456	381.555	5456	-0.997654187647822	5456	-1.00977168688487
5457	381.43	5457	-0.997673797875181	5457	-1.00981862029831
5458	381.32	5458	-0.997673106450752	5458	-1.00982741807813
5459	381.19	5459	-0.99766891021973	5459	-1.00981294584955
5460	381.045	5460	-0.997708738651103	5460	-1.00981531815061
5461	380.925	5461	-0.997697771229114	5461	-1.00982604715038
5462	380.825	5462	-0.997709596971084	5462	-1.00982366292821
5463	380.67	5463	-0.997677481498436	5463	-1.0097885194934
5464	380.54	5464	-0.997650515945678	5464	-1.00980010681315
5465	380.435	5465	-0.99766306887541	5465	-1.00985053311208
5466	380.31	5466	-0.997692478255894	5466	-1.00983980411231
5467	380.17	5467	-0.997725773918516	5467	-1.00984307049668
5468	380.015	5468	-0.997714413099871	5468	-1.00984096046006
5469	379.89	5469	-0.99769382534142	5469	-1.00985965276188
5470	379.785	5470	-0.99771065794995	5470	-1.00984707598993
5471	379.685	5471	-0.997730804627298	5471	-1.0098277161059
5472	379.53	5472	-0.997751606965744	5472	-1.00977976939803
5473	379.39	5473	-0.997742189288167	5473	-1.00978826915007
5474	379.27	5474	-0.997718215934234	5474	-1.0098121232929
5475	379.14	5475	-0.997715080682078	5475	-1.0098222323949
5476	379.04	5476	-0.997721482318608	5476	-1.00983676422904
5477	378.89	5477	-0.99770230125124	5477	-1.00982825255589
5478	378.77	5478	-0.997701955539025	5478	-1.00983341439689
5479	378.645	5479	-0.997732688162814	5479	-1.00980032139315
5480	378.495	5480	-0.997725666628519	5480	-1.00984003061341
5481	378.375	5481	-0.997719050411994	5481	-1.0098350714313
5482	378.255	5482	-0.997686541542687	5482	-1.0098248669604
5483	378.1	5483	-0.997730220492866	5483	-1.0098265120737
5484	377.97	5484	-0.997744752327001	5484	-1.00981372072175
5485	377.86	5485	-0.997753478580148	5485	-1.00985197556649
5486	377.73	5486	-0.997798349641413	5486	-1.00984910257877
5487	377.58	5487	-0.997787835221637	5487	-1.00982641670481
5488	377.45	5488	-0.99776909523537	5488	-1.00988926480125
5489	377.315	5489	-0.997753204394598	5489	-1.00986899891279
5490	377.18	5490	-0.997752596417945	5490	-1.00983541714351
5491	377.04	5491	-0.997777928778515	5491	-1.00983581054017
5492	376.91	5492	-0.99775698338674	5492	-1.0098264047837
5493	376.77	5493	-0.997710598344396	5493	-1.00982536764706
5494	376.67	5494	-0.997731925211719	5494	-1.00981041857404
5495	376.525	5495	-0.997756506542305	5495	-1.00979836633097
5496	376.38	5496	-0.997712636854353	5496	-1.00981571154726
5497	376.265	5497	-0.997706843194476	5497	-1.00978943741894
5498	376.13	5498	-0.997703040360113	5498	-1.00978518158236
5499	375.99	5499	-0.997733904116121	5499	-1.00981345845731
5500	375.835	5500	-0.997723210879683	5500	-1.00981801232166
5501	375.755	5501	-0.997748984321355	5501	-1.00979184548333
5502	375.585	5502	-0.997782470721752	5502	-1.00982338874266
5503	375.44	5503	-0.997746766994736	5503	-1.00987555552377
5504	375.31	5504	-0.997734130617227	5504	-1.0098485780499
5505	375.19	5505	-0.997751952677958	5505	-1.00984776741436
5506	375.035	5506	-0.997739363984894	5506	-1.00986191777295
5507	374.93	5507	-0.997757174124514	5507	-1.00983920805676
5508	374.775	5508	-0.997737611581598	5508	-1.00982994535363
5509	374.65	5509	-0.997751952677958	5509	-1.00983128051804
5510	374.475	5510	-0.997729934386206	5510	-1.00980966754406
5511	374.37	5511	-0.99774404898146	5511	-1.00982439011597
5512	374.195	5512	-0.997741998550393	5512	-1.0098348568513
5513	374.06	5513	-0.997727872034028	5513	-1.00980799858854
5514	373.91	5514	-0.997694564450294	5514	-1.00979070105669
5515	373.815	5515	-0.997732115949493	5515	-1.0097745717937
5516	373.66	5516	-0.997691989490349	5516	-1.00978156948577
5517	373.515	5517	-0.997693598840314	5517	-1.00983101825361
5518	373.385	5518	-0.997712970645457	5518	-1.00984551432441
5519	373.245	5519	-0.997718990806439	5519	-1.00983446345464
5520	373.1	5520	-0.997711110952163	5520	-1.00982241121157
5521	372.955	5521	-0.997729910543984	5521	-1.00981823882277
5522	372.815	5522	-0.99775796091783	5522	-1.00983508335241
5523	372.73	5523	-0.997745419909209	5523	-1.00982480735485
5524	372.575	5524	-0.997757901312276	5524	-1.00980653229191
5525	372.43	5525	-0.997722281033036	5525	-1.00982759689479
5526	372.33	5526	-0.997721422713054	5526	-1.0098287055581
5527	372.13	5527	-0.997718037117571	5527	-1.00979360980774
5528	372.005	5528	-0.997702813859007	5528	-1.0097978537232
5529	371.855	5529	-0.997701693274586	5529	-1.009776002327
5530	371.705	5530	-0.997697628175784	5530	-1.00979260843442
5531	371.56	5531	-0.9976807359617	5531	-1.00979022421225
5532	371.42	5532	-0.997668707560845	5532	-1.00978336957351
5533	371.295	5533	-0.997725046730755	5533	-1.00978569419013
5534	371.125	5534	-0.99776311083772	5534	-1.00980748598077
5535	371	5535	-0.997770072766461	5535	-1.00982964732586
5536	370.88	5536	-0.997713316357672	5536	-1.00982306687266
5537	370.725	5537	-0.997708047226673	5537	-1.00982150520714
5538	370.565	5538	-0.997728229667353	5538	-1.00981722552834
5539	370.455	5539	-0.997741509784848	5539	-1.00983589398795
5540	370.28	5540	-0.997739673933776	5540	-1.00981902561608
5541	370.15	5541	-0.997747541866941	5541	-1.0098423194667
5542	369.995	5542	-0.997714210440985	5542	-1.00985375181201
5543	369.85	5543	-0.997745932516976	5543	-1.0098193713283
5544	369.72	5544	-0.997764291027695	5544	-1.00981093118181
5545	369.545	5545	-0.997740746833753	5545	-1.00982819295033
5546	369.42	5546	-0.997743941691463	5546	-1.00982883669032
5547	369.27	5547	-0.997700000476844	5547	-1.00980756942855
5548	369.15	5548	-0.997702003223468	5548	-1.00980584086748
5549	368.99	5549	-0.997708786335546	5549	-1.00980489909972
5550	368.865	5550	-0.997687030308232	5550	-1.00976476071946
5551	368.7	5551	-0.997668373769741	5551	-1.00976704957275
5552	368.545	5552	-0.997693563076982	5552	-1.00975791800183
5553	368.405	5553	-0.997748269054703	5553	-1.00975144483864
5554	368.28	5554	-0.99774905584802	5554	-1.00978081845579
5555	368.115	5555	-0.997739864671549	5555	-1.00976441500725
5556	367.97	5556	-0.997726715686274	5556	-1.00978152180133
5557	367.82	5557	-0.997729564831769	5557	-1.00977382076371
5558	367.665	5558	-0.997721577687495	5558	-1.00974054894331
5559	367.53	5559	-0.997729827096208	5559	-1.00970771820401
5560	367.385	5560	-0.99772720445182	5560	-1.00975969424735
5561	367.255	5561	-0.997699416342413	5561	-1.00976610780499
5562	367.1	5562	-0.997701216430152	5562	-1.00977717059586
5563	366.945	5563	-0.997728658827344	5563	-1.00977829118029
5564	366.79	5564	-0.997692132543679	5564	-1.00974960898756
5565	366.645	5565	-0.997663998722057	5565	-1.00976244802396
5566	366.515	5566	-0.997646617742428	5566	-1.00973516060121
5567	366.375	5567	-0.997634899290455	5567	-1.00976087443732
5568	366.215	5568	-0.997690439745937	5568	-1.0097959821088
5569	366.065	5569	-0.997678256370642	5569	-1.00981059739071
5570	365.92	5570	-0.997681188963912	5570	-1.00980973907073
5571	365.75	5571	-0.99766000514992	5571	-1.00978627832456
5572	365.605	5572	-0.997672605764095	5572	-1.0098030155642
5573	365.46	5573	-0.997667706187534	5573	-1.00976706149386
5574	365.3	5574	-0.99768060482948	5574	-1.00981093118181
5575	365.175	5575	-0.997731782158389	5575	-1.00979580329213
5576	364.995	5576	-0.997720314049745	5576	-1.00977662222477
5577	364.88	5577	-0.997696853303578	5577	-1.00979961804761
5578	364.72	5578	-0.997713745517662	5578	-1.00976437924392
5579	364.54	5579	-0.997737885767147	5579	-1.00975566491188
5580	364.435	5580	-0.997726560711833	5580	-1.00979505226215
5581	364.27	5581	-0.997693837262532	5581	-1.00980871385519
5582	364.09	5582	-0.997693932631418	5582	-1.00981145571069
5583	363.96	5583	-0.997687340257115	5583	-1.00981240939956
5584	363.83	5584	-0.997736097600519	5584	-1.00975325684749
5585	363.655	5585	-0.997697616254673	5585	-1.00972185664149
5586	363.505	5586	-0.997709513523308	5586	-1.00972341830701
5587	363.35	5587	-0.997695541981384	5587	-1.00972916428244
5588	363.22	5588	-0.997689354924849	5588	-1.00973606660563
5589	363.065	5589	-0.997653615434501	5589	-1.00973804551003
5590	362.88	5590	-0.997676229781796	5590	-1.00976137512398
5591	362.75	5591	-0.997685921644922	5591	-1.00974115691997
5592	362.615	5592	-0.997702885385672	5592	-1.00973184653239
5593	362.465	5593	-0.997723532749676	5593	-1.00972091487373
5594	362.32	5594	-0.997727705138476	5594	-1.00971278467613
5595	362.17	5595	-0.997721541924163	5595	-1.00974137149996
5596	361.99	5596	-0.99773416638056	5596	-1.00974280203326
5597	361.815	5597	-0.997744370851454	5597	-1.00974187218662
5598	361.7	5598	-0.997752238784619	5598	-1.00977023250935
5599	361.54	5599	-0.997769464789807	5599	-1.00977986476692
5600	361.4	5600	-0.99777591411078	5600	-1.00974640220874
5601	361.28	5601	-0.997759367608911	5601	-1.00975328068971
5602	361.1	5602	-0.997724867914092	5602	-1.00973500562676
5603	360.94	5603	-0.99771663042649	5603	-1.00973543478676
5604	360.78	5604	-0.997754396505684	5604	-1.00975878824292
5605	360.645	5605	-0.997739566643778	5605	-1.0097823682002
5606	360.465	5606	-0.997702420462348	5606	-1.00974913214313
5607	360.325	5607	-0.997716690032044	5607	-1.00973690108339
5608	360.185	5608	-0.997696400301366	5608	-1.00974050125887
5609	360.005	5609	-0.997695506218051	5609	-1.00974802347982
5610	359.855	5610	-0.997679305428397	5610	-1.00973824816892
5611	359.735	5611	-0.997725976577401	5611	-1.00974383916991
5612	359.565	5612	-0.997758986133364	5612	-1.00973898727779
5613	359.435	5613	-0.99772693026627	5613	-1.00972451504921
5614	359.245	5614	-0.997746063649195	5614	-1.00974115691997
5615	359.105	5615	-0.99773095960174	5615	-1.00976971990158
5616	358.945	5616	-0.997734822041657	5616	-1.00976154201953
5617	358.78	5617	-0.997717488746471	5617	-1.00979431315328
5618	358.65	5618	-0.997726727607386	5618	-1.00979453965438
5619	358.49	5619	-0.997750879777981	5619	-1.00978989042115
5620	358.335	5620	-0.997756768806745	5620	-1.00979855706874
5621	358.18	5621	-0.997729636358434	5621	-1.00974696250095
5622	358.02	5622	-0.997786988822767	5622	-1.00973673418784
5623	357.905	5623	-0.997747613393606	5623	-1.00975974193179
5624	357.72	5624	-0.997724879835202	5624	-1.00974779697871
5625	357.55	5625	-0.997738541428245	5625	-1.00974550812543
5626	357.42	5626	-0.997730375467307	5626	-1.00974391069657
5627	357.275	5627	-0.997736610208286	5627	-1.00976298447395
5628	357.1	5628	-0.99776255054551	5628	-1.00976979142824
5629	356.925	5629	-0.997756768806745	5629	-1.00976694228275
5630	356.79	5630	-0.997801139181354	5630	-1.00975770342184
5631	356.655	5631	-0.997790147917144	5631	-1.00974339808881
5632	356.51	5632	-0.997777809567407	5632	-1.00974093041886
5633	356.355	5633	-0.997766365300984	5633	-1.00970913681621
5634	356.2	5634	-0.997738016899367	5634	-1.00969104056992
5635	356.03	5635	-0.997735775730525	5635	-1.00973896343557
5636	355.915	5636	-0.997753037499046	5636	-1.00970181725414
5637	355.735	5637	-0.997750343327993	5637	-1.00969105249104
5638	355.59	5638	-0.997757412546731	5638	-1.0097307617113
5639	355.43	5639	-0.997779299706264	5639	-1.00971724317159
5640	355.295	5640	-0.997790422102693	5640	-1.00971481126497
5641	355.13	5641	-0.997766544117647	5641	-1.00969744220645
5642	354.96	5642	-0.997737695029374	5642	-1.00973847467002
5643	354.83	5643	-0.997726846818494	5643	-1.00977044708934
5644	354.685	5644	-0.997740782597086	5644	-1.00975487811856
5645	354.5	5645	-0.997753824292363	5645	-1.00974927519646
5646	354.335	5646	-0.997707558461128	5646	-1.00976336594949
5647	354.165	5647	-0.997736085679408	5647	-1.00976164930953
5648	354.045	5648	-0.997721351186389	5648	-1.00972748340581
5649	353.885	5649	-0.997745217250324	5649	-1.0097123197528
5650	353.755	5650	-0.997760821984436	5650	-1.0096883821622
5651	353.57	5651	-0.997748888952468	5651	-1.00970666914626
5652	353.44	5652	-0.997688973449302	5652	-1.00972412165255
5653	353.295	5653	-0.997676432440681	5653	-1.00972431239033
5654	353.13	5654	-0.997669935435264	5654	-1.00971817301823
5655	352.96	5655	-0.997672629606317	5655	-1.00973092860685
5656	352.815	5656	-0.997662258239872	5656	-1.00975150444419
5657	352.66	5657	-0.997687340257115	5657	-1.00973094052796
5658	352.52	5658	-0.997686493858244	5658	-1.00972003271153
5659	352.335	5659	-0.997686517700465	5659	-1.00970093509194
5660	352.18	5660	-0.997712338826581	5660	-1.0097458061532
5661	352.045	5661	-0.997699154077974	5661	-1.0097205453193
5662	351.89	5662	-0.997704923895628	5662	-1.00970248483635
5663	351.725	5663	-0.997709227416647	5663	-1.00964382104982
5664	351.56	5664	-0.997685027561608	5664	-1.00966033178836
5665	351.39	5665	-0.997719729915313	5665	-1.00971997310597
5666	351.235	5666	-0.997747351129168	5666	-1.00973387312123
5667	351.07	5667	-0.997728623064012	5667	-1.00969284065766
5668	350.935	5668	-0.99775294213016	5668	-1.00970823081178
5669	350.765	5669	-0.997736228732738	5669	-1.00969695344091
5670	350.615	5670	-0.997754050793469	5670	-1.00969305523766
5671	350.465	5671	-0.997773768310826	5671	-1.00969954032197
5672	350.31	5672	-0.997766520275425	5672	-1.00969717994202
5673	350.165	5673	-0.997771896696422	5673	-1.00969564211872
5674	350.01	5674	-0.997749866483558	5674	-1.00966980907149
5675	349.845	5675	-0.997753836213474	5675	-1.00968107452125
5676	349.685	5676	-0.997768296520943	5676	-1.00967843995575
5677	349.535	5677	-0.997781064030671	5677	-1.0096567554551
5678	349.39	5678	-0.997777332722973	5678	-1.00967019054704
5679	349.22	5679	-0.997792770561532	5679	-1.00970447566186
5680	349.055	5680	-0.997788025959411	5680	-1.00968062151904
5681	348.9	5681	-0.997763289654383	5681	-1.00968626020447
5682	348.745	5682	-0.997757114518959	5682	-1.00969038490883
5683	348.585	5683	-0.997742594605936	5683	-1.00971544308385
5684	348.455	5684	-0.997736777103838	5684	-1.00969627393759
5685	348.255	5685	-0.997764243343252	5685	-1.00970532206073
5686	348.12	5686	-0.997753442816815	5686	-1.00971456092164
5687	347.955	5687	-0.997725559338521	5687	-1.00973091668574
5688	347.805	5688	-0.997724379148547	5688	-1.00969230420768
5689	347.66	5689	-0.997698617627985	5689	-1.00970281862745
5690	347.475	5690	-0.997736610208286	5690	-1.00973653152895
5691	347.33	5691	-0.997731651026169	5691	-1.00974423256657
5692	347.15	5692	-0.997733153086137	5692	-1.00975959887846
5693	346.99	5693	-0.997761120012207	5693	-1.00974965667201
5694	346.86	5694	-0.997747613393606	5694	-1.0097437199588
5695	346.69	5695	-0.997729207198444	5695	-1.00976269836728
5696	346.55	5696	-0.997700405794614	5696	-1.00972605287251
5697	346.365	5697	-0.997738648718242	5697	-1.00969149357214
5698	346.21	5698	-0.997741485942626	5698	-1.00970540550851
5699	346.065	5699	-0.997729505226215	5699	-1.00970386768521
5700	345.945	5700	-0.99770689087892	5700	-1.00969744220645
5701	345.755	5701	-0.997729684042878	5701	-1.00970242523079
5702	345.615	5702	-0.997713662069886	5702	-1.00972884241245
5703	345.435	5703	-0.997730780785077	5703	-1.00974240863661
5704	345.275	5704	-0.997729350251774	5704	-1.00970874341955
5705	345.12	5705	-0.997728062771801	5705	-1.00970447566186
5706	344.98	5706	-0.997697735465782	5706	-1.00971006666285
5707	344.81	5707	-0.99769812886244	5707	-1.00974712939651
5708	344.675	5708	-0.997692168307011	5708	-1.00974449483101
5709	344.52	5709	-0.997708333333333	5709	-1.00976296063172
5710	344.335	5710	-0.997745455672541	5710	-1.00977153191043
5711	344.205	5711	-0.997766496433204	5711	-1.00978052042802
5712	344.05	5712	-0.997757352941176	5712	-1.00976615548943
5713	343.895	5713	-0.997755028324559	5713	-1.00974383916991
5714	343.735	5714	-0.997772325856413	5714	-1.00976715686274
5715	343.585	5715	-0.997747458419165	5715	-1.00977421416037
5716	343.41	5716	-0.997773601415274	5716	-1.00975489003967
5717	343.245	5717	-0.997767080567636	5717	-1.00975248197528
5718	343.125	5718	-0.997822299153124	5718	-1.0097825947013
5719	342.985	5719	-0.997799446383612	5719	-1.00974559157321
5720	342.82	5720	-0.997804059853513	5720	-1.00975047922866
5721	342.655	5721	-0.997779979209583	5721	-1.00973860580224
5722	342.5	5722	-0.997777726119631	5722	-1.00976757410163
5723	342.345	5723	-0.997758676184482	5723	-1.00976166123064
5724	342.145	5724	-0.99773639562829	5724	-1.00973280022126
5725	342.01	5725	-0.997743011844816	5725	-1.00974140726329
5726	341.835	5726	-0.997742225051499	5726	-1.00974655718318
5727	341.715	5727	-0.99770732003891	5727	-1.00971823262379
5728	341.525	5728	-0.997681272411688	5728	-1.00974282587549
5729	341.365	5729	-0.997675264171817	5729	-1.00975698815518
5730	341.21	5730	-0.997643267910277	5730	-1.00973525597009
5731	341.05	5731	-0.997702396620127	5731	-1.00972657740139
5732	340.91	5732	-0.997672736896315	5732	-1.00973640039673
5733	340.7	5733	-0.997692931258106	5733	-1.00972055724041
5734	340.605	5734	-0.99768477721828	5734	-1.00973898727779
5735	340.44	5735	-0.997687054150454	5735	-1.00974475709545
5736	340.29	5736	-0.997692251754788	5736	-1.00974597304875
5737	340.11	5737	-0.997671234836347	5737	-1.00975368600748
5738	339.95	5738	-0.99769965476463	5738	-1.00975856174182
5739	339.805	5739	-0.997677409971771	5739	-1.00976200694285
5740	339.655	5740	-0.997691214618143	5740	-1.00975989690623
5741	339.505	5741	-0.997709012836652	5741	-1.00977769512474
5742	339.355	5742	-0.997682166495003	5742	-1.00978503852903
5743	339.18	5743	-0.997687185282673	5743	-1.00974578231098
5744	339.025	5744	-0.997708655203327	5744	-1.00977190146487
5745	338.865	5745	-0.997722495613031	5745	-1.0097544847219
5746	338.705	5746	-0.997711742771038	5746	-1.00975988498512
5747	338.575	5747	-0.997719062333104	5747	-1.00975366216526
5748	338.4	5748	-0.99765443799115	5748	-1.00974562733654
5749	338.24	5749	-0.997657203688868	5749	-1.009765785935
5750	338.09	5750	-0.9976567983711	5750	-1.00978710088121
5751	337.955	5751	-0.997633611810483	5751	-1.00974850032425
5752	337.785	5752	-0.997635447661555	5752	-1.00973494602121
5753	337.645	5753	-0.997642445353628	5753	-1.00973499370565
5754	337.505	5754	-0.997653460460059	5754	-1.00974435177768
5755	337.33	5755	-0.997663843747616	5755	-1.00975356679637
5756	337.19	5756	-0.997690070191501	5756	-1.00977997205692
5757	337.035	5757	-0.997650158312352	5757	-1.00976670386053
5758	336.85	5758	-0.997641277084764	5758	-1.00978947318227
5759	336.7	5759	-0.997660136282139	5759	-1.00977831502251
5760	336.54	5760	-0.997627639333944	5760	-1.0097876373312
5761	336.39	5761	-0.997643148699169	5761	-1.00974493591211
5762	336.235	5762	-0.997629236762799	5762	-1.00973314593347
5763	336.08	5763	-0.997664940489815	5763	-1.00973681763562
5764	335.92	5764	-0.99766709821088	5764	-1.00974444714656
5765	335.765	5765	-0.99769201333257	5765	-1.00976654888609
5766	335.605	5766	-0.997701001850156	5766	-1.00978241588464
5767	335.45	5767	-0.997701502536812	5767	-1.00976819399939
5768	335.315	5768	-0.997696376459144	5768	-1.00977631227588
5769	335.14	5769	-0.99769785467689	5769	-1.00977795738918
5770	334.98	5770	-0.99770995460441	5770	-1.00980997749294
5771	334.81	5771	-0.997737349317159	5771	-1.00980721179522
5772	334.665	5772	-0.997678411345083	5772	-1.00979451581216
5773	334.48	5773	-0.997680497539483	5773	-1.00978531271458
5774	334.325	5774	-0.997694576371405	5774	-1.00976815823606
5775	334.195	5775	-0.997711993114367	5775	-1.00977221141375
5776	333.985	5776	-0.997697103646906	5776	-1.00976203078508
5777	333.86	5777	-0.997715688658732	5777	-1.00976318713283
5778	333.725	5778	-0.997714782654307	5778	-1.00976226920729
5779	333.53	5779	-0.997724224174105	5779	-1.00973736600671
5780	333.37	5780	-0.997681510833906	5780	-1.00978025816358
5781	333.235	5781	-0.99767043612192	5781	-1.00975845445182
5782	333.065	5782	-0.997699559395743	5782	-1.00977140077821
5783	332.89	5783	-0.997708130674449	5783	-1.00979237001221
5784	332.755	5784	-0.997684467269398	5784	-1.00981746395056
5785	332.59	5785	-0.997674680037385	5785	-1.00983790865568
5786	332.425	5786	-0.997677338445106	5786	-1.00979629205768
5787	332.26	5787	-0.997723258564126	5787	-1.0097947780766
5788	332.11	5788	-0.99767850671397	5788	-1.00980657997635
5789	331.96	5789	-0.997664892805371	5789	-1.00976952916381
5790	331.805	5790	-0.99768588588159	5790	-1.00974115691997
5791	331.655	5791	-0.997715116445411	5791	-1.00972027113375
5792	331.505	5792	-0.997710944056611	5792	-1.0097375686656
5793	331.35	5793	-0.997710860608835	5793	-1.00973456454566
5794	331.175	5794	-0.99769910639353	5794	-1.00973734216449
5795	331.015	5795	-0.997736467154956	5795	-1.0097927991722
5796	330.88	5796	-0.997677183470664	5796	-1.00979868820096
5797	330.705	5797	-0.997682810234989	5797	-1.00979555294881
5798	330.535	5798	-0.997681785019455	5798	-1.00975603446632
5799	330.385	5799	-0.997701919775692	5799	-1.00972508726253
5800	330.205	5800	-0.997728360799573	5800	-1.0097339446479
5801	330.075	5801	-0.99768101014725	5801	-1.0097600757229
5802	329.905	5802	-0.997640228027009	5802	-1.00977439297704
5803	329.76	5803	-0.99763441052491	5803	-1.00974664063096
5804	329.6	5804	-0.997621523804074	5804	-1.00972815098802
5805	329.43	5805	-0.997644686522469	5805	-1.00971179522393
5806	329.295	5806	-0.997665083543145	5806	-1.00971464436942
5807	329.125	5807	-0.997661101892119	5807	-1.00972935502022
5808	328.97	5808	-0.997659814412146	5808	-1.00974195563439
5809	328.8	5809	-0.997672927634089	5809	-1.00973995288777
5810	328.68	5810	-0.997634350919356	5810	-1.00971836375601
5811	328.5	5811	-0.997687185282673	5811	-1.00973622158007
5812	328.37	5812	-0.997676170176242	5812	-1.00973179884794
5813	328.18	5813	-0.997660458152132	5813	-1.00974261129549
5814	328.03	5814	-0.997649645704585	5814	-1.00970672875181
5815	327.87	5815	-0.997672319657435	5815	-1.00971731469825
5816	327.7	5816	-0.99768616006714	5816	-1.00973418307012
5817	327.585	5817	-0.997680640592813	5817	-1.00976619125277
5818	327.385	5818	-0.997686243514916	5818	-1.00973125047684
5819	327.245	5819	-0.997688842317082	5819	-1.00971135414282
5820	327.095	5820	-0.997641956588083	5820	-1.00972422894255
5821	326.93	5821	-0.997674298561837	5821	-1.00973971446555
5822	326.775	5822	-0.997677564946212	5822	-1.0097477850576
5823	326.64	5823	-0.997668576428626	5823	-1.00978218938354
5824	326.455	5824	-0.997653591592279	5824	-1.00977192530709
5825	326.33	5825	-0.997670102330816	5825	-1.00973132200351
5826	326.16	5826	-0.997656047341115	5826	-1.00971476358053
5827	326	5827	-0.997647881380179	5827	-1.0097380097467
5828	325.835	5828	-0.997670090409705	5828	-1.00974000057221
5829	325.695	5829	-0.997666859788662	5829	-1.00972328717479
5830	325.52	5830	-0.99761478837644	5830	-1.00972542105364
5831	325.4	5831	-0.997620009822995	5831	-1.00972735227359
5832	325.23	5832	-0.997644412336919	5832	-1.00973239490349
5833	325.05	5833	-0.997669911593042	5833	-1.0097663343061
5834	324.92	5834	-0.997684979877165	5834	-1.00973527981231
5835	324.75	5835	-0.997636675535973	5835	-1.00978371528573
5836	324.585	5836	-0.997673678664073	5836	-1.0097957675288
5837	324.44	5837	-0.997703505283437	5837	-1.00980548323415
5838	324.275	5838	-0.997723461223011	5838	-1.00977332007706
5839	324.115	5839	-0.997685921644922	5839	-1.00977692025254
5840	323.975	5840	-0.997654652571145	5840	-1.00975915779736
5841	323.82	5841	-0.997686636911574	5841	-1.00975213626307
5842	323.66	5842	-0.997696233405814	5842	-1.00974180065995
5843	323.48	5843	-0.99765931372549	5843	-1.00972348983368
5844	323.365	5844	-0.997676682784009	5844	-1.00971581263829
5845	323.21	5845	-0.997706485561151	5845	-1.00972666084916
5846	323.03	5846	-0.997716928454261	5846	-1.00974436369879
5847	322.865	5847	-0.997706044480049	5847	-1.00974768968872
5848	322.71	5848	-0.997702682726787	5848	-1.0097609578851
5849	322.545	5849	-0.997708035305562	5849	-1.00975164749752
5850	322.4	5850	-0.997698939497978	5850	-1.00976480840391
5851	322.265	5851	-0.997691381513695	5851	-1.00977122196155
5852	322.125	5852	-0.997709918841077	5852	-1.00973022526131
5853	321.97	5853	-0.997664296749828	5853	-1.0097469028954
5854	321.825	5854	-0.997648286697948	5854	-1.00971532387274
5855	321.66	5855	-0.997674274719616	5855	-1.00969253070878
5856	321.5	5856	-0.997663390745403	5856	-1.00970529821851
5857	321.33	5857	-0.997643124856946	5857	-1.00971105611505
5858	321.205	5858	-0.997637128538186	5858	-1.00973173924239
5859	321.015	5859	-0.997638666361486	5859	-1.0097521720264
5860	320.89	5860	-0.997644722285802	5860	-1.00974664063096
5861	320.72	5861	-0.997691608014801	5861	-1.00975571259632
5862	320.585	5862	-0.997694850556954	5862	-1.00974947785534
5863	320.435	5863	-0.997675264171817	5863	-1.0097220831426
5864	320.265	5864	-0.99770425631342	5864	-1.00969938534752
5865	320.09	5865	-0.997722841325246	5865	-1.00972842517357
5866	319.97	5866	-0.997733069638361	5866	-1.00976503490501
5867	319.81	5867	-0.997715652895399	5867	-1.00974178873884
5868	319.66	5868	-0.997704458972305	5868	-1.00972402628367
5869	319.525	5869	-0.997722149900816	5869	-1.00975589141299
5870	319.33	5870	-0.997721589608606	5870	-1.00975547417411
5871	319.18	5871	-0.997715724422065	5871	-1.00976453421836
5872	319.01	5872	-0.997683573186084	5872	-1.00977005369268
5873	318.875	5873	-0.997695959220264	5873	-1.00974673599985
5874	318.74	5874	-0.997683430132753	5874	-1.00973392080568
5875	318.6	5875	-0.997688460841535	5875	-1.00974851224537
5876	318.435	5876	-0.997658884565499	5876	-1.00974832150759
5877	318.265	5877	-0.997668993667506	5877	-1.0097262555314
5878	318.075	5878	-0.997677576867323	5878	-1.00972918812467
5879	317.905	5879	-0.997687256809338	5879	-1.00976269836728
5880	317.77	5880	-0.997668004215305	5880	-1.00975171902419
5881	317.615	5881	-0.997671151388571	5881	-1.00978191519799
5882	317.46	5882	-0.997715533684291	5882	-1.00976229304952
5883	317.325	5883	-0.9976869945449	5883	-1.00976038567178
5884	317.16	5884	-0.997680938620584	5884	-1.00972141556039
5885	317.035	5885	-0.997664761673152	5885	-1.00972719729915
5886	316.87	5886	-0.997682917524987	5886	-1.00976540445945
5887	316.725	5887	-0.99768964103151	5887	-1.00974356498436
5888	316.57	5888	-0.997688735027085	5888	-1.00977383268482
5889	316.385	5889	-0.997676134412909	5889	-1.00976652504387
5890	316.245	5890	-0.997689462214847	5890	-1.00976176852064
5891	316.1	5891	-0.997705841821164	5891	-1.00976077906844
5892	315.945	5892	-0.997678971637293	5892	-1.00974779697871
5893	315.78	5893	-0.997647321087968	5893	-1.00972843709468
5894	315.62	5894	-0.997651421950103	5894	-1.0097607433051
5895	315.47	5895	-0.997659945544366	5895	-1.00975992074845
5896	315.31	5896	-0.997713197146563	5896	-1.00976716878386
5897	315.155	5897	-0.997689486057069	5897	-1.00976975566491
5898	315.005	5898	-0.997692537861448	5898	-1.00975815642405
5899	314.87	5899	-0.997694981689174	5899	-1.0097668826772
5900	314.715	5900	-0.997704327840085	5900	-1.00976474879835
5901	314.555	5901	-0.997688997291524	5901	-1.00977565661479
5902	314.405	5902	-0.997699607080186	5902	-1.00976834897383
5903	314.245	5903	-0.99766321192874	5903	-1.00978441863127
5904	314.09	5904	-0.997671282520791	5904	-1.00978514581903
5905	313.925	5905	-0.997722292954146	5905	-1.00978964007782
5906	313.785	5906	-0.997677207312886	5906	-1.00977990053025
5907	313.625	5907	-0.997695327401389	5907	-1.00978035353246
5908	313.47	5908	-0.997654831387808	5908	-1.00983138780804
5909	313.345	5909	-0.997678888189517	5909	-1.00982074225605
5910	313.195	5910	-0.997687018387121	5910	-1.00979003347448
5911	313.01	5911	-0.997688055523766	5911	-1.00979396744106
5912	312.885	5912	-0.99764137245365	5912	-1.00979109445335
5913	312.715	5913	-0.997645151445792	5913	-1.00974459019989
5914	312.58	5914	-0.997630285820554	5914	-1.00979364557107
5915	312.435	5915	-0.997653257801175	5915	-1.00977581158923
5916	312.28	5916	-0.997652041847867	5916	-1.00973197766461
5917	312.14	5917	-0.997671890497444	5917	-1.00971886444266
5918	311.975	5918	-0.997623323891814	5918	-1.00970376039521
5919	311.805	5919	-0.997649967574578	5919	-1.00971913862821
5920	311.65	5920	-0.997675049591821	5920	-1.00974052510109
5921	311.515	5921	-0.997691941805905	5921	-1.0097350413901
5922	311.35	5922	-0.997677350366216	5922	-1.00974073968109
5923	311.2	5923	-0.997666096837568	5923	-1.00971184290837
5924	311.07	5924	-0.997692704757	5924	-1.0097264820325
5925	310.93	5925	-0.997660434309911	5925	-1.00967592460136
5926	310.75	5926	-0.997626840619516	5926	-1.00968467469673
5927	310.625	5927	-0.997633397230488	5927	-1.00966979715038
5928	310.46	5928	-0.997678292133974	5928	-1.00968821526665
5929	310.31	5929	-0.997658550774395	5929	-1.00972331101701
5930	310.16	5930	-0.997691357671473	5930	-1.00972780527581
5931	310.01	5931	-0.997682929446098	5931	-1.00970124504082
5932	309.845	5932	-0.997716332398718	5932	-1.00968851329442
5933	309.685	5933	-0.997674823090715	5933	-1.00971723125048
5934	309.555	5934	-0.997644674601358	5934	-1.00969973105974
5935	309.375	5935	-0.997658073929961	5935	-1.00970674067292
5936	309.245	5936	-0.997650074864576	5936	-1.00972697079805
5937	309.06	5937	-0.997645091840238	5937	-1.00976542830167
5938	308.925	5938	-0.997705019264515	5938	-1.00972756685359
5939	308.785	5939	-0.997680437933928	5939	-1.00969982642863
5940	308.61	5940	-0.997675133039597	5940	-1.00969379434653
5941	308.46	5941	-0.997641873140307	5941	-1.009718578336
5942	308.315	5942	-0.997647976749065	5942	-1.00974265897993
5943	308.16	5943	-0.997667896925307	5943	-1.00971509737163
5944	307.99	5944	-0.997667539291981	5944	-1.00970728904402
5945	307.82	5945	-0.997714496547646	5945	-1.00971234359503
5946	307.685	5946	-0.997693968394751	5946	-1.00973390888457
5947	307.53	5947	-0.99770703393225	5947	-1.00972763838025
5948	307.365	5948	-0.997737826161593	5948	-1.00974052510109
5949	307.225	5949	-0.997741092545968	5949	-1.00976508258946
5950	307.055	5950	-0.99775517137789	5950	-1.00977188954376
5951	306.93	5951	-0.997739256694896	5951	-1.0097584306096
5952	306.79	5952	-0.997737134737164	5952	-1.00971928168154
5953	306.63	5953	-0.997709918841077	5953	-1.00971252241169
5954	306.49	5954	-0.997683716239414	5954	-1.0097025444419
5955	306.315	5955	-0.997691631857023	5955	-1.00972594558251
5956	306.155	5956	-0.997690105954833	5956	-1.00971974660487
5957	306.045	5957	-0.997708130674449	5957	-1.00972909275578
5958	305.86	5958	-0.997697950045777	5958	-1.00972478923476
5959	305.715	5959	-0.99768352550164	5959	-1.00972866359579
5960	305.55	5960	-0.997727061398489	5960	-1.00973203727016
5961	305.39	5961	-0.997729457541772	5961	-1.00970745593957
5962	305.27	5962	-0.997746766994736	5962	-1.00972266727703
5963	305.11	5963	-0.997739507038224	5963	-1.00972322756924
5964	304.955	5964	-0.997751070515755	5964	-1.00972090295262
5965	304.8	5965	-0.997752155336843	5965	-1.009713631075
5966	304.635	5966	-0.997722257190814	5966	-1.00969764486534
5967	304.515	5967	-0.997697199015793	5967	-1.00970256828412
5968	304.345	5968	-0.997671389810788	5968	-1.00971040045396
5969	304.2	5969	-0.997685516327153	5969	-1.00968465085451
5970	304.035	5970	-0.997712100404364	5970	-1.0096678420882
5971	303.88	5971	-0.997721112764172	5971	-1.00967587691691
5972	303.775	5972	-0.997731078812848	5972	-1.00972493228809
5973	303.605	5973	-0.997704482814526	5973	-1.00970733672847
5974	303.43	5974	-0.997752834840162	5974	-1.00972931925689
5975	303.29	5975	-0.99773208018616	5975	-1.0097313100824
5976	303.16	5976	-0.997711790455482	5976	-1.00974298084993
5977	303.015	5977	-0.997712803749904	5977	-1.00971519274052
5978	302.88	5978	-0.997732986190585	5978	-1.00973079747463
5979	302.705	5979	-0.997724391069657	5979	-1.00972185664149
5980	302.575	5980	-0.997740770675975	5980	-1.00973578049897
5981	302.42	5981	-0.997726775291829	5981	-1.00972619592584
5982	302.25	5982	-0.997729958228427	5982	-1.00970619230182
5983	302.095	5983	-0.997750402933547	5983	-1.00973380159457
5984	301.935	5984	-0.997750379091325	5984	-1.00971947241932
5985	301.79	5985	-0.997747255760281	5985	-1.00970172188525
5986	301.63	5986	-0.997773529888609	5986	-1.00971484702831
5987	301.485	5987	-0.997753836213474	5987	-1.00970194838636
5988	301.36	5988	-0.997717703326467	5988	-1.00969576132982
5989	301.21	5989	-0.997730339703975	5989	-1.00969503414206
5990	301.04	5990	-0.997731913290608	5990	-1.00971819686046
5991	300.925	5991	-0.997751511596857	5991	-1.00970523861295
5992	300.745	5992	-0.997739971961547	5992	-1.00967902409018
5993	300.615	5993	-0.997747684920271	5993	-1.00971981813153
5994	300.44	5994	-0.997721410791943	5994	-1.0097149543183
5995	300.285	5995	-0.997711194399939	5995	-1.00973314593347
5996	300.11	5996	-0.997739542801556	5996	-1.00970675259403
5997	299.99	5997	-0.997772123197528	5997	-1.00970193646525
5998	299.815	5998	-0.997780885214008	5998	-1.0097306544213
5999	299.665	5999	-0.997767664702068	5999	-1.00969510566873
6000	299.51	6000	-0.997743178740368	6000	-1.00971090114061
6001	299.38	6001	-0.99781445506218	6001	-1.0097047379263
6002	299.24	6002	-0.997818460555428	6002	-1.00967402914473
6003	299.1	6003	-0.997747494182498	6003	-1.00968720197223
6004	298.93	6004	-0.997744990749218	6004	-1.00968599794003
6005	298.775	6005	-0.997745515278096	6005	-1.00968415016785
6006	298.62	6006	-0.997735954547188	6006	-1.00968040693904
6007	298.475	6007	-0.997751094357977	6007	-1.00966099937057
6008	298.305	6008	-0.997728217746242	6008	-1.00969802634089
6009	298.165	6009	-0.997718060959792	6009	-1.0097217612726
6010	297.995	6010	-0.997720469024185	6010	-1.00974774929427
6011	297.865	6011	-0.9977297078851	6011	-1.00978087806134
6012	297.715	6012	-0.997718215934234	6012	-1.00982074225605
6013	297.575	6013	-0.997731889448387	6013	-1.00977790970474
6014	297.425	6014	-0.99774751802472	6014	-1.00974902485313
6015	297.265	6015	-0.997700978007935	6015	-1.00977445258259
6016	297.145	6016	-0.997709668497749	6016	-1.00976462958724
6017	296.98	6017	-0.997672462710765	6017	-1.0097383435378
6018	296.83	6018	-0.99766014820325	6018	-1.00972786488136
6019	296.665	6019	-0.997714186598764	6019	-1.00975792992294
6020	296.525	6020	-0.99773485780499	6020	-1.00973949988556
6021	296.345	6021	-0.997709513523308	6021	-1.00976276989395
6022	296.2	6022	-0.997706235217822	6022	-1.00975229123751
6023	296.06	6023	-0.997722829404135	6023	-1.00976229304952
6024	295.935	6024	-0.997712314984359	6024	-1.00978634985122
6025	295.805	6025	-0.99770732003891	6025	-1.00976342555505
6026	295.62	6026	-0.997710550659953	6026	-1.00979089179446
6027	295.47	6027	-0.997696686408026	6027	-1.00978176022354
6028	295.315	6028	-0.99773249742504	6028	-1.00977103122377
6029	295.18	6029	-0.997745062275883	6029	-1.00979363364996
6030	295.01	6030	-0.997709489681086	6030	-1.00975251773861
6031	294.87	6031	-0.997705066948959	6031	-1.00972080758373
6032	294.715	6032	-0.997749902246891	6032	-1.00974796387427
6033	294.6	6033	-0.997716856927596	6033	-1.00975508077745
6034	294.425	6034	-0.99772665608072	6034	-1.00975661860075
6035	294.275	6035	-0.997763349259937	6035	-1.00976175659953
6036	294.125	6036	-0.997747672999161	6036	-1.0097636997406
6037	293.98	6037	-0.997773672941939	6037	-1.00978868638895
6038	293.855	6038	-0.997749175059129	6038	-1.00979406280995
6039	293.695	6039	-0.997688138971542	6039	-1.00980410038529
6040	293.535	6040	-0.997723008220798	6040	-1.00980673495079
6041	293.37	6041	-0.99770299267567	6041	-1.009807402533
6042	293.255	6042	-0.997708893625544	6042	-1.00982061112383
6043	293.095	6043	-0.997706735904478	6043	-1.0097899500267
6044	292.94	6044	-0.997729898622873	6044	-1.00978156948577
6045	292.815	6045	-0.997721196211948	6045	-1.00979710269322
6046	292.64	6046	-0.997708440623331	6046	-1.00983442769131
6047	292.525	6047	-0.997700226977951	6047	-1.00984537127108
6048	292.355	6048	-0.997714842259861	6048	-1.00980339703975
6049	292.215	6049	-0.997707784962234	6049	-1.00981876335164
6050	292.1	6050	-0.997673511768521	6050	-1.00983052948806
6051	291.935	6051	-0.997735894941634	6051	-1.00979798485542
6052	291.765	6052	-0.997759415293355	6052	-1.00975812066072
6053	291.61	6053	-0.997738100347143	6053	-1.0097941224155
6054	291.475	6054	-0.997718919279774	6054	-1.00978699359121
6055	291.325	6055	-0.997657978561074	6055	-1.00978019855802
6056	291.185	6056	-0.99772373540856	6056	-1.00978675516899
6057	291.075	6057	-0.997708869783322	6057	-1.00977763551919
6058	290.915	6058	-0.997740389200427	6058	-1.00975916971847
6059	290.8	6059	-0.997767879282063	6059	-1.00975895513848
6060	290.63	6060	-0.997746099412528	6060	-1.00977640764477
6061	290.5	6061	-0.997726596475166	6061	-1.00981089541848
6062	290.325	6062	-0.997697222858015	6062	-1.00980889267186
6063	290.175	6063	-0.997706425955596	6063	-1.00980127508202
6064	290.055	6064	-0.997720981631952	6064	-1.00982388942931
6065	289.915	6065	-0.997748364423591	6065	-1.00982403248264
6066	289.78	6066	-0.997739375906004	6066	-1.00979335946441
6067	289.59	6067	-0.997740162699321	6067	-1.00979535028992
6068	289.47	6068	-0.997740103093767	6068	-1.00977503671702
6069	289.31	6069	-0.997763408865492	6069	-1.00975673781186
6070	289.19	6070	-0.997771753643092	6070	-1.00975276808194
6071	289.06	6071	-0.997719670309758	6071	-1.00976914768826
6072	288.895	6072	-0.997723330090791	6072	-1.00973808127337
6073	288.72	6073	-0.997753550106813	6073	-1.00973434996567
6074	288.565	6074	-0.997730709258411	6074	-1.00976588130388
6075	288.46	6075	-0.9977369559205	6075	-1.00973315785458
6076	288.29	6076	-0.997720409418631	6076	-1.00974457827878
6077	288.165	6077	-0.997733784905013	6077	-1.00972304875258
6078	288.03	6078	-0.997731424525063	6078	-1.0097354824712
6079	287.845	6079	-0.997711850061036	6079	-1.00972408588922
6080	287.7	6080	-0.997715032997635	6080	-1.00972947423133
6081	287.605	6081	-0.997747589551385	6081	-1.00977001792935
6082	287.45	6082	-0.997775341897459	6082	-1.00978944934005
6083	287.29	6083	-0.997761692225528	6083	-1.00978623064012
6084	287.15	6084	-0.997785152971695	6084	-1.0097703994049
6085	287.015	6085	-0.997743011844816	6085	-1.00979545757992
6086	286.875	6086	-0.997672820344091	6086	-1.00976654888609
6087	286.71	6087	-0.997721875715267	6087	-1.00975878824292
6088	286.54	6088	-0.997716165503166	6088	-1.00974783274205
6089	286.405	6089	-0.997676897364004	6089	-1.00974743934539
6090	286.27	6090	-0.997686589227131	6090	-1.00972586213474
6091	286.12	6091	-0.997743095292592	6091	-1.0097145132372
6092	285.98	6092	-0.997750128747997	6092	-1.00975233892195
6093	285.86	6093	-0.997708655203327	6093	-1.00975076533532
6094	285.7	6094	-0.997738112268254	6094	-1.0097573338674
6095	285.565	6095	-0.997724033436332	6095	-1.00973961909667
6096	285.415	6096	-0.997694743266957	6096	-1.00972219043259
6097	285.27	6097	-0.997685897802701	6097	-1.00972681582361
6098	285.11	6098	-0.997686923018235	6098	-1.00973301480125
6099	284.995	6099	-0.997674465457389	6099	-1.00974115691997
6100	284.84	6100	-0.997732807373922	6100	-1.00980197842756
6101	284.685	6101	-0.997732926585031	6101	-1.00979887893874
6102	284.565	6102	-0.997727728980698	6102	-1.00977393997482
6103	284.405	6103	-0.997722304875258	6103	-1.00975940814069
6104	284.245	6104	-0.997727383268482	6104	-1.00976396200504
6105	284.105	6105	-0.997709084363317	6105	-1.00976259107729
6106	283.975	6106	-0.997697520885786	6106	-1.00974237287327
6107	283.835	6107	-0.99768296520943	6107	-1.00973035639353
6108	283.67	6108	-0.997730780785077	6108	-1.00976191157397
6109	283.53	6109	-0.99773708705272	6109	-1.00977571622034
6110	283.4	6110	-0.997783066777295	6110	-1.00976898079271
6111	283.215	6111	-0.997761274986649	6111	-1.00974753471428
6112	283.095	6112	-0.997780837529564	6112	-1.00975976577401
6113	282.95	6113	-0.997758044365606	6113	-1.00972754301137
6114	282.815	6114	-0.997756136987869	6114	-1.00973527981231
6115	282.67	6115	-0.997754825665675	6115	-1.00972556410697
6116	282.525	6116	-0.99775796091783	6116	-1.00971555037385
6117	282.415	6117	-0.997751606965744	6117	-1.00972102216373
6118	282.225	6118	-0.99773304579614	6118	-1.00972654163806
6119	282.09	6119	-0.997728158140688	6119	-1.00972173743038
6120	281.925	6120	-0.99777451934081	6120	-1.00975521190967
6121	281.775	6121	-0.997769703212024	6121	-1.00974495975433
6122	281.665	6122	-0.997751046673533	6122	-1.00971817301823
6123	281.52	6123	-0.997748328660258	6123	-1.00974952553979
6124	281.375	6124	-0.997688770790417	6124	-1.00977243791486
6125	281.235	6125	-0.997706986247807	6125	-1.00978129530022
6126	281.09	6126	-0.997720266365301	6126	-1.00974805924315
6127	280.94	6127	-0.997773994811933	6127	-1.00972854438468
6128	280.795	6128	-0.99777673666743	6128	-1.00973722295338
6129	280.68	6129	-0.997810187304494	6129	-1.00973623350118
6130	280.51	6130	-0.997796692607004	6130	-1.00972282225147
6131	280.39	6131	-0.997812142366674	6131	-1.00973505331121
6132	280.235	6132	-0.997809960803388	6132	-1.00977041132601
6133	280.08	6133	-0.997820928225376	6133	-1.00975771534295
6134	279.92	6134	-0.997828390840772	6134	-1.00976659657054
6135	279.825	6135	-0.997790267128252	6135	-1.00978190327688
6136	279.69	6136	-0.997787787537194	6136	-1.00976577401389
6137	279.52	6137	-0.997762049858854	6137	-1.00974410143435
6138	279.365	6138	-0.997791542687114	6138	-1.00975392442969
6139	279.245	6139	-0.997743405241474	6139	-1.0097557960441
6140	279.105	6140	-0.997731007286183	6140	-1.00975281576638
6141	278.965	6141	-0.997730852311742	6141	-1.00974336232547
6142	278.81	6142	-0.997730876153964	6142	-1.00973179884794
6143	278.68	6143	-0.997751070515755	6143	-1.00975185015641
6144	278.53	6144	-0.997746635862516	6144	-1.00975410324636
6145	278.405	6145	-0.997775639925231	6145	-1.00975165941863
6146	278.245	6146	-0.99773708705272	6146	-1.00976189965286
6147	278.115	6147	-0.997768940260929	6147	-1.00972836556802
6148	277.955	6148	-0.997781946192874	6148	-1.0097080281529
6149	277.83	6149	-0.99775434882124	6149	-1.00972191624704
6150	277.685	6150	-0.997726417658503	6150	-1.00972109369039
6151	277.54	6151	-0.997743548294805	6151	-1.00971656366827
6152	277.405	6152	-0.99776338502327	6152	-1.00972117713817
6153	277.255	6153	-0.997775556477455	6153	-1.0097158245594
6154	277.135	6154	-0.997752977893492	6154	-1.00971473973831
6155	277	6155	-0.997758568894484	6155	-1.0097037484741
6156	276.865	6156	-0.997752059967956	6156	-1.00971237935836
6157	276.745	6157	-0.997791053921569	6157	-1.00971018587396
6158	276.575	6158	-0.997769512474251	6158	-1.00972350175479
6159	276.43	6159	-0.997769584000915	6159	-1.00974087081331
6160	276.29	6160	-0.997748543240254	6160	-1.00978025816358
6161	276.155	6161	-0.997749842641337	6161	-1.00978184367132
6162	276	6162	-0.997777141985199	6162	-1.00973815280003
6163	275.86	6163	-0.997720826657511	6163	-1.00973419499123
6164	275.715	6164	-0.997698867971313	6164	-1.00976400968948
6165	275.585	6165	-0.997773041123064	6165	-1.00974172913329
6166	275.455	6166	-0.997760142481117	6166	-1.00976374742504
6167	275.325	6167	-0.997812953002213	6167	-1.00977835078584
6168	275.175	6168	-0.997785892080568	6168	-1.00979593442435
6169	275.03	6169	-0.997750247959106	6169	-1.00979315680552
6170	274.87	6170	-0.997717274166476	6170	-1.00980494678416
6171	274.78	6171	-0.997731329156176	6171	-1.00979171435111
6172	274.605	6172	-0.997772552357519	6172	-1.00978180790799
6173	274.455	6173	-0.997794880598154	6173	-1.0097494301709
6174	274.37	6174	-0.997795917734798	6174	-1.00973105973907
6175	274.205	6175	-0.997777475776303	6175	-1.0097869816701
6176	274.045	6176	-0.997741211757077	6176	-1.00976287718395
6177	273.94	6177	-0.997700167372397	6177	-1.00977134117266
6178	273.795	6178	-0.997742284657054	6178	-1.0097588716907
6179	273.67	6179	-0.997750343327993	6179	-1.00974765392538
6180	273.545	6180	-0.997741462100404	6180	-1.00974972819867
6181	273.4	6181	-0.997735883020523	6181	-1.00976702573053
6182	273.255	6182	-0.997742189288167	6182	-1.00975819218738
6183	273.085	6183	-0.997752131494621	6183	-1.00976538061723
6184	272.96	6184	-0.997744430457008	6184	-1.00977916142138
6185	272.81	6185	-0.997725905050736	6185	-1.00973669842451
6186	272.675	6186	-0.99777270733196	6186	-1.00977067359045
6187	272.54	6187	-0.997799494068055	6187	-1.00976573825055
6188	272.425	6188	-0.997795393205921	6188	-1.00974276626993
6189	272.275	6189	-0.997780134184024	6189	-1.00975145675975
6190	272.125	6190	-0.997762669756619	6190	-1.00977236638819
6191	272.01	6191	-0.99777785725185	6191	-1.00975871671626
6192	271.875	6192	-0.997777201590753	6192	-1.00975286345083
6193	271.725	6193	-0.997743929770352	6193	-1.00975269655528
6194	271.585	6194	-0.997726036182956	6194	-1.00976110093843
6195	271.475	6195	-0.997735859178302	6195	-1.00978572995346
6196	271.34	6196	-0.997760214007782	6196	-1.00976609588388
6197	271.2	6197	-0.99774780413138	6197	-1.009796649691
6198	271.05	6198	-0.9977432145037	6198	-1.009781486038
6199	270.92	6199	-0.997717977512017	6199	-1.00976951724269
6200	270.74	6200	-0.997719443808652	6200	-1.00972470578698
6201	270.615	6201	-0.997745336461433	6201	-1.00976876621271
6202	270.525	6202	-0.997719026569772	6202	-1.00978528887236
6203	270.35	6203	-0.997712934882124	6203	-1.00974534122988
6204	270.22	6204	-0.997728193904021	6204	-1.00975860942626
6205	270.1	6205	-0.997739018272679	6205	-1.00977737325475
6206	269.94	6206	-0.99772164921416	6206	-1.00974766584649
6207	269.815	6207	-0.997714234283207	6207	-1.0097418483444
6208	269.67	6208	-0.997728646906233	6208	-1.00975618944076
6209	269.525	6209	-0.997698665312429	6209	-1.00973430228122
6210	269.41	6210	-0.997716439688716	6210	-1.00973618581674
6211	269.26	6211	-0.997712589169909	6211	-1.00975525959411
6212	269.13	6212	-0.997704494735638	6212	-1.0097439345388
6213	269.015	6213	-0.997723342011902	6213	-1.00973663881895
6214	268.875	6214	-0.997721768425269	6214	-1.00975566491188
6215	268.715	6215	-0.997704137102312	6215	-1.00973595931563
6216	268.6	6216	-0.997722161821927	6216	-1.00973499370565
6217	268.465	6217	-0.997749353875792	6217	-1.00972607671473
6218	268.325	6218	-0.99775351434348	6218	-1.00971159256504
6219	268.17	6219	-0.997720922026398	6219	-1.00973564936675
6220	268.075	6220	-0.997700894560159	6220	-1.00970962558175
6221	267.92	6221	-0.997691977569238	6221	-1.00970634727626
6222	267.775	6222	-0.997667575055314	6222	-1.00968369716564
6223	267.65	6223	-0.997704506656748	6223	-1.00969467650874
6224	267.49	6224	-0.997686779964904	6224	-1.00972035458152
6225	267.35	6225	-0.99768407387274	6225	-1.0097078135729
6226	267.265	6226	-0.997682679102769	6226	-1.00967483978027
6227	267.125	6227	-0.997697902361334	6227	-1.00966157158389
6228	266.97	6228	-0.99770439936675	6228	-1.00970049401083
6229	266.825	6229	-0.997689581425955	6229	-1.0096944142443
6230	266.71	6230	-0.997736896314946	6230	-1.00968460317006
6231	266.58	6231	-0.997746671625849	6231	-1.00972179703594
6232	266.415	6232	-0.99775504024567	6232	-1.00970335507744
6233	266.3	6233	-0.99775684033341	6233	-1.0097215347715
6234	266.155	6234	-0.997768093862059	6234	-1.00972424086366
6235	266.035	6235	-0.997744168192569	6235	-1.00977262865263
6236	265.88	6236	-0.997749341954681	6236	-1.00973327706569
6237	265.755	6237	-0.99778509336614	6237	-1.00973786669337
6238	265.635	6238	-0.9977692382887	6238	-1.00970008869306
6239	265.495	6239	-0.997803189612421	6239	-1.00971732661936
6240	265.34	6240	-0.997791614213779	6240	-1.00974268282216
6241	265.235	6241	-0.997730208571756	6241	-1.00975866903182
6242	265.095	6242	-0.997785999370566	6242	-1.00975219586862
6243	264.945	6243	-0.997737301632716	6243	-1.00976470111391
6244	264.805	6244	-0.997723628118563	6244	-1.00975599870298
6245	264.655	6245	-0.997694612134737	6245	-1.00974816653315
6246	264.545	6246	-0.997717107270924	6246	-1.00974039396887
6247	264.445	6247	-0.997728634985122	6247	-1.00973172732128
6248	264.28	6248	-0.99773764734493	6248	-1.00976069562066
6249	264.18	6249	-0.997758366235599	6249	-1.00974008401999
6250	264	6250	-0.997720862420844	6250	-1.00975372177081
6251	263.895	6251	-0.99770717698558	6251	-1.00978603990234
6252	263.75	6252	-0.997727776665141	6252	-1.00977212796597
6253	263.645	6253	-0.997734130617227	6253	-1.00974652141985
6254	263.505	6254	-0.997740532253757	6254	-1.00970083972305
6255	263.35	6255	-0.997735286964981	6255	-1.00971272507057
6256	263.245	6256	-0.997748447871366	6256	-1.00972331101701
6257	263.115	6257	-0.997755529011215	6257	-1.00973977407111
6258	262.96	6258	-0.997766126878767	6258	-1.00974360074769
6259	262.825	6259	-0.997767760070955	6259	-1.00973685339895
6260	262.695	6260	-0.99774236810483	6260	-1.00972668469139
6261	262.555	6261	-0.997717858300908	6261	-1.00972021152819
6262	262.415	6262	-0.997700048161288	6262	-1.00972693503471
6263	262.32	6263	-0.997698462653544	6263	-1.00975490196078
6264	262.18	6264	-0.997737766556039	6264	-1.00973882038224
6265	262.045	6265	-0.997713220988784	6265	-1.00972643434806
6266	261.9	6266	-0.997691894121462	6266	-1.00973523212787
6267	261.79	6267	-0.997697556649119	6267	-1.00975087262532
6268	261.645	6268	-0.997671520943008	6268	-1.00976803902495
6269	261.53	6269	-0.997727252136263	6269	-1.00977638380255
6270	261.39	6270	-0.99774209391928	6270	-1.00975921740291
6271	261.25	6271	-0.997749914168002	6271	-1.00978605182345
6272	261.11	6272	-0.997753752765698	6272	-1.00978418020905
6273	260.985	6273	-0.997720612077516	6273	-1.0097735823415
6274	260.835	6274	-0.997711742771038	6274	-1.00976192349508
6275	260.715	6275	-0.997704447051194	6275	-1.00978011511025
6276	260.595	6276	-0.997683442053864	6276	-1.00976946955825
6277	260.445	6277	-0.997699046787976	6277	-1.00979996375982
6278	260.33	6278	-0.997741223678188	6278	-1.00975064612421
6279	260.2	6279	-0.997716964217594	6279	-1.00979306143664
6280	260.025	6280	-0.997708655203327	6280	-1.00980228837644
6281	259.895	6281	-0.997696030746929	6281	-1.00981097886625
6282	259.79	6282	-0.99768519445716	6282	-1.00980511367971
6283	259.685	6283	-0.997676956969558	6283	-1.00980231221866
6284	259.535	6284	-0.997726429579613	6284	-1.00980162079423
6285	259.415	6285	-0.997753728923476	6285	-1.00978295233463
6286	259.29	6286	-0.997725249389639	6286	-1.00978656443122
6287	259.15	6287	-0.997759951743343	6287	-1.00978432326238
6288	259.015	6288	-0.99772373540856	6288	-1.0097793998436
6289	258.92	6289	-0.997766293774319	6289	-1.00977423800259
6290	258.75	6290	-0.99773639562829	6290	-1.009749871252
6291	258.64	6291	-0.99773166294728	6291	-1.00978578955901
6292	258.47	6292	-0.997754718375677	6292	-1.00977948329137
6293	258.33	6293	-0.997719074254215	6293	-1.00978905594339
6294	258.225	6294	-0.997690070191501	6294	-1.00976153009842
6295	258.075	6295	-0.99768115320058	6295	-1.00973575665675
6296	257.955	6296	-0.997756113145647	6296	-1.00972855630579
6297	257.83	6297	-0.997764028763256	6297	-1.0097157172694
6298	257.685	6298	-0.99773361800946	6298	-1.00973307440681
6299	257.545	6299	-0.997729064145113	6299	-1.00974647373541
6300	257.415	6300	-0.997745264934768	6300	-1.0097646891928
6301	257.295	6301	-0.997765709639887	6301	-1.00977605001144
6302	257.14	6302	-0.997748388265812	6302	-1.00977482213703
6303	257.005	6303	-0.997731901369497	6303	-1.00979113021668
6304	256.87	6304	-0.997705543793393	6304	-1.00980852311742
6305	256.745	6305	-0.997698319600214	6305	-1.00979350251774
6306	256.62	6306	-0.997727574006256	6306	-1.00980017833982
6307	256.485	6307	-0.997736407549401	6307	-1.00980625810636
6308	256.335	6308	-0.997748960479133	6308	-1.00979120174334
6309	256.2	6309	-0.997779681181811	6309	-1.0097642481117
6310	256.07	6310	-0.997752965972381	6310	-1.00977574006256
6311	255.935	6311	-0.997730506599527	6311	-1.00976515411612
6312	255.795	6312	-0.997717429140917	6312	-1.00973948796445
6313	255.685	6313	-0.997734881647211	6313	-1.00973116702907
6314	255.525	6314	-0.997694481002518	6314	-1.00978044890135
6315	255.405	6315	-0.997718621252003	6315	-1.00978921091783
6316	255.265	6316	-0.997759534504463	6316	-1.00975328068971
6317	255.155	6317	-0.99775030756466	6317	-1.00974261129549
6318	255.025	6318	-0.99773889906157	6318	-1.00973847467002
6319	254.88	6319	-0.997742773422599	6319	-1.00977028019379
6320	254.785	6320	-0.997723008220798	6320	-1.00973550631342
6321	254.635	6321	-0.997714484626535	6321	-1.0097213201915
6322	254.475	6322	-0.997745551041428	6322	-1.00971262970169
6323	254.365	6323	-0.997732485503929	6323	-1.0097027590219
6324	254.25	6324	-0.997729588673991	6324	-1.00974256361105
6325	254.115	6325	-0.997681188963913	6325	-1.00973376583124
6326	254.005	6326	-0.997637283512627	6326	-1.00972509918364
6327	253.875	6327	-0.997690642404822	6327	-1.00975494964523
6328	253.745	6328	-0.997674465457389	6328	-1.00974621147097
6329	253.635	6329	-0.997675192645152	6329	-1.00969341287099
6330	253.495	6330	-0.997699630922408	6330	-1.00969580901427
6331	253.37	6331	-0.997669220168612	6331	-1.00972499189364
6332	253.26	6332	-0.9976906185626	6332	-1.00971752927825
6333	253.1	6333	-0.997688556210422	6333	-1.00967264629587
6334	252.985	6334	-0.997705353055619	6334	-1.00966949912261
6335	252.87	6335	-0.997691679541467	6335	-1.00966563668269
6336	252.73	6336	-0.99768797207599	6336	-1.00967765316243
6337	252.59	6337	-0.997757495994506	6337	-1.00963663261997
6338	252.47	6338	-0.997739495117113	6338	-1.00965931849393
6339	252.32	6339	-0.997726966029602	6339	-1.00970653801404
6340	252.19	6340	-0.997734464408331	6340	-1.00970593003738
6341	252.045	6341	-0.997735167753872	6341	-1.00968071688792
6342	251.935	6342	-0.997738446059358	6342	-1.00970398689632
6343	251.84	6343	-0.997751750019074	6343	-1.00969757333867
6344	251.685	6344	-0.997752560654612	6344	-1.0097119859617
6345	251.56	6345	-0.997773863679713	6345	-1.00972816290913
6346	251.43	6346	-0.997743083371481	6346	-1.00972412165255
6347	251.315	6347	-0.997779454680705	6347	-1.00974917982757
6348	251.195	6348	-0.997782637617304	6348	-1.00969570172427
6349	251.045	6349	-0.997750593671321	6349	-1.00970829041733
6350	250.925	6350	-0.997735966468299	6350	-1.00975885976959
6351	250.795	6351	-0.997748066395819	6351	-1.0097471174754
6352	250.655	6352	-0.997762073701076	6352	-1.00977212796597
6353	250.5	6353	-0.997805549992371	6353	-1.00972215466926
6354	250.385	6354	-0.997771467536431	6354	-1.00971388141833
6355	250.295	6355	-0.997776140611887	6355	-1.0097258263714
6356	250.155	6356	-0.997823825055314	6356	-1.00975509269856
6357	250.025	6357	-0.997839310578317	6357	-1.00974203908217
6358	249.89	6358	-0.99783921520943	6358	-1.00975100375753
6359	249.765	6359	-0.9978291895552	6359	-1.00970289015412
6360	249.62	6360	-0.997785009918364	6360	-1.00973300288014
6361	249.485	6361	-0.997797240978103	6361	-1.00975317339971
6362	249.395	6362	-0.997764112211032	6362	-1.00975467545968
6363	249.28	6363	-0.997746051728084	6363	-1.0097196750782
6364	249.125	6364	-0.997754885271229	6364	-1.00970182917525
6365	249.005	6365	-0.997765101663233	6365	-1.00972796025025
6366	248.875	6366	-0.997770156214237	6366	-1.00972468194476
6367	248.745	6367	-0.997763694972152	6367	-1.00974499551766
6368	248.64	6368	-0.997746659704738	6368	-1.00973560168231
6369	248.52	6369	-0.997764720187686	6369	-1.00973400425345
6370	248.38	6370	-0.9977724212253	6370	-1.00975317339971
6371	248.255	6371	-0.997797860875868	6371	-1.00974211060884
6372	248.11	6372	-0.997782947566186	6372	-1.00973891575113
6373	247.99	6373	-0.997775580319677	6373	-1.00973911841001
6374	247.91	6374	-0.997756804570077	6374	-1.00972689927138
6375	247.75	6375	-0.99779106584268	6375	-1.00974444714656
6376	247.63	6376	-0.997765709639887	6376	-1.00975167133974
6377	247.5	6377	-0.997786154345006	6377	-1.00972365672923
6378	247.37	6378	-0.997802665083543	6378	-1.00975795376516
6379	247.25	6379	-0.997793235484856	6379	-1.00973499370565
6380	247.14	6380	-0.99778759679942	6380	-1.00972552834363
6381	247.04	6381	-0.997823515106432	6381	-1.00971829222934
6382	246.89	6382	-0.997802021343557	6382	-1.00971994926375
6383	246.775	6383	-0.997806610971237	6383	-1.00974451867323
6384	246.62	6384	-0.997774960421912	6384	-1.00979000963226
6385	246.52	6385	-0.997736765182727	6385	-1.00980021410315
6386	246.405	6386	-0.997752131494621	6386	-1.00975223163195
6387	246.255	6387	-0.997770156214237	6387	-1.00977137693599
6388	246.14	6388	-0.997733713378347	6388	-1.00979962996872
6389	246.01	6389	-0.997738887140459	6389	-1.00977002985046
6390	245.875	6390	-0.997776998931868	6390	-1.00973142929351
6391	245.76	6391	-0.997794022278172	6391	-1.00971718356603
6392	245.65	6392	-0.997825899328603	6392	-1.009718792916
6393	245.52	6393	-0.997867551689937	6393	-1.00976086251621
6394	245.405	6394	-0.997837248226139	6394	-1.00975485427634
6395	245.24	6395	-0.997822132257572	6395	-1.00977383268482
6396	245.14	6396	-0.997798671511406	6396	-1.00976225728618
6397	245.045	6397	-0.997785212577249	6397	-1.00974017938888
6398	244.92	6398	-0.997783090619516	6398	-1.00969306715877
6399	244.775	6399	-0.997761906805524	6399	-1.00972769798581
6400	244.67	6400	-0.997731782158389	6400	-1.00973088092241
6401	244.515	6401	-0.99775253681239	6401	-1.00973837930114
6402	244.365	6402	-0.997767128252079	6402	-1.00972536144808
6403	244.245	6403	-0.997764946688792	6403	-1.00971750543603
6404	244.155	6404	-0.997780420290684	6404	-1.00969468842985
6405	244.025	6405	-0.997795130941482	6405	-1.00971513313497
6406	243.895	6406	-0.997804906252384	6406	-1.00973469567788
6407	243.76	6407	-0.997778047989624	6407	-1.00971847104601
6408	243.62	6408	-0.997780301079576	6408	-1.00968406672007
6409	243.485	6409	-0.997769285973144	6409	-1.00967034552148
6410	243.38	6410	-0.997793032825971	6410	-1.00971218862058
6411	243.225	6411	-0.997785915922789	6411	-1.00969026569772
6412	243.15	6412	-0.997763504234379	6412	-1.0097038557641
6413	243.02	6413	-0.997767235542077	6413	-1.0097317511635
6414	242.905	6414	-0.997773529888609	6414	-1.00971442978943
6415	242.78	6415	-0.997774316681926	6415	-1.00971799420157
6416	242.64	6416	-0.997792412928206	6416	-1.00974034628443
6417	242.51	6417	-0.997749663824674	6417	-1.00972263151369
6418	242.395	6418	-0.997748531319142	6418	-1.00973269293126
6419	242.275	6419	-0.997752656023499	6419	-1.00975127794308
6420	242.145	6420	-0.997798206588083	6420	-1.00969839589532
6421	242.01	6421	-0.997774829289693	6421	-1.00969369897765
6422	241.92	6422	-0.99776017824445	6422	-1.00971266546502
6423	241.785	6423	-0.99773723010605	6423	-1.00970371271077
6424	241.635	6424	-0.997747315365835	6424	-1.00970688372625
6425	241.53	6425	-0.997770966849775	6425	-1.0096983720531
6426	241.395	6426	-0.997753466659037	6426	-1.00973256179904
6427	241.285	6427	-0.997791816872664	6427	-1.00977045901045
6428	241.165	6428	-0.997803404192416	6428	-1.00976148241398
6429	241.045	6429	-0.997794761387045	6429	-1.0097275787747
6430	240.945	6430	-0.997805108911269	6430	-1.00972321564813
6431	240.795	6431	-0.997814538509957	6431	-1.00974103770886
6432	240.665	6432	-0.997811069466697	6432	-1.00971155680171
6433	240.545	6433	-0.997793879224842	6433	-1.00971168793393
6434	240.43	6434	-0.997798564221409	6434	-1.0096937585832
6435	240.27	6435	-0.997812809948882	6435	-1.00967622262913
6436	240.185	6436	-0.99778690537499	6436	-1.00968327992676
6437	240.04	6437	-0.997765924219883	6437	-1.0096805857557
6438	239.94	6438	-0.997762180991073	6438	-1.00966799706264
6439	239.815	6439	-0.997776140611887	6439	-1.00970947060731
6440	239.685	6440	-0.997784497310597	6440	-1.00971413176165
6441	239.555	6441	-0.997777809567407	6441	-1.00969707265202
6442	239.45	6442	-0.997785868238346	6442	-1.00972372825589
6443	239.315	6443	-0.997823288605325	6443	-1.00971843528267
6444	239.22	6444	-0.997778119516289	6444	-1.00972431239033
6445	239.06	6445	-0.997703433756771	6445	-1.00972037842374
6446	238.975	6446	-0.997718811989776	6446	-1.009723954757
6447	238.855	6447	-0.997731460288396	6447	-1.00971359531167
6448	238.74	6448	-0.997758115892271	6448	-1.00976346131838
6449	238.605	6449	-0.997725773918517	6449	-1.00973991712444
6450	238.495	6450	-0.997703648336767	6450	-1.00976764562829
6451	238.36	6451	-0.997683465896086	6451	-1.00978135490578
6452	238.23	6452	-0.997683096341649	6452	-1.00975264887083
6453	238.115	6453	-0.997663474193179	6453	-1.00975673781186
6454	237.97	6454	-0.997681892309453	6454	-1.00976793173495
6455	237.895	6455	-0.997698331521324	6455	-1.00974947785534
6456	237.765	6456	-0.997664713988709	6456	-1.00975596293965
6457	237.635	6457	-0.997710848687724	6457	-1.00975397211414
6458	237.5	6458	-0.99772693026627	6458	-1.00971037661173
6459	237.365	6459	-0.997723723487449	6459	-1.00972377594034
6460	237.26	6460	-0.997712934882124	6460	-1.0097155026894
6461	237.17	6461	-0.997706843194476	6461	-1.0096983720531
6462	237.03	6462	-0.997685099088274	6462	-1.00970763475624
6463	236.91	6463	-0.997693384260319	6463	-1.00971175946059
6464	236.785	6464	-0.99770717698558	6464	-1.00968745231556
6465	236.645	6465	-0.997739816987106	6465	-1.00965307183185
6466	236.56	6466	-0.997741414415961	6466	-1.00968176594568
6467	236.425	6467	-0.997711504348821	6467	-1.00967412451362
6468	236.285	6468	-0.997656929503319	6468	-1.00972925965133
6469	236.18	6469	-0.997642588406958	6469	-1.00976606012055
6470	236.035	6470	-0.997712946803235	6470	-1.00974863145647
6471	235.935	6471	-0.997704709315633	6471	-1.00974792811093
6472	235.82	6472	-0.99771316138323	6472	-1.00972253614481
6473	235.69	6473	-0.997702742332341	6473	-1.00971179522393
6474	235.545	6474	-0.997688067444877	6474	-1.00971421520943
6475	235.435	6475	-0.997712946803235	6475	-1.00974506704433
6476	235.345	6476	-0.997679019321736	6476	-1.00972279840925
6477	235.205	6477	-0.997693360418097	6477	-1.00969728723201
6478	235.06	6478	-0.997670245384146	6478	-1.00968072880903
6479	234.975	6479	-0.997685647459373	6479	-1.00968547341115
6480	234.82	6480	-0.997710491054398	6480	-1.00974348153658
6481	234.73	6481	-0.997692168307011	6481	-1.00974302853437
6482	234.57	6482	-0.997671032177463	6482	-1.00970972095064
6483	234.435	6483	-0.997703099965667	6483	-1.00973641231785
6484	234.325	6484	-0.997702813859007	6484	-1.00969977874418
6485	234.2	6485	-0.997748054474708	6485	-1.00969800249866
6486	234.075	6486	-0.997733546482795	6486	-1.00972772182803
6487	233.96	6487	-0.99775948682002	6487	-1.00973142929351
6488	233.86	6488	-0.997769905870909	6488	-1.00971859025711
6489	233.695	6489	-0.997753633554589	6489	-1.00974617570764
6490	233.6	6490	-0.997774817368582	6490	-1.00973353933013
6491	233.46	6491	-0.997764660582132	6491	-1.00973313401236
6492	233.335	6492	-0.997707117380026	6492	-1.00972409781033
6493	233.22	6493	-0.997748364423591	6493	-1.00969671501869
6494	233.1	6494	-0.997738267242695	6494	-1.0097201161593
6495	233.01	6495	-0.997721124685283	6495	-1.00972148708705
6496	232.895	6496	-0.997714115072099	6496	-1.00971035276951
6497	232.78	6497	-0.997702658884566	6497	-1.00968400711452
6498	232.64	6498	-0.997746898126955	6498	-1.00971142566949
6499	232.515	6499	-0.997782780670634	6499	-1.00970967326619
6500	232.39	6500	-0.997774590867476	6500	-1.00968513962005
6501	232.305	6501	-0.997771849011978	6501	-1.00970577506294
6502	232.195	6502	-0.997758461604486	6502	-1.00974687905318
6503	232.08	6503	-0.997761811436637	6503	-1.00975216010529
6504	231.97	6504	-0.997735787651637	6504	-1.00973173924239
6505	231.845	6505	-0.997714031624323	6505	-1.00972743572137
6506	231.725	6506	-0.997719253070878	6506	-1.0097125343328
6507	231.625	6507	-0.997747851815824	6507	-1.00972089103151
6508	231.495	6508	-0.9977521076524	6508	-1.00967324235142
6509	231.36	6509	-0.99775725757229	6509	-1.00966943951705
6510	231.265	6510	-0.997750534065766	6510	-1.0096856283856
6511	231.12	6511	-0.997727502479591	6511	-1.00965927080949
6512	231.02	6512	-0.997715640974288	6512	-1.00967813000687
6513	230.895	6513	-0.997726071946288	6513	-1.00969516527428
6514	230.82	6514	-0.99767892395285	6514	-1.00970832618067
6515	230.665	6515	-0.997709275101091	6515	-1.00967762932021
6516	230.54	6516	-0.997723520828565	6516	-1.00966792553597
6517	230.445	6517	-0.997690070191501	6517	-1.0096774028191
6518	230.33	6518	-0.997732235160601	6518	-1.00969135051881
6519	230.23	6519	-0.997729064145113	6519	-1.00969851510643
6520	230.075	6520	-0.997742904554818	6520	-1.00974083504997
6521	229.97	6521	-0.997741640917067	6521	-1.00974777313649
6522	229.865	6522	-0.99777214703975	6522	-1.00973179884794
6523	229.715	6523	-0.997761656462196	6523	-1.00972089103151
6524	229.6	6524	-0.997749079690242	6524	-1.00970002908751
6525	229.465	6525	-0.997741021019303	6525	-1.00973384927901
6526	229.395	6526	-0.997723759250782	6526	-1.00970293783856
6527	229.285	6527	-0.997737408922713	6527	-1.00971190251392
6528	229.175	6528	-0.997745944438087	6528	-1.00972892586023
6529	229.055	6529	-0.997781266689555	6529	-1.0097496447509
6530	228.935	6530	-0.997765363927672	6530	-1.00976240033951
6531	228.77	6531	-0.997750510223545	6531	-1.00976621509499
6532	228.665	6532	-0.997765506981003	6532	-1.00971435826276
6533	228.545	6533	-0.997773088807507	6533	-1.00968777418555
6534	228.445	6534	-0.997762991626612	6534	-1.00971142566949
6535	228.29	6535	-0.997793748092622	6535	-1.00968887092775
6536	228.21	6536	-0.997810449568932	6536	-1.00965526531624
6537	228.05	6537	-0.997792007610437	6537	-1.0096688315404
6538	227.95	6538	-0.997768463416495	6538	-1.00970259212634
6539	227.845	6539	-0.997756136987869	6539	-1.00970740825513
6540	227.71	6540	-0.997778715571832	6540	-1.00974878643092
6541	227.585	6541	-0.997817840657664	6541	-1.0097100070573
6542	227.465	6542	-0.997819473849851	6542	-1.00973153658351
6543	227.375	6543	-0.997753764686809	6543	-1.00975698815518
6544	227.255	6544	-0.997746373598077	6544	-1.00972886625467
6545	227.135	6545	-0.997768630312047	6545	-1.00974896524758
6546	227.015	6546	-0.997765411612116	6546	-1.00979695963989
6547	226.875	6547	-0.9977838416495	6547	-1.00981840571832
6548	226.77	6548	-0.997725356679637	6548	-1.00982262579156
6549	226.67	6549	-0.997704578183413	6549	-1.0097879711223
6550	226.555	6550	-0.997714055466545	6550	-1.00980293211643
6551	226.43	6551	-0.997736014152743	6551	-1.0098069614519
6552	226.35	6552	-0.997719610704204	6552	-1.0097973053521
6553	226.205	6553	-0.997729552910659	6553	-1.00975548609522
6554	226.09	6554	-0.997767056725414	6554	-1.00975739347295
6555	225.985	6555	-0.997740091172656	6555	-1.00978365568017
6556	225.835	6556	-0.997716833085374	6556	-1.00980824893187
6557	225.73	6557	-0.99773374914168	6557	-1.00979756761654
6558	225.605	6558	-0.997749318112459	6558	-1.00976968413825
6559	225.46	6559	-0.997700525005722	6559	-1.00979051031891
6560	225.35	6560	-0.997725034809644	6560	-1.00981335116732
6561	225.255	6561	-0.997714627679866	6561	-1.00977178225376
6562	225.105	6562	-0.997720755130846	6562	-1.00974782082094
6563	225.01	6563	-0.997720874341954	6563	-1.00975827563516
6564	224.905	6564	-0.997722638666362	6564	-1.0097402032311
6565	224.78	6565	-0.997736967841611	6565	-1.00975502117189
6566	224.675	6566	-0.997758628500038	6566	-1.00976703765164
6567	224.54	6567	-0.997755767433432	6567	-1.00974884603647
6568	224.45	6568	-0.997719157701991	6568	-1.00978407291905
6569	224.32	6569	-0.997730816548409	6569	-1.00979419394217
6570	224.225	6570	-0.99773249742504	6570	-1.00976082675288
6571	224.11	6571	-0.99773917324712	6571	-1.00974852416648
6572	223.995	6572	-0.997748173685817	6572	-1.00979453965438
6573	223.85	6573	-0.997734237907225	6573	-1.00981928788052
6574	223.76	6574	-0.997777809567407	6574	-1.00982816910811
6575	223.65	6575	-0.997767950808728	6575	-1.00980078631647
6576	223.52	6576	-0.997744132429236	6576	-1.00981568770504
6577	223.42	6577	-0.997788765068284	6577	-1.00983933918898
6578	223.28	6578	-0.997783829728389	6578	-1.00979799677653
6579	223.165	6579	-0.997739673933776	6579	-1.00982261387045
6580	223.07	6580	-0.997724259937438	6580	-1.00983725299458
6581	222.92	6581	-0.997721315423056	6581	-1.00983265144579
6582	222.8	6582	-0.997725642786297	6582	-1.00985563534752
6583	222.72	6583	-0.997733248455024	6583	-1.00982987382696
6584	222.575	6584	-0.997709465838865	6584	-1.00983033875029
6585	222.44	6585	-0.997684312294957	6585	-1.00982346026932
6586	222.34	6586	-0.997719801441978	6586	-1.0098315666247
6587	222.225	6587	-0.997753383211261	6587	-1.0098275015259
6588	222.125	6588	-0.997747959105821	6588	-1.00979376478218
6589	221.99	6589	-0.997699189841306	6589	-1.00980561436637
6590	221.925	6590	-0.997701419089037	6590	-1.00981094310292
6591	221.78	6591	-0.997738827534905	6591	-1.00981258821622
6592	221.685	6592	-0.99773166294728	6592	-1.0097807230869
6593	221.585	6593	-0.997700799191272	6593	-1.00979982070649
6594	221.425	6594	-0.997724820229648	6594	-1.00977074511711
6595	221.32	6595	-0.997730661573968	6595	-1.00976524948501
6596	221.24	6596	-0.997732044422828	6596	-1.00976859931716
6597	221.11	6597	-0.997714782654307	6597	-1.00972152285039
6598	221.03	6598	-0.997767128252079	6598	-1.00972173743038
6599	220.89	6599	-0.997745038433661	6599	-1.00972723306249
6600	220.765	6600	-0.997772731174182	6600	-1.00970997129397
6601	220.65	6601	-0.997752870603494	6601	-1.00971941281376
6602	220.525	6602	-0.997743822480354	6602	-1.00977453603037
6603	220.405	6603	-0.997778071831846	6603	-1.00980592431525
6604	220.285	6604	-0.997767926966506	6604	-1.00980607928969
6605	220.165	6605	-0.997760655088884	6605	-1.00976703765164
6606	220.075	6606	-0.997781481269551	6606	-1.00979929617762
6607	219.95	6607	-0.997818591687648	6607	-1.00979500457771
6608	219.83	6608	-0.997759999427787	6608	-1.0098401259823
6609	219.725	6609	-0.997781230926223	6609	-1.00981695134279
6610	219.61	6610	-0.99778996910048	6610	-1.00977950713359
6611	219.51	6611	-0.997855523289082	6611	-1.00978358415351
6612	219.36	6612	-0.997865084019989	6612	-1.00974667639429
6613	219.28	6613	-0.997833731498436	6613	-1.00976749065385
6614	219.14	6614	-0.997757865548943	6614	-1.0097818198291
6615	219.055	6615	-0.997747351129168	6615	-1.00976122014954
6616	218.91	6616	-0.997726858739605	6616	-1.00971298733501
6617	218.805	6617	-0.997791924162661	6617	-1.00973005836576
6618	218.71	6618	-0.99778607089723	6618	-1.00976076714733
6619	218.57	6619	-0.997819819562066	6619	-1.00976837281605
6620	218.455	6620	-0.997791530766003	6620	-1.00975767957961
6621	218.345	6621	-0.997804775120165	6621	-1.00972617208362
6622	218.23	6622	-0.997820749408713	6622	-1.00973973830777
6623	218.115	6623	-0.997795464732585	6623	-1.0097643673228
6624	218.035	6624	-0.997787763694972	6624	-1.00978344110018
6625	217.9	6625	-0.997802378976883	6625	-1.00980057173648
6626	217.81	6626	-0.997751428149081	6626	-1.00977938792248
6627	217.67	6627	-0.9977557316701	6627	-1.00976164930953
6628	217.58	6628	-0.997768713759823	6628	-1.00979293030442
6629	217.46	6629	-0.997747601472496	6629	-1.0097807230869
6630	217.37	6630	-0.997751082436866	6630	-1.00977092393378
6631	217.275	6631	-0.997780467975128	6631	-1.00972178511482
6632	217.145	6632	-0.997787298771649	6632	-1.00973514868009
6633	217.015	6633	-0.997818913557641	6633	-1.00975266079194
6634	216.93	6634	-0.997792555981536	6634	-1.00974840495537
6635	216.845	6635	-0.997792794403754	6635	-1.00977048285267
6636	216.735	6636	-0.997799958991379	6636	-1.00978176022355
6637	216.605	6637	-0.997802224002442	6637	-1.00974709363317
6638	216.485	6638	-0.997801985580224	6638	-1.00977284323262
6639	216.38	6639	-0.997775985637446	6639	-1.00975841868849
6640	216.255	6640	-0.997732688162814	6640	-1.00975444895857
6641	216.16	6641	-0.997762514782178	6641	-1.00975279192416
6642	216.04	6642	-0.997755946250095	6642	-1.00977213988708
6643	215.93	6643	-0.997752250705729	6643	-1.00976590514611
6644	215.81	6644	-0.997765959983215	6644	-1.0097532687686
6645	215.685	6645	-0.997782542248417	6645	-1.00975852597849
6646	215.6	6646	-0.997755004482337	6646	-1.00978242780575
6647	215.47	6647	-0.997736836709392	6647	-1.00975597486076
6648	215.37	6648	-0.997758437762264	6648	-1.00974689097429
6649	215.255	6649	-0.997734380960555	6649	-1.00974461404212
6650	215.165	6650	-0.997759892137789	6650	-1.00979127327001
6651	215.035	6651	-0.997754932955673	6651	-1.00977079280156
6652	214.93	6652	-0.997758926527809	6652	-1.00977513208591
6653	214.805	6653	-0.997764279106584	6653	-1.00977795738918
6654	214.685	6654	-0.997755660143435	6654	-1.00978966392004
6655	214.605	6655	-0.997748865110246	6655	-1.00975839484627
6656	214.48	6656	-0.997769691290913	6656	-1.00973903496223
6657	214.385	6657	-0.997797729743648	6657	-1.0097158245594
6658	214.25	6658	-0.997815909437705	6658	-1.00968584296559
6659	214.155	6659	-0.997759427214466	6659	-1.0097461399443
6660	214.045	6660	-0.997755898565652	6660	-1.00974102578775
6661	213.935	6661	-0.997748447871367	6661	-1.00973448109789
6662	213.82	6662	-0.997746600099184	6662	-1.00977564469368
6663	213.71	6663	-0.997755779354543	6663	-1.00977023250935
6664	213.595	6664	-0.997757567521172	6664	-1.00973442149233
6665	213.465	6665	-0.997772600041962	6665	-1.00977577582589
6666	213.36	6666	-0.997735966468299	6666	-1.0097764434081
6667	213.295	6667	-0.99777214703975	6667	-1.00973673418784
6668	213.165	6668	-0.997785057602808	6668	-1.00974952553979
6669	213.055	6669	-0.997763635366598	6669	-1.009765785935
6670	212.95	6670	-0.99775809205005	6670	-1.00976771715496
6671	212.825	6671	-0.997788514724956	6671	-1.00978876983673
6672	212.715	6672	-0.99782544632639	6672	-1.00976509451057
6673	212.625	6673	-0.997827127203022	6673	-1.00975953927291
6674	212.525	6674	-0.997791614213779	6674	-1.00977662222477
6675	212.385	6675	-0.997819044689861	6675	-1.00978000782025
6676	212.305	6676	-0.997784652285038	6676	-1.00973629310674
6677	212.155	6677	-0.997765030136568	6677	-1.00973814087892
6678	212.075	6678	-0.997774733920805	6678	-1.00975764381628
6679	211.99	6679	-0.997764708266575	6679	-1.00978141451133
6680	211.835	6680	-0.99779496404593	6680	-1.00978446631571
6681	211.74	6681	-0.997779228179599	6681	-1.00975621328298
6682	211.635	6682	-0.997767867360952	6682	-1.00975741731518
6683	211.54	6683	-0.997745264934768	6683	-1.00973685339895
6684	211.415	6684	-0.997765506981003	6684	-1.00978716048676
6685	211.29	6685	-0.997802677004654	6685	-1.00977898260472
6686	211.185	6686	-0.99778634508278	6686	-1.00975530727855
6687	211.09	6687	-0.997744144350347	6687	-1.00977508440147
6688	210.96	6688	-0.99770215819791	6688	-1.00976586938277
6689	210.87	6689	-0.997717548352025	6689	-1.0097459134432
6690	210.72	6690	-0.997778560597391	6690	-1.00975120641642
6691	210.655	6691	-0.997793914988174	6691	-1.00980280098421
6692	210.515	6692	-0.997792210269322	6692	-1.00978266622797
6693	210.44	6693	-0.997757579442283	6693	-1.00977584735256
6694	210.325	6694	-0.997733212691692	6694	-1.00978029392691
6695	210.2	6695	-0.997729362172885	6695	-1.00975398403525
6696	210.09	6696	-0.997744096665904	6696	-1.00978663595789
6697	209.99	6697	-0.997741867418174	6697	-1.00978785191119
6698	209.875	6698	-0.997773887521935	6698	-1.009765571355
6699	209.75	6699	-0.997783209830625	6699	-1.00973938067445
6700	209.655	6700	-0.997762312123293	6700	-1.00976764562829
6701	209.545	6701	-0.997740377279316	6701	-1.0097874227512
6702	209.415	6702	-0.99773597838941	6702	-1.00979630397879
6703	209.31	6703	-0.997696483749142	6703	-1.00978267814908
6704	209.19	6704	-0.997698283836881	6704	-1.00978099727245
6705	209.1	6705	-0.997703588731212	6705	-1.00977129348821
6706	208.965	6706	-0.997717250324254	6706	-1.00975859750515
6707	208.855	6707	-0.997716546978714	6707	-1.00972678006027
6708	208.735	6708	-0.997734261749447	6708	-1.00974733205539
6709	208.63	6709	-0.997716654268711	6709	-1.00977751630808
6710	208.55	6710	-0.997761620698863	6710	-1.00974715323873
6711	208.42	6711	-0.997781302452888	6711	-1.00974242055772
6712	208.295	6712	-0.997805108911269	6712	-1.00971189059281
6713	208.185	6713	-0.997761239223316	6713	-1.00972512302586
6714	208.105	6714	-0.99777757114519	6714	-1.00974785658427
6715	208	6715	-0.997795440890364	6715	-1.00971273699168
6716	207.895	6716	-0.997764708266575	6716	-1.00971043621729
6717	207.775	6717	-0.997802927347982	6717	-1.0097462472343
6718	207.645	6718	-0.997834446765087	6718	-1.00973984559777
6719	207.545	6719	-0.997783317120623	6719	-1.0097730339704
6720	207.45	6720	-0.997792997062638	6720	-1.00973562552453
6721	207.335	6721	-0.997803559166858	6721	-1.00972290569924
6722	207.24	6722	-0.997785617895018	6722	-1.00973675803006
6723	207.125	6723	-0.997833659971771	6723	-1.00974507896544
6724	207.01	6724	-0.997829880979629	6724	-1.00976296063172
6725	206.91	6725	-0.997809972724498	6725	-1.00975871671626
6726	206.81	6726	-0.997802879663539	6726	-1.00975229123751
6727	206.7	6727	-0.997775449187457	6727	-1.00977835078584
6728	206.575	6728	-0.997767342832075	6728	-1.00976969605936
6729	206.495	6729	-0.997783185988403	6729	-1.00975094415198
6730	206.395	6730	-0.997783662832838	6730	-1.00975450856413
6731	206.255	6731	-0.997801949816891	6731	-1.00977513208591
6732	206.18	6732	-0.997796442263676	6732	-1.00977651493477
6733	206.065	6733	-0.997798433089189	6733	-1.00973439765011
6734	205.96	6734	-0.997818842030976	6734	-1.00971117532616
6735	205.86	6735	-0.997776343270771	6735	-1.00970947060731
6736	205.755	6736	-0.997756494621195	6736	-1.00972118905928
6737	205.655	6737	-0.99777312457084	6737	-1.00971950818265
6738	205.525	6738	-0.997737075131609	6738	-1.00970848115511
6739	205.445	6739	-0.99775476606012	6739	-1.00970249675746
6740	205.325	6740	-0.99776282473106	6740	-1.00972065260929
6741	205.21	6741	-0.997793819619287	6741	-1.00973723487449
6742	205.12	6742	-0.997789611467155	6742	-1.00972269111925
6743	205	6743	-0.997739352063782	6743	-1.00972016384375
6744	204.915	6744	-0.997740782597085	6744	-1.00975325684749
6745	204.76	6745	-0.997807660028992	6745	-1.00977007753491
6746	204.68	6746	-0.997808029583429	6746	-1.00975899090181
6747	204.57	6747	-0.997780062657359	6747	-1.00975685702296
6748	204.48	6748	-0.997749949931334	6748	-1.00974959706645
6749	204.365	6749	-0.997740222304875	6749	-1.00974706979095
6750	204.27	6750	-0.997772349698634	6750	-1.00976406929503
6751	204.145	6751	-0.997760595483329	6751	-1.00977197299153
6752	204.05	6752	-0.997735370412757	6752	-1.0097375686656
6753	203.935	6753	-0.99773931630045	6753	-1.00973280022126
6754	203.83	6754	-0.997737897688258	6754	-1.00974963282979
6755	203.73	6755	-0.997725690470741	6755	-1.00974813076982
6756	203.655	6756	-0.997724522201877	6756	-1.00973046368353
6757	203.535	6757	-0.997770430399787	6757	-1.0097159437705
6758	203.425	6758	-0.997770120450904	6758	-1.00970949444953
6759	203.315	6759	-0.997726501106279	6759	-1.00971631332494
6760	203.18	6760	-0.997745837148089	6760	-1.00968988422217
6761	203.1	6761	-0.997726322289616	6761	-1.00970361734188
6762	202.995	6762	-0.997741021019303	6762	-1.00971862602045
6763	202.875	6763	-0.997737635423819	6763	-1.0097165994316
6764	202.79	6764	-0.997722233348592	6764	-1.00972739995804
6765	202.695	6765	-0.997767628938735	6765	-1.00968666552224
6766	202.585	6766	-0.997696722171359	6766	-1.00967298008698
6767	202.465	6767	-0.997753168631266	6767	-1.00970064898528
6768	202.365	6768	-0.997760702773327	6768	-1.00971941281376
6769	202.26	6769	-0.997737659266041	6769	-1.00972805561913
6770	202.155	6770	-0.997762145227741	6770	-1.00972058108263
6771	202.06	6771	-0.997762073701076	6771	-1.00971886444266
6772	201.94	6772	-0.997780551422904	6772	-1.00977333199817
6773	201.84	6773	-0.997761096169986	6773	-1.00974884603647
6774	201.74	6774	-0.997784711890593	6774	-1.00975169518196
6775	201.655	6775	-0.997763408865492	6775	-1.00974838111315
6776	201.55	6776	-0.997744537747005	6776	-1.00973148889906
6777	201.445	6777	-0.997769619764248	6777	-1.00975969424735
6778	201.31	6778	-0.997765030136568	6778	-1.00974243247883
6779	201.25	6779	-0.997733844510567	6779	-1.00976116054398
6780	201.1	6780	-0.99773472667277	6780	-1.00976509451057
6781	201.005	6781	-0.997806289101244	6781	-1.00975820410849
6782	200.875	6782	-0.997792973220416	6782	-1.00975299458305
6783	200.765	6783	-0.997775318055238	6783	-1.00973792629892
6784	200.7	6784	-0.997729242961776	6784	-1.00974984740978
6785	200.61	6785	-0.997748185606928	6785	-1.00978391794461
6786	200.485	6786	-0.997743560215915	6786	-1.00982191052491
6787	200.4	6787	-0.997759856374456	6787	-1.0097976272221
6788	200.305	6788	-0.997759009975585	6788	-1.00979773451209
6789	200.19	6789	-0.997769560158694	6789	-1.0097848954757
6790	200.085	6790	-0.997747076943618	6790	-1.00974025091554
6791	199.995	6791	-0.99770536497673	6791	-1.0097853365568
6792	199.875	6792	-0.997718180170901	6792	-1.00977484597925
6793	199.79	6793	-0.997721422713054	6793	-1.00977343928817
6794	199.66	6794	-0.997743619821469	6794	-1.00977455987259
6795	199.555	6795	-0.99777521076524	6795	-1.00973815280003
6796	199.44	6796	-0.997718871595331	6796	-1.00975454432746
6797	199.335	6797	-0.997725320916304	6797	-1.00976019493401
6798	199.245	6798	-0.997724772545205	6798	-1.00976679922942
6799	199.145	6799	-0.997759880216678	6799	-1.0097379024567
6800	199.06	6800	-0.997737754634928	6800	-1.00974715323873
6801	198.965	6801	-0.997783364805066	6801	-1.00972407396811
6802	198.84	6802	-0.997809781986725	6802	-1.00974794003204
6803	198.725	6803	-0.997779979209582	6803	-1.00978642137789
6804	198.645	6804	-0.997732127870604	6804	-1.00978139066911
6805	198.52	6805	-0.997721065079728	6805	-1.00975548609522
6806	198.44	6806	-0.997750283722438	6806	-1.00973163195239
6807	198.35	6807	-0.997770811875334	6807	-1.00971938897154
6808	198.225	6808	-0.997793187800412	6808	-1.00972385938811
6809	198.115	6809	-0.997812953002213	6809	-1.00972827019913
6810	198.03	6810	-0.997811474784466	6810	-1.00973343204013
6811	197.915	6811	-0.997760750457771	6811	-1.00972562371252
6812	197.83	6812	-0.99774098525597	6812	-1.00972657740139
6813	197.705	6813	-0.997742070077058	6813	-1.00973740177005
6814	197.63	6814	-0.997799982833601	6814	-1.00975109912642
6815	197.505	6815	-0.997762729362173	6815	-1.00976920729381
6816	197.425	6816	-0.997748698214695	6816	-1.0097686470016
6817	197.305	6817	-0.997758032444495	6817	-1.00976803902495
6818	197.235	6818	-0.997788955806058	6818	-1.00975061036088
6819	197.1	6819	-0.997742809185931	6819	-1.0097204380293
6820	197.005	6820	-0.99775391966125	6820	-1.00972798409247
6821	196.89	6821	-0.997765030136568	6821	-1.00977161535821
6822	196.805	6822	-0.997737182421607	6822	-1.00976501106279
6823	196.7	6823	-0.997789778362707	6823	-1.00975281576638
6824	196.58	6824	-0.997804071774624	6824	-1.00975442511635
6825	196.495	6825	-0.997798528458076	6825	-1.00974853608759
6826	196.365	6826	-0.997788228618295	6826	-1.00973294327459
6827	196.285	6827	-0.997810711833371	6827	-1.00974308813993
6828	196.195	6828	-0.997794189173724	6828	-1.00974662870985
6829	196.05	6829	-0.997802426661326	6829	-1.00973353933013
6830	195.97	6830	-0.997831776436255	6830	-1.0097140721561
6831	195.885	6831	-0.997835686560616	6831	-1.00973876077668
6832	195.77	6832	-0.997837629701686	6832	-1.00973764019226
6833	195.665	6833	-0.99778244687953	6833	-1.00975372177081
6834	195.57	6834	-0.997813286793316	6834	-1.00971085345617
6835	195.47	6835	-0.997820129510948	6835	-1.00975304226749
6836	195.39	6836	-0.997800411993591	6836	-1.00974244439994
6837	195.265	6837	-0.997827568284123	6837	-1.009724062047
6838	195.155	6838	-0.997832432097353	6838	-1.00972430046922
6839	195.06	6839	-0.997832777809567	6839	-1.00972910467689
6840	194.985	6840	-0.997813298714427	6840	-1.00976695420386
6841	194.895	6841	-0.997784974155032	6841	-1.00977525129702
6842	194.79	6842	-0.997770108529793	6842	-1.00977209220264
6843	194.685	6843	-0.997826674200809	6843	-1.0097781958114
6844	194.56	6844	-0.997832587071794	6844	-1.00979052224002
6845	194.495	6845	-0.997803475719081	6845	-1.00978131914244
6846	194.37	6846	-0.997853377489128	6846	-1.00975515230411
6847	194.3	6847	-0.997877243553063	6847	-1.00973140545129
6848	194.175	6848	-0.997855809395743	6848	-1.0097014476997
6849	194.095	6849	-0.997837367437247	6849	-1.00969216115435
6850	193.995	6850	-0.997856691557946	6850	-1.00969696536202
6851	193.865	6851	-0.997817423418784	6851	-1.00970169804303
6852	193.765	6852	-0.99782543440528	6852	-1.00972120098039
6853	193.68	6853	-0.99781792410544	6853	-1.00977044708934
6854	193.575	6854	-0.997876206416419	6854	-1.00978882944228
6855	193.46	6855	-0.997845700293736	6855	-1.00974712939651
6856	193.39	6856	-0.997798850328069	6856	-1.00975767957961
6857	193.285	6857	-0.997794487201496	6857	-1.00977327239261
6858	193.18	6858	-0.997829284924086	6858	-1.00978310730907
6859	193.06	6859	-0.997819748035401	6859	-1.00976964837491
6860	192.995	6860	-0.997773982890822	6860	-1.00975729810407
6861	192.89	6861	-0.997781064030671	6861	-1.00974543659876
6862	192.785	6862	-0.997801472972458	6862	-1.00972116521706
6863	192.69	6863	-0.997795989261463	6863	-1.00972965304799
6864	192.62	6864	-0.99779483291371	6864	-1.00973481488899
6865	192.515	6865	-0.99777312457084	6865	-1.00975310187304
6866	192.41	6866	-0.997768105783169	6866	-1.00976098172732
6867	192.29	6867	-0.997785951686122	6867	-1.00974367227436
6868	192.175	6868	-0.997796036945907	6868	-1.00972377594034
6869	192.11	6869	-0.997793223563745	6869	-1.0097094586862
6870	192.02	6870	-0.997783519779507	6870	-1.00966803282597
6871	191.9	6871	-0.997787680247196	6871	-1.00970883878843
6872	191.815	6872	-0.997790124074922	6872	-1.00976262684062
6873	191.73	6873	-0.997777535381857	6873	-1.00978344110018
6874	191.615	6874	-0.997750128747997	6874	-1.00979077258335
6875	191.535	6875	-0.997720409418631	6875	-1.00975506885634
6876	191.415	6876	-0.997749854562447	6876	-1.00973364662013
6877	191.325	6877	-0.997834160658427	6877	-1.00971943665599
6878	191.205	6878	-0.997832694361792	6878	-1.00973711566339
6879	191.11	6879	-0.997852173456931	6879	-1.00973676995117
6880	191.05	6880	-0.997799553673609	6880	-1.00974535315099
6881	190.945	6881	-0.997783317120623	6881	-1.00974658102541
6882	190.815	6882	-0.997807993820096	6882	-1.00974300469215
6883	190.72	6883	-0.997794737544823	6883	-1.00975289921416
6884	190.615	6884	-0.997796549553673	6884	-1.0097538171397
6885	190.515	6885	-0.997760368982223	6885	-1.00974232518883
6886	190.44	6886	-0.997742427710384	6886	-1.00974233710994
6887	190.34	6887	-0.997774578946365	6887	-1.00976131551843
6888	190.255	6888	-0.997747482261387	6888	-1.00974490014878
6889	190.145	6889	-0.997752536812391	6889	-1.00975400787747
6890	190.03	6890	-0.997811772812238	6890	-1.00979086795224
6891	189.935	6891	-0.997830429350729	6891	-1.00979306143664
6892	189.845	6892	-0.997846403639277	6892	-1.00977829118029
6893	189.74	6893	-0.997835305085069	6893	-1.00978220130465
6894	189.645	6894	-0.997803690299077	6894	-1.00975211242084
6895	189.53	6895	-0.997826125829709	6895	-1.00974900101091
6896	189.46	6896	-0.997844985027085	6896	-1.00975982537957
6897	189.315	6897	-0.997782244220645	6897	-1.00975219586862
6898	189.255	6898	-0.997782554169528	6898	-1.00975540264744
6899	189.13	6899	-0.997799804016938	6899	-1.00981033512627
6900	189.025	6900	-0.997780146105135	6900	-1.00976000419623
6901	188.94	6901	-0.997797109845884	6901	-1.00974397030213
6902	188.82	6902	-0.997802462424659	6902	-1.00975556954299
6903	188.725	6903	-0.997830274376287	6903	-1.0097359235523
6904	188.64	6904	-0.997870865758755	6904	-1.00976871852827
6905	188.535	6905	-0.997871604867628	6905	-1.00979118982223
6906	188.44	6906	-0.997846284428168	6906	-1.00980549515526
6907	188.305	6907	-0.997833731498436	6907	-1.00978016279469
6908	188.23	6908	-0.997871402208743	6908	-1.00973876077668
6909	188.145	6909	-0.997808685244526	6909	-1.00975292305638
6910	188.035	6910	-0.997830798905165	6910	-1.00977756399252
6911	187.945	6911	-0.997820856698711	6911	-1.00977521553368
6912	187.835	6912	-0.997804036011292	6912	-1.00976733567941
6913	187.725	6913	-0.997807528896773	6913	-1.00971627756161
6914	187.66	6914	-0.997790255207141	6914	-1.00971553845274
6915	187.545	6915	-0.997824838349736	6915	-1.00973005836576
6916	187.445	6916	-0.997838118467231	6916	-1.00972189240482
6917	187.34	6917	-0.99786119773785	6917	-1.00971876907378
6918	187.24	6918	-0.997850885976959	6918	-1.00971625371939
6919	187.17	6919	-0.997849777313649	6919	-1.00975328068971
6920	187.045	6920	-0.997811379415579	6920	-1.00974096618219
6921	186.935	6921	-0.997795691233692	6921	-1.00974814269093
6922	186.86	6922	-0.997816565098802	6922	-1.00972898546578
6923	186.715	6923	-0.997842088197146	6923	-1.00970674067292
6924	186.635	6924	-0.997852817196918	6924	-1.00967785582132
6925	186.55	6925	-0.997827639810788	6925	-1.00970798046845
6926	186.475	6926	-0.997876313706416	6926	-1.00971578879606
6927	186.365	6927	-0.99786022020676	6927	-1.00970767051957
6928	186.26	6928	-0.997860732814526	6928	-1.0097310955024
6929	186.17	6929	-0.997870853837644	6929	-1.00973023718242
6930	186.085	6930	-0.997871986343175	6930	-1.0097636997406
6931	185.98	6931	-0.997838821812772	6931	-1.00976977950713
6932	185.905	6932	-0.997902623598077	6932	-1.00974959706645
6933	185.8	6933	-0.997895602063783	6933	-1.00974406567102
6934	185.71	6934	-0.99790391107805	6934	-1.00970497634852
6935	185.59	6935	-0.997879222457465	6935	-1.00968422169451
6936	185.495	6936	-0.997891072041657	6936	-1.00971295157168
6937	185.415	6937	-0.997862997825589	6937	-1.00973588778897
6938	185.305	6938	-0.997849062046998	6938	-1.00970185301747
6939	185.23	6939	-0.997853294041352	6939	-1.00971578879606
6940	185.135	6940	-0.997846773193713	6940	-1.0097035338941
6941	185.045	6941	-0.997848334859235	6941	-1.00970169804303
6942	184.955	6942	-0.997831061169604	6942	-1.00975977769512
6943	184.84	6943	-0.997829439898528	6943	-1.00976145857176
6944	184.74	6944	-0.997835841535058	6944	-1.00973195382239
6945	184.65	6945	-0.99785381857023	6945	-1.00972831788357
6946	184.555	6946	-0.997868815327687	6946	-1.00974360074769
6947	184.48	6947	-0.997796108472572	6947	-1.00972298914702
6948	184.36	6948	-0.997769047550927	6948	-1.00971131837949
6949	184.27	6949	-0.997781099794003	6949	-1.00972465810254
6950	184.185	6950	-0.997821071278706	6950	-1.00974549620432
6951	184.085	6951	-0.997854414625773	6951	-1.00972440775921
6952	183.96	6952	-0.997827854390784	6952	-1.00972078374151
6953	183.875	6953	-0.99784770304036	6953	-1.00972790064469
6954	183.77	6954	-0.997814776932174	6954	-1.00972451504921
6955	183.7	6955	-0.997793187800412	6955	-1.00974516241321
6956	183.615	6956	-0.997805704966812	6956	-1.00973434996567
6957	183.52	6957	-0.997846344033722	6957	-1.00977299820707
6958	183.445	6958	-0.997845891031509	6958	-1.00976733567941
6959	183.33	6959	-0.997820749408713	6959	-1.00974213445106
6960	183.225	6960	-0.997854343099107	6960	-1.00976466535058
6961	183.145	6961	-0.997831740672923	6961	-1.00976943379492
6962	183.07	6962	-0.997813525215534	6962	-1.00973184653239
6963	182.945	6963	-0.997814645799954	6963	-1.00976024261845
6964	182.835	6964	-0.997853711280232	6964	-1.00975607022965
6965	182.765	6965	-0.997892466811627	6965	-1.00974597304875
6966	182.665	6966	-0.997812905317769	6966	-1.00976426003281
6967	182.555	6967	-0.997837939650568	6967	-1.00972613632029
6968	182.465	6968	-0.997834518291752	6968	-1.0097242885481
6969	182.405	6969	-0.997806670576791	6969	-1.00971365491722
6970	182.27	6970	-0.997816100175479	6970	-1.00969429503319
6971	182.195	6971	-0.997795893892577	6971	-1.00970645456626
6972	182.1	6972	-0.997791173132677	6972	-1.00971882867933
6973	182.025	6973	-0.997871330682078	6973	-1.00972844901579
6974	181.895	6974	-0.997823383974212	6974	-1.0097319657435
6975	181.81	6975	-0.997841396772717	6975	-1.00971900749599
6976	181.735	6976	-0.997797717822538	6976	-1.00972085526818
6977	181.62	6977	-0.997788896200504	6977	-1.00970739633402
6978	181.5	6978	-0.997778429465171	6978	-1.00971969892042
6979	181.445	6979	-0.997814085507744	6979	-1.00974137149996
6980	181.325	6980	-0.997773064965286	6980	-1.00977605001144
6981	181.255	6981	-0.997780253395132	6981	-1.00975993266957
6982	181.16	6982	-0.99778731069276	6982	-1.00977500095369
6983	181.075	6983	-0.997835340848402	6983	-1.00974081120775
6984	180.95	6984	-0.997817673762112	6984	-1.00973952372778
6985	180.89	6985	-0.997846093690395	6985	-1.00974242055772
6986	180.79	6986	-0.997833016231784	6986	-1.00975163557641
6987	180.67	6987	-0.997853496700236	6987	-1.00978886520562
6988	180.595	6988	-0.997815444514382	6988	-1.0097825947013
6989	180.515	6989	-0.99782668612192	6989	-1.00979051031891
6990	180.43	6990	-0.997814919985504	6990	-1.00976299639506
6991	180.345	6991	-0.997774137865263	6991	-1.00975993266957
6992	180.225	6992	-0.997838225757229	6992	-1.00978581340124
6993	180.135	6993	-0.997859838731212	6993	-1.0097683132105
6994	180.03	6994	-0.997845819504845	6994	-1.00978526503014
6995	179.98	6995	-0.997819473849851	6995	-1.00978639753567
6996	179.87	6996	-0.997807516975662	6996	-1.00980226453422
6997	179.75	6997	-0.997832992389563	6997	-1.00980194266423
6998	179.665	6998	-0.997787227244984	6998	-1.00975127794308
6999	179.6	6999	-0.997806038757915	6999	-1.00975440127413
7000	179.495	7000	-0.997814073586633	7000	-1.00975511654078
7001	179.39	7001	-0.997849538891432	7001	-1.00975237468528
7002	179.305	7002	-0.997824588006409	7002	-1.00974524586099
7003	179.205	7003	-0.997818162527657	7003	-1.00978316691463
7004	179.115	7004	-0.997802176317998	7004	-1.00977411879149
7005	179.04	7005	-0.997839847028306	7005	-1.0097530541886
7006	178.95	7006	-0.997784997997253	7006	-1.00975971808957
7007	178.84	7007	-0.997804274433509	7007	-1.00973609044785
7008	178.735	7008	-0.99778661926833	7008	-1.0097242885481
7009	178.645	7009	-0.997753883897917	7009	-1.00976471303502
7010	178.56	7010	-0.997777380407416	7010	-1.00974858377203
7011	178.425	7011	-0.997823312447547	7011	-1.0097362573434
7012	178.36	7012	-0.99784659437705	7012	-1.00971779154269
7013	178.255	7013	-0.997851219768063	7013	-1.00970273517968
7014	178.18	7014	-0.997861972610056	7014	-1.00972453889143
7015	178.075	7015	-0.99786774242771	7015	-1.00977786202029
7016	177.995	7016	-0.997818460555429	7016	-1.00977517977035
7017	177.855	7017	-0.997826388094148	7017	-1.00977748054475
7018	177.77	7018	-0.997824278057527	7018	-1.0097802820058
7019	177.67	7019	-0.997811510547799	7019	-1.00979432507439
7020	177.585	7020	-0.997822752155337	7020	-1.00979946307317
7021	177.525	7021	-0.997788669699397	7021	-1.00974902485313
7022	177.45	7022	-0.997775091554131	7022	-1.00973024910353
7023	177.325	7023	-0.997797288662547	7023	-1.00974567502098
7024	177.23	7024	-0.997798230430304	7024	-1.00974011978332
7025	177.15	7025	-0.997774471656367	7025	-1.00975059843977
7026	177.05	7026	-0.997784425783932	7026	-1.00973501754788
7027	176.945	7027	-0.997739745460441	7027	-1.00973986943999
7028	176.88	7028	-0.997792699034867	7028	-1.00974732013428
7029	176.77	7029	-0.997795989261463	7029	-1.00973066634241
7030	176.68	7030	-0.997771670195315	7030	-1.0097444829099
7031	176.585	7031	-0.997769846265354	7031	-1.00974079928664
7032	176.485	7032	-0.997798242351415	7032	-1.00973506523232
7033	176.395	7033	-0.997837057488365	7033	-1.00973023718242
7034	176.345	7034	-0.997838881418326	7034	-1.00973475528344
7035	176.225	7035	-0.997818651293202	7035	-1.00973927338445
7036	176.15	7036	-0.997830965800717	7036	-1.00973532749676
7037	176.025	7037	-0.997838464179446	7037	-1.0097536025597
7038	175.96	7038	-0.997875681887541	7038	-1.00972009231708
7039	175.885	7039	-0.997898999580377	7039	-1.00972424086366
7040	175.795	7040	-0.997885147249561	7040	-1.00971974660487
7041	175.67	7041	-0.99788276302739	7041	-1.00974249208438
7042	175.575	7042	-0.997889569981689	7042	-1.00975210049973
7043	175.485	7043	-0.997876719024185	7043	-1.00974966859312
7044	175.39	7044	-0.99786968556878	7044	-1.00976789597162
7045	175.295	7045	-0.997835388532845	7045	-1.0097653448539
7046	175.18	7046	-0.997881189440757	7046	-1.00977298628595
7047	175.095	7047	-0.997850981345846	7047	-1.00976952916381
7048	175.01	7048	-0.997861233501182	7048	-1.00976396200504
7049	174.925	7049	-0.997852888723583	7049	-1.00974342193103
7050	174.875	7050	-0.997826912623026	7050	-1.00973663881895
7051	174.745	7051	-0.997797121766995	7051	-1.0097407516022
7052	174.655	7052	-0.997813298714427	7052	-1.00974219405661
7053	174.59	7053	-0.997799970912489	7053	-1.00976775291829
7054	174.505	7054	-0.997820892462043	7054	-1.00974982356756
7055	174.395	7055	-0.997804763199054	7055	-1.00973158426795
7056	174.32	7056	-0.997821774624246	7056	-1.0097299987602
7057	174.215	7057	-0.997786118581674	7057	-1.00975270847639
7058	174.09	7058	-0.997779967288472	7058	-1.00970225833524
7059	174.02	7059	-0.997808208400092	7059	-1.0097253852903
7060	173.94	7060	-0.997779788471809	7060	-1.00973868925002
7061	173.87	7061	-0.997806479839017	7061	-1.00973138160906
7062	173.74	7062	-0.997856286240177	7062	-1.00971433442054
7063	173.645	7063	-0.997797443636988	7063	-1.00977049477379
7064	173.555	7064	-0.997799958991379	7064	-1.00981928788052
7065	173.5	7065	-0.997803571087968	7065	-1.00980506599527
7066	173.375	7066	-0.997797002555886	7066	-1.00976421234836
7067	173.3	7067	-0.997824099240864	7067	-1.00976087443732
7068	173.22	7068	-0.997807934214542	7068	-1.00975051499199
7069	173.135	7069	-0.997811856260014	7069	-1.0097327406157
7070	173.04	7070	-0.99782849813077	7070	-1.00974537699321
7071	172.935	7071	-0.997850611791409	7071	-1.00973455262455
7072	172.87	7072	-0.997791745345998	7072	-1.00978119993133
7073	172.775	7073	-0.997797026398108	7073	-1.00974839303426
7074	172.67	7074	-0.997851958876936	7074	-1.00972250038148
7075	172.58	7075	-0.997825243667506	7075	-1.00973501754788
7076	172.49	7076	-0.997801306076906	7076	-1.00973513675898
7077	172.415	7077	-0.997834875925078	7077	-1.00972822251469
7078	172.325	7078	-0.997871414129854	7078	-1.00969611896315
7079	172.225	7079	-0.997852817196918	7079	-1.00970377231632
7080	172.135	7080	-0.997897831311513	7080	-1.00972588597696
7081	172.08	7081	-0.997882238498512	7081	-1.00975130178531
7082	171.975	7082	-0.997880927176318	7082	-1.00977174649043
7083	171.85	7083	-0.997831383039597	7083	-1.00978898441672
7084	171.78	7084	-0.997848132200351	7084	-1.00977438105592
7085	171.695	7085	-0.997843232623789	7085	-1.00976310368505
7086	171.595	7086	-0.997844579709316	7086	-1.00977483405814
7087	171.515	7087	-0.997817781052109	7087	-1.00978631408789
7088	171.415	7088	-0.997809507801175	7088	-1.00974240863661
7089	171.36	7089	-0.997763575761044	7089	-1.009723954757
7090	171.25	7090	-0.997749341954681	7090	-1.00974333848325
7091	171.15	7091	-0.997769846265354	7091	-1.00972636282139
7092	171.085	7092	-0.997831645304036	7092	-1.00972266727703
7093	170.99	7093	-0.997805764572366	7093	-1.00971512121386
7094	170.875	7094	-0.997810270752269	7094	-1.00971624179828
7095	170.785	7095	-0.997800686179141	7095	-1.0097269231136
7096	170.685	7096	-0.997823455500877	7096	-1.0097044041352
7097	170.615	7097	-0.997767318989853	7097	-1.0097044041352
7098	170.52	7098	-0.997808005741207	7098	-1.00970390344854
7099	170.445	7099	-0.997804167143511	7099	-1.00972855630579
7100	170.36	7100	-0.997816851205463	7100	-1.00975721465629
7101	170.305	7101	-0.997781219005112	7101	-1.00977424992371
7102	170.19	7102	-0.997775568398566	7102	-1.00975702391852
7103	170.125	7103	-0.997770168135348	7103	-1.00970536974517
7104	170.015	7104	-0.997746027885863	7104	-1.00970674067292
7105	169.915	7105	-0.997741354810407	7105	-1.0097037484741
7106	169.825	7106	-0.997754742217899	7106	-1.00973377775235
7107	169.735	7107	-0.997755767433433	7107	-1.00969977874418
7108	169.64	7108	-0.99779817082475	7108	-1.00967438677806
7109	169.54	7109	-0.997768546864271	7109	-1.00968683241779
7110	169.485	7110	-0.997737540054933	7110	-1.00966215571832
7111	169.36	7111	-0.997743834401465	7111	-1.0096626802472
7112	169.28	7112	-0.997734237907225	7112	-1.00968628404669
7113	169.2	7113	-0.997765137426566	7113	-1.00971501392386
7114	169.135	7114	-0.997744001297017	7114	-1.00969725146868
7115	169.055	7115	-0.997760106717785	7115	-1.00969088559548
7116	168.945	7116	-0.997764529449912	7116	-1.00968182555123
7117	168.875	7117	-0.997779550049592	7117	-1.00968038309682
7118	168.715	7118	-0.997757138361181	7118	-1.00965969996948
7119	168.645	7119	-0.997812607289998	7119	-1.0096723482681
7120	168.575	7120	-0.997753097104601	7120	-1.0097217612726
7121	168.485	7121	-0.997775687609675	7121	-1.00970796854734
7122	168.415	7122	-0.997782554169527	7122	-1.00971563382162
7123	168.31	7123	-0.997757531757839	7123	-1.00973201342794
7124	168.24	7124	-0.997781147478447	7124	-1.00973330090791
7125	168.15	7125	-0.997721410791943	7125	-1.00972434815366
7126	168.025	7126	-0.997753490501259	7126	-1.0097011139086
7127	167.96	7127	-0.99777200398642	7127	-1.00972863975357
7128	167.86	7128	-0.99778300717174	7128	-1.00974240863661
7129	167.8	7129	-0.997772421225299	7129	-1.00973617389563
7130	167.73	7130	-0.997746659704738	7130	-1.00974523393988
7131	167.61	7131	-0.99774557488365	7131	-1.00973239490349
7132	167.505	7132	-0.997769822423133	7132	-1.00975574835966
7133	167.445	7133	-0.997770990691997	7133	-1.00973865348669
7134	167.365	7134	-0.997749318112459	7134	-1.00970817120623
7135	167.285	7135	-0.997798659590295	7135	-1.00971618219272
7136	167.17	7136	-0.997863534275578	7136	-1.00970988784619
7137	167.125	7137	-0.997804477092393	7137	-1.00972036650263
7138	167.025	7138	-0.997793199721523	7138	-1.0097179107538
7139	166.91	7139	-0.997806169890135	7139	-1.00970515516518
7140	166.84	7140	-0.997775830663005	7140	-1.00970186493858
7141	166.77	7141	-0.997780420290684	7141	-1.00970359349966
7142	166.685	7142	-0.997783472095064	7142	-1.00972297722591
7143	166.605	7143	-0.99780178292134	7143	-1.00974867914092
7144	166.505	7144	-0.997751606965743	7144	-1.00974280203326
7145	166.415	7145	-0.997770585374228	7145	-1.0097381170367
7146	166.34	7146	-0.997790922789349	7146	-1.00972694695583
7147	166.25	7147	-0.997779585812924	7147	-1.00973777132448
7148	166.16	7148	-0.997792353322652	7148	-1.00975255350195
7149	166.06	7149	-0.997755779354543	7149	-1.00975837100404
7150	165.98	7150	-0.997776641298543	7150	-1.00976797941939
7151	165.92	7151	-0.997759963664454	7151	-1.00978850757229
7152	165.785	7152	-0.997737587739376	7152	-1.00977547779812
7153	165.715	7153	-0.997782506485084	7153	-1.00980939335851
7154	165.64	7154	-0.997788300144961	7154	-1.0097526131075
7155	165.54	7155	-0.997801604104677	7155	-1.00974370803769
7156	165.465	7156	-0.99777047808423	7156	-1.00977290283818
7157	165.4	7157	-0.997786571583887	7157	-1.00977544203479
7158	165.3	7158	-0.997779538128481	7158	-1.00973901112001
7159	165.2	7159	-0.997800125886931	7159	-1.00977420223926
7160	165.12	7160	-0.997808220321203	7160	-1.00981746395056
7161	165.05	7161	-0.997765578507667	7161	-1.00980336127642
7162	164.955	7162	-0.997755910486763	7162	-1.00978593261234
7163	164.88	7163	-0.997766937514305	7163	-1.00978755388342
7164	164.81	7164	-0.997785450999466	7164	-1.00978269007019
7165	164.71	7165	-0.997800137808042	7165	-1.00977484597925
7166	164.625	7166	-0.997754539559014	7166	-1.00974401798657
7167	164.55	7167	-0.997749806878004	7167	-1.00970756322957
7168	164.445	7168	-0.997769107156481	7168	-1.00973100013352
7169	164.365	7169	-0.997765065899901	7169	-1.00974659294652
7170	164.26	7170	-0.997801687552453	7170	-1.00974661678874
7171	164.185	7171	-0.997804596303502	7171	-1.0097597538529
7172	164.095	7172	-0.997742272735943	7172	-1.00974203908217
7173	164.025	7173	-0.997762061779965	7173	-1.00974871490425
7174	163.93	7174	-0.997779502365149	7174	-1.0097731412604
7175	163.835	7175	-0.997784127756161	7175	-1.00976933842603
7176	163.76	7176	-0.997805848020142	7176	-1.00976563096056
7177	163.7	7177	-0.997853699359121	7177	-1.00979459925994
7178	163.58	7178	-0.997825243667506	7178	-1.00974286163882
7179	163.51	7179	-0.997799410620279	7179	-1.00974505512322
7180	163.405	7180	-0.99779497596704	7180	-1.00977250944152
7181	163.3	7181	-0.997788300144961	7181	-1.00974522201877
7182	163.22	7182	-0.997778024147402	7182	-1.00975597486076
7183	163.155	7183	-0.997792901693751	7183	-1.00974435177768
7184	163.06	7184	-0.99779927948806	7184	-1.00972382362478
7185	162.94	7185	-0.99780721894789	7185	-1.00971904325933
7186	162.895	7186	-0.997795154783703	7186	-1.00973806935225
7187	162.825	7187	-0.997844067101549	7187	-1.00977173456931
7188	162.735	7188	-0.997799768253605	7188	-1.009776216907
7189	162.645	7189	-0.997777451934081	7189	-1.00978000782025
7190	162.575	7190	-0.997810902571145	7190	-1.00977414263371
7191	162.46	7191	-0.997825315194171	7191	-1.00974944209201
7192	162.335	7192	-0.997779275864042	7192	-1.0097600757229
7193	162.23	7193	-0.997789790283818	7193	-1.00973455262455
7194	162.16	7194	-0.99779135194934	7194	-1.00969939726864
7195	162.1	7195	-0.997816791599909	7195	-1.00973816472114
7196	162.02	7196	-0.997805347333486	7196	-1.00975803721294
7197	161.93	7197	-0.997815957122148	7197	-1.00978921091783
7198	161.845	7198	-0.997806825551232	7198	-1.00981411411841
7199	161.765	7199	-0.997829571030747	7199	-1.00975890745403
7200	161.695	7200	-0.997777201590753	7200	-1.00977205643931
7201	161.585	7201	-0.997753490501259	7201	-1.00974706979095
7202	161.52	7202	-0.997791363870451	7202	-1.00978764925231
7203	161.4	7203	-0.997794308384833	7203	-1.00977247367819
7204	161.35	7204	-0.997775926031891	7204	-1.00976627470054
7205	161.24	7205	-0.997763933394369	7205	-1.00977670567254
7206	161.185	7206	-0.997749365796902	7206	-1.00977795738918
7207	161.11	7207	-0.997759331845579	7207	-1.0097844543946
7208	160.995	7208	-0.997792937457084	7208	-1.00975622520409
7209	160.9	7209	-0.997774853131914	7209	-1.00971189059281
7210	160.81	7210	-0.997780611028458	7210	-1.00972391899367
7211	160.74	7211	-0.997786464293889	7211	-1.00975306610971
7212	160.69	7212	-0.997838213836118	7212	-1.00973742561227
7213	160.575	7213	-0.997826030460822	7213	-1.00972754301137
7214	160.48	7214	-0.997790708209354	7214	-1.00976572632944
7215	160.435	7215	-0.99780150873579	7215	-1.00977631227588
7216	160.32	7216	-0.997783734359503	7216	-1.00978027008469
7217	160.25	7217	-0.997795572022583	7217	-1.00980243142977
7218	160.125	7218	-0.997725368600748	7218	-1.00980365930419
7219	160.05	7219	-0.997746170939193	7219	-1.00974715323873
7220	159.97	7220	-0.997757579442283	7220	-1.00974277819104
7221	159.9	7221	-0.997731472209506	7221	-1.00975169518196
7222	159.8	7222	-0.997743357557031	7222	-1.00974804732204
7223	159.725	7223	-0.997777261196307	7223	-1.00973884422446
7224	159.655	7224	-0.997780694476234	7224	-1.00974220597772
7225	159.56	7225	-0.997769727054246	7225	-1.00973498178454
7226	159.505	7226	-0.997795583943694	7226	-1.00975540264744
7227	159.395	7227	-0.99780762426566	7227	-1.00977771896696
7228	159.305	7228	-0.997785892080568	7228	-1.00975220778973
7229	159.235	7229	-0.997773303387503	7229	-1.00975900282292
7230	159.15	7230	-0.997796191920348	7230	-1.00976418850614
7231	159.055	7231	-0.99777214703975	7231	-1.00975702391852
7232	158.98	7232	-0.997781683928435	7232	-1.0097620546273
7233	158.905	7233	-0.997746039806973	7233	-1.00978625448234
7234	158.8	7234	-0.997712481879912	7234	-1.00974835727092
7235	158.715	7235	-0.997725738155184	7235	-1.0097338373579
7236	158.6	7236	-0.997726548790723	7236	-1.00975654707408
7237	158.535	7237	-0.997740973334859	7237	-1.00974698634318
7238	158.49	7238	-0.997731233787289	7238	-1.0097477850576
7239	158.37	7239	-0.997777130064088	7239	-1.00972052147707
7240	158.34	7240	-0.997767068646525	7240	-1.00971731469825
7241	158.23	7241	-0.997765125505455	7241	-1.00974454251545
7242	158.135	7242	-0.997759689478905	7242	-1.00972915236133
7243	158.065	7243	-0.997734810120546	7243	-1.00974608033875
7244	157.975	7244	-0.997733319981689	7244	-1.00976895695048
7245	157.89	7245	-0.997745038433661	7245	-1.00974994277867
7246	157.84	7246	-0.997758342393377	7246	-1.00975087262531
7247	157.72	7247	-0.997765924219883	7247	-1.00976981527047
7248	157.675	7248	-0.99773792153048	7248	-1.00977994821469
7249	157.57	7249	-0.997736312180514	7249	-1.00977041132601
7250	157.49	7250	-0.997747816052491	7250	-1.00976024261845
7251	157.395	7251	-0.997737850003815	7251	-1.00975680933852
7252	157.315	7252	-0.99774613517586	7252	-1.00976025453956
7253	157.23	7253	-0.997737265869383	7253	-1.00973535133898
7254	157.17	7254	-0.997769285973144	7254	-1.0097271376936
7255	157.075	7255	-0.997748269054704	7255	-1.00975210049973
7256	157.025	7256	-0.997755707827878	7256	-1.00972422894255
7257	156.895	7257	-0.997801604104677	7257	-1.00971762464714
7258	156.835	7258	-0.997771801327535	7258	-1.00975574835966
7259	156.755	7259	-0.997788681620508	7259	-1.0097307617113
7260	156.66	7260	-0.997771169508659	7260	-1.00973129816129
7261	156.595	7261	-0.997757674811169	7261	-1.00973640039673
7262	156.505	7262	-0.997761477645533	7262	-1.00972649395361
7263	156.425	7263	-0.997766019588769	7263	-1.00975438935302
7264	156.365	7264	-0.997787417982757	7264	-1.00979568408103
7265	156.26	7265	-0.997871390287632	7265	-1.00976881389715
7266	156.18	7266	-0.997807135500114	7266	-1.00972776951247
7267	156.1	7267	-0.997798290035859	7267	-1.00971562190051
7268	156.015	7268	-0.997789325360494	7268	-1.00969237573434
7269	155.925	7269	-0.99780637254902	7269	-1.00969813363088
7270	155.865	7270	-0.997809102483406	7270	-1.00968862058442
7271	155.79	7271	-0.997808685244526	7271	-1.00968219510567
7272	155.69	7272	-0.997763480392157	7272	-1.00969161278325
7273	155.585	7273	-0.99775072480354	7273	-1.00971587224384
7274	155.495	7274	-0.997781600480659	7274	-1.00966438496605
7275	155.44	7275	-0.997795989261463	7275	-1.00970988784619
7276	155.375	7276	-0.997782780670634	7276	-1.00973570897231
7277	155.31	7277	-0.997807540817884	7277	-1.00972674429694
7278	155.205	7278	-0.997832610914015	7278	-1.00968763113222
7279	155.12	7279	-0.99781569485771	7279	-1.00970178149081
7280	155.065	7280	-0.997764541371023	7280	-1.00972180895705
7281	154.975	7281	-0.997751988441291	7281	-1.00969092135882
7282	154.9	7282	-0.997758068207828	7282	-1.00971057927062
7283	154.805	7283	-0.997779156652933	7283	-1.00971782730602
7284	154.705	7284	-0.997743119134814	7284	-1.00974582999542
7285	154.66	7285	-0.997759272240024	7285	-1.00975601062409
7286	154.565	7286	-0.997759844453345	7286	-1.00975120641642
7287	154.45	7287	-0.997760011348897	7287	-1.00973071402686
7288	154.42	7288	-0.997779716945144	7288	-1.00970361734188
7289	154.33	7289	-0.997749783035782	7289	-1.00970383192187
7290	154.26	7290	-0.997754670691233	7290	-1.00972459849699
7291	154.17	7291	-0.997740472648203	7291	-1.0097318584535
7292	154.1	7292	-0.997749902246891	7292	-1.00975403171969
7293	154.005	7293	-0.997778322175174	7293	-1.0097422894255
7294	153.905	7294	-0.997788109407187	7294	-1.00971603913939
7295	153.81	7295	-0.997809555485618	7295	-1.00975827563516
7296	153.765	7296	-0.997806777866789	7296	-1.00974476901656
7297	153.67	7297	-0.997777642671855	7297	-1.00973407578012
7298	153.63	7298	-0.997763277733272	7298	-1.00974230134661
7299	153.53	7299	-0.997752560654612	7299	-1.00976639391165
7300	153.42	7300	-0.997726739528496	7300	-1.00976536869612
7301	153.365	7301	-0.997751189726864	7301	-1.00972514686809
7302	153.33	7302	-0.99771844243534	7302	-1.00971541924163
7303	153.17	7303	-0.997748614766918	7303	-1.00972209506371
7304	153.125	7304	-0.997750891699092	7304	-1.00973468375677
7305	153.045	7305	-0.997779550049592	7305	-1.00968689202335
7306	152.965	7306	-0.997749222743572	7306	-1.00971730277714
7307	152.885	7307	-0.997761918726635	7307	-1.00971683785382
7308	152.805	7308	-0.997752882524605	7308	-1.0097060611696
7309	152.7	7309	-0.997734190222782	7309	-1.00968447203784
7310	152.65	7310	-0.997766949435416	7310	-1.00970306897078
7311	152.565	7311	-0.997772909990844	7311	-1.00969943303197
7312	152.48	7312	-0.997776748588541	7312	-1.0097337300679
7313	152.365	7313	-0.997781743533989	7313	-1.00971017395285
7314	152.325	7314	-0.997772170881972	7314	-1.00972302491035
7315	152.255	7315	-0.997777404249638	7315	-1.00975125410086
7316	152.2	7316	-0.9977859278439	7316	-1.00974838111315
7317	152.105	7317	-0.997772349698634	7317	-1.00975300650416
7318	151.98	7318	-0.997734345197223	7318	-1.00975896705959
7319	151.94	7319	-0.99771427004654	7319	-1.00976883773938
7320	151.865	7320	-0.997755827038987	7320	-1.00975161173419
7321	151.76	7321	-0.997772075513084	7321	-1.00976789597162
7322	151.695	7322	-0.997774710078584	7322	-1.00976971990158
7323	151.61	7323	-0.997736300259403	7323	-1.00975205281529
7324	151.525	7324	-0.997725487811856	7324	-1.00973742561227
7325	151.45	7325	-0.997749306191348	7325	-1.00970641880293
7326	151.36	7326	-0.997753109025712	7326	-1.00972167782483
7327	151.255	7327	-0.997764589055467	7327	-1.00973706797894
7328	151.165	7328	-0.99779914835584	7328	-1.0097486552987
7329	151.125	7329	-0.997784342336156	7329	-1.00970609693294
7330	151.055	7330	-0.997809531643397	7330	-1.00968930008774
7331	150.965	7331	-0.997794928282597	7331	-1.00971519274052
7332	150.885	7332	-0.997768153467613	7332	-1.00970325970855
7333	150.775	7333	-0.997809793907836	7333	-1.0096590562295
7334	150.74	7334	-0.997772421225299	7334	-1.00969613088426
7335	150.655	7335	-0.99777006084535	7335	-1.00977538242924
7336	150.6	7336	-0.997766341458762	7336	-1.00973700837339
7337	150.505	7337	-0.997797169451438	7337	-1.00972668469139
7338	150.44	7338	-0.997834232185092	7338	-1.00971692130159
7339	150.36	7339	-0.997845187685969	7339	-1.00976291294728
7340	150.28	7340	-0.997795989261464	7340	-1.00975492580301
7341	150.215	7341	-0.997801031891356	7341	-1.00975391250858
7342	150.11	7342	-0.997838654917219	7342	-1.00973923762112
7343	150.045	7343	-0.997829880979629	7343	-1.00973370622568
7344	149.955	7344	-0.997823658159762	7344	-1.00976343747616
7345	149.89	7345	-0.997844174391547	7345	-1.00979065337224
7346	149.795	7346	-0.997818591687648	7346	-1.00976881389715
7347	149.72	7347	-0.997841051060502	7347	-1.00977334391928
7348	149.675	7348	-0.997838440337224	7348	-1.00980183537423
7349	149.545	7349	-0.997817161154345	7349	-1.00973870117113
7350	149.48	7350	-0.997820797093156	7350	-1.00975527151522
7351	149.4	7351	-0.997848191805905	7351	-1.00980826085298
7352	149.36	7352	-0.997851696612497	7352	-1.00978518158236
7353	149.265	7353	-0.997838809891661	7353	-1.00980778400854
7354	149.14	7354	-0.997865322442206	7354	-1.00983104209583
7355	149.06	7355	-0.997861626897841	7355	-1.00979442044327
7356	148.98	7356	-0.99780373798352	7356	-1.00977203259709
7357	148.92	7357	-0.997825362878615	7357	-1.00977053053712
7358	148.815	7358	-0.997800292782483	7358	-1.00976663233387
7359	148.77	7359	-0.997807993820096	7359	-1.00977687256809
7360	148.695	7360	-0.99781750686656	7360	-1.00979241769665
7361	148.6	7361	-0.997818436713207	7361	-1.00983213883803
7362	148.52	7362	-0.997776939326314	7362	-1.00978830491341
7363	148.465	7363	-0.997799720569162	7363	-1.00975957503624
7364	148.355	7364	-0.997775031948577	7364	-1.00976644159609
7365	148.315	7365	-0.997805216201266	7365	-1.00976591706722
7366	148.255	7366	-0.997754646849012	7366	-1.00979109445335
7367	148.145	7367	-0.997776450560769	7367	-1.00974083504997
7368	148.08	7368	-0.997765650034333	7368	-1.0097632586595
7369	147.975	7369	-0.997785546368353	7369	-1.00977396381704
7370	147.92	7370	-0.99778258993286	7370	-1.00976663233387
7371	147.88	7371	-0.997807338158999	7371	-1.00974542467765
7372	147.755	7372	-0.997776832036316	7372	-1.00975745307851
7373	147.65	7373	-0.997758974212253	7373	-1.00976287718395
7374	147.605	7374	-0.997781672007324	7374	-1.00973949988556
7375	147.545	7375	-0.997803225375754	7375	-1.00971881675822
7376	147.47	7376	-0.997759784847792	7376	-1.00973880846113
7377	147.395	7377	-0.997769154840925	7377	-1.00977359426261
7378	147.31	7378	-0.997752405680171	7378	-1.00977473868925
7379	147.22	7379	-0.997770907244221	7379	-1.00977748054475
7380	147.14	7380	-0.997800483520256	7380	-1.00978449015793
7381	147.09	7381	-0.997822823682002	7381	-1.00976833705272
7382	147.005	7382	-0.997800745784695	7382	-1.00973516060121
7383	146.935	7383	-0.997790600919356	7383	-1.0097443756199
7384	146.825	7384	-0.99776630569543	7384	-1.00976763370718
7385	146.79	7385	-0.997753013656824	7385	-1.00978164101244
7386	146.73	7386	-0.997778286411841	7386	-1.00976602435721
7387	146.67	7387	-0.997814645799954	7387	-1.00976465342947
7388	146.55	7388	-0.997790851262684	7388	-1.00974855992981
7389	146.44	7389	-0.997815051117723	7389	-1.00976094596399
7390	146.4	7390	-0.99779329509041	7390	-1.00974095426108
7391	146.32	7391	-0.997751785782406	7391	-1.00973682955673
7392	146.245	7392	-0.997790684367132	7392	-1.00974271858549
7393	146.19	7393	-0.997788860437171	7393	-1.0097299987602
7394	146.085	7394	-0.997778322175174	7394	-1.00968940737774
7395	146.005	7395	-0.99773318884947	7395	-1.00969119554437
7396	145.925	7396	-0.997728575379568	7396	-1.00970609693294
7397	145.855	7397	-0.99776880912871	7397	-1.00972754301137
7398	145.795	7398	-0.997764446002136	7398	-1.00976890926604
7399	145.695	7399	-0.997804655909056	7399	-1.00976932650492
7400	145.6	7400	-0.997741450179294	7400	-1.00976535677501
7401	145.54	7401	-0.997756470778973	7401	-1.00977945944915
7402	145.5	7402	-0.997820558670939	7402	-1.00974630683986
7403	145.4	7403	-0.997831406881819	7403	-1.00971456092165
7404	145.34	7404	-0.99780791037232	7404	-1.00974664063096
7405	145.24	7405	-0.997814955748837	7405	-1.00974237287327
7406	145.155	7406	-0.997814812695506	7406	-1.00973771171893
7407	145.1	7407	-0.997817196917678	7407	-1.00974021515221
7408	145.06	7408	-0.997791435397116	7408	-1.00973847467002
7409	144.975	7409	-0.997797372110323	7409	-1.00969988603418
7410	144.86	7410	-0.997775377660792	7410	-1.00971280851835
7411	144.815	7411	-0.997804036011292	7411	-1.00971645637827
7412	144.7	7412	-0.997774614709697	7412	-1.00969648851759
7413	144.685	7413	-0.997800936522469	7413	-1.00969400892653
7414	144.555	7414	-0.997790720130465	7414	-1.00969334134432
7415	144.505	7415	-0.997805430781262	7415	-1.00969686999313
7416	144.435	7416	-0.997825267509728	7416	-1.00969231612879
7417	144.34	7417	-0.997807850766766	7417	-1.00972005655375
7418	144.295	7418	-0.99780512083238	7418	-1.00974999046311
7419	144.18	7419	-0.99780456054017	7419	-1.00975767957961
7420	144.14	7420	-0.997795619707027	7420	-1.00975806105516
7421	144.045	7421	-0.99783212214847	7421	-1.00974752279316
7422	143.995	7422	-0.997856476977951	7422	-1.00975254158083
7423	143.9	7423	-0.997803439955749	7423	-1.00973885614557
7424	143.86	7424	-0.997817828736553	7424	-1.00978679093233
7425	143.745	7425	-0.997838690680552	7425	-1.0098007028687
7426	143.65	7426	-0.997817256523232	7426	-1.00979127327001
7427	143.635	7427	-0.997872117475395	7427	-1.00979788948653
7428	143.525	7428	-0.997835018978409	7428	-1.00979601787213
7429	143.425	7429	-0.997838869497215	7429	-1.00975084878309
7430	143.37	7430	-0.997826817254139	7430	-1.00972897354467
7431	143.34	7431	-0.997792472533761	7431	-1.00976472495613
7432	143.255	7432	-0.997825899328603	7432	-1.00976405737392
7433	143.13	7433	-0.997861829556725	7433	-1.00974587767987
7434	143.075	7434	-0.997833564602884	7434	-1.00974735589761
7435	143.015	7435	-0.997787382219425	7435	-1.00976452229725
7436	142.94	7436	-0.997826388094148	7436	-1.00978910362783
7437	142.83	7437	-0.997836270695048	7437	-1.00976098172732
7438	142.77	7438	-0.997848716334783	7438	-1.00973439765011
7439	142.7	7439	-0.997823169394217	7439	-1.00975539072633
7440	142.65	7440	-0.997849467364767	7440	-1.00974212252995
7441	142.545	7441	-0.997892895971618	7441	-1.00976064793622
7442	142.47	7442	-0.99785243572137	7442	-1.00975297074083
7443	142.41	7443	-0.997825172140841	7443	-1.00973692492561
7444	142.36	7444	-0.997819700350957	7444	-1.00973719911116
7445	142.29	7445	-0.997799219882506	7445	-1.009786433299
7446	142.19	7446	-0.997819032768749	7446	-1.00979329985885
7447	142.13	7447	-0.997804202906844	7447	-1.0097823682002
7448	142.03	7448	-0.99776004711223	7448	-1.00974724860761
7449	141.975	7449	-0.997791959925994	7449	-1.00977652685588
7450	141.92	7450	-0.997819211585412	7450	-1.00975069380865
7451	141.855	7451	-0.99779315203708	7451	-1.00975787031739
7452	141.745	7452	-0.997771336404211	7452	-1.00972546873808
7453	141.685	7453	-0.99774905584802	7453	-1.00975713120851
7454	141.61	7454	-0.997787751773861	7454	-1.00975230315862
7455	141.555	7455	-0.997808077267872	7455	-1.00978459744793
7456	141.495	7456	-0.997824611848631	7456	-1.00977082856489
7457	141.405	7457	-0.997817578393225	7457	-1.00975188591974
7458	141.32	7458	-0.997776724746319	7458	-1.00972046187152
7459	141.22	7459	-0.997778405622949	7459	-1.00974516241321
7460	141.175	7460	-0.997776474402991	7460	-1.00975149252308
7461	141.12	7461	-0.997744263561456	7461	-1.00971686169604
7462	141	7462	-0.997799827859159	7462	-1.00969369897765
7463	140.95	7463	-0.997794391832609	7463	-1.00969534409094
7464	140.865	7464	-0.997767390516518	7464	-1.00969359168765
7465	140.81	7465	-0.997766460669871	7465	-1.00969543945983
7466	140.77	7466	-0.997760512035554	7466	-1.0097157172694
7467	140.68	7467	-0.997751273174639	7467	-1.00972042610819
7468	140.59	7468	-0.997739363984894	7468	-1.00970244907301
7469	140.55	7469	-0.99772373540856	7469	-1.00971180714504
7470	140.475	7470	-0.997721732661936	7470	-1.00972534952697
7471	140.385	7471	-0.9976911669337	7471	-1.00974004825666
7472	140.33	7472	-0.997726203078508	7472	-1.00974220597772
7473	140.225	7473	-0.997729910543984	7473	-1.00976344939727
7474	140.175	7474	-0.997752477206836	7474	-1.00977829118029
7475	140.135	7475	-0.997769774738689	7475	-1.00972213082704
7476	140.01	7476	-0.997751404306859	7476	-1.00973954757
7477	139.93	7477	-0.997780229552911	7477	-1.00972092679484
7478	139.855	7478	-0.997767056725414	7478	-1.00971305886168
7479	139.765	7479	-0.997751761940185	7479	-1.00969754949645
7480	139.75	7480	-0.997767712386511	7480	-1.0096558732929
7481	139.655	7481	-0.997791292343786	7481	-1.00966351472496
7482	139.6	7482	-0.997773982890822	7482	-1.00969157701991
7483	139.53	7483	-0.997791363870451	7483	-1.00973225185016
7484	139.455	7484	-0.997797717822538	7484	-1.00971859025711
7485	139.365	7485	-0.997756065461204	7485	-1.00972109369039
7486	139.28	7486	-0.997757710574502	7486	-1.00969899195087
7487	139.23	7487	-0.99775085593576	7487	-1.00966232261387
7488	139.16	7488	-0.997760535877775	7488	-1.00968864442664
7489	139.09	7489	-0.997728575379568	7489	-1.00972464618143
7490	139.025	7490	-0.997767688544289	7490	-1.00972103408484
7491	138.935	7491	-0.997795583943694	7491	-1.00969405661097
7492	138.9	7492	-0.997783484016174	7492	-1.00970229409857
7493	138.81	7493	-0.997778393701839	7493	-1.00969779983978
7494	138.77	7494	-0.997805037384604	7494	-1.00970404650187
7495	138.65	7495	-0.997748030632486	7495	-1.00969775215534
7496	138.61	7496	-0.997721983005265	7496	-1.00969833628977
7497	138.505	7497	-0.997669089036393	7497	-1.00968133678569
7498	138.46	7498	-0.997737039368277	7498	-1.00967013094148
7499	138.38	7499	-0.997735751888304	7499	-1.00969086175326
7500	138.3	7500	-0.997719360360876	7500	-1.00965674353399
7501	138.225	7501	-0.997784795338369	7501	-1.0096575184062
7502	138.13	7502	-0.997795345521477	7502	-1.00970041056306
7503	138.08	7503	-0.997829928664072	7503	-1.00969003919661
7504	138.005	7504	-0.997799935149157	7504	-1.00966690032044
7505	137.975	7505	-0.997802414740215	7505	-1.00967088197147
7506	137.875	7506	-0.997828843842985	7506	-1.00969497453651
7507	137.785	7507	-0.997825684748607	7507	-1.00965846017395
7508	137.735	7508	-0.997806348706798	7508	-1.00972686350805
7509	137.65	7509	-0.997783901255054	7509	-1.00975199320974
7510	137.575	7510	-0.997803642614633	7510	-1.00977030403601
7511	137.48	7511	-0.99777771419852	7511	-1.00976284142062
7512	137.4	7512	-0.997801663710231	7512	-1.00976684691386
7513	137.36	7513	-0.997792126821546	7513	-1.00976262684062
7514	137.28	7514	-0.997790147917144	7514	-1.00975686894408
7515	137.235	7515	-0.997820177195392	7515	-1.00974219405661
7516	137.14	7516	-0.997867635137713	7516	-1.00971466821164
7517	137.09	7517	-0.997882286182956	7517	-1.00972376401923
7518	137.045	7518	-0.997811558232242	7518	-1.00970339084077
7519	136.955	7519	-0.997808244163424	7519	-1.00972453889143
7520	136.88	7520	-0.997826459620813	7520	-1.00973098821241
7521	136.8	7521	-0.997822036888686	7521	-1.0097274714847
7522	136.725	7522	-0.997808971351187	7522	-1.00971404831388
7523	136.65	7523	-0.997797586690318	7523	-1.00971643253605
7524	136.575	7524	-0.997805466544595	7524	-1.00971591992828
7525	136.5	7525	-0.997805240043488	7525	-1.00969282873655
7526	136.425	7526	-0.997833624208438	7526	-1.00967243171588
7527	136.38	7527	-0.997838571469444	7527	-1.00969775215534
7528	136.305	7528	-0.997803249217975	7528	-1.00971291580835
7529	136.245	7529	-0.997785117208362	7529	-1.0096970488098
7530	136.115	7530	-0.997780336842908	7530	-1.00970207951858
7531	136.09	7531	-0.997763861867704	7531	-1.00967137073701
7532	136.05	7532	-0.997791959925994	7532	-1.00968641517891
7533	135.965	7533	-0.997782208457313	7533	-1.00969466458763
7534	135.86	7534	-0.997725416285191	7534	-1.00970426108186
7535	135.79	7535	-0.997765077821012	7535	-1.00971764848936
7536	135.75	7536	-0.997795166704814	7536	-1.00972568331807
7537	135.655	7537	-0.997826197356374	7537	-1.00969146972992
7538	135.61	7538	-0.997821238174258	7538	-1.00970973287175
7539	135.515	7539	-0.997815051117723	7539	-1.00971391718166
7540	135.455	7540	-0.997817637998779	7540	-1.00970639496071
7541	135.37	7541	-0.997813024528878	7541	-1.00968953850996
7542	135.335	7542	-0.997838142309453	7542	-1.009734493019
7543	135.215	7543	-0.99781055685893	7543	-1.00975860942626
7544	135.17	7544	-0.997822001125353	7544	-1.00975938429847
7545	135.08	7545	-0.997849872682536	7545	-1.00976229304952
7546	135.01	7546	-0.99778257801175	7546	-1.00977056630045
7547	134.95	7547	-0.997754992561227	7547	-1.00974658102541
7548	134.92	7548	-0.997803976405737	7548	-1.00975238660639
7549	134.82	7549	-0.997812237735561	7549	-1.00973883230335
7550	134.775	7550	-0.997820308327611	7550	-1.00974921559091
7551	134.68	7551	-0.997843423361562	7551	-1.00976174467842
7552	134.645	7552	-0.997786857690547	7552	-1.00977821965362
7553	134.555	7553	-0.997832277122911	7553	-1.00972903315023
7554	134.465	7554	-0.99780498970016	7554	-1.00972985570687
7555	134.42	7555	-0.997824206530861	7555	-1.00975036001755
7556	134.345	7556	-0.997802355134661	7556	-1.00976892118715
7557	134.29	7557	-0.99781083104448	7557	-1.00980141813535
7558	134.2	7558	-0.997834351396201	7558	-1.00979961804761
7559	134.11	7559	-0.99782724641413	7559	-1.00979116598001
7560	134.05	7560	-0.997816970416571	7560	-1.00976926689937
7561	133.98	7561	-0.997783615148394	7561	-1.00977614538033
7562	133.895	7562	-0.997792949378195	7562	-1.00977643148699
7563	133.835	7563	-0.997813227187762	7563	-1.00978691014344
7564	133.76	7564	-0.997825482089723	7564	-1.00974600881209
7565	133.73	7565	-0.997815051117723	7565	-1.00973148889906
7566	133.59	7566	-0.997774459735256	7566	-1.00975511654078
7567	133.565	7567	-0.997782244220645	7567	-1.00975334029526
7568	133.505	7568	-0.997826304646372	7568	-1.00977459563592
7569	133.4	7569	-0.997852817196918	7569	-1.00980852311742
7570	133.345	7570	-0.997873702983139	7570	-1.00980090552758
7571	133.265	7571	-0.99785327019913	7571	-1.00979545757992
7572	133.2	7572	-0.997865656233311	7572	-1.00976516603723
7573	133.16	7573	-0.997838726443885	7573	-1.0097754539559
7574	133.09	7574	-0.997825255588617	7574	-1.00975891937514
7575	133	7575	-0.997861412317845	7575	-1.00977056630045
7576	132.925	7576	-0.997901312275883	7576	-1.00973012989242
7577	132.9	7577	-0.997905901903563	7577	-1.00972785296025
7578	132.81	7578	-0.997917393854429	7578	-1.00972561179141
7579	132.725	7579	-0.997865429732204	7579	-1.00976598859388
7580	132.64	7580	-0.997828986896315	7580	-1.00974559157321
7581	132.585	7581	-0.997849538891432	7581	-1.00975932469291
7582	132.525	7582	-0.997803058480202	7582	-1.00974735589761
7583	132.45	7583	-0.997822215705348	7583	-1.00974332656214
7584	132.375	7584	-0.997846844720378	7584	-1.00969353208209
7585	132.305	7585	-0.997859326123446	7585	-1.00970696717403
7586	132.265	7586	-0.997824647611963	7586	-1.00968467469673
7587	132.155	7587	-0.997823848897535	7587	-1.00969107633326
7588	132.12	7588	-0.997791673819333	7588	-1.00972657740139
7589	132.04	7589	-0.997799887464713	7589	-1.0097574411574
7590	132	7590	-0.997789444571603	7590	-1.00973043984131
7591	131.91	7591	-0.997775401503013	7591	-1.00973861772335
7592	131.865	7592	-0.997773732547494	7592	-1.0097515163653
7593	131.79	7593	-0.997792961299306	7593	-1.00977970979248
7594	131.735	7594	-0.997812178130007	7594	-1.00973549439231
7595	131.635	7595	-0.997772373540856	7595	-1.00974567502098
7596	131.6	7596	-0.997731412603952	7596	-1.00974308813993
7597	131.54	7597	-0.997727466716258	7597	-1.00976791981384
7598	131.425	7598	-0.997772838464179	7598	-1.00980635347524
7599	131.385	7599	-0.99774307145037	7599	-1.00978840028229
7600	131.31	7600	-0.997771419851988	7600	-1.00979449196994
7601	131.24	7601	-0.997810044251164	7601	-1.00977924486915
7602	131.15	7602	-0.997792079137102	7602	-1.00982099259937
7603	131.11	7603	-0.997750522144656	7603	-1.00977813620584
7604	131.015	7604	-0.997756184672313	7604	-1.00976929074159
7605	130.995	7605	-0.997704995422293	7605	-1.0097532687686
7606	130.875	7606	-0.997761251144426	7606	-1.00971754119936
7607	130.805	7607	-0.997805812256809	7607	-1.00972670853361
7608	130.74	7608	-0.997828188181888	7608	-1.00968939545663
7609	130.7	7609	-0.997823109788663	7609	-1.00973225185016
7610	130.645	7610	-0.997819140058747	7610	-1.0096905756466
7611	130.55	7611	-0.997807564660105	7611	-1.00971806572824
7612	130.485	7612	-0.99785452191577	7612	-1.00977045901045
7613	130.45	7613	-0.997856572346838	7613	-1.00975413900969
7614	130.345	7614	-0.997854128519112	7614	-1.00973018949798
7615	130.275	7615	-0.997842493514916	7615	-1.00964427405203
7616	130.2	7616	-0.997790803578241	7616	-1.00963302052338
7617	130.145	7617	-0.997781898508431	7617	-1.00964867294194
7618	130.105	7618	-0.997770966849775	7618	-1.00968466277562
7619	130.035	7619	-0.997735799572748	7619	-1.00971735046159
7620	129.95	7620	-0.997736002231632	7620	-1.00971123493172
7621	129.87	7621	-0.99771996833753	7621	-1.00976420042725
7622	129.845	7622	-0.997751761940185	7622	-1.00971384565499
7623	129.745	7623	-0.997740126935988	7623	-1.00971217669947
7624	129.685	7624	-0.997704911974518	7624	-1.00971156872282
7625	129.59	7625	-0.997745872911422	7625	-1.00973527981231
7626	129.545	7626	-0.997731066891737	7626	-1.00976226920729
7627	129.5	7627	-0.997788216697185	7627	-1.0097802820058
7628	129.42	7628	-0.997771562905318	7628	-1.00976621509499
7629	129.37	7629	-0.997756697280079	7629	-1.00972848477913
7630	129.31	7630	-0.997793223563745	7630	-1.00971098458839
7631	129.235	7631	-0.997762240596628	7631	-1.00970533398184
7632	129.155	7632	-0.997793187800412	7632	-1.0097113303006
7633	129.095	7633	-0.997791042000458	7633	-1.009760194934
7634	129.07	7634	-0.997789754520485	7634	-1.00975231507973
7635	128.99	7635	-0.997780134184024	7635	-1.00976796749828
7636	128.905	7636	-0.997766007667659	7636	-1.00978955663005
7637	128.815	7637	-0.997799875543603	7637	-1.00976570248722
7638	128.77	7638	-0.997822692549782	7638	-1.00973903496223
7639	128.67	7639	-0.99779051747158	7639	-1.00974563925765
7640	128.625	7640	-0.997820665960937	7640	-1.00972464618143
7641	128.555	7641	-0.997830477035172	7641	-1.00971949626154
7642	128.49	7642	-0.997855404077974	7642	-1.00975587949187
7643	128.405	7643	-0.997809686617838	7643	-1.00972753109026
7644	128.325	7644	-0.997784175440604	7644	-1.00968769073777
7645	128.285	7645	-0.99780763618677	7645	-1.00969578517205
7646	128.245	7646	-0.997799362935836	7646	-1.00969136243992
7647	128.2	7647	-0.997768224994278	7647	-1.00969217307546
7648	128.14	7648	-0.997764648661021	7648	-1.00970938715953
7649	128.045	7649	-0.997808268005646	7649	-1.00968347066453
7650	127.95	7650	-0.997804036011292	7650	-1.00966552939269
7651	127.91	7651	-0.997820880540932	7651	-1.0096883821622
7652	127.85	7652	-0.997828378919661	7652	-1.00968230239567
7653	127.795	7653	-0.997867539768826	7653	-1.00966529097047
7654	127.72	7654	-0.997823109788662	7654	-1.00967770084688
7655	127.615	7655	-0.997843435282673	7655	-1.00970545319295
7656	127.59	7656	-0.997833457312886	7656	-1.00970260404746
7657	127.495	7657	-0.997814979591058	7657	-1.00968167057679
7658	127.45	7658	-0.997775008106355	7658	-1.00970885070954
7659	127.425	7659	-0.997784270809491	7659	-1.00971323767834
7660	127.335	7660	-0.997773184176394	7660	-1.00969934958419
7661	127.24	7661	-0.997829821374075	7661	-1.0097149543183
7662	127.17	7662	-0.997824397268635	7662	-1.0096697137026
7663	127.115	7663	-0.997840502689403	7663	-1.00966684071489
7664	127.045	7664	-0.997875371938659	7664	-1.00967756971466
7665	126.99	7665	-0.99783517395285	7665	-1.00966160734722
7666	126.895	7666	-0.997849574654765	7666	-1.00967327811475
7667	126.845	7667	-0.997855845159075	7667	-1.00967356422141
7668	126.77	7668	-0.997837415121691	7668	-1.0096939731632
7669	126.71	7669	-0.997854128519112	7669	-1.00972242885481
7670	126.65	7670	-0.997810127698939	7670	-1.0097537098497
7671	126.595	7671	-0.997791971847104	7671	-1.00971038853285
7672	126.5	7672	-0.997798874170291	7672	-1.00972377594034
7673	126.43	7673	-0.997847333485924	7673	-1.00977494134813
7674	126.365	7674	-0.997840645742733	7674	-1.00976597667277
7675	126.275	7675	-0.997838774128329	7675	-1.00973620965896
7676	126.235	7676	-0.997854188124666	7676	-1.00972346599146
7677	126.2	7677	-0.997856381609064	7677	-1.00968291037232
7678	126.135	7678	-0.997858801594568	7678	-1.00967804655909
7679	126.065	7679	-0.997851625085832	7679	-1.00967134689479
7680	125.98	7680	-0.997876599813077	7680	-1.00967123960479
7681	125.93	7681	-0.997848346780346	7681	-1.00968766689555
7682	125.87	7682	-0.997848680571451	7682	-1.00967557888914
7683	125.79	7683	-0.997833493076219	7683	-1.00967413643473
7684	125.745	7684	-0.99782098783093	7684	-1.00968856097887
7685	125.705	7685	-0.997844102864881	7685	-1.00967528086137
7686	125.605	7686	-0.99781277418555	7686	-1.00966686455711
7687	125.52	7687	-0.997837105172808	7687	-1.00969440232319
7688	125.445	7688	-0.997797825112535	7688	-1.00967424372473
7689	125.395	7689	-0.997805979152361	7689	-1.00970579890517
7690	125.35	7690	-0.997737325474937	7690	-1.0097470101854
7691	125.3	7691	-0.997799613279164	7691	-1.00973952372778
7692	125.26	7692	-0.997787346456092	7692	-1.00969347247654
7693	125.165	7693	-0.997758819237812	7693	-1.00974224174105
7694	125.13	7694	-0.997781075951782	7694	-1.00974038204776
7695	125.02	7695	-0.997763551918822	7695	-1.00974937056535
7696	124.99	7696	-0.997734738593881	7696	-1.00973297903792
7697	124.905	7697	-0.997796907186999	7697	-1.00973332475013
7698	124.83	7698	-0.997817983710994	7698	-1.00970806391623
7699	124.75	7699	-0.997787632562753	7699	-1.00971597953384
7700	124.655	7700	-0.997740401121538	7700	-1.00975720273518
7701	124.64	7701	-0.997783257515068	7701	-1.0097690880827
7702	124.535	7702	-0.997843542572671	7702	-1.00976164930953
7703	124.5	7703	-0.997799231803617	7703	-1.00974436369879
7704	124.475	7704	-0.997750593671321	7704	-1.00977553740368
7705	124.36	7705	-0.997735584992752	7705	-1.00976800326162
7706	124.295	7706	-0.997778560597391	7706	-1.00977583543145
7707	124.215	7707	-0.997791328107118	7707	-1.00975758421073
7708	124.16	7708	-0.997795750839246	7708	-1.00973480296788
7709	124.11	7709	-0.997815206092164	7709	-1.0097340519379
7710	124.05	7710	-0.997799601358053	7710	-1.00969183928435
7711	124	7711	-0.997814836537728	7711	-1.00970584658961
7712	123.92	7712	-0.997829880979629	7712	-1.00972024729152
7713	123.86	7713	-0.997831859884031	7713	-1.00972537336919
7714	123.775	7714	-0.997805454623484	7714	-1.0097077062829
7715	123.705	7715	-0.997811045624476	7715	-1.00966641155489
7716	123.645	7716	-0.99782251373312	7716	-1.00969934958419
7717	123.585	7717	-0.997866657606622	7717	-1.00970670490959
7718	123.535	7718	-0.997814013981079	7718	-1.00974366035325
7719	123.515	7719	-0.997789623388266	7719	-1.00975301842527
7720	123.415	7720	-0.997820582513161	7720	-1.0097581087396
7721	123.33	7721	-0.997856369687953	7721	-1.00977163920043
7722	123.3	7722	-0.997848835545892	7722	-1.00975331645304
7723	123.26	7723	-0.997812833791104	7723	-1.00974835727092
7724	123.165	7724	-0.997794975967041	7724	-1.00975210049973
7725	123.1	7725	-0.997810258831159	7725	-1.00973225185016
7726	123.025	7726	-0.99783016708629	7726	-1.00974735589761
7727	122.985	7727	-0.997885087644007	7727	-1.00972488460365
7728	122.88	7728	-0.997840180819409	7728	-1.00968521114672
7729	122.845	7729	-0.997846117532616	7729	-1.00973543478676
7730	122.775	7730	-0.99783406528954	7730	-1.00976596475166
7731	122.71	7731	-0.997813608663309	7731	-1.00975545033188
7732	122.655	7732	-0.997807815003434	7732	-1.00973425459678
7733	122.56	7733	-0.997791292343786	7733	-1.00973359893568
7734	122.53	7734	-0.997759725242237	7734	-1.00973102397574
7735	122.435	7735	-0.997817888342107	7735	-1.00972420510033
7736	122.365	7736	-0.997796263447013	7736	-1.00975311379416
7737	122.32	7737	-0.997781898508431	7737	-1.00975301842527
7738	122.28	7738	-0.997798278114748	7738	-1.00973992904555
7739	122.21	7739	-0.997809424353399	7739	-1.00973126239796
7740	122.115	7740	-0.997806301022355	7740	-1.00977310549706
7741	122.065	7741	-0.997815599488823	7741	-1.00977725404364
7742	122.05	7742	-0.997840800717174	7742	-1.00976986295491
7743	121.945	7743	-0.997838464179446	7743	-1.0097646891928
7744	121.895	7744	-0.997809877355612	7744	-1.00977851768139
7745	121.815	7745	-0.99776004711223	7745	-1.00976439116503
7746	121.74	7746	-0.9977312457084	7746	-1.00973580434119
7747	121.705	7747	-0.997787799458305	7747	-1.00975534304189
7748	121.63	7748	-0.997781946192874	7748	-1.00975463969635
7749	121.59	7749	-0.997719360360876	7749	-1.0097176961738
7750	121.545	7750	-0.997787525272755	7750	-1.00967838035019
7751	121.45	7751	-0.997807516975662	7751	-1.00970453526741
7752	121.405	7752	-0.997827282177462	7752	-1.00975372177081
7753	121.345	7753	-0.997768034256504	7753	-1.00974885795758
7754	121.275	7754	-0.997804238670176	7754	-1.00970172188525
7755	121.225	7755	-0.997789039253834	7755	-1.00970799238956
7756	121.155	7756	-0.997772743095293	7756	-1.00974137149996
7757	121.14	7757	-0.997807159342336	7757	-1.00975642786297
7758	121.045	7758	-0.99780386911574	7758	-1.00973857003891
7759	120.975	7759	-0.997802963111315	7759	-1.00972338254368
7760	120.88	7760	-0.997790314812696	7760	-1.00971204556725
7761	120.825	7761	-0.99778453307393	7761	-1.00972151092927
7762	120.785	7762	-0.997801210708019	7762	-1.0097208791104
7763	120.745	7763	-0.997800853074693	7763	-1.00971081769284
7764	120.65	7764	-0.997795738918135	7764	-1.00973407578012
7765	120.575	7765	-0.997819295033188	7765	-1.00971563382162
7766	120.535	7766	-0.997802116712444	7766	-1.00971668287938
7767	120.48	7767	-0.99778341248951	7767	-1.00971994926375
7768	120.395	7768	-0.997776331349661	7768	-1.00969428311208
7769	120.335	7769	-0.997756542305638	7769	-1.00971071040284
7770	120.295	7770	-0.997756613832303	7770	-1.00968610523003
7771	120.18	7771	-0.997784366178378	7771	-1.00970070859083
7772	120.13	7772	-0.997809352826734	7772	-1.00968116989014
7773	120.065	7773	-0.997756184672312	7773	-1.00971410791943
7774	120.05	7774	-0.997790338654917	7774	-1.0097010066186
7775	119.97	7775	-0.997775127317464	7775	-1.0097284609369
7776	119.91	7776	-0.997787084191653	7776	-1.00974182450217
7777	119.845	7777	-0.997783495937286	7777	-1.00974771353094
7778	119.75	7778	-0.997784473468376	7778	-1.0097224169337
7779	119.7	7779	-0.997780122262913	7779	-1.00970137617304
7780	119.62	7780	-0.997790207522698	7780	-1.00969204194324
7781	119.585	7781	-0.997754634927901	7781	-1.0097358162623
7782	119.52	7782	-0.997761620698863	7782	-1.00972798409247
7783	119.465	7783	-0.997719729915312	7783	-1.00972247653925
7784	119.43	7784	-0.997742856870375	7784	-1.00973928530556
7785	119.36	7785	-0.997774948500801	7785	-1.00968842984665
7786	119.295	7786	-0.997771479457542	7786	-1.00971301117723
7787	119.24	7787	-0.997754420347906	7787	-1.00970827849622
7788	119.18	7788	-0.997726453421836	7788	-1.00968560454337
7789	119.135	7789	-0.99779246061265	7789	-1.00972749532692
7790	119.07	7790	-0.997745479514763	7790	-1.00972676813916
7791	119	7791	-0.997753681239032	7791	-1.00972788872358
7792	118.935	7792	-0.997734535934997	7792	-1.00970652609293
7793	118.845	7793	-0.99775531443122	7793	-1.00971774385824
7794	118.8	7794	-0.997764434081025	7794	-1.0097461399443
7795	118.735	7795	-0.997813513294423	7795	-1.00972468194476
7796	118.655	7796	-0.997767056725414	7796	-1.00967754587243
7797	118.63	7797	-0.997715176050965	7797	-1.00972369249256
7798	118.59	7798	-0.997774137865263	7798	-1.00970300936522
7799	118.51	7799	-0.997821285858702	7799	-1.00971122301061
7800	118.495	7800	-0.997819140058747	7800	-1.00971290388724
7801	118.365	7801	-0.997816362439918	7801	-1.00970614461738
7802	118.35	7802	-0.997845926794843	7802	-1.00968161097124
7803	118.265	7803	-0.997830822747387	7803	-1.00969425926986
7804	118.205	7804	-0.997848728255894	7804	-1.00969192273213
7805	118.15	7805	-0.997838046940566	7805	-1.009729116598
7806	118.055	7806	-0.997866037708858	7806	-1.00976509451057
7807	118.05	7807	-0.997837927729458	7807	-1.00974488822766
7808	117.97	7808	-0.99782210841535	7808	-1.00977692025254
7809	117.905	7809	-0.997831430724041	7809	-1.00975550993744
7810	117.84	7810	-0.997836926356146	7810	-1.00979200045777
7811	117.77	7811	-0.997844329365988	7811	-1.00973799782559
7812	117.74	7812	-0.997810711833371	7812	-1.00975252965972
7813	117.645	7813	-0.9977677004654	7813	-1.0097235136759
7814	117.6	7814	-0.997789253833829	7814	-1.00973150082017
7815	117.565	7815	-0.997799362935836	7815	-1.00971608682383
7816	117.475	7816	-0.997778000305181	7816	-1.00973563744564
7817	117.445	7817	-0.99777618829633	7817	-1.00974506704433
7818	117.39	7818	-0.997772874227512	7818	-1.00973854619669
7819	117.28	7819	-0.997782530327306	7819	-1.00978372720684
7820	117.255	7820	-0.997771598668651	7820	-1.00975654707408
7821	117.195	7821	-0.997743989375906	7821	-1.00975437743191
7822	117.15	7822	-0.99775502832456	7822	-1.0097677648394
7823	117.085	7823	-0.997826388094148	7823	-1.00975795376516
7824	117.015	7824	-0.997781934271763	7824	-1.00972502765698
7825	116.965	7825	-0.99778217269398	7825	-1.00971127069505
7826	116.85	7826	-0.997778381780728	7826	-1.00974208676661
7827	116.8	7827	-0.997755564774548	7827	-1.00975649938964
7828	116.785	7828	-0.997746731231403	7828	-1.00976273413062
7829	116.7	7829	-0.997731698710613	7829	-1.00973446917678
7830	116.645	7830	-0.997791268501564	7830	-1.00971878099489
7831	116.625	7831	-0.997773494125277	7831	-1.00974600881209
7832	116.525	7832	-0.997746242465858	7832	-1.00974664063096
7833	116.47	7833	-0.99773262855726	7833	-1.00975862134737
7834	116.38	7834	-0.9977354180972	7834	-1.0097126416228
7835	116.34	7835	-0.99778313830396	7835	-1.00970947060731
7836	116.3	7836	-0.997816195544366	7836	-1.00972250038148
7837	116.22	7837	-0.997795512417029	7837	-1.00972660124361
7838	116.15	7838	-0.997815480277714	7838	-1.00973660305562
7839	116.075	7839	-0.997788407434958	7839	-1.00973457646677
7840	116	7840	-0.997767032883192	7840	-1.00974190794995
7841	116	7841	-0.997752322232395	7841	-1.00976199502174
7842	115.97	7842	-0.997758163576715	7842	-1.00972202353704
7843	115.86	7843	-0.997738136110475	7843	-1.00974059662776
7844	115.805	7844	-0.997736932078279	7844	-1.00975341182193
7845	115.76	7845	-0.99774377479591	7845	-1.00976297255283
7846	115.65	7846	-0.997811474784466	7846	-1.00976518987945
7847	115.59	7847	-0.997851482032501	7847	-1.00976179236286
7848	115.53	7848	-0.997813322556649	7848	-1.00975355487526
7849	115.505	7849	-0.997821047436485	7849	-1.00971578879606
7850	115.465	7850	-0.997760798142214	7850	-1.0097371275845
7851	115.42	7851	-0.997776247901884	7851	-1.00974454251545
7852	115.34	7852	-0.997783245593957	7852	-1.00972872320134
7853	115.235	7853	-0.997835758087282	7853	-1.00971994926375
7854	115.2	7854	-0.997873822194247	7854	-1.00973598315785
7855	115.155	7855	-0.997827961680781	7855	-1.00976135128176
7856	115.1	7856	-0.997800471599146	7856	-1.00976410505837
7857	115.03	7857	-0.997833314259556	7857	-1.0097646891928
7858	115	7858	-0.997893503948272	7858	-1.00976608396277
7859	114.94	7859	-0.997890368696117	7859	-1.00978005550469
7860	114.855	7860	-0.997915343423362	7860	-1.0097732604715
7861	114.805	7861	-0.997909657053483	7861	-1.00973097629129
7862	114.73	7862	-0.997922031166552	7862	-1.00970371271077
7863	114.66	7863	-0.997889629587244	7863	-1.0097068241207
7864	114.63	7864	-0.997900704299229	7864	-1.00971311846723
7865	114.56	7865	-0.997895017929351	7865	-1.00974584191653
7866	114.49	7866	-0.997832563229572	7866	-1.0097585378996
7867	114.46	7867	-0.9978994645037	7867	-1.00973924954223
7868	114.39	7868	-0.997860100995651	7868	-1.00973536326009
7869	114.3	7869	-0.997849026283665	7869	-1.00974557965209
7870	114.255	7870	-0.997856214713512	7870	-1.009713738365
7871	114.225	7871	-0.997843339913787	7871	-1.00975102759976
7872	114.15	7872	-0.997842255092698	7872	-1.00974337424659
7873	114.12	7873	-0.997834136816205	7873	-1.00972844901579
7874	114.01	7874	-0.997848024910353	7874	-1.00975394827192
7875	113.98	7875	-0.997899845979248	7875	-1.00973543478676
7876	113.89	7876	-0.997904352159151	7876	-1.00975603446632
7877	113.805	7877	-0.997908810654612	7877	-1.00974490014878
7878	113.795	7878	-0.997912267776761	7878	-1.00973949988556
7879	113.755	7879	-0.997897080281529	7879	-1.00976164930953
7880	113.665	7880	-0.997838821812772	7880	-1.00974675984207
7881	113.61	7881	-0.997846463244831	7881	-1.00973179884794
7882	113.585	7882	-0.997857049191272	7882	-1.00974026283665
7883	113.515	7883	-0.997838082703899	7883	-1.00975280384527
7884	113.44	7884	-0.997865262836652	7884	-1.00973984559777
7885	113.405	7885	-0.997862962062257	7885	-1.00973311017014
7886	113.315	7886	-0.997855535210193	7886	-1.00973412346456
7887	113.3	7887	-0.997853735122454	7887	-1.00975467545968
7888	113.25	7888	-0.997870973048753	7888	-1.00972300106813
7889	113.14	7889	-0.997880974860761	7889	-1.0097074797818
7890	113.11	7890	-0.9978650959411	7890	-1.00970131656748
7891	113.03	7891	-0.997837903887235	7891	-1.00970211528191
7892	112.995	7892	-0.997846212901503	7892	-1.00971169985504
7893	112.905	7893	-0.997841968986038	7893	-1.00970622806516
7894	112.84	7894	-0.997879162851911	7894	-1.00970439221408
7895	112.8	7895	-0.99786467870222	7895	-1.0097026517319
7896	112.765	7896	-0.997837987335012	7896	-1.00970402265965
7897	112.65	7897	-0.997857907511254	7897	-1.00973108358129
7898	112.61	7898	-0.997862044136721	7898	-1.00976119630732
7899	112.56	7899	-0.997845604924849	7899	-1.00975709544518
7900	112.51	7900	-0.99778996910048	7900	-1.00972925965133
7901	112.465	7901	-0.997810234988937	7901	-1.00972803177691
7902	112.4	7902	-0.997827854390783	7902	-1.00972594558251
7903	112.315	7903	-0.997815051117723	7903	-1.00972517071031
7904	112.29	7904	-0.997823085946441	7904	-1.00975719081407
7905	112.21	7905	-0.99780040007248	7905	-1.00973351548791
7906	112.15	7906	-0.997833671892881	7906	-1.00971603913939
7907	112.105	7907	-0.997821536202029	7907	-1.00973091668574
7908	112.04	7908	-0.997815027275502	7908	-1.00973064250019
7909	112	7909	-0.997812333104448	7909	-1.00972984378576
7910	111.935	7910	-0.997836306458381	7910	-1.00972893778134
7911	111.875	7911	-0.997870400835432	7911	-1.00974058470665
7912	111.8	7912	-0.997851565480278	7912	-1.00969223268101
7913	111.77	7913	-0.997830119401846	7913	-1.00971085345617
7914	111.68	7914	-0.997845736057069	7914	-1.00972183279927
7915	111.65	7915	-0.997836795223926	7915	-1.00972600518807
7916	111.63	7916	-0.997783114461738	7916	-1.00970730096513
7917	111.54	7917	-0.997874036774243	7917	-1.00969313868544
7918	111.475	7918	-0.99783990663386	7918	-1.00971575303273
7919	111.405	7919	-0.99778772793164	7919	-1.00966866464485
7920	111.37	7920	-0.997832181754025	7920	-1.00967284895476
7921	111.3	7921	-0.997864106488899	7921	-1.00965971189059
7922	111.255	7922	-0.997829773689631	7922	-1.00966314517052
7923	111.2	7923	-0.997802224002442	7923	-1.00968349450675
7924	111.155	7924	-0.997757293335622	7924	-1.00970865997177
7925	111.085	7925	-0.997721386949721	7925	-1.00968988422217
7926	111.035	7926	-0.997774972343023	7926	-1.00966849774929
7927	111	7927	-0.997811307888914	7927	-1.00969237573434
7928	110.945	7928	-0.997814335851072	7928	-1.00971679016938
7929	110.885	7929	-0.997789349202716	7929	-1.00972633897917
7930	110.835	7930	-0.997811570153353	7930	-1.00971107995727
7931	110.72	7931	-0.997867766269932	7931	-1.00973522020676
7932	110.68	7932	-0.997873059243153	7932	-1.00972693503471
7933	110.65	7933	-0.997846355954833	7933	-1.00976387855726
7934	110.635	7934	-0.997874656672007	7934	-1.00977299820707
7935	110.51	7935	-0.997862914377814	7935	-1.00976763370718
7936	110.475	7936	-0.997813000686656	7936	-1.00978097343023
7937	110.425	7937	-0.997799541752499	7937	-1.00979717421988
7938	110.35	7938	-0.997812559605554	7938	-1.00976219768063
7939	110.305	7939	-0.997811617837797	7939	-1.00973588778897
7940	110.21	7940	-0.997803237296864	7940	-1.00972487268254
7941	110.18	7941	-0.997827437151904	7941	-1.00970690756847
7942	110.15	7942	-0.997823228999771	7942	-1.00973465991455
7943	110.05	7943	-0.997880641069658	7943	-1.00977817196918
7944	110.025	7944	-0.997819640745403	7944	-1.00978861486229
7945	109.995	7945	-0.997774400129702	7945	-1.00976474879835
7946	109.89	7946	-0.99775225070573	7946	-1.00976148241398
7947	109.84	7947	-0.997810950255589	7947	-1.00977444066148
7948	109.8	7948	-0.997824635690852	7948	-1.0097769917792
7949	109.785	7949	-0.997815122644389	7949	-1.00975357871748
7950	109.68	7950	-0.99779886224918	7950	-1.00974768968872
7951	109.65	7951	-0.997836962119478	7951	-1.00973142929351
7952	109.575	7952	-0.997885004196231	7952	-1.00969080214771
7953	109.525	7953	-0.997880617227436	7953	-1.00969206578546
7954	109.465	7954	-0.997820522907607	7954	-1.0096910167277
7955	109.42	7955	-0.997851410505837	7955	-1.00972253614481
7956	109.33	7956	-0.997845354581521	7956	-1.00971732661936
7957	109.3	7957	-0.997835841535058	7957	-1.00972402628367
7958	109.26	7958	-0.997820582513161	7958	-1.00968910934997
7959	109.155	7959	-0.997838964866102	7959	-1.00968304150454
7960	109.15	7960	-0.997820022220951	7960	-1.00970798046845
7961	109.095	7961	-0.997777189669642	7961	-1.00971193827726
7962	109	7962	-0.997809662775616	7962	-1.00969820515755
7963	108.98	7963	-0.997766794460975	7963	-1.00970145962081
7964	108.945	7964	-0.997790803578241	7964	-1.00972214274815
7965	108.91	7965	-0.997798290035859	7965	-1.0097302133402
7966	108.8	7966	-0.997821238174258	7966	-1.0097324068246
7967	108.755	7967	-0.9978630097467	7967	-1.00972041418708
7968	108.69	7968	-0.997834840161746	7968	-1.0097048452163
7969	108.645	7969	-0.997822048809796	7969	-1.0097355897612
7970	108.6	7970	-0.997836377985046	7970	-1.0097175888838
7971	108.535	7971	-0.997809829671168	7971	-1.00971508545052
7972	108.485	7972	-0.997795083257038	7972	-1.00972002079042
7973	108.445	7973	-0.997808923666743	7973	-1.00969872968643
7974	108.36	7974	-0.997811129072251	7974	-1.00969976682307
7975	108.3	7975	-0.997831847962921	7975	-1.00967205024033
7976	108.25	7976	-0.99783239633402	7976	-1.00966796129931
7977	108.23	7977	-0.997817518787671	7977	-1.00967016670481
7978	108.15	7978	-0.997832467860685	7978	-1.00966047484169
7979	108.115	7979	-0.997855535210193	7979	-1.00969007495995
7980	108.005	7980	-0.997846081769283	7980	-1.0096985866331
7981	108	7981	-0.99779371232929	7981	-1.00969720378424
7982	107.94	7982	-0.997784139677272	7982	-1.00965403744183
7983	107.85	7983	-0.997777344644083	7983	-1.00963060053788
7984	107.805	7984	-0.997785009918364	7984	-1.00966942759594
7985	107.78	7985	-0.997766854066529	7985	-1.00969260223545
7986	107.725	7986	-0.997749508850233	7986	-1.00970895799954
7987	107.67	7987	-0.99774613517586	7987	-1.00976783636606
7988	107.605	7988	-0.99775545748455	7988	-1.00973718719005
7989	107.58	7989	-0.997782339589532	7989	-1.00968796492332
7990	107.535	7990	-0.997793545433738	7990	-1.00970224641413
7991	107.5	7991	-0.997752155336843	7991	-1.00969114785992
7992	107.41	7992	-0.997788717383841	7992	-1.00968446011673
7993	107.355	7993	-0.997768737602045	7993	-1.00968964579995
7994	107.28	7994	-0.997759224555581	7994	-1.00970618038071
7995	107.23	7995	-0.997770394636454	7995	-1.00970961366064
7996	107.175	7996	-0.99778634508278	7996	-1.00972323949035
7997	107.15	7997	-0.997815778305486	7997	-1.00970501211185
7998	107.085	7998	-0.99783170490959	7998	-1.00973027294575
7999	107.03	7999	-0.997794952124819	7999	-1.00975335221637
8000	107	8000	-0.997811593995575	8000	-1.00976256723507
8001	106.905	8001	-0.997802057106889	8001	-1.00972761453803
8002	106.855	8002	-0.997820725566491	8002	-1.00976132743954
8003	106.78	8003	-0.997771741721981	8003	-1.00973072594797
8004	106.755	8004	-0.997765268558785	8004	-1.00975338797971
8005	106.72	8005	-0.997799458304722	8005	-1.00972308451591
8006	106.64	8006	-0.997771670195315	8006	-1.00973463607233
8007	106.595	8007	-0.997765447375448	8007	-1.0097045233463
8008	106.555	8008	-0.997780169947356	8008	-1.00970721751736
8009	106.465	8009	-0.997785689421683	8009	-1.00971136606394
8010	106.425	8010	-0.997815742542153	8010	-1.00970223449302
8011	106.35	8011	-0.997813668268864	8011	-1.00971699282826
8012	106.3	8012	-0.99779706216144	8012	-1.0096954036965
8013	106.265	8013	-0.997789063096055	8013	-1.00968374485008
8014	106.195	8014	-0.9977510109102	8014	-1.00967038128481
8015	106.185	8015	-0.997729660200656	8015	-1.00967165684367
8016	106.115	8016	-0.997779764629587	8016	-1.00965843633173
8017	106.05	8017	-0.997758878843366	8017	-1.00965441891737
8018	106.025	8018	-0.997770370794232	8018	-1.00966470683604
8019	105.905	8019	-0.997831049248493	8019	-1.00966866464485
8020	105.88	8020	-0.99783990663386	8020	-1.00966557707713
8021	105.805	8021	-0.997848382543679	8021	-1.00970467832074
8022	105.745	8022	-0.997882274261845	8022	-1.00968987230106
8023	105.685	8023	-0.997860697051194	8023	-1.00966821164263
8024	105.63	8024	-0.99783114461738	8024	-1.00968336337453
8025	105.58	8025	-0.997884277008469	8025	-1.00968906166552
8026	105.55	8026	-0.997846856641489	8026	-1.00972040226596
8027	105.455	8027	-0.99779622768368	8027	-1.00971501392386
8028	105.4	8028	-0.997843828679332	8028	-1.0096972753109
8029	105.4	8029	-0.997844269760433	8029	-1.00968184939345
8030	105.365	8030	-0.997834995136187	8030	-1.00968327992676
8031	105.265	8031	-0.997837283989471	8031	-1.00968291037232
8032	105.205	8032	-0.997872892347601	8032	-1.00969118362326
8033	105.2	8033	-0.997843888284886	8033	-1.0097191267071
8034	105.15	8034	-0.997809448195621	8034	-1.00970677643626
8035	105.045	8035	-0.997830369745174	8035	-1.00971125877394
8036	105.02	8036	-0.997840419241627	8036	-1.00971414368276
8037	104.995	8037	-0.997817804894331	8037	-1.00973136968795
8038	104.925	8038	-0.997795202468147	8038	-1.00969021801328
8039	104.855	8039	-0.997808959430076	8039	-1.00968713044556
8040	104.805	8040	-0.997818269817655	8040	-1.00967189526589
8041	104.78	8041	-0.997865310521095	8041	-1.00969863431754
8042	104.73	8042	-0.99785744258793	8042	-1.00970733672847
8043	104.65	8043	-0.997841587510491	8043	-1.00970988784619
8044	104.625	8044	-0.997836068036164	8044	-1.00968314879454
8045	104.56	8045	-0.99782794975967	8045	-1.00968350642786
8046	104.55	8046	-0.997782637617304	8046	-1.00970292591745
8047	104.455	8047	-0.99785270990692	8047	-1.0097115448806
8048	104.4	8048	-0.997807171263447	8048	-1.00969963569085
8049	104.335	8049	-0.997824874113069	8049	-1.00969245918212
8050	104.3	8050	-0.997811760891127	8050	-1.00972097447929
8051	104.25	8051	-0.997817435339895	8051	-1.00971441786831
8052	104.19	8052	-0.997848573281452	8052	-1.0097376759556
8053	104.105	8053	-0.997846963931487	8053	-1.00971682593271
8054	104.06	8054	-0.997845044632639	8054	-1.00977596656367
8055	104.03	8055	-0.997812285420004	8055	-1.009802026112
8056	103.94	8056	-0.997810962176699	8056	-1.009765464065
8057	103.9	8057	-0.997847774567025	8057	-1.0097451504921

